Dynamical modeling validation of parent bodies associated with newly discovered CMN meteor showers

Context: Results from previous searches for new meteor showers in the combined Croatian Meteor Network and SonotaCo meteor databases suggested possible parent bodies for several newly identified showers. Aims: We aim to perform an analysis to validate the connection between the identified showers and candidate parent bodies. Methods: Simulated particles were ejected from candidate parent bodies, a dynamical modeling was performed and the results were compared to the real meteor shower observations. Results: From the 13 analysed cases, three were found to be connected with comets, four with asteroids which are possibly dormant comets, four were inconclusive or negative, and two need more observational data before any conclusions can be drawn.

==> 2016 Segon et al A&A paper/ACP-255P.txt <==
ACP
296,1	69,1
297,7	61,9
297,8	64,2
301,0	58,5
302,1	65,1
304,6	68,8
306,5	67,6
307,1	69,2
307,2	59,7
307,4	55,0
308,5	71,0
309,0	63,0
310,3	72,6
311,1	60,0
311,2	69,5
312,2	61,3
312,4	68,3
312,9	67,9
315,5	60,9
316,2	60,6
318,2	68,4
318,7	58,4
320,0	66,9
320,4	50,8
321,1	67,8
321,3	65,5
322,3	48,7
323,9	57,9
324,5	56,0
324,7	65,4
325,1	72,6
325,7	60,4
325,8	64,8
326,4	66,9
330,1	61,6
331,3	67,6
334,3	65,7
338,8	67,3
342,0	59,0
344,0	56,8
353,9	60,9

255P-ids
0,1	52,5
0,1	52,5
0,1	52,4
0,1	52,5
0,4	52,4
0,4	52,4
327,6	56,4
327,7	56,4
327,7	56,4
327,8	56,4
327,8	56,4
327,8	56,4
327,9	56,4
328,0	56,4
328,0	56,4
328,0	56,4
328,1	56,5
328,1	56,5
328,1	56,6
328,2	56,5
328,3	56,6
328,4	56,7
328,4	56,5
328,5	56,7
328,5	56,7
328,6	56,5
328,6	56,6
328,6	56,5
328,6	56,5
328,7	56,9
328,8	57,0
328,8	57,2
328,8	57,0
328,8	56,6
328,9	57,1
328,9	57,3
328,9	56,6
328,9	57,1
329,1	57,3
329,2	57,0
329,2	57,2
329,2	56,9
329,2	57,0
329,3	57,3
329,3	57,2
329,7	57,0
330,6	56,0
334,8	57,6
335,1	57,6
335,2	57,7
335,2	57,6
335,4	57,5
336,7	56,5
337,1	56,4
337,1	56,4
337,2	56,4
337,3	56,4
337,3	56,4
337,3	56,4
337,3	56,4
337,4	56,4
337,5	56,4
337,5	56,4
337,5	56,3
337,5	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,4
337,6	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,2
337,8	56,3
337,8	56,3
337,8	56,3
337,9	56,3
337,9	56,3
337,9	56,3
338,3	56,9
339,6	56,7
339,7	56,7
342,2	56,9
342,4	56,8
343,8	56,3
344,3	56,2
345,1	55,5
345,2	55,5
345,3	55,5
345,4	55,6
345,4	55,5
345,7	55,2
345,7	55,2
345,7	55,3
345,8	55,3
345,9	56,0
346,0	55,0
346,0	55,0
346,5	55,7
351,5	54,7
353,9	54,2
354,1	54,0
354,2	53,9
354,2	53,9
354,2	54,0
354,2	53,9
354,3	53,9
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,4	53,9
354,4	53,8
354,4	53,8
354,4	53,8
354,7	55,3
357,0	51,6
359,5	52,8
359,5	52,8
359,6	52,8
359,7	52,8
359,8	52,7
359,8	52,7
359,9	52,6
359,9	52,6
360,0	52,6



==> 2016 Segon et al A&A paper/native-names.txt <==
Damir Šegon
Jérémie Vaubaillon
Peter S. Gural
Denis Vida
Željko Andreiæ
Korado Korleviæ
Ivica Skokiæ

==> 2016 Segon et al A&A paper/new plots/2001XQids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
   66.9746   12.8727  -21.9948   18.8418   17.8695 2461554.4   0.08806   0.80174     246.9778  305.0198   66.3021   20.0226   39.2612 2461374.1   0.00076   0.00076
   70.0532   12.2044  -21.9278   18.5178   17.1346 2461557.6   0.07101   0.81145     250.0482  303.8616   65.5913   19.8710   39.3585 2461377.1   0.00024   0.00023
   70.2797    7.8469  -25.8956   18.2689   16.6280 2461192.6   0.05226   0.81095     250.2712  296.4139   65.5507   20.5558   39.2685 2461377.3   0.00007   0.00006
   71.1135   12.4765  -21.2954   18.2572   17.0286 2461193.5   0.06613   0.81263     251.1129  305.8630   64.7944   19.3816   39.3666 2461378.2   0.00014   0.00015
   71.6214   12.5958  -21.7874   18.3195   16.9907 2461194.0   0.06570   0.81184     251.6200  304.0828   65.3896   19.6931   39.3513 2461378.7   0.00003   0.00002
   67.9628   11.8703  -23.8565   18.9024   17.5441 2461555.4   0.08204   0.80250     247.9604  299.3571   67.3502   20.8233   39.2322 2461375.0   0.00080   0.00079
   69.0657   13.4533  -22.2020   19.1509   17.5056 2461556.6   0.08502   0.80848     249.0649  300.7660   67.5804   20.8555   39.3455 2461376.1   0.00019   0.00018
   69.0849   15.2358  -20.9524   19.0366   17.9273 2461556.6   0.09162   0.80209     249.0852  304.9474   67.2970   20.2631   39.2908 2461376.2   0.00064   0.00063
   69.4493   13.1075  -20.6658   18.4656   17.3980 2461557.0   0.07535   0.80969     249.4399  307.5909   64.8762   19.3222   39.3586 2461376.5   0.00028   0.00028
   71.2094   11.4301  -21.0058   18.0500   16.7993 2461193.6   0.06001   0.81598     251.2143  307.3189   63.5916   18.9438   39.4125 2461378.3   0.00026   0.00026
   69.2575    9.4489  -24.7144   18.5702   16.8869 2461556.8   0.06407   0.81111     249.2575  297.8418   66.1801   20.6657   39.3021 2461376.3   0.00003   0.00004
   72.6368   12.6029  -18.9799   17.7493   16.7547 2461195.1   0.05664   0.81863     252.6446  312.3328   61.9545   18.0004   39.4547 2461379.7   0.00054   0.00055
   68.0299   13.1007  -19.7629   18.3882   17.6610 2461555.5   0.07849   0.80791     248.0313  311.0195   63.6800   18.7275   39.3513 2461375.1   0.00023   0.00022
   67.6750   13.9073  -19.8940   18.7674   17.8631 2461555.1   0.08630   0.80608     247.6767  309.5481   65.0184   19.3037   39.3553 2461374.8   0.00083   0.00083
   65.9669   18.1511  -15.7468   19.5554   19.2510 2461553.4   0.10987   0.79772     245.9651  319.0899   64.3537   18.6429   39.4004 2461373.1   0.00074   0.00074
   66.6291   16.5020  -18.0556   19.3517   18.6564 2461554.1   0.10365   0.80081     246.6233  313.1470   65.6984   19.3551   39.3681 2461373.7   0.00077   0.00076
   68.0971   15.9819  -17.3329   18.8083   18.2070 2461555.6   0.08973   0.80602     248.0921  315.3354   63.7954   18.5205   39.4045 2461375.2   0.00051   0.00050
   66.9074   13.9906  -20.8595   19.1147   18.0444 2461554.3   0.09395   0.80334     246.9069  306.5397   66.5230   20.0556   39.3202 2461374.0   0.00070   0.00069
   69.1712   13.7320  -19.5794   18.4896   17.5337 2461556.7   0.07769   0.81045     249.1764  310.1737   64.2755   18.9683   39.3886 2461376.2   0.00007   0.00006
   67.4064   14.5262  -20.7744   18.9159   18.1275 2461554.9   0.09318   0.79999     247.4133  307.5082   66.3431   19.7915   39.2643 2461374.5   0.00043   0.00042
   68.2601   14.3489  -20.3759   18.8162   17.8752 2461555.8   0.08753   0.80462     248.2643  307.9099   65.8488   19.6230   39.3219 2461375.3   0.00035   0.00034
   72.3399   12.3997  -21.1835   18.1991   16.7882 2461194.8   0.06105   0.81556     252.3402  305.4872   64.6732   19.3832   39.4072 2461379.4   0.00015   0.00014
   66.9842   15.5410  -19.2030   19.2462   18.3495 2461554.4   0.09922   0.80251     246.9778  310.1850   66.1491   19.6788   39.3556 2461374.1   0.00083   0.00082
   68.0203   17.0967  -15.8793   18.8754   18.4873 2461555.5   0.09244   0.80460     248.0211  318.7716   62.9482   18.0703   39.4247 2461375.1   0.00075   0.00075
   66.1300   16.4859  -19.2401   19.7285   18.7736 2461553.5   0.11185   0.79834     246.1271  309.3067   67.5221   20.2637   39.3390 2461373.2   0.00095   0.00095
   64.4306   15.9400  -20.2434   19.9410   19.0738 2461551.8   0.12054   0.79293     244.4367  307.9012   68.2591   20.6697   39.2685 2461371.6   0.00078   0.00077
   64.9203   14.3131  -18.4922   19.1046   18.5010 2461552.3   0.09773   0.80316     244.9123  313.7616   64.0725   18.9083   39.3746 2461372.0   0.00070   0.00070
   69.8040   14.2427  -19.5529   18.5639   17.5082 2461557.4   0.07830   0.81073     249.8049  309.4988   64.7881   19.1590   39.3961 2461376.9   0.00013   0.00012
   69.8232   13.3304  -20.1498   18.4246   17.3484 2461557.4   0.07403   0.81160     249.8251  308.6265   64.5193   19.1359   39.3859 2461376.9   0.00006   0.00007
   69.7944   14.2348  -19.5428   18.5687   17.5058 2461557.4   0.07832   0.81067     249.7947  309.4903   64.7804   19.1607   39.3979 2461376.9   0.00029   0.00029
   69.8040   12.2042  -20.8128   18.2625   17.1687 2461557.4   0.06913   0.81226     249.8049  307.7909   64.1342   19.0815   39.3770 2461376.9   0.00015   0.00015
   69.8040   14.5213  -19.2764   18.6068   17.5512 2461557.4   0.07931   0.81105     249.8049  309.9596   64.7824   19.1319   39.4057 2461376.9   0.00005   0.00006
   66.2932   14.8033  -20.9639   19.5491   18.3463 2461553.7   0.10439   0.80041     246.2992  305.0866   67.8171   20.6570   39.3120 2461373.4   0.00101   0.00100
   70.1839   15.4066  -19.1266   18.5642   17.7169 2461192.5   0.08162   0.80732     250.1901  310.5059   65.0586   19.0763   39.3579 2461377.2   0.00004   0.00005
   67.8860   16.6799  -18.4418   19.2193   18.4308 2461555.4   0.09975   0.80223     247.8894  311.6427   66.1296   19.4947   39.3572 2461375.0   0.00018   0.00018
   71.2190    6.8290  -20.6478   17.0264   16.2093 2461193.6   0.03906   0.82223     251.2143  312.4791   58.2289   17.0357   39.4514 2461378.3   0.00024   0.00025
   67.8956   15.9653  -18.3771   18.9935   18.2602 2461555.4   0.09429   0.80359     247.8996  312.4511   65.2054   19.1420   39.3680 2461375.0   0.00075   0.00075
   67.7613   16.6390  -17.7223   19.0892   18.4422 2461555.2   0.09724   0.80265     247.7577  313.9325   65.0973   19.0226   39.3760 2461374.8   0.00068   0.00067
   65.2660   17.7715  -13.0074   18.8858   19.4094 2461552.6   0.09598   0.79578     245.2666  327.1883   58.7346   16.5953   39.3902 2461372.4   0.00101   0.00102
   70.6535   11.7626  -20.7971   18.0822   16.9546 2461193.0   0.06323   0.81450     250.6565  308.0370   63.5989   18.8792   39.3953 2461377.7   0.00002   0.00002
   69.9574   11.4229  -20.9894   18.0234   17.0459 2461557.5   0.06410   0.81240     249.9569  308.3674   63.3535   18.7672   39.3658 2461377.0   0.00031   0.00030
   70.1395   12.8753  -20.4500   18.3128   17.2256 2461557.7   0.07065   0.81187     250.1394  308.1916   64.3302   19.0923   39.3814 2461377.2   0.00023   0.00023
   63.6621   13.5529  -23.2503   20.2440   18.6676 2461551.0   0.11977   0.79486     243.6576  298.7776   70.0198   22.1090   39.2385 2461370.8   0.00119   0.00119
   69.5356   14.4048  -19.6768   18.7197   17.5744 2461557.1   0.08132   0.81068     249.5312  308.7051   65.2790   19.4054   39.3996 2461376.6   0.00005   0.00005
   70.5577   12.9731  -20.1061   18.4661   17.0777 2461192.9   0.06997   0.81622     250.5551  307.7754   64.5029   19.2637   39.4502 2461377.6   0.00010   0.00009
   70.5289   13.4637  -19.8381   18.3793   17.2236 2461192.9   0.07149   0.81375     250.5348  308.9725   64.3233   19.0475   39.4153 2461377.6   0.00014   0.00015
   70.4331   13.4955  -19.7952   18.3917   17.2444 2461192.8   0.07202   0.81330     250.4334  309.0983   64.3212   19.0415   39.4155 2461377.5   0.00021   0.00020
   70.5002   13.0027  -20.2577   18.2788   17.1801 2461192.8   0.06953   0.81237     250.5044  308.5337   64.2143   19.0215   39.3923 2461377.6   0.00045   0.00045
   70.5098   12.8474  -20.2850   18.2793   17.1394 2461192.8   0.06882   0.81322     250.5044  308.4207   64.1566   19.0272   39.4008 2461377.6   0.00031   0.00030
   70.5385   13.1315  -20.1160   18.3166   17.1798 2461192.9   0.07018   0.81343     250.5348  308.6270   64.2473   19.0380   39.4035 2461377.6   0.00007   0.00008
   70.5577   12.8674  -20.2931   18.2778   17.1361 2461192.9   0.06874   0.81324     250.5551  308.3748   64.1755   19.0336   39.4003 2461377.6   0.00027   0.00026
   70.4619   13.4264  -19.9224   18.3574   17.2429 2461192.8   0.07160   0.81287     250.4537  308.9784   64.3209   19.0338   39.4039 2461377.5   0.00008   0.00008
   70.3852   12.8731  -20.2843   18.2824   17.1706 2461192.7   0.06938   0.81313     250.3828  308.5121   64.1603   19.0187   39.3955 2461377.4   0.00003   0.00004
   70.5769   13.0776  -20.1752   18.3033   17.1677 2461192.9   0.06983   0.81351     250.5754  308.5332   64.2474   19.0412   39.4013 2461377.6   0.00018   0.00019
   70.4810   13.4417  -19.9515   18.3609   17.2442 2461192.8   0.07166   0.81268     250.4740  308.8879   64.3640   19.0516   39.4023 2461377.5   0.00018   0.00017
   70.4810   13.5429  -20.0660   18.3898   17.2711 2461192.8   0.07242   0.81208     250.4841  308.5033   64.5711   19.1366   39.3938 2461377.5   0.00017   0.00016
   70.4714   13.4036  -19.7748   18.4017   17.2061 2461192.8   0.07151   0.81402     250.4639  309.0367   64.2872   19.0519   39.4268 2461377.5   0.00030   0.00029
   70.4714   13.3700  -19.8038   18.3950   17.2019 2461192.8   0.07139   0.81398     250.4740  308.9820   64.2746   19.0506   39.4256 2461377.5   0.00031   0.00030
   70.5673   13.3478  -19.9503   18.3439   17.2069 2461192.9   0.07085   0.81301     250.5653  308.8808   64.2905   19.0336   39.4083 2461377.6   0.00038   0.00037
   70.5194   12.5329  -20.8226   18.3364   17.0834 2461192.9   0.06838   0.81389     250.5247  306.8920   64.5673   19.2883   39.3965 2461377.6   0.00017   0.00018
   70.5098   13.0967  -20.1377   18.3158   17.1787 2461192.8   0.07022   0.81306     250.5044  308.6056   64.2444   19.0402   39.4031 2461377.6   0.00030   0.00029
   70.5577   13.3915  -19.9688   18.3507   17.2198 2461192.9   0.07112   0.81311     250.5551  308.8279   64.3425   19.0501   39.4052 2461377.6   0.00003   0.00003
   70.5289   12.9090  -20.6457   18.3735   17.1501 2461192.9   0.07000   0.81291     250.5247  307.1599   64.6985   19.2967   39.3925 2461377.6   0.00014   0.00013
   70.5481   13.4181  -20.0037   18.3280   17.2402 2461192.9   0.07119   0.81221     250.5450  308.8787   64.3259   19.0257   39.3950 2461377.6   0.00030   0.00029
   69.9190   14.1318  -19.5709   18.4996   17.4745 2461557.5   0.07700   0.81054     249.9164  309.6465   64.6140   19.0790   39.3921 2461377.0   0.00033   0.00033
   70.5385   12.1561  -21.3114   18.3737   17.0155 2461192.9   0.06742   0.81377     250.5348  305.5675   64.8501   19.4996   39.3940 2461377.6   0.00031   0.00030
   70.5385   13.4304  -18.3199   18.8511   16.9213 2461192.9   0.07152   0.82648     250.5450  309.6760   64.0577   19.2279   39.6338 2461377.6   0.00020   0.00021
   70.5673   12.6776  -20.5391   18.3459   17.0813 2461192.9   0.06856   0.81414     250.5653  307.4499   64.4453   19.2183   39.4115 2461377.6   0.00029   0.00028
   70.5385   11.5033  -21.2032   18.0782   16.9528 2461192.9   0.06296   0.81382     250.5450  307.2470   63.7697   18.9848   39.3778 2461377.6   0.00008   0.00008
   70.5385   12.6871  -20.3774   18.2545   17.1091 2461192.9   0.06801   0.81332     250.5348  308.3009   64.1025   19.0196   39.4004 2461377.6   0.00040   0.00039
   70.4427   11.9913  -20.8891   18.1532   17.0348 2461192.8   0.06538   0.81347     250.4436  307.6610   63.9179   19.0021   39.3826 2461377.5   0.00004   0.00005
   70.5577   12.2068  -20.7035   18.1852   17.0372 2461192.9   0.06587   0.81366     250.5551  307.8488   63.9678   19.0095   39.3933 2461377.6   0.00022   0.00022
   70.5194   13.2137  -20.0670   18.3230   17.1990 2461192.9   0.07057   0.81277     250.5247  308.7333   64.2624   19.0321   39.4026 2461377.6   0.00041   0.00040
   70.5673   13.3831  -19.9562   18.3462   17.2161 2461192.9   0.07099   0.81345     250.5653  308.8559   64.3138   19.0392   39.4058 2461377.6   0.00025   0.00025
   70.4331   13.6156  -19.8943   18.3893   17.2862 2461192.8   0.07265   0.81226     250.4334  308.9425   64.4606   19.0742   39.3994 2461377.5   0.00017   0.00016
   70.5673   12.7575  -20.5786   18.3186   17.1163 2461192.9   0.06880   0.81346     250.5653  307.5185   64.4466   19.1898   39.3966 2461377.6   0.00002   0.00001
   70.5673   11.9783  -20.8766   18.1486   17.0076 2461192.9   0.06487   0.81404     250.5653  307.6447   63.9183   19.0053   39.3879 2461377.6   0.00021   0.00022
   70.5577   12.4180  -20.5922   18.2091   17.0721 2461192.9   0.06678   0.81376     250.5551  308.0142   64.0429   19.0162   39.3930 2461377.6   0.00014   0.00015
   70.5481   12.8867  -20.3205   18.2648   17.1505 2461192.9   0.06883   0.81325     250.5450  308.4184   64.1847   19.0233   39.3939 2461377.6   0.00014   0.00015
   70.5865   11.8694  -20.9973   18.1116   17.0025 2461192.9   0.06427   0.81350     250.5855  307.5332   63.8684   18.9850   39.3779 2461377.6   0.00011   0.00012
   70.5289   11.9527  -20.9270   18.1362   17.0183 2461192.9   0.06488   0.81341     250.5247  307.6143   63.9053   18.9966   39.3813 2461377.6   0.00004   0.00003
   70.5769   12.4753  -20.6026   18.1945   17.0898 2461192.9   0.06691   0.81314     250.5754  308.0758   64.0516   19.0011   39.3858 2461377.6   0.00000   0.00001
   70.5385   11.8978  -20.9688   18.1289   17.0094 2461192.9   0.06462   0.81339     250.5348  307.5513   63.8973   18.9985   39.3806 2461377.6   0.00009   0.00008
   70.4523   13.6468  -17.7234   19.0529   16.8903 2461192.8   0.07282   0.83002     250.4537  310.0580   64.0686   19.3041   39.7023 2461377.5   0.00016   0.00016
   69.1520   15.2239  -18.9148   18.8203   17.8130 2461556.7   0.08576   0.80854     249.1460  310.5316   65.1843   19.2481   39.4016 2461376.2   0.00052   0.00052
   70.5577   12.0230  -20.9196   18.1283   17.0331 2461192.9   0.06505   0.81311     250.5653  307.6598   63.9204   18.9878   39.3767 2461377.6   0.00001   0.00000
   70.4619   12.8662  -20.3453   18.2558   17.1684 2461192.8   0.06904   0.81230     250.4639  308.4619   64.1573   19.0071   39.3883 2461377.5   0.00043   0.00042
   70.4619   12.6985  -20.4735   18.2293   17.1460 2461192.8   0.06830   0.81257     250.4537  308.3051   64.1209   19.0045   39.3839 2461377.5   0.00012   0.00012
   70.2031   11.9045  -21.1120   18.0973   17.1030 2461192.5   0.06586   0.81101     250.2002  307.6836   63.9038   18.9608   39.3507 2461377.3   0.00049   0.00049
   70.7877   12.3434  -20.3833   18.2020   16.9899 2461193.1   0.06536   0.81560     250.7884  308.2768   63.8417   18.9584   39.4195 2461377.8   0.00021   0.00022
   66.4372   15.3568  -20.2734   19.5356   18.4363 2461553.9   0.10519   0.80046     246.4410  306.8567   67.5144   20.4111   39.3258 2461373.5   0.00086   0.00086
   71.3723    7.6467  -23.5417   17.6516   16.3733 2461193.7   0.04478   0.81651     251.3664  303.9419   62.7093   18.9604   39.3635 2461378.4   0.00029   0.00028
   70.4619   11.7663  -22.3643   18.4876   16.9989 2461192.8   0.06779   0.81228     250.4639  302.6472   65.6532   19.9983   39.3609 2461377.5   0.00036   0.00036
   69.7561   13.8437  -19.8978   18.5600   17.4368 2461557.3   0.07704   0.81153     249.7542  308.6633   64.8568   19.2572   39.3962 2461376.8   0.00013   0.00014
   70.4810   12.1042  -21.0879   18.3055   17.0168 2461192.8   0.06677   0.81443     250.4841  306.4320   64.4885   19.3119   39.3970 2461377.5   0.00020   0.00021
   70.5002   13.3833  -19.8360   18.3827   17.2066 2461192.8   0.07129   0.81407     250.5044  308.9640   64.2869   19.0470   39.4208 2461377.6   0.00006   0.00007
   70.5577   12.0207  -20.9714   18.2739   16.9806 2461192.9   0.06583   0.81468     250.5551  306.7704   64.2924   19.2303   39.4065 2461377.6   0.00023   0.00022
   68.5575   16.1425  -19.2918   19.2024   18.1542 2461556.1   0.09617   0.80406     248.5582  308.7811   66.7093   19.8753   39.3631 2461375.6   0.00064   0.00064
   70.4714   14.3742  -18.6998   18.2285   17.4461 2461192.8   0.07309   0.81118     250.4740  312.4767   63.4215   18.4449   39.3944 2461377.5   0.00017   0.00018
   69.7465   13.1906  -21.0214   18.5726   17.3533 2461557.3   0.07580   0.80984     249.7440  306.0152   65.4747   19.6430   39.3611 2461376.8   0.00049   0.00048
   68.7301   15.3464  -18.6531   18.8018   17.9377 2461556.2   0.08729   0.80745     248.7305  311.6516   64.8868   19.0722   39.3892 2461375.8   0.00020   0.00019
   69.5260   15.6340  -18.0770   18.6207   17.8466 2461557.1   0.08343   0.80813     249.5312  313.1543   64.2288   18.7093   39.4006 2461376.6   0.00050   0.00049
   69.8136   13.4247  -20.2635   18.4645   17.3720 2461557.4   0.07489   0.81118     249.8150  308.2117   64.7486   19.2356   39.3797 2461376.9   0.00012   0.00012
   70.2222   10.5158  -22.6399   18.1980   16.8705 2461192.5   0.06178   0.81290     250.2205  303.7251   64.6130   19.5666   39.3505 2461377.3   0.00024   0.00024
   69.9382   13.6070  -20.1318   18.4419   17.3915 2461557.5   0.07495   0.81084     249.9366  308.5636   64.6956   19.1746   39.3759 2461377.0   0.00014   0.00015
   69.8999   13.4159  -20.2666   18.4343   17.3619 2461557.5   0.07440   0.81051     249.9062  308.2850   64.6901   19.2008   39.3766 2461377.0   0.00044   0.00044
   69.9190   12.9861  -20.5383   18.3543   17.2939 2461557.5   0.07228   0.81116     249.9164  308.0180   64.5285   19.1630   39.3689 2461377.0   0.00008   0.00009
   69.9382   12.9089  -20.5987   18.3412   17.2793 2461557.5   0.07187   0.81112     249.9366  307.9147   64.5090   19.1631   39.3674 2461377.0   0.00001   0.00002
   69.9286   14.4212  -19.5522   18.5714   17.5278 2461557.5   0.07866   0.80993     249.9265  309.3990   64.9047   19.1868   39.3895 2461377.0   0.00042   0.00041
   69.4205   14.0505  -20.0453   18.5914   17.5701 2461557.0   0.07968   0.80863     249.4197  308.5631   65.1028   19.3165   39.3647 2461376.5   0.00036   0.00035
   69.9190   13.2506  -20.3688   18.3921   17.3366 2461557.5   0.07347   0.81088     249.9265  308.2304   64.6010   19.1697   39.3718 2461377.0   0.00002   0.00001
   69.9190   13.3703  -20.2805   18.4105   17.3549 2461557.5   0.07399   0.81096     249.9265  308.3560   64.6296   19.1707   39.3741 2461377.0   0.00008   0.00009
   69.9190   13.3849  -20.2902   18.4084   17.3604 2461557.5   0.07406   0.81081     249.9265  308.3502   64.6396   19.1710   39.3719 2461377.0   0.00008   0.00009
   69.9190   12.8134  -20.6887   18.3338   17.2686 2461557.5   0.07160   0.81110     249.9265  307.7445   64.5143   19.1777   39.3652 2461377.0   0.00002   0.00003
   69.9957   13.0910  -20.5387   18.3944   17.2917 2461557.6   0.07271   0.81098     249.9975  307.7474   64.6741   19.2350   39.3734 2461377.1   0.00030   0.00030
   69.9190   14.2028  -19.7376   18.5277   17.4981 2461557.5   0.07776   0.81016     249.9265  309.1650   64.8566   19.1807   39.3818 2461377.0   0.00004   0.00003
   67.5887    9.6505  -24.4141   18.6654   17.1703 2461555.1   0.07182   0.80772     247.5956  299.3484   66.1985   20.5534   39.2817 2461374.7   0.00092   0.00091
   68.6150   13.1408  -20.9281   18.5612   17.5774 2461556.1   0.07955   0.80682     248.6088  307.2827   65.2012   19.4543   39.3264 2461375.7   0.00054   0.00053
   67.3104   13.0569  -22.4217   19.3088   17.7590 2461554.8   0.09158   0.80591     247.3019  301.1492   67.7249   20.9399   39.3223 2461374.4   0.00033   0.00032
   67.3296   11.6960  -23.3378   19.0970   17.5158 2461554.8   0.08444   0.80651     247.3323  299.8812   67.3000   20.9025   39.3059 2461374.4   0.00078   0.00078
   69.7465   10.1279  -23.6018   18.3706   16.9047 2461557.3   0.06343   0.81127     249.7440  301.0435   65.4127   20.0765   39.3223 2461376.8   0.00046   0.00045
   69.8903   12.1069  -21.0584   18.2683   17.1466 2461557.5   0.06874   0.81234     249.8860  307.1739   64.3130   19.1786   39.3698 2461376.9   0.00013   0.00014
   69.8807   13.9782  -19.8100   18.5326   17.4486 2461557.4   0.07713   0.81085     249.8860  308.9397   64.8115   19.2044   39.3921 2461376.9   0.00022   0.00021
   69.8999   13.3411  -20.2460   18.4254   17.3429 2461557.5   0.07397   0.81106     249.9062  308.3528   64.6164   19.1789   39.3813 2461377.0   0.00026   0.00026
   69.8903   12.7321  -20.6344   18.3530   17.2411 2461557.5   0.07135   0.81190     249.8860  307.7701   64.4728   19.1840   39.3779 2461376.9   0.00000   0.00000
   69.9094   13.6137  -20.0349   18.4728   17.3808 2461557.5   0.07514   0.81106     249.9062  308.6475   64.6915   19.1868   39.3887 2461377.0   0.00034   0.00033
   69.8999   13.6454  -20.0405   18.4855   17.3877 2461557.5   0.07540   0.81144     249.9062  308.5643   64.7330   19.2072   39.3887 2461377.0   0.00009   0.00010
   69.8999   12.8935  -20.5214   18.3743   17.2644 2461557.5   0.07202   0.81180     249.9062  307.9092   64.5041   19.1835   39.3805 2461377.0   0.00006   0.00005
   69.8999   13.3189  -20.2393   18.4383   17.3318 2461557.5   0.07391   0.81159     249.8961  308.3018   64.6306   19.1956   39.3860 2461377.0   0.00004   0.00004
   69.8903   14.2545  -19.6002   18.5761   17.4921 2461557.5   0.07818   0.81071     249.8961  309.2471   64.8719   19.2044   39.3980 2461377.0   0.00033   0.00032
   69.9382   14.2968  -19.6507   18.5974   17.4903 2461557.5   0.07837   0.81117     249.9366  309.0060   64.9921   19.2604   39.3978 2461377.0   0.00015   0.00016
   69.9190   14.4985  -19.4539   18.6117   17.5309 2461557.5   0.07913   0.81083     249.9265  309.4305   64.9520   19.2152   39.4003 2461377.0   0.00002   0.00001
   69.9094   13.9049  -19.8168   18.5165   17.4279 2461557.5   0.07663   0.81081     249.9062  308.9707   64.7500   19.1840   39.3940 2461377.0   0.00049   0.00049
   69.8999   13.0544  -20.4082   18.3906   17.2918 2461557.5   0.07269   0.81151     249.9062  308.1101   64.5294   19.1743   39.3814 2461377.0   0.00019   0.00018
   69.9190   10.8388  -21.8545   18.0944   16.9633 2461557.5   0.06301   0.81232     249.9164  306.1504   63.9137   19.1333   39.3557 2461377.0   0.00051   0.00051
   69.9286   14.4326  -19.4939   18.6014   17.5167 2461557.5   0.07879   0.81095     249.9265  309.3800   64.9339   19.2133   39.3999 2461377.0   0.00001   0.00002
   69.9861   14.6570  -19.0188   18.6589   17.5122 2461557.6   0.07916   0.81246     249.9873  310.1168   64.7714   19.1452   39.4334 2461377.0   0.00013   0.00012
   69.9670   12.3172  -20.9483   18.3108   17.1600 2461557.5   0.06943   0.81187     249.9671  307.1590   64.4333   19.2220   39.3763 2461377.0   0.00051   0.00051
   69.9190   13.3411  -20.2203   18.4334   17.3338 2461557.5   0.07390   0.81165     249.9265  308.3509   64.6179   19.1852   39.3859 2461377.0   0.00005   0.00006
   69.9861   13.5393  -20.1878   18.4911   17.3506 2461557.6   0.07485   0.81152     249.9873  308.1144   64.8266   19.2736   39.3897 2461377.0   0.00012   0.00011
   69.9382   14.0074  -19.7855   18.5359   17.4409 2461557.5   0.07699   0.81094     249.9366  308.9416   64.8224   19.2082   39.3946 2461377.0   0.00029   0.00028
   69.9286   12.5914  -20.7059   18.3244   17.2127 2461557.5   0.07053   0.81159     249.9265  307.6873   64.3952   19.1641   39.3770 2461377.0   0.00046   0.00045
   69.9765   13.5071  -20.1752   18.4791   17.3470 2461557.5   0.07466   0.81131     249.9772  308.2172   64.7774   19.2500   39.3900 2461377.0   0.00037   0.00037
   69.9382   14.5643  -19.4168   18.6121   17.5421 2461557.5   0.07931   0.81032     249.9366  309.5199   64.9554   19.2054   39.3987 2461377.0   0.00036   0.00036
   69.9382   11.7787  -21.2552   18.2111   17.0924 2461557.5   0.06723   0.81225     249.9366  306.9440   64.1790   19.1508   39.3658 2461377.0   0.00013   0.00013
   69.9382   13.9330  -19.8164   18.5183   17.4288 2461557.5   0.07663   0.81079     249.9366  308.9489   64.7739   19.1911   39.3937 2461377.0   0.00048   0.00048
   69.8807   14.3515  -19.6054   18.6025   17.5131 2461557.4   0.07882   0.81027     249.8758  309.1544   64.9851   19.2463   39.3960 2461376.9   0.00051   0.00051
   70.0053   14.2198  -19.6435   18.5758   17.4604 2461557.6   0.07763   0.81130     250.0076  309.0317   64.9037   19.2317   39.4014 2461377.1   0.00010   0.00009
   69.8615   14.2866  -19.6322   18.5727   17.5111 2461557.4   0.07846   0.81041     249.8657  309.2351   64.9020   19.2068   39.3914 2461376.9   0.00018   0.00017
   69.9382   13.6666  -20.0073   18.4699   17.3877 2461557.5   0.07522   0.81110     249.9366  308.7034   64.6881   19.1768   39.3873 2461377.0   0.00017   0.00017
   69.9382   13.5094  -20.1232   18.4467   17.3625 2461557.5   0.07454   0.81123     249.9366  308.5409   64.6586   19.1784   39.3848 2461377.0   0.00011   0.00010
   69.9478   14.0001  -19.7824   18.5191   17.4422 2461557.5   0.07680   0.81085     249.9468  309.0116   64.7733   19.1817   39.3916 2461377.0   0.00023   0.00022
   69.9382   12.5331  -20.7850   18.2960   17.2130 2461557.5   0.07018   0.81139     249.9366  307.6597   64.3708   19.1468   39.3691 2461377.0   0.00028   0.00027
   69.9094   10.9470  -21.8791   18.1236   16.9831 2461557.5   0.06368   0.81205     249.9062  305.9809   64.0548   19.1893   39.3533 2461377.0   0.00053   0.00053
   69.8615   13.2022  -20.3190   18.4070   17.3262 2461557.4   0.07347   0.81110     249.8657  308.2891   64.5611   19.1679   39.3800 2461376.9   0.00029   0.00029
   69.8807   12.7306  -20.6419   18.3484   17.2450 2461557.4   0.07137   0.81162     249.8758  307.7846   64.4655   19.1781   39.3760 2461376.9   0.00017   0.00017
   69.8999   13.8239  -19.9479   18.5373   17.4115 2461557.5   0.07637   0.81155     249.8961  308.5508   64.8612   19.2573   39.3943 2461377.0   0.00010   0.00011
   69.8903   12.8272  -20.5647   18.3649   17.2560 2461557.5   0.07177   0.81177     249.8961  307.8606   64.4852   19.1811   39.3794 2461377.0   0.00010   0.00009
   69.8903   13.7709  -19.9141   18.5016   17.4082 2461557.5   0.07593   0.81098     249.8961  308.8029   64.7272   19.1902   39.3925 2461377.0   0.00040   0.00040
   68.4712   11.7623  -21.6191   18.4298   17.3393 2461556.0   0.07393   0.80927     248.4771  306.1944   64.7659   19.4411   39.3375 2461375.6   0.00046   0.00045
   67.6462    9.9392  -24.3663   18.7863   17.1876 2461555.1   0.07361   0.80818     247.6463  298.7532   66.5552   20.7455   39.2925 2461374.7   0.00082   0.00082
   69.8328   11.2133  -21.0671   18.1185   16.9861 2461557.4   0.06419   0.81428     249.8353  307.7513   63.5157   18.9191   39.3923 2461376.9   0.00016   0.00015
   70.3181   12.1967  -20.6195   18.2769   17.0392 2461192.6   0.06705   0.81462     250.3219  307.7069   64.0733   19.0971   39.4134 2461377.4   0.00028   0.00027
   70.1551   15.1704  -17.3992   18.2368   17.6478 2461192.5   0.07558   0.81039     250.1496  315.6761   62.5325   17.9804   39.4139 2461377.2   0.00018   0.00017
   71.7076    8.6784  -21.2020   17.4175   16.3803 2461194.1   0.04527   0.81976     251.7113  309.5612   60.8675   17.9526   39.4271 2461378.7   0.00017   0.00018
   68.7205   15.2504  -16.7248   18.4790   17.8993 2461556.2   0.08059   0.81053     248.7203  317.1163   62.1165   17.8995   39.4481 2461375.8   0.00034   0.00034
   69.7656    7.2299  -24.0913   17.6958   16.5729 2461557.3   0.04860   0.81338     249.7643  303.4870   62.8706   19.0431   39.3136 2461376.8   0.00027   0.00027
   69.1904   14.1282  -19.2969   18.4800   17.6221 2461556.7   0.07891   0.80900     249.1865  310.9498   64.2007   18.8643   39.3783 2461376.3   0.00035   0.00034
   68.8356   12.3481  -21.1004   18.4027   17.3826 2461556.4   0.07434   0.80905     248.8419  307.2774   64.6235   19.2830   39.3428 2461375.9   0.00048   0.00047
   69.1041   15.4656  -14.9847   18.1574   17.8955 2461556.6   0.07469   0.81198     249.1054  321.6945   59.4730   16.8607   39.4719 2461376.2   0.00002   0.00003
   70.0245   12.9423  -20.4865   18.3363   17.2621 2461557.6   0.07153   0.81130     250.0178  308.1165   64.4341   19.1286   39.3752 2461377.1   0.00028   0.00027
   70.2606   13.7037  -18.8398   18.4161   17.2527 2461192.6   0.07216   0.81563     250.2611  311.1937   63.6148   18.7315   39.4680 2461377.3   0.00042   0.00041
   68.3752   12.5762  -21.3234   18.4937   17.5304 2461555.9   0.07795   0.80662     248.3758  306.8273   65.0590   19.4442   39.3130 2461375.5   0.00053   0.00052
   69.9574   14.0199  -19.6571   18.5459   17.4264 2461557.5   0.07680   0.81195     249.9569  309.1557   64.7494   19.1828   39.4062 2461377.0   0.00005   0.00006
   69.9765   14.5213  -19.4645   18.5989   17.5293 2461557.5   0.07896   0.81055     249.9772  309.4311   64.9493   19.2060   39.3969 2461377.0   0.00013   0.00013
   69.9478   14.4769  -19.4746   18.5954   17.5253 2461557.5   0.07885   0.81082     249.9468  309.4434   64.9254   19.2001   39.3975 2461377.0   0.00007   0.00008
   69.8711   13.7859  -19.9876   18.5168   17.4175 2461557.4   0.07626   0.81086     249.8657  308.6051   64.8311   19.2361   39.3885 2461376.9   0.00027   0.00027
   69.9574   13.7348  -19.9435   18.4829   17.3925 2461557.5   0.07545   0.81126     249.9569  308.7864   64.7065   19.1796   39.3912 2461377.0   0.00016   0.00015
   69.9574   14.0491  -19.6185   18.5571   17.4277 2461557.5   0.07691   0.81211     249.9569  309.1687   64.7481   19.1857   39.4092 2461377.0   0.00007   0.00008
   69.0945   12.7514  -20.2521   18.3564   17.3800 2461556.6   0.07391   0.81086     249.0953  309.1859   64.0497   18.9683   39.3757 2461376.2   0.00019   0.00019
   68.8356   14.6841  -19.1036   18.7669   17.7598 2461556.4   0.08428   0.80941     248.8318  310.4559   64.9050   19.1873   39.4028 2461375.9   0.00023   0.00022
   69.6985    8.0580  -24.7906   18.2232   16.6280 2461557.3   0.05463   0.81351     249.6933  299.2991   64.9001   20.1268   39.3246 2461376.8   0.00030   0.00029
   70.4043   12.2449  -20.5438   18.2906   17.0220 2461192.7   0.06693   0.81521     250.4030  307.7450   64.0809   19.1041   39.4218 2461377.5   0.00019   0.00018
   69.8040   12.3014  -20.3836   18.2667   17.1540 2461557.4   0.06897   0.81321     249.7947  308.6863   63.8362   18.9471   39.4024 2461376.9   0.00053   0.00052
   69.5068   17.5203  -14.2508   18.5206   18.2623 2461557.1   0.08271   0.80895     249.5109  322.4840   60.7846   17.1711   39.4748 2461376.6   0.00021   0.00020
   69.7561   14.6922  -18.9078   18.5605   17.5979 2461557.3   0.07936   0.81034     249.7542  311.0877   64.4232   18.9294   39.4068 2461376.8   0.00039   0.00038
   70.0053   11.1640  -21.3992   18.1586   16.9567 2461557.6   0.06395   0.81430     250.0076  306.7336   63.8762   19.1066   39.3864 2461377.1   0.00001   0.00000
   71.1040   11.3434  -22.3239   18.3019   16.8381 2461193.5   0.06241   0.81414     251.1027  303.2517   65.0880   19.7484   39.3721 2461378.1   0.00005   0.00006
   70.5673    8.8476  -23.2810   17.6837   16.7132 2461192.9   0.05206   0.81128     250.5653  304.7993   63.1241   18.9196   39.2973 2461377.6   0.00037   0.00037
   70.0245   14.9921  -19.1677   18.5490   17.6441 2461557.6   0.08020   0.80884     250.0279  310.4878   64.8310   19.0427   39.3753 2461377.1   0.00010   0.00011
   69.4780   11.9057  -21.6986   18.3175   17.2201 2461557.0   0.07026   0.80985     249.4805  305.8447   64.7673   19.4103   39.3320 2461376.5   0.00015   0.00014
   70.8548   12.1085  -20.6425   18.1369   16.9666 2461193.2   0.06413   0.81446     250.8593  307.9973   63.8013   18.9451   39.4036 2461377.9   0.00031   0.00030
   70.8836   11.1338  -21.2367   18.0255   16.8206 2461193.2   0.05998   0.81579     250.8796  307.1684   63.5374   18.9375   39.3982 2461377.9   0.00026   0.00027
   70.8548   12.5362  -20.3452   18.2133   17.0186 2461193.2   0.06600   0.81466     250.8593  308.2890   63.9425   18.9762   39.4145 2461377.9   0.00027   0.00026
   70.1647   12.2350  -20.8518   18.2430   17.1148 2461192.5   0.06786   0.81240     250.1597  307.5512   64.1867   19.1053   39.3802 2461377.2   0.00043   0.00042
   70.7398   12.9725  -20.1246   18.2518   17.1211 2461193.1   0.06837   0.81408     250.7377  308.7473   64.0526   18.9604   39.4059 2461377.8   0.00026   0.00027
   70.8740   10.8179  -21.4301   17.9950   16.7775 2461193.2   0.05886   0.81548     250.8796  306.8719   63.4544   18.9401   39.3969 2461377.9   0.00028   0.00027
   70.8356   12.5419  -20.3634   18.2064   17.0283 2461193.2   0.06607   0.81444     250.8289  308.3254   63.9479   18.9698   39.4104 2461377.9   0.00022   0.00022
   70.8836   12.3026  -20.5059   18.1679   16.9853 2461193.2   0.06484   0.81490     250.8796  308.1458   63.8641   18.9565   39.4087 2461377.9   0.00003   0.00003
   71.0560   12.1521  -20.6532   18.1580   16.9310 2461193.4   0.06371   0.81564     251.0520  307.7312   63.9069   19.0038   39.4115 2461378.1   0.00031   0.00032
   70.9027   12.5770  -20.3419   18.1982   17.0251 2461193.3   0.06623   0.81484     250.9100  308.3536   63.9345   18.9588   39.4103 2461378.0   0.00018   0.00018
   71.0848   11.0137  -21.4215   18.0271   16.7725 2461193.4   0.05897   0.81583     251.0824  306.6238   63.6497   19.0158   39.3991 2461378.1   0.00001   0.00000
   70.9219   12.6793  -16.8732   19.3075   16.3466 2461193.3   0.06692   0.84269     250.9202  309.9255   63.4348   19.3861   39.8986 2461378.0   0.00010   0.00011
   70.9123   12.5381  -20.4074   18.1770   17.0276 2461193.3   0.06568   0.81426     250.9100  308.3257   63.9231   18.9474   39.4033 2461378.0   0.00004   0.00004
   71.0656   10.8547  -21.5513   18.0020   16.7616 2461193.4   0.05841   0.81536     251.0622  306.4860   63.6121   19.0105   39.3931 2461378.1   0.00027   0.00027
   70.8261   10.1324  -22.3398   17.9582   16.7359 2461193.2   0.05666   0.81464     250.8289  305.1734   63.7235   19.1406   39.3620 2461377.9   0.00021   0.00022
   70.8836   12.6086  -20.4848   18.1675   17.0626 2461193.2   0.06614   0.81338     250.8796  308.2667   64.0011   18.9577   39.3897 2461377.9   0.00004   0.00003
   70.7973   10.4760  -22.1181   18.0063   16.7780 2461193.1   0.05824   0.81401     250.7985  305.4210   63.8314   19.1562   39.3672 2461377.8   0.00037   0.00036
   71.1135   12.0538  -20.6690   18.1729   16.8903 2461193.5   0.06319   0.81590     251.1129  307.5373   63.9048   19.0346   39.4221 2461378.2   0.00020   0.00019
   70.8548   12.1841  -20.5506   18.1652   16.9658 2461193.2   0.06448   0.81481     250.8492  308.0635   63.8316   18.9605   39.4117 2461377.9   0.00035   0.00035
   70.9985   12.0238  -20.6585   18.1393   16.9174 2461193.4   0.06327   0.81580     251.0013  307.8161   63.7897   18.9660   39.4133 2461378.0   0.00028   0.00029
   71.0465   11.4153  -21.2030   18.0993   16.8260 2461193.4   0.06092   0.81575     251.0419  306.7793   63.8416   19.0679   39.4051 2461378.1   0.00001   0.00000
   71.0752   12.3221  -20.5553   18.2034   16.9433 2461193.4   0.06450   0.81569     251.0824  307.6943   64.0152   19.0491   39.4189 2461378.1   0.00010   0.00011
   70.8069   15.1649  -18.9715   18.5401   17.5043 2461193.2   0.07788   0.81125     250.8086  310.3110   64.8520   19.0614   39.4058 2461377.9   0.00023   0.00024
   70.6919   12.8907  -20.5323   18.2047   17.1645 2461193.0   0.06858   0.81198     250.6869  308.1871   64.2405   19.0167   39.3691 2461377.7   0.00021   0.00022
   70.3373   13.1876  -20.4311   18.4225   17.2265 2461192.7   0.07195   0.81229     250.3422  307.5637   64.7453   19.2850   39.3938 2461377.4   0.00033   0.00033
   70.1743   13.9100  -19.5951   18.5060   17.3568 2461192.5   0.07513   0.81245     250.1698  309.2726   64.5828   19.1249   39.4175 2461377.2   0.00043   0.00042
   70.4427   13.3643  -20.0687   18.3437   17.2479 2461192.8   0.07158   0.81245     250.4436  308.7314   64.3770   19.0590   39.3940 2461377.5   0.00000   0.00001
   70.6344   12.5368  -20.2219   18.2873   17.0232 2461193.0   0.06697   0.81581     250.6261  308.3391   63.9870   19.0246   39.4328 2461377.7   0.00003   0.00003
   70.6919   12.3102  -20.5836   18.2093   17.0165 2461193.0   0.06585   0.81429     250.6869  307.9046   63.9999   19.0252   39.4055 2461377.7   0.00028   0.00027
   70.3373   12.3874  -21.1338   18.1850   17.1690 2461192.7   0.06796   0.81016     250.3422  307.1742   64.3744   19.1303   39.3418 2461377.4   0.00039   0.00038
   70.1203   13.9546  -19.6070   18.5091   17.3808 2461557.7   0.07556   0.81241     250.1191  309.2814   64.6101   19.1275   39.4121 2461377.2   0.00005   0.00004
   69.6985   10.8397  -23.0384   18.5239   16.9685 2461557.3   0.06719   0.81240     249.7035  301.4655   65.6947   20.1643   39.3525 2461376.8   0.00032   0.00031
   69.6985   11.1692  -23.0708   18.6414   17.0144 2461557.3   0.06934   0.81191     249.7035  300.7685   66.1187   20.3706   39.3528 2461376.8   0.00049   0.00049
   70.1935   13.0873  -20.1931   18.3728   17.2263 2461192.5   0.07139   0.81270     250.1901  308.4307   64.3693   19.1094   39.4013 2461377.2   0.00033   0.00033
   70.6344   11.0598  -21.2267   18.0760   16.8267 2461193.0   0.06090   0.81558     250.6362  307.0587   63.5727   18.9845   39.4075 2461377.7   0.00042   0.00042
   70.5481   10.3502  -22.0816   18.1112   16.7437 2461192.9   0.05902   0.81610     250.5450  305.0795   63.9589   19.2820   39.3947 2461377.6   0.00010   0.00011
   70.6152   11.7729  -20.8340   18.1493   16.9412 2461193.0   0.06378   0.81527     250.6160  307.6362   63.7847   18.9912   39.4064 2461377.7   0.00011   0.00012
   70.5289   11.0308  -21.6379   18.1888   16.8359 2461192.9   0.06196   0.81539     250.5348  305.6754   64.1278   19.2828   39.4017 2461377.6   0.00030   0.00030
   70.9698   14.6684  -18.8721   18.3947   17.3718 2461193.3   0.07411   0.81275     250.9709  310.9725   64.2062   18.8182   39.4207 2461378.0   0.00009   0.00010
   71.2094   13.7915  -19.4477   18.2639   17.1769 2461193.6   0.06934   0.81380     251.2143  309.9633   63.9933   18.8254   39.4189 2461378.3   0.00010   0.00009
   71.1902   14.0250  -19.2983   18.2972   17.2186 2461193.6   0.07039   0.81367     251.1839  310.2075   64.0634   18.8289   39.4205 2461378.2   0.00001   0.00000
   70.9985   14.3368  -19.1583   18.3512   17.3129 2461193.4   0.07254   0.81289     251.0013  310.4552   64.1918   18.8476   39.4145 2461378.0   0.00011   0.00012
   70.9602   14.2383  -19.1826   18.3342   17.3024 2461193.3   0.07217   0.81305     250.9608  310.4978   64.1188   18.8236   39.4142 2461378.0   0.00020   0.00021
   70.6248   10.2112  -21.7465   17.9660   16.7210 2461193.0   0.05724   0.81624     250.6261  306.4587   63.3031   18.9492   39.3972 2461377.7   0.00001   0.00000
   69.7177    9.7283  -23.7661   18.3904   16.8236 2461557.3   0.06199   0.81289     249.7238  300.5434   65.3750   20.1470   39.3389 2461376.8   0.00020   0.00020
   69.7177   10.4932  -23.2698   18.4835   16.9188 2461557.3   0.06569   0.81260     249.7238  301.1382   65.6014   20.1649   39.3489 2461376.8   0.00029   0.00028
   69.7273   10.8107  -23.0955   18.5199   16.9637 2461557.3   0.06697   0.81273     249.7238  301.3582   65.7184   20.1780   39.3498 2461376.8   0.00012   0.00013
   69.7273   10.5222  -23.2530   18.4868   16.9212 2461557.3   0.06576   0.81266     249.7339  301.1536   65.6128   20.1670   39.3494 2461376.8   0.00023   0.00022
   69.7177   10.7236  -23.1180   18.5095   16.9498 2461557.3   0.06661   0.81259     249.7136  301.3548   65.6656   20.1648   39.3511 2461376.8   0.00019   0.00018
   71.1806   12.7643  -20.1286   18.0766   17.0462 2461193.5   0.06491   0.81383     251.1839  309.2962   63.6145   18.7375   39.3943 2461378.2   0.00017   0.00018
   71.1710   14.1926  -19.2080   18.2832   17.2654 2461193.5   0.07100   0.81305     251.1737  310.5227   64.0314   18.7787   39.4115 2461378.2   0.00013   0.00014
   71.1615   13.1399  -19.8441   18.1345   17.0988 2461193.5   0.06651   0.81369     251.1636  309.6837   63.6955   18.7396   39.4025 2461378.2   0.00001   0.00001
   71.1710   12.2610  -20.4278   18.0092   16.9747 2461193.5   0.06306   0.81376     251.1636  308.9337   63.4492   18.7157   39.3893 2461378.2   0.00017   0.00016
   71.1231   12.8322  -20.0039   18.0849   17.0604 2461193.5   0.06527   0.81401     251.1230  309.5573   63.5491   18.7035   39.3983 2461378.2   0.00024   0.00024
   71.1040   13.0132  -19.8930   18.1061   17.0929 2461193.5   0.06606   0.81374     251.1027  309.7389   63.5957   18.7023   39.3985 2461378.1   0.00018   0.00019
   71.1519   13.8979  -19.3333   18.2433   17.2154 2461193.5   0.06974   0.81319     251.1534  310.4106   63.9009   18.7525   39.4130 2461378.2   0.00016   0.00016
   71.1423   14.2199  -19.3083   18.2752   17.2901 2461193.5   0.07133   0.81247     251.1433  310.4057   64.1180   18.7993   39.3998 2461378.2   0.00028   0.00029
   71.1806   14.1325  -19.1444   18.2898   17.2395 2461193.5   0.07065   0.81351     251.1839  310.6041   63.9655   18.7670   39.4222 2461378.2   0.00011   0.00010
   71.1231   13.3151  -19.6785   18.1562   17.1294 2461193.5   0.06728   0.81389     251.1230  309.9800   63.6838   18.7170   39.4060 2461378.2   0.00024   0.00025
   71.1040   13.6399  -19.3776   18.2318   17.1647 2461193.5   0.06875   0.81445     251.1027  310.3357   63.7701   18.7372   39.4228 2461378.1   0.00025   0.00025
   71.0752   13.2649  -19.6981   18.1539   17.1287 2461193.4   0.06725   0.81387     251.0824  309.9749   63.6649   18.7141   39.4061 2461378.1   0.00020   0.00021
   71.1519   11.9113  -20.6214   17.9771   16.9222 2461193.5   0.06146   0.81424     251.1534  308.6308   63.3495   18.7163   39.3901 2461378.2   0.00010   0.00010
   70.9027   13.7496  -19.4248   18.2144   17.2467 2461193.3   0.06991   0.81261     250.8999  310.5241   63.7990   18.7076   39.4004 2461377.9   0.00000   0.00001
   70.9219   14.0577  -19.2316   18.2891   17.2820 2461193.3   0.07135   0.81247     250.9202  310.6171   63.9639   18.7642   39.4113 2461378.0   0.00040   0.00039
   70.9123   12.4557  -20.2269   18.0630   17.0345 2461193.3   0.06487   0.81362     250.9100  309.2732   63.4637   18.7100   39.3948 2461378.0   0.00024   0.00023
   70.9027   13.8138  -19.3935   18.2437   17.2504 2461193.3   0.07032   0.81241     250.8999  310.4553   63.8722   18.7427   39.4052 2461377.9   0.00040   0.00040
   70.8931   13.9712  -19.1974   18.2869   17.2628 2461193.2   0.07099   0.81316     250.8999  310.6754   63.8737   18.7433   39.4182 2461377.9   0.00019   0.00018
   70.9411   10.5170  -21.4597   17.8167   16.7728 2461193.3   0.05668   0.81435     250.9405  307.6598   62.9150   18.6671   39.3731 2461378.0   0.00030   0.00029
   70.9219   14.2985  -19.0503   18.3180   17.3222 2461193.3   0.07231   0.81236     250.9202  310.9295   63.9959   18.7513   39.4142 2461378.0   0.00036   0.00035
   70.9027   13.4535  -19.5535   18.2083   17.1809 2461193.3   0.06877   0.81336     250.9100  310.1799   63.7394   18.7339   39.4103 2461378.0   0.00020   0.00019
   70.9315   11.9216  -20.6169   17.9781   16.9662 2461193.3   0.06225   0.81349     250.9303  308.7893   63.3237   18.6938   39.3825 2461378.0   0.00025   0.00025
   70.9123   12.7639  -20.0550   18.1016   17.0831 2461193.3   0.06595   0.81367     250.9100  309.5075   63.5682   18.7213   39.3958 2461378.0   0.00012   0.00013
   70.9411   14.3051  -19.0665   18.3172   17.3214 2461193.3   0.07227   0.81266     250.9405  310.8731   64.0100   18.7575   39.4130 2461378.0   0.00001   0.00000
   70.9219   14.0770  -18.8615   18.3944   17.2194 2461193.3   0.07143   0.81563     250.9202  310.8463   63.8864   18.7943   39.4606 2461378.0   0.00007   0.00006
   70.9602    9.3844  -22.2321   17.6839   16.6480 2461193.3   0.05196   0.81456     250.9608  306.6662   62.6418   18.6589   39.3552 2461378.0   0.00012   0.00011
   70.9315   11.5271  -20.8969   17.9293   16.9152 2461193.3   0.06067   0.81391     250.9405  308.3879   63.2394   18.6973   39.3765 2461378.0   0.00009   0.00010
   70.9698   12.3976  -20.3259   18.0421   17.0259 2461193.3   0.06443   0.81379     250.9709  309.1432   63.4855   18.7165   39.3889 2461378.0   0.00018   0.00018
   70.8740   10.8602  -21.3588   17.8209   16.8553 2461193.2   0.05809   0.81350     250.8695  307.9573   63.0178   18.6486   39.3576 2461377.9   0.00014   0.00014
   70.9794   13.8379  -19.3496   18.2710   17.2269 2461193.3   0.07021   0.81375     250.9810  310.3274   63.9126   18.7772   39.4157 2461378.0   0.00029   0.00030
   70.9027   11.8953  -20.6651   17.9530   16.9801 2461193.3   0.06217   0.81298     250.9100  308.8272   63.2864   18.6676   39.3739 2461378.0   0.00026   0.00026
   70.8931   10.6555  -21.3705   17.8281   16.8003 2461193.2   0.05733   0.81420     250.8898  307.8542   62.9448   18.6581   39.3723 2461377.9   0.00024   0.00023
   70.8836   14.1713  -19.1192   18.2989   17.3083 2461193.2   0.07184   0.81261     250.8796  310.8552   63.9328   18.7374   39.4119 2461377.9   0.00011   0.00010
   70.9027   13.7040  -18.1861   18.6113   16.9901 2461193.3   0.06994   0.82282     250.8999  311.0479   63.5751   18.8650   39.5827 2461377.9   0.00040   0.00039
   70.8836   14.1613  -19.0907   18.3039   17.3015 2461193.2   0.07179   0.81269     250.8796  310.8881   63.9147   18.7349   39.4158 2461377.9   0.00027   0.00027
   70.8931    9.8444  -21.8918   17.7358   16.7043 2461193.2   0.05397   0.81442     250.8898  307.1652   62.7246   18.6470   39.3625 2461377.9   0.00023   0.00023
   70.8931   13.1656  -19.7415   18.1568   17.1427 2461193.2   0.06754   0.81312     250.8898  310.0022   63.6374   18.7104   39.4037 2461377.9   0.00039   0.00039
   70.8740   13.3976  -19.6208   18.1886   17.1853 2461193.2   0.06860   0.81304     250.8695  310.1587   63.7195   18.7216   39.4032 2461377.9   0.00015   0.00015
   70.8931   13.1375  -19.7358   18.1595   17.1337 2461193.2   0.06741   0.81359     250.8898  309.9796   63.6191   18.7111   39.4065 2461377.9   0.00012   0.00011
   70.8836   12.4854  -20.2001   18.0618   17.0459 2461193.2   0.06506   0.81342     250.8898  309.3655   63.4533   18.6981   39.3938 2461377.9   0.00031   0.00031
   70.8931   12.0167  -20.5071   18.0057   16.9757 2461193.2   0.06280   0.81387     250.8999  308.9120   63.3408   18.6998   39.3897 2461377.9   0.00016   0.00016
   70.8931   12.2308  -20.3362   18.0133   17.0109 2461193.2   0.06353   0.81394     250.8999  309.2646   63.3226   18.6618   39.3896 2461377.9   0.00016   0.00017
   70.9123   13.7382  -19.3551   18.2530   17.2215 2461193.3   0.06994   0.81328     250.9100  310.4494   63.8199   18.7423   39.4155 2461378.0   0.00024   0.00023
   71.4872   12.3736  -20.4937   18.0523   16.9309 2461193.9   0.06252   0.81435     251.4780  308.3750   63.7036   18.8403   39.3981 2461378.5   0.00020   0.00020
   71.5160   14.9457  -16.9567   19.0736   16.9546 2461193.9   0.07376   0.82984     251.5186  311.1830   64.2507   19.2119   39.7110 2461378.6   0.00030   0.00031
   71.4968   13.7324  -19.6277   18.2375   17.1271 2461193.9   0.06820   0.81395     251.4983  309.5097   64.1082   18.8785   39.4145 2461378.5   0.00000   0.00001
   71.5447   13.8215  -19.6318   18.2269   17.1451 2461193.9   0.06835   0.81382     251.5389  309.5422   64.1363   18.8706   39.4071 2461378.6   0.00037   0.00038
   71.5256   13.5722  -19.7390   18.2076   17.1002 2461193.9   0.06737   0.81418     251.5287  309.3467   64.0458   18.8680   39.4111 2461378.6   0.00022   0.00023
   71.5735   12.1775  -20.5590   18.0042   16.8913 2461194.0   0.06127   0.81458     251.5693  308.3890   63.5543   18.7899   39.3977 2461378.6   0.00021   0.00020
   71.5064   13.2635  -19.8743   18.1698   17.0502 2461193.9   0.06609   0.81449     251.5084  309.2105   63.9161   18.8452   39.4126 2461378.5   0.00009   0.00010
   71.5064   14.1124  -19.6033   18.2725   17.2108 2461193.9   0.07019   0.81282     251.5084  309.4462   64.3514   18.9329   39.3985 2461378.5   0.00024   0.00025
   71.3148   14.1533  -19.3934   18.3029   17.2327 2461193.7   0.07101   0.81312     251.3157  309.9086   64.2423   18.8879   39.4111 2461378.4   0.00003   0.00004
   71.3148   10.4174  -21.8200   17.8119   16.7245 2461193.7   0.05516   0.81451     251.3157  306.7418   63.1908   18.8060   39.3635 2461378.4   0.00009   0.00010
   71.3339   13.1279  -20.0447   18.1631   17.0679 2461193.7   0.06627   0.81375     251.3360  308.9816   63.9482   18.8689   39.4017 2461378.4   0.00006   0.00005
   71.3244   13.0170  -20.0859   18.1502   17.0498 2461193.7   0.06580   0.81401     251.3157  308.9610   63.8989   18.8584   39.4026 2461378.4   0.00002   0.00003
   71.3723   14.0489  -19.5211   18.2580   17.2200 2461193.7   0.07000   0.81246     251.3766  309.7942   64.2015   18.8670   39.4007 2461378.4   0.00020   0.00019
   71.3435   13.6379  -19.7220   18.2262   17.1463 2461193.7   0.06837   0.81380     251.3461  309.4498   64.0856   18.8726   39.4058 2461378.4   0.00036   0.00037
   71.3244   14.0763  -19.2652   18.3444   17.1838 2461193.7   0.07037   0.81463     251.3259  309.9224   64.1875   18.9061   39.4355 2461378.4   0.00002   0.00003
   71.2477   13.2756  -19.9172   18.1700   17.1096 2461193.6   0.06708   0.81346     251.2447  309.3322   63.9271   18.8321   39.3996 2461378.3   0.00002   0.00002
   71.5064   13.5351  -19.7460   18.2142   17.0925 2461193.9   0.06732   0.81445     251.5084  309.3067   64.0470   18.8774   39.4140 2461378.5   0.00028   0.00029
   71.4777    9.5580  -22.3881   17.8339   16.5514 2461193.9   0.05161   0.81630     251.4780  305.2633   63.2440   18.9964   39.3839 2461378.5   0.00021   0.00020
   71.4393    8.7073  -22.9246   17.7548   16.4667 2461193.8   0.04839   0.81684     251.4476  304.5855   63.0309   18.9954   39.3749 2461378.5   0.00017   0.00018
  256.5429  299.6219   57.4955   18.3260   39.4972 2461383.5   0.00078   0.00078      76.5425  354.2264  -28.2318   17.0886   15.3240 2461199.1   0.00808   0.82870
  257.1524  298.7339   57.6144   18.4057   39.4426 2461384.1   0.00076   0.00076      77.1548  353.9802  -28.8564   17.0622   15.4841 2461199.8   0.01202   0.82513
  256.7766  298.9269   56.6444   18.2159   39.4763 2461383.7   0.00106   0.00105      76.7722  351.8216  -29.1856   17.0656   15.4418 2461199.4   0.01670   0.82729
  255.1923  302.7349   55.8801   17.4180   39.4173 2461382.2   0.00067   0.00067      75.1933  353.8972  -27.7973   16.6092   15.4989 2461197.7   0.00427   0.82435
  254.6440  295.2987   58.4861   18.9655   39.3542 2461381.6   0.00030   0.00030      74.6381  352.7426  -30.7235   17.1939   15.6752 2461197.2   0.01028   0.82022
  255.1923  303.5147   55.5029   17.3394   39.4904 2461382.2   0.00062   0.00062      75.1933  353.6933  -27.1966   16.6807   15.3167 2461197.7   0.00423   0.82865
   71.4872    8.5332  -22.0113   17.5866   16.3907 2461193.9   0.04648   0.81903     251.4881  307.2324   61.8523   18.4436   39.4139 2461378.5   0.00005   0.00006
   70.1839   12.1457  -17.1373   17.5691   17.0728 2461192.5   0.05894   0.81729     250.1800  318.0386   58.8455   16.8352   39.4649 2461377.2   0.00009   0.00010
   70.1551   12.4068  -16.9579   17.6101   17.1174 2461192.5   0.06023   0.81677     250.1597  318.2914   58.8929   16.8375   39.4686 2461377.2   0.00030   0.00029
  256.5023  297.2298   58.7293   18.8187   39.4088 2461383.5   0.00103   0.00103      76.4947  355.2084  -29.1419   17.1721   15.5363 2461199.1   0.00730   0.82374
   68.5671   13.8190  -16.1766   18.0489   17.6447 2461556.1   0.07112   0.81334     248.5683  319.4339   59.5480   17.0397   39.4682 2461375.6   0.00048   0.00048
   71.4585    7.4862  -23.6570   17.6423   16.3464 2461193.8   0.04393   0.81724     251.4577  303.7120   62.6935   18.9786   39.3639 2461378.5   0.00027   0.00028
   69.7177    9.1855  -24.2993   18.4140   16.7492 2461557.3   0.06005   0.81313     249.7136  299.2606   65.5194   20.3311   39.3353 2461376.8   0.00032   0.00032
   71.4489   10.9676  -21.5392   17.9865   16.7253 2461193.8   0.05744   0.81610     251.4476  306.3378   63.6573   19.0232   39.3950 2461378.5   0.00025   0.00026
   71.4489    9.9900  -22.1464   17.8802   16.6073 2461193.8   0.05366   0.81655     251.4476  305.5629   63.3854   19.0098   39.3857 2461378.5   0.00033   0.00034
   71.4489    9.0164  -22.7318   17.7814   16.4983 2461193.8   0.04955   0.81675     251.4476  304.8389   63.1040   18.9927   39.3773 2461378.5   0.00018   0.00019
   74.1116    4.6192  -25.1687   17.4336   15.8171 2461196.6   0.02395   0.82211     254.1060  301.0132   61.9163   19.0700   39.4038 2461381.1   0.00070   0.00070
   72.1483   10.2249  -21.2348   17.6962   16.5247 2461194.6   0.05070   0.81771     252.1475  307.9829   62.4389   18.5076   39.4151 2461379.2   0.00022   0.00021
   72.2441    9.5338  -19.4712   17.3136   16.3566 2461194.7   0.04514   0.82213     252.2388  313.2361   59.5510   17.3223   39.4825 2461379.3   0.00003   0.00003
   72.2728    8.0023  -20.3600   17.1462   16.1974 2461194.7   0.04002   0.82275     252.2692  312.1661   59.0982   17.2736   39.4670 2461379.3   0.00030   0.00031
   72.2441    8.4722  -20.0353   17.2119   16.2325 2461194.7   0.04153   0.82295     252.2388  312.5237   59.2231   17.2928   39.4789 2461379.3   0.00016   0.00016
   72.2345    9.4195  -19.4649   17.3146   16.3314 2461194.6   0.04477   0.82280     252.2388  313.2226   59.4757   17.3138   39.4896 2461379.3   0.00015   0.00016
   72.2345   10.2851  -19.0570   17.3648   16.4643 2461194.6   0.04783   0.82169     252.2286  313.8801   59.6982   17.3015   39.4786 2461379.3   0.00041   0.00042
   72.2154   10.0542  -19.1576   17.3404   16.4362 2461194.6   0.04729   0.82182     252.2084  313.7838   59.6019   17.2848   39.4786 2461379.2   0.00035   0.00036
   72.2058    9.9868  -19.2365   17.3240   16.4382 2461194.6   0.04718   0.82125     252.1982  313.7075   59.6001   17.2830   39.4729 2461379.2   0.00006   0.00007
   72.2249    9.2086  -19.7789   17.2287   16.3619 2461194.6   0.04399   0.82104     252.2185  313.0086   59.4422   17.2786   39.4580 2461379.2   0.00006   0.00006
   72.2537   11.1170  -18.6843   17.4706   16.5698 2461194.7   0.05064   0.82084     252.2591  314.2242   60.0795   17.3786   39.4817 2461379.3   0.00012   0.00013
   72.2345   11.0589  -18.4981   17.4811   16.5381 2461194.6   0.05031   0.82225     252.2286  314.5518   59.8810   17.3241   39.4989 2461379.3   0.00049   0.00050
   71.1135    8.8410  -20.2817   17.1484   16.5564 2461193.5   0.04602   0.81683     251.1129  312.8245   59.3345   17.2153   39.3920 2461378.2   0.00013   0.00013
   72.1675    9.8767  -19.4549   17.2024   16.5030 2461194.6   0.04613   0.81931     252.1678  313.8433   59.4360   17.1701   39.4321 2461379.2   0.00044   0.00045
   72.3399   10.4098  -18.9806   17.2927   16.5041 2461194.8   0.04749   0.82007     252.3402  314.3262   59.5280   17.1880   39.4606 2461379.4   0.00007   0.00006
   72.1675   10.5127  -19.0925   17.2531   16.5884 2461194.6   0.04837   0.81806     252.1678  314.3983   59.5771   17.1608   39.4316 2461379.2   0.00021   0.00020
   72.3207    6.8642  -21.1917   16.9064   16.1837 2461194.7   0.03566   0.81982     252.3200  311.6391   58.6115   17.1116   39.4102 2461379.3   0.00008   0.00008
   72.3016    9.4966  -19.6690   17.1462   16.4456 2461194.7   0.04442   0.81888     252.2997  313.6029   59.3075   17.1470   39.4293 2461379.3   0.00020   0.00019
   72.3207    9.6848  -19.6936   17.1466   16.4863 2461194.7   0.04501   0.81835     252.3200  313.5454   59.4358   17.1677   39.4174 2461379.3   0.00011   0.00012
   72.2441    9.6315  -19.7294   17.1428   16.4928 2461194.7   0.04506   0.81812     252.2388  313.5350   59.4234   17.1650   39.4148 2461379.3   0.00002   0.00003
   72.1483    8.7159  -20.1269   17.0950   16.3730 2461194.6   0.04232   0.81936     252.1475  312.9499   59.1431   17.1609   39.4257 2461379.2   0.00007   0.00006
   72.2824    7.5744  -20.8231   16.9794   16.2497 2461194.7   0.03871   0.81972     252.2895  312.0263   58.8609   17.1494   39.4156 2461379.3   0.00000   0.00000
   72.2824    6.7145  -21.1778   16.9482   16.1336 2461194.7   0.03539   0.82150     252.2794  311.4850   58.6149   17.1557   39.4294 2461379.3   0.00038   0.00039
   72.1770    9.7278  -19.4353   17.2343   16.4495 2461194.6   0.04569   0.82024     252.1779  313.7132   59.4128   17.2015   39.4508 2461379.2   0.00015   0.00016
   72.2441    8.9542  -19.9639   17.1238   16.3773 2461194.7   0.04284   0.81968     252.2489  313.0896   59.2043   17.1718   39.4333 2461379.3   0.00005   0.00004
   72.2249    9.9233  -19.2724   17.2664   16.4534 2461194.6   0.04673   0.82089     252.2286  313.8673   59.4489   17.2090   39.4598 2461379.3   0.00042   0.00043
   72.2824    9.2517  -19.7186   17.1779   16.3828 2461194.7   0.04376   0.82035     252.2794  313.3419   59.2893   17.1922   39.4479 2461379.3   0.00001   0.00000
   72.2920   10.1825  -19.0752   17.3044   16.4630 2461194.7   0.04710   0.82084     252.2895  314.0944   59.5169   17.2194   39.4695 2461379.3   0.00000   0.00001
   72.2058    8.1259  -20.7961   17.0165   16.3517 2461194.6   0.04047   0.81827     252.2084  311.9682   59.2396   17.2264   39.3950 2461379.2   0.00015   0.00015
   72.1579    9.5899  -19.4100   17.3252   16.3720 2461194.6   0.04557   0.82203     252.1576  313.3170   59.5288   17.3144   39.4836 2461379.2   0.00011   0.00010
   72.1387    9.7412  -19.3097   17.3482   16.3882 2461194.5   0.04617   0.82204     252.1373  313.4506   59.5815   17.3228   39.4870 2461379.2   0.00015   0.00015
   72.1579    7.1469  -20.9753   17.0353   16.1659 2461194.6   0.03733   0.82161     252.1576  311.5315   58.8913   17.2428   39.4403 2461379.2   0.00016   0.00017
   72.1483   10.0094  -19.2164   17.3578   16.4343 2461194.6   0.04702   0.82194     252.1475  313.6053   59.6660   17.3218   39.4801 2461379.2   0.00037   0.00038
   72.2633    8.4390  -20.5465   17.0730   16.3513 2461194.7   0.04121   0.81935     252.2591  312.1841   59.3398   17.2543   39.4107 2461379.3   0.00050   0.00051
   72.2537    8.4401  -20.5365   17.0781   16.3492 2461194.7   0.04127   0.81921     252.2489  312.1867   59.3441   17.2580   39.4124 2461379.3   0.00026   0.00027
   72.1579   10.4477  -19.0682   17.3666   16.5157 2461194.6   0.04862   0.82063     252.1576  313.9113   59.7992   17.3117   39.4666 2461379.2   0.00023   0.00024
   72.1291    8.4895  -20.5054   17.0758   16.3770 2461194.5   0.04180   0.81901     252.1272  312.3192   59.3250   17.2392   39.4078 2461379.2   0.00042   0.00043
   72.1100    9.0869  -20.0003   17.1891   16.3970 2461194.5   0.04392   0.82023     252.1069  312.8068   59.4701   17.2773   39.4368 2461379.1   0.00042   0.00043
   72.2058    8.9078  -20.0399   17.1923   16.3444 2461194.6   0.04308   0.82047     252.2084  312.6404   59.4196   17.2907   39.4480 2461379.2   0.00016   0.00016
   72.0621    9.7541  -19.6269   17.2522   16.4840 2461194.5   0.04634   0.81924     252.0663  313.2981   59.6372   17.2828   39.4380 2461379.1   0.00006   0.00005
   72.1100    9.7352  -20.6318   17.4889   16.4536 2461194.5   0.04775   0.81945     252.1069  310.2247   61.1720   17.9682   39.4345 2461379.1   0.00012   0.00013
   72.1100   11.6324  -19.8768   17.7070   16.7188 2461194.5   0.05520   0.81722     252.1171  310.8661   62.0571   18.1438   39.4264 2461379.1   0.00006   0.00007
   72.1387   11.3992  -19.6135   17.6774   16.6454 2461194.5   0.05381   0.81901     252.1373  311.5008   61.6295   18.0033   39.4523 2461379.2   0.00014   0.00015
   72.1387   10.1312  -20.2727   17.5598   16.4670 2461194.5   0.04913   0.82047     252.1373  310.6139   61.2506   17.9821   39.4547 2461379.2   0.00030   0.00031
   72.1675    9.5823  -20.7927   17.4470   16.4476 2461194.6   0.04699   0.81868     252.1678  310.0755   61.1360   17.9537   39.4235 2461379.2   0.00015   0.00015
   72.1675   10.5494  -19.8880   17.5792   16.5111 2461194.6   0.05067   0.82011     252.1678  311.3069   61.1805   17.9081   39.4617 2461379.2   0.00009   0.00008
   72.1866   10.4520  -20.0580   17.5414   16.5203 2461194.6   0.05033   0.81925     252.1881  311.1176   61.1841   17.9036   39.4468 2461379.2   0.00018   0.00018
   72.1962    9.4859  -20.5587   17.4793   16.3798 2461194.6   0.04648   0.82091     252.1881  310.3486   60.9569   17.9229   39.4541 2461379.2   0.00021   0.00022
   72.1675   11.5398  -19.3526   17.6729   16.6517 2461194.6   0.05398   0.81936     252.1678  312.0381   61.4530   17.9174   39.4609 2461379.2   0.00013   0.00014
   72.1579    9.7895  -20.5158   17.5009   16.4396 2461194.6   0.04776   0.82009     252.1576  310.3619   61.1300   17.9553   39.4437 2461379.2   0.00026   0.00026
   72.1196    9.5565  -20.8225   17.4319   16.4604 2461194.5   0.04700   0.81828     252.1171  310.1142   61.1045   17.9348   39.4176 2461379.1   0.00020   0.00020
   71.6980   12.8489  -20.0700   18.0949   16.9528 2461194.1   0.06353   0.81490     251.7011  308.9597   63.7193   18.8036   39.4151 2461378.7   0.00024   0.00023
   70.2510   11.8756  -19.4152   17.9368   16.9983 2461192.6   0.06266   0.81623     250.2509  311.8597   62.0313   18.1562   39.4358 2461377.3   0.00005   0.00005
   70.2318   10.1368  -20.5866   17.7127   16.7687 2461192.6   0.05606   0.81634     250.2307  310.2680   61.6285   18.1419   39.4109 2461377.3   0.00036   0.00035
   72.1483    6.0054  -23.3035   17.3386   16.0591 2461194.6   0.03499   0.82109     252.1475  305.6658   61.0055   18.3544   39.4155 2461379.2   0.00009   0.00009
   72.5794    8.0376  -22.8608   17.6450   16.1953 2461195.0   0.04165   0.82025     252.5736  304.7034   62.4927   18.8599   39.4222 2461379.6   0.00004   0.00004
   72.5985    8.2678  -22.7109   17.6620   16.2133 2461195.0   0.04272   0.82069     252.5939  304.8910   62.5373   18.8550   39.4250 2461379.6   0.00038   0.00039
   72.5985    9.5388  -21.9254   17.7755   16.3372 2461195.0   0.04731   0.82055     252.6040  305.8683   62.8607   18.8580   39.4377 2461379.6   0.00046   0.00047
   72.5889    9.8877  -21.8113   17.7690   16.4069 2461195.0   0.04858   0.81946     252.5837  306.1715   62.9388   18.8273   39.4233 2461379.6   0.00050   0.00051
   72.5698    9.4225  -21.8029   17.7928   16.2922 2461195.0   0.04696   0.82182     252.5736  306.0325   62.7460   18.8386   39.4571 2461379.6   0.00053   0.00054
   73.2785    7.6869  -23.8920   17.5617   16.2135 2461195.7   0.03810   0.81744     253.2839  302.7966   62.8801   19.0625   39.3584 2461380.3   0.00041   0.00041
   72.6368    7.0918  -23.5088   17.4775   16.1660 2461195.1   0.03766   0.81870     252.6446  304.3152   62.0890   18.7371   39.3866 2461379.7   0.00013   0.00013
   72.6656    5.8343  -24.2425   17.3840   16.0709 2461195.1   0.03317   0.81883     252.6649  303.4689   61.7558   18.7268   39.3757 2461379.7   0.00012   0.00012
   72.6273    7.8091  -23.1223   17.5269   16.2356 2461195.1   0.04034   0.81842     252.6243  304.7957   62.2896   18.7406   39.3876 2461379.6   0.00001   0.00000
   72.2920    8.9998  -21.2969   17.6760   16.2386 2461194.7   0.04557   0.82330     252.2895  307.7917   61.8149   18.4465   39.4826 2461379.3   0.00040   0.00041
   72.2920    8.3670  -21.8029   17.5660   16.2144 2461194.7   0.04347   0.82194     252.2895  307.3453   61.6342   18.4020   39.4554 2461379.3   0.00014   0.00015
   72.2633    8.3273  -21.9093   17.5348   16.2390 2461194.7   0.04344   0.82095     252.2692  307.3049   61.6203   18.3827   39.4416 2461379.3   0.00005   0.00005
   72.2633    9.8680  -20.8935   17.7085   16.3790 2461194.7   0.04877   0.82157     252.2591  308.5198   62.0196   18.4099   39.4676 2461379.3   0.00026   0.00027
   72.3782    9.0810  -21.9291   17.5224   16.3943 2461194.8   0.04539   0.81809     252.3808  307.3108   62.0137   18.4194   39.3965 2461379.4   0.00023   0.00024
   72.3974    9.9098  -22.5740   18.0377   16.4129 2461194.8   0.05079   0.81882     252.4011  303.1989   64.0845   19.4784   39.4216 2461379.4   0.00008   0.00008
   64.7475   17.5578  -18.6977   20.1232   19.4205 2461552.1   0.12596   0.79095     244.7403  311.3522   68.0761   20.3811   39.3016 2461371.9   0.00125   0.00124
   51.1022   23.1974   -1.2926   23.6415   27.4864 2461537.9   0.14074   0.69149     231.0940  357.0276   38.7812   14.7823   39.4020 2461358.3   0.00232   0.00314
   82.7664    7.3114  -27.4466   18.0127   15.8573 2461205.7   0.00126   0.81502     262.7637  289.3968   64.6193   21.1180   39.2907 2461389.6   0.00111   0.00111
   64.4786   19.1382  -15.5809   19.8065   19.9741 2461551.8   0.12278   0.78630     244.4873  321.1475   64.7506   18.6707   39.3019 2461371.6   0.00082   0.00082
   67.8093   14.7807  -21.6447   19.3841   18.0617 2461555.3   0.09803   0.80123     247.8084  302.6176   68.1575   20.8556   39.2891 2461374.9   0.00079   0.00079
   65.6501   21.3930  -15.4647   20.5334   20.3372 2461553.0   0.13834   0.78420     245.6513  319.2681   67.6994   19.7440   39.3318 2461372.8   0.00055   0.00054
   67.8860   15.9603  -18.3930   19.1208   18.2313 2461555.4   0.09527   0.80579     247.8894  311.8042   65.5123   19.3337   39.3954 2461375.0   0.00017   0.00016
   65.8229   16.4348  -16.8262   19.2183   18.8305 2461553.2   0.10185   0.80060     245.8234  317.1267   63.8701   18.5815   39.3874 2461372.9   0.00083   0.00083
   67.1377   13.9661  -20.3016   18.9972   17.9724 2461554.6   0.09096   0.80551     247.1398  308.0770   65.8253   19.7182   39.3490 2461374.2   0.00044   0.00043
   71.6597    7.7753  -25.8069   18.2209   16.4233 2461194.0   0.04628   0.81340     251.6606  295.9491   65.3743   20.5667   39.3044 2461378.7   0.00025   0.00024
   64.9780   13.6039  -20.8509   19.1829   18.3802 2461552.3   0.10011   0.79879     244.9731  308.1440   66.1583   19.8788   39.2815 2461372.1   0.00133   0.00133
   67.2145   22.7908  -13.9245   20.0313   20.3462 2461554.7   0.12963   0.78114     247.2107  324.0408   66.0208   18.7116   39.2946 2461374.3   0.00082   0.00082
   79.0007   12.5154  -22.8897   17.9258   16.1422 2461201.7   0.03747   0.81763     259.0017  299.1711   65.4690   20.0290   39.3739 2461385.9   0.00098   0.00098
   68.1259   12.0374  -21.2498   18.5406   17.4151 2461555.6   0.07666   0.80958     248.1326  306.7433   64.8072   19.4545   39.3581 2461375.2   0.00071   0.00070
   64.7379   18.5160  -15.4675   19.9079   19.6793 2461552.1   0.11855   0.79438     244.7403  320.0316   64.6399   18.8037   39.3996 2461371.9   0.00071   0.00070
   67.3968   15.3890  -17.1738   18.6509   18.2420 2461554.9   0.08784   0.80518     247.3930  316.6556   62.7649   18.1368   39.3901 2461374.5   0.00061   0.00060
   64.7571   17.0815  -15.9799   19.4039   19.2782 2461552.1   0.10805   0.79620     244.7605  319.6741   63.3454   18.3440   39.3753 2461371.9   0.00116   0.00116
   66.7827   14.1987  -19.6239   19.0379   18.0710 2461554.2   0.09239   0.80606     246.7853  309.7789   65.3717   19.4922   39.3749 2461373.9   0.00053   0.00053
   65.9093   18.6002  -14.1605   19.4659   19.4010 2461553.3   0.10652   0.79794     245.9044  323.0769   62.4233   17.8790   39.4364 2461373.0   0.00115   0.00115
   68.7972   11.7975  -20.6083   18.2690   17.2485 2461556.3   0.07052   0.81230     248.7913  308.8341   63.6238   18.8980   39.3843 2461375.9   0.00024   0.00023
   67.6942   14.0758  -20.8530   18.8656   17.9499 2461555.2   0.08954   0.80267     247.6969  307.0989   66.1321   19.7821   39.2938 2461374.8   0.00053   0.00052
   69.8040   15.1743  -21.4581   18.9950   17.8038 2461557.4   0.08878   0.80226     249.8049  303.2499   67.6216   20.4603   39.2747 2461376.9   0.00041   0.00040
   65.2084   11.0644  -25.0814   19.7269   17.8164 2461552.6   0.09701   0.80141     245.2160  294.3488   69.2047   22.1699   39.2432 2461372.3   0.00131   0.00130
   71.8034    1.0496  -23.6112   16.7200   15.6341 2461194.2   0.01989   0.82642     251.8026  308.4356   56.8829   17.0854   39.4666 2461378.8   0.00034   0.00034
   68.0108   14.6164  -18.3648   18.5553   17.9520 2461555.5   0.08407   0.80632     248.0110  313.7442   63.5144   18.5048   39.3752 2461375.1   0.00077   0.00076
   67.4831   16.8669  -15.3952   18.8396   18.5531 2461554.9   0.09139   0.80500     247.4842  320.2251   62.0135   17.7555   39.4366 2461374.6   0.00062   0.00062
   66.5427   16.8242  -17.2977   19.2433   18.7695 2461554.0   0.10298   0.80007     246.5423  315.5704   64.8254   18.9046   39.3666 2461373.6   0.00052   0.00051
   67.0801   14.6082  -18.8483   18.7550   18.1466 2461554.5   0.08992   0.80369     247.0790  312.6871   64.2557   18.8432   39.3482 2461374.2   0.00086   0.00086
   66.9170    5.8334  -22.7775   17.6071   16.6122 2461554.4   0.05156   0.81701     246.9170  307.6895   60.5616   18.1885   39.3908 2461374.0   0.00095   0.00095
   69.6218   12.8263  -19.5392   18.0576   17.3393 2461557.2   0.06956   0.81031     249.6224  311.7444   62.8382   18.3424   39.3700 2461376.7   0.00059   0.00058
   67.5215    9.9652  -20.7704   18.1803   17.0782 2461555.0   0.06668   0.81589     247.5247  309.3200   62.4109   18.6216   39.4293 2461374.6   0.00047   0.00046
   65.5733    3.3767  -24.3997   17.5128   16.5071 2461553.0   0.04740   0.81652     245.5804  305.5176   60.2856   18.3171   39.3570 2461372.7   0.00107   0.00107
   77.8722    1.7753  -26.3787   17.2022   15.5326 2461200.5   0.00231   0.82404     257.8737  299.7442   60.6372   18.8951   39.4193 2461384.8   0.00119   0.00119
   67.1569   15.3423  -18.8265   19.0926   18.2595 2461554.6   0.09548   0.80427     247.1601  311.4413   65.3986   19.3434   39.3732 2461374.3   0.00061   0.00060
   66.9458   14.5351  -19.8373   19.0703   18.1365 2461554.4   0.09419   0.80429     246.9474  309.1838   65.8280   19.6396   39.3477 2461374.0   0.00037   0.00037
   77.3079   10.0038  -24.2867   17.9120   16.0768 2461199.9   0.03353   0.81755     257.3048  297.6130   64.9848   20.1461   39.3597 2461384.3   0.00069   0.00069
   77.7383    7.9883  -24.2848   17.5883   15.8283 2461200.4   0.02401   0.82114     257.7417  299.8841   63.4017   19.5046   39.4019 2461384.7   0.00088   0.00088
   67.2912   18.0566  -17.7942   19.2953   18.9654 2461554.7   0.10849   0.79354     247.2917  314.3484   66.2313   19.2706   39.2809 2461374.4   0.00065   0.00064
   71.8801    9.8252  -22.1720   17.6871   16.5891 2461194.3   0.05060   0.81483     251.8837  306.2784   62.9187   18.7455   39.3603 2461378.9   0.00020   0.00019
   71.0369   12.7781  -23.0416   18.7441   17.1388 2461193.4   0.07224   0.80912     251.0317  299.3225   67.1166   20.6990   39.3087 2461378.1   0.00015   0.00016
   72.1866   12.4094  -20.5455   18.1087   16.7885 2461194.6   0.06058   0.81709     252.1881  307.4677   63.9798   19.0197   39.4288 2461379.2   0.00031   0.00032
   71.1231   16.8872  -16.2662   18.6200   17.7197 2461193.5   0.07999   0.81364     251.1230  316.1921   63.4195   18.2719   39.4979 2461378.2   0.00023   0.00022
   64.7763   11.5051  -14.6164   17.9572   17.9136 2461552.1   0.06867   0.81419     244.7706  323.6909   54.5973   15.7940   39.5109 2461371.9   0.00120   0.00120
   70.0916   15.3849  -18.4285   18.5992   17.6714 2461557.7   0.08079   0.81020     250.0887  311.9149   64.4964   18.8730   39.4132 2461377.1   0.00018   0.00018
   70.3277   13.6192  -19.5235   18.3292   17.3001 2461192.7   0.07214   0.81271     250.3219  310.1298   63.9905   18.8440   39.4077 2461377.4   0.00006   0.00005
   69.5739   10.5456  -21.4203   17.9342   16.9771 2461557.1   0.06174   0.81256     249.5717  308.0258   63.0016   18.7014   39.3578 2461376.6   0.00039   0.00038
   69.3246   15.0880  -18.3423   18.6405   17.7478 2461556.9   0.08217   0.81020     249.3284  312.4233   64.2055   18.7983   39.4184 2461376.4   0.00012   0.00011
   69.5356    9.6346  -22.0160   17.8271   16.8666 2461557.1   0.05819   0.81279     249.5413  307.2394   62.7693   18.6911   39.3463 2461376.6   0.00041   0.00041
   69.5739   14.8374  -18.4448   18.6130   17.6325 2461557.1   0.08014   0.81160     249.5717  312.0216   64.1598   18.8223   39.4334 2461376.6   0.00024   0.00024
   69.4493   13.8297  -20.1103   18.6795   17.4793 2461557.0   0.07918   0.81109     249.4501  307.8544   65.2579   19.4756   39.3970 2461376.5   0.00015   0.00014
   70.5865   11.8621  -20.5782   18.1600   16.9407 2461192.9   0.06403   0.81558     250.5855  308.1463   63.6405   18.9227   39.4207 2461377.6   0.00027   0.00026


==> 2016 Segon et al A&A paper/new plots/2001XQids/BIN-tout/ElemEarth2000-2010.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           45 meteoroids of shower: 2001XQids
# ejected in 1800 1807 1814 1821 1828 1835 1842 1848 1855 1862 1869 1876 1883 1890 1897 1904 1911 1918 1925 1932 1939 1946 1953 1960 1967 1974 1981 1988 1994 2001 2008 2015 2022 2029 2036 2043 2050 2057 2064 2071 2078 2085 2092 2099
# for year 2000-2010
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071661104 au
# of the point located at (heliocentric, J2000, ua):   0.3138  0.9344 -0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (�), OMEGA=Longitude of node (�), omega=argument of perihelion (�), E=excentric anomaly (�), M=Mean anomaly (�), n (�/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au) 
#   3.689917e+00  7.338704e-01  2.569272e+01  2.521643e+02  1.877411e+02  3.569703e+02 -8.016954e-01  1.388240e-01  2.593211e+03  2.454079e+06  9.855074e-01
# standard deviations: 
#   2.182603e-02  1.643513e-03  8.764973e-01  4.209626e-01  9.422518e-01  3.685221e-01  9.782448e-02  1.217086e-03  2.243228e+01  5.836213e+02  4.655166e-04
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r   
  143316  3.690279e+00  7.338266e-01  2.569787e+01  2.521101e+02  1.874057e+02  3.570958e+02 -7.739187e-01  1.388240e-01  2.593211e+03  2.454079e+06  9.857322e-01
  143182  3.688760e+00  7.334062e-01  2.558170e+01  2.521225e+02  1.868201e+02  3.573236e+02 -7.142176e-01  1.388715e-01  2.592325e+03  2.454082e+06  9.863516e-01
  143458  3.741193e+00  7.373850e-01  2.571708e+01  2.521319e+02  1.878093e+02  3.569608e+02 -7.991975e-01  1.360142e-01  2.646783e+03  2.454081e+06  9.863737e-01
  143704  3.703017e+00  7.347366e-01  2.571235e+01  2.521573e+02  1.877865e+02  3.569521e+02 -8.095438e-01  1.381252e-01  2.606332e+03  2.454083e+06  9.861236e-01
  143761  3.701088e+00  7.348236e-01  2.557651e+01  2.522112e+02  1.877417e+02  3.569703e+02 -8.044404e-01  1.382646e-01  2.603702e+03  2.454077e+06  9.852426e-01
  143874  3.689676e+00  7.338704e-01  2.566619e+01  2.521708e+02  1.872979e+02  3.571385e+02 -7.623944e-01  1.389204e-01  2.591412e+03  2.454078e+06  9.853082e-01
  144046  3.699736e+00  7.348186e-01  2.572482e+01  2.521342e+02  1.880823e+02  3.568365e+02 -8.400770e-01  1.383290e-01  2.602490e+03  2.454080e+06  9.852443e-01
  143862  3.704226e+00  7.348015e-01  2.570384e+01  2.521643e+02  1.877476e+02  3.569678e+02 -8.051673e-01  1.380458e-01  2.607830e+03  2.454083e+06  9.861659e-01
  143822  3.699435e+00  7.343931e-01  2.572508e+01  2.521277e+02  1.877577e+02  3.569612e+02 -8.081757e-01  1.383488e-01  2.602119e+03  2.454084e+06  9.864160e-01
  144314  3.684036e+00  7.334050e-01  2.557932e+01  2.521971e+02  1.869843e+02  3.572591e+02 -7.314840e-01  1.392456e-01  2.585359e+03  2.454077e+06  9.852365e-01
  144293  3.703740e+00  7.351045e-01  2.567446e+01  2.521779e+02  1.880494e+02  3.568514e+02 -8.352081e-01  1.381436e-01  2.605984e+03  2.454079e+06  9.852142e-01
  144349  3.696866e+00  7.345446e-01  2.569272e+01  2.521766e+02  1.878046e+02  3.569437e+02 -8.123678e-01  1.385420e-01  2.598489e+03  2.454079e+06  9.852155e-01
  144289  3.675000e+00  7.329854e-01  2.602102e+01  2.521125e+02  1.883234e+02  3.567289e+02 -8.747353e-01  1.397060e-01  2.576839e+03  2.454081e+06  9.856674e-01
  144658  3.698652e+00  7.346446e-01  2.570884e+01  2.521383e+02  1.882238e+02  3.567798e+02 -8.557477e-01  1.383912e-01  2.601321e+03  2.454078e+06  9.857476e-01
  144409  3.689917e+00  7.339941e-01  2.568844e+01  2.521830e+02  1.875874e+02  3.570255e+02 -7.922220e-01  1.389017e-01  2.591761e+03  2.454079e+06  9.851888e-01
  144631  3.690054e+00  7.340685e-01  2.568727e+01  2.521667e+02  1.876461e+02  3.570029e+02 -7.980301e-01  1.388421e-01  2.592873e+03  2.454079e+06  9.850067e-01
  144678  3.709468e+00  7.352589e-01  2.571808e+01  2.521188e+02  1.881872e+02  3.567984e+02 -8.488186e-01  1.377787e-01  2.612885e+03  2.454083e+06  9.863055e-01
  144825  3.700906e+00  7.349231e-01  2.567200e+01  2.521579e+02  1.882404e+02  3.567752e+02 -8.560696e-01  1.382695e-01  2.603612e+03  2.454077e+06  9.853318e-01
  144900  3.687456e+00  7.336263e-01  2.568970e+01  2.521423e+02  1.876057e+02  3.570159e+02 -7.958685e-01  1.390646e-01  2.588725e+03  2.454077e+06  9.859095e-01
  144899  3.696293e+00  7.342939e-01  2.570846e+01  2.521383e+02  1.880281e+02  3.568542e+02 -8.370030e-01  1.385876e-01  2.597636e+03  2.454078e+06  9.862173e-01
  144751  3.695318e+00  7.344557e-01  2.569479e+01  2.521642e+02  1.878934e+02  3.569083e+02 -8.220893e-01  1.385790e-01  2.597795e+03  2.454079e+06  9.852209e-01
  145223  3.677290e+00  7.329373e-01  2.568815e+01  2.521704e+02  1.873029e+02  3.571308e+02 -7.671414e-01  1.395555e-01  2.579618e+03  2.454076e+06  9.854458e-01
  145080  3.696158e+00  7.344167e-01  2.552379e+01  2.521702e+02  1.878111e+02  3.569403e+02 -8.136580e-01  1.385685e-01  2.597992e+03  2.454078e+06  9.855074e-01
  145211  3.693762e+00  7.342511e-01  2.553881e+01  2.521851e+02  1.877411e+02  3.569667e+02 -8.071213e-01  1.386567e-01  2.596340e+03  2.454078e+06  9.854129e-01
  145075  3.691398e+00  7.341458e-01  2.566205e+01  2.521821e+02  1.876846e+02  3.569883e+02 -8.016954e-01  1.388112e-01  2.593450e+03  2.454079e+06  9.851168e-01
  145142  3.695827e+00  7.345447e-01  2.568427e+01  2.521881e+02  1.880595e+02  3.568436e+02 -8.390502e-01  1.385190e-01  2.598922e+03  2.454079e+06  9.851951e-01
  145038  3.700697e+00  7.348816e-01  2.567553e+01  2.521724e+02  1.881642e+02  3.568048e+02 -8.483185e-01  1.383299e-01  2.602475e+03  2.454079e+06  9.853505e-01
  145340  3.682782e+00  7.332309e-01  2.558606e+01  2.521922e+02  1.872735e+02  3.571442e+02 -7.627108e-01  1.393393e-01  2.583622e+03  2.454078e+06  9.858062e-01
  145487  3.704186e+00  7.350666e-01  2.552235e+01  2.521641e+02  1.882977e+02  3.567537e+02 -8.613178e-01  1.380950e-01  2.606901e+03  2.454078e+06  9.857317e-01
  145713  3.681080e+00  7.331316e-01  2.565931e+01  2.521567e+02  1.874250e+02  3.570839e+02 -7.791381e-01  1.394051e-01  2.582401e+03  2.454078e+06  9.858583e-01
  145953  3.672841e+00  7.323087e-01  2.560258e+01  2.522012e+02  1.869870e+02  3.572515e+02 -7.365242e-01  1.398579e-01  2.574042e+03  2.454078e+06  9.862819e-01
  146533  3.691766e+00  7.339946e-01  2.561424e+01  2.521133e+02  1.882198e+02  3.567768e+02 -8.586331e-01  1.386721e-01  2.596053e+03  2.454077e+06  9.863160e-01
  142485  3.689252e+00  7.335791e-01  2.568292e+01  2.521105e+02  1.873166e+02  3.571293e+02 -7.656797e-01  1.388214e-01  2.593260e+03  2.454079e+06  9.862901e-01
  142810  3.688752e+00  7.337798e-01  2.565815e+01  2.521206e+02  1.873038e+02  3.571357e+02 -7.634158e-01  1.388516e-01  2.592697e+03  2.454077e+06  9.854021e-01
  243495  3.629177e+00  7.295925e-01  2.733435e+01  2.517028e+02  1.887813e+02  3.565234e+02 -9.416502e-01  1.423258e-01  2.529407e+03  2.455171e+06  9.862292e-01
  244334  3.634889e+00  7.303281e-01  2.731149e+01  2.516984e+02  1.890745e+02  3.564124e+02 -9.691759e-01  1.421072e-01  2.533298e+03  2.455174e+06  9.854298e-01
  242230  3.616799e+00  7.284596e-01  2.733323e+01  2.517015e+02  1.882497e+02  3.567266e+02 -8.901497e-01  1.429738e-01  2.517944e+03  2.455173e+06  9.864057e-01
  281645  3.689552e+00  7.333717e-01  2.655269e+01  2.521450e+02  1.855447e+02  3.578250e+02 -5.802845e-01  1.387996e-01  2.593667e+03  2.455536e+06  9.856883e-01
  303188  3.658196e+00  7.310683e-01  2.801829e+01  2.532824e+02  1.856785e+02  3.577606e+02 -6.026507e-01  1.404671e-01  2.562878e+03  2.452982e+06  9.858470e-01
  303122  3.672782e+00  7.324316e-01  2.809632e+01  2.532480e+02  1.862387e+02  3.575466e+02 -6.570070e-01  1.396276e-01  2.578287e+03  2.452987e+06  9.851864e-01
  303229  3.670670e+00  7.322802e-01  2.799765e+01  2.533145e+02  1.860394e+02  3.576243e+02 -6.365138e-01  1.397626e-01  2.575796e+03  2.452987e+06  9.850215e-01
  303294  3.667111e+00  7.316475e-01  2.807229e+01  2.533383e+02  1.856601e+02  3.577707e+02 -5.986491e-01  1.400528e-01  2.570459e+03  2.452987e+06  9.861089e-01
  303369  3.668196e+00  7.320564e-01  2.809586e+01  2.532683e+02  1.860204e+02  3.576306e+02 -6.353464e-01  1.399198e-01  2.572902e+03  2.452987e+06  9.851652e-01
  306644  3.669630e+00  7.323214e-01  2.784787e+01  2.533302e+02  1.866584e+02  3.573805e+02 -7.018388e-01  1.399052e-01  2.573171e+03  2.452988e+06  9.850895e-01
  343903  3.654089e+00  7.307154e-01  2.671942e+01  2.524153e+02  1.842922e+02  3.583073e+02 -4.559863e-01  1.409092e-01  2.554837e+03  2.455534e+06  9.851551e-01


==> 2016 Segon et al A&A paper/new plots/2001XQids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          439 meteoroids of shower: 2001XQids
# ejected in 1004 1053 1101 1156 1205 1253 1302 1350 1405 1454 1502 1551 1606 1654 1703 1751 1800 1807 1814 1821 1828 1835 1842 1848 1855 1862 1869 1876 1883 1890 1897 1904 1911 1918 1925 1932 1939 1946 1953 1960 1967 1974 1981 1988 1994 2001 2008 2015 2022 2029 2036 2043 2050 2057 2064 2071 2078 2085 2092 2099 800 851 903 950
# for year 2050
# in the vicinity of the trajectory of planet Earth
# at less than    0.00035812331 au
# of the point located at (heliocentric, J2000, ua):   0.3147  0.9341 -0.0001
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   3.599536e+00  7.278869e-01  2.772254e+01  2.505387e+02  1.896110e+02  3.561733e+02 -1.039296e+00  1.442758e-01  2.495221e+03  2.461383e+06  9.857317e-01 308.703  64.046  18.993
# standard deviations: 
#   7.523639e-02  5.358532e-03  1.803372e+00  2.243449e+00  2.740176e+00  4.462258e+01  2.945187e-01  4.283796e-03  8.024221e+01  5.233554e+03  2.097410e-04   4.971   2.470   0.855
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
     536  3.514620e+00  7.218465e-01  2.979731e+01  2.469766e+02  1.913211e+02  3.554393e+02 -1.272050e+00  1.493400e-01  2.410606e+03  2.458832e+06  9.856368e-01 299.622 19 58 29.26  57.50  18.33
    1590  3.553305e+00  7.241730e-01  2.946603e+01  2.500527e+02  1.894196e+02  3.562277e+02 -1.042465e+00  1.471048e-01  2.447235e+03  2.460656e+06  9.856727e-01 298.734 19 54 56.14  57.61  18.41
    5890  3.463039e+00  7.161909e-01  3.100069e+01  2.502751e+02  1.868937e+02  3.571966e+02 -7.964377e-01  1.528646e-01  2.355025e+03  2.461024e+06  9.858104e-01 298.927 19 55 42.46  56.64  18.22
    4242  3.573178e+00  7.255383e-01  2.851327e+01  2.511118e+02  1.890862e+02  3.563734e+02 -9.971177e-01  1.458349e-01  2.468545e+03  2.463945e+06  9.858921e-01 302.735 20 10 56.38  55.88  17.42
    5656  3.561850e+00  7.246630e-01  2.915257e+01  2.516176e+02  1.888608e+02  3.564572e+02 -9.771002e-01  1.465028e-01  2.457291e+03  2.463938e+06  9.856421e-01 295.299 19 41 11.69  58.49  18.97
    3344  3.427978e+00  7.144165e-01  3.144786e+01  2.479613e+02  1.901856e+02  3.558372e+02 -1.191450e+00  1.552277e-01  2.319174e+03  2.464305e+06  9.854348e-01 303.515 20 14  3.53  55.50  17.34
     749  3.557971e+00  7.248750e-01  3.134737e+01  2.490623e+02  1.905468e+02  3.557815e+02 -1.163370e+00  1.467656e-01  2.452891e+03  2.465403e+06  9.858742e-01 297.230 19 48 55.15  58.73  18.82
    9415  3.526896e+00  7.229902e-01  3.021358e+01  2.490821e+02  1.915958e+02  3.553418e+02 -1.294061e+00  1.486022e-01  2.422574e+03  2.469417e+06  9.854071e-01 305.020 20 20  4.75  66.30  20.02
    9744  3.572143e+00  7.259088e-01  2.835020e+01  2.494448e+02  1.902633e+02  3.559058e+02 -1.124717e+00  1.458887e-01  2.467634e+03  2.469424e+06  9.857105e-01 303.862 20 15 26.78  65.59  19.87
    1849  3.612845e+00  7.285099e-01  2.761504e+01  2.512106e+02  1.885581e+02  3.566082e+02 -9.222705e-01  1.434751e-01  2.509147e+03  2.469428e+06  9.854621e-01 296.414 19 45 39.34  65.55  20.56
   12062  3.487360e+00  7.184621e-01  3.112921e+01  2.492549e+02  1.882334e+02  3.566643e+02 -9.404833e-01  1.513256e-01  2.378976e+03  2.458102e+06  9.860689e-01 305.863 20 23 27.12  64.79  19.38
   25572  3.657239e+00  7.316659e-01  2.568303e+01  2.526399e+02  1.886266e+02  3.566001e+02 -9.137703e-01  1.408782e-01  2.555399e+03  2.456271e+06  9.860716e-01 304.083 20 16 19.87  65.39  19.69
   22483  3.553418e+00  7.246837e-01  2.714277e+01  2.480307e+02  1.910587e+02  3.555723e+02 -1.222192e+00  1.470983e-01  2.447342e+03  2.458467e+06  9.859991e-01 299.357 19 57 25.70  67.35  20.82
   28019  3.559260e+00  7.255335e-01  2.824240e+01  2.476767e+02  1.916648e+02  3.553363e+02 -1.283770e+00  1.467297e-01  2.453491e+03  2.458831e+06  9.854477e-01 300.766 20  3  3.84  67.58  20.86
   21871  3.617033e+00  7.315851e-01  2.658927e+01  2.459650e+02  1.954050e+02  3.539067e+02 -1.643937e+00  1.432340e-01  2.513369e+03  2.461022e+06  9.858157e-01 304.947 20 19 47.38  67.30  20.26
   26505  3.585396e+00  7.284534e-01  2.818293e+01  2.466252e+02  1.938559e+02  3.544891e+02 -1.502643e+00  1.451060e-01  2.480945e+03  2.465038e+06  9.856739e-01 307.591 20 30 21.82  64.88  19.32
   31241  3.611014e+00  7.298664e-01  2.654616e+01  2.480941e+02  1.927543e+02  3.549439e+02 -1.370601e+00  1.435987e-01  2.506986e+03  2.457004e+06  9.857113e-01 307.319 20 29 16.54  63.59  18.94
   38783  3.517088e+00  7.223398e-01  2.974385e+01  2.469084e+02  1.920851e+02  3.551372e+02 -1.354424e+00  1.494002e-01  2.409635e+03  2.467225e+06  9.856997e-01 297.842 19 51 22.03  66.18  20.67
   32520  3.580752e+00  7.267007e-01  2.758360e+01  2.491751e+02  1.908168e+02  3.556910e+02 -1.180594e+00  1.454522e-01  2.475040e+03  2.468695e+06  9.859722e-01 312.333 20 49 19.87  61.95  18.00
   48893  3.512964e+00  7.219674e-01  2.929803e+01  2.474090e+02  1.921038e+02  3.551218e+02 -1.360543e+00  1.494608e-01  2.408658e+03  2.453343e+06  9.859056e-01 311.019 20 44  4.68  63.68  18.73
   40473  3.530550e+00  7.231503e-01  2.892131e+01  2.482625e+02  1.915792e+02  3.553469e+02 -1.291904e+00  1.484917e-01  2.424379e+03  2.457008e+06  9.858464e-01 309.548 20 38 11.54  65.02  19.30
   44681  3.610751e+00  7.283396e-01  2.848890e+01  2.523395e+02  1.884705e+02  3.566396e+02 -9.142938e-01  1.435745e-01  2.507409e+03  2.462477e+06  9.854199e-01 319.090 21 16 21.58  64.35  18.64
   44408  3.561924e+00  7.262973e-01  2.889762e+01  2.469808e+02  1.930229e+02  3.547993e+02 -1.428634e+00  1.465675e-01  2.456206e+03  2.463940e+06  9.855584e-01 313.147 20 52 35.28  65.70  19.36
   44521  3.642537e+00  7.326248e-01  2.555170e+01  2.480239e+02  1.935235e+02  3.546711e+02 -1.430450e+00  1.417128e-01  2.540349e+03  2.465410e+06  9.854580e-01 315.335 21  1 20.50  63.80  18.52
   41829  3.557302e+00  7.264542e-01  3.000002e+01  2.461302e+02  1.941067e+02  3.543654e+02 -1.547908e+00  1.468175e-01  2.452023e+03  2.467234e+06  9.855711e-01 306.540 20 26  9.53  66.52  20.06
   41798  3.516113e+00  7.234380e-01  3.084912e+01  2.444338e+02  1.947495e+02  3.540682e+02 -1.648178e+00  1.493055e-01  2.411163e+03  2.467953e+06  9.860433e-01 310.174 20 40 41.69  64.28  18.97
   42932  3.630907e+00  7.315714e-01  2.731146e+01  2.449168e+02  1.934433e+02  3.546919e+02 -1.430401e+00  1.422934e-01  2.529984e+03  2.470148e+06  9.860304e-01 307.508 20 30  1.97  66.34  19.79
   55143  3.585958e+00  7.271224e-01  2.795270e+01  2.498079e+02  1.907648e+02  3.557134e+02 -1.172624e+00  1.451370e-01  2.480415e+03  2.461385e+06  9.858216e-01 307.910 20 31 38.38  65.85  19.62
   55461  3.574683e+00  7.260137e-01  2.794942e+01  2.498238e+02  1.902402e+02  3.559138e+02 -1.122068e+00  1.458253e-01  2.468706e+03  2.461384e+06  9.860115e-01 305.487 20 21 56.93  64.67  19.38
   57002  3.588011e+00  7.273252e-01  2.795401e+01  2.497948e+02  1.907642e+02  3.557155e+02 -1.171183e+00  1.450107e-01  2.482576e+03  2.461383e+06  9.856534e-01 310.185 20 40 44.40  66.15  19.68
   57472  3.563909e+00  7.250318e-01  2.788433e+01  2.498048e+02  1.896322e+02  3.561496e+02 -1.060832e+00  1.464871e-01  2.457554e+03  2.461388e+06  9.857941e-01 318.772 21 15  5.18  62.95  18.07
   57428  3.597211e+00  7.279902e-01  2.787750e+01  2.498056e+02  1.909274e+02  3.556562e+02 -1.184577e+00  1.444578e-01  2.492077e+03  2.461391e+06  9.859987e-01 309.307 20 37 13.61  67.52  20.26
   53602  3.513506e+00  7.224839e-01  3.088387e+01  2.462949e+02  1.929118e+02  3.548035e+02 -1.447259e+00  1.496150e-01  2.406175e+03  2.469422e+06  9.854875e-01 307.901 20 31 36.29  68.26  20.67
   64898  3.561392e+00  7.253867e-01  2.781566e+01  2.501856e+02  1.912272e+02  3.555095e+02 -1.236468e+00  1.465767e-01  2.456052e+03  2.453347e+06  9.859356e-01 313.762 20 55  2.78  64.07  18.91
   64140  3.562366e+00  7.262923e-01  2.851763e+01  2.478897e+02  1.932420e+02  3.547093e+02 -1.453551e+00  1.465395e-01  2.456675e+03  2.457737e+06  9.860697e-01 309.499 20 37 59.71  64.79  19.16
   64535  3.759589e+00  7.384717e-01  2.382890e+01  2.512184e+02  1.865620e+02  3.574546e+02 -6.663002e-01  1.348810e-01  2.669019e+03  2.457737e+06  9.859783e-01 308.627 20 34 30.36  64.52  19.14
   64698  3.587454e+00  7.281670e-01  2.783388e+01  2.478961e+02  1.927955e+02  3.549095e+02 -1.388645e+00  1.449563e-01  2.483506e+03  2.458827e+06  9.854916e-01 309.490 20 37 57.67  64.78  19.16
   66019  3.595503e+00  7.289816e-01  2.755007e+01  2.477566e+02  1.933031e+02  3.547154e+02 -1.437670e+00  1.444766e-01  2.491753e+03  2.459565e+06  9.855881e-01 307.791 20 31  9.82  64.13  19.08
   61121  3.692198e+00  7.372710e-01  2.234066e+01  2.452702e+02  1.957047e+02  3.538648e+02 -1.620520e+00  1.386306e-01  2.596830e+03  2.465402e+06  9.856386e-01 309.960 20 39 50.30  64.78  19.13
   65005  3.598867e+00  7.274994e-01  2.749046e+01  2.506562e+02  1.889987e+02  3.564244e+02 -9.760357e-01  1.443030e-01  2.494750e+03  2.466866e+06  9.857901e-01 305.087 20 20 20.78  67.82  20.66
   66323  3.568589e+00  7.252852e-01  2.730129e+01  2.499573e+02  1.891575e+02  3.563438e+02 -1.006204e+00  1.461382e-01  2.463421e+03  2.466860e+06  9.856122e-01 310.506 20 42  1.42  65.06  19.08
   68331  3.596602e+00  7.276330e-01  2.789053e+01  2.501373e+02  1.898142e+02  3.560997e+02 -1.064502e+00  1.443996e-01  2.493082e+03  2.466863e+06  9.856570e-01 311.643 20 46 34.25  66.13  19.49
   64397  3.475493e+00  7.196941e-01  3.376041e+01  2.436608e+02  1.936074e+02  3.544890e+02 -1.550862e+00  1.519670e-01  2.368935e+03  2.469053e+06  9.857626e-01 312.479 20 49 54.98  58.23  17.04
   63246  3.608355e+00  7.288349e-01  2.842242e+01  2.495330e+02  1.909641e+02  3.556515e+02 -1.182187e+00  1.437352e-01  2.504606e+03  2.469421e+06  9.860303e-01 312.451 20 49 48.26  65.21  19.14
   65066  3.657837e+00  7.321297e-01  2.814302e+01  2.505537e+02  1.896683e+02  3.561953e+02 -1.021209e+00  1.408440e-01  2.556019e+03  2.469422e+06  9.857278e-01 313.933 20 55 43.80  65.10  19.02
   65273  3.617551e+00  7.291785e-01  2.774958e+01  2.505305e+02  1.899665e+02  3.560525e+02 -1.071347e+00  1.432039e-01  2.513899e+03  2.469423e+06  9.859688e-01 327.188 21 48 45.19  58.73  16.60
   65571  3.616604e+00  7.292231e-01  2.773349e+01  2.504340e+02  1.900326e+02  3.560265e+02 -1.078243e+00  1.432609e-01  2.512897e+03  2.469423e+06  9.856321e-01 308.037 20 32  8.88  63.60  18.88
   65810  3.601369e+00  7.280384e-01  2.774076e+01  2.505049e+02  1.897194e+02  3.561415e+02 -1.051482e+00  1.441304e-01  2.497739e+03  2.469418e+06  9.853773e-01 308.367 20 33 28.18  63.35  18.77
   65889  3.599594e+00  7.278348e-01  2.774487e+01  2.505053e+02  1.896365e+02  3.561729e+02 -1.043662e+00  1.442758e-01  2.495221e+03  2.469419e+06  9.855265e-01 308.192 20 32 45.98  64.33  19.09
   65684  3.603217e+00  7.280529e-01  2.775600e+01  2.505341e+02  1.897770e+02  3.561186e+02 -1.057678e+00  1.440603e-01  2.498953e+03  2.469420e+06  9.859014e-01 298.778 19 55  6.62  70.02  22.11
   65689  3.599871e+00  7.278439e-01  2.775912e+01  2.505541e+02  1.896225e+02  3.561786e+02 -1.042077e+00  1.442561e-01  2.495562e+03  2.469420e+06  9.855525e-01 308.705 20 34 49.22  65.28  19.41
   65845  3.612940e+00  7.288925e-01  2.773618e+01  2.504581e+02  1.899721e+02  3.560478e+02 -1.073739e+00  1.434495e-01  2.509593e+03  2.469424e+06  9.857574e-01 307.775 20 31  6.10  64.50  19.26
   65922  3.603246e+00  7.280361e-01  2.773149e+01  2.503838e+02  1.897078e+02  3.561461e+02 -1.050221e+00  1.440310e-01  2.499462e+03  2.469424e+06  9.858847e-01 308.973 20 35 53.40  64.32  19.05
   66027  3.602415e+00  7.279456e-01  2.776741e+01  2.505759e+02  1.897277e+02  3.561374e+02 -1.052948e+00  1.441040e-01  2.498196e+03  2.469421e+06  9.860094e-01 309.098 20 36 23.59  64.32  19.04
   66081  3.604065e+00  7.282514e-01  2.777364e+01  2.504781e+02  1.899730e+02  3.560421e+02 -1.077842e+00  1.440005e-01  2.499992e+03  2.469421e+06  9.856595e-01 308.534 20 34  8.09  64.21  19.02
   66087  3.591605e+00  7.273230e-01  2.795150e+01  2.504811e+02  1.900208e+02  3.560151e+02 -1.088921e+00  1.447589e-01  2.486893e+03  2.469422e+06  9.856634e-01 308.421 20 33 40.97  64.16  19.03
   66220  3.634455e+00  7.305550e-01  2.774164e+01  2.504681e+02  1.899601e+02  3.560666e+02 -1.062075e+00  1.421911e-01  2.531804e+03  2.469422e+06  9.855402e-01 308.627 20 34 30.48  64.25  19.04
   66191  3.629065e+00  7.301524e-01  2.774271e+01  2.504711e+02  1.899444e+02  3.560695e+02 -1.062894e+00  1.425202e-01  2.525958e+03  2.469422e+06  9.855270e-01 308.375 20 33 29.95  64.18  19.03
   66337  3.607184e+00  7.285149e-01  2.773482e+01  2.505682e+02  1.898838e+02  3.560798e+02 -1.066491e+00  1.438224e-01  2.503087e+03  2.469418e+06  9.854451e-01 308.978 20 35 54.82  64.32  19.03
   66310  3.596526e+00  7.274029e-01  2.827470e+01  2.505226e+02  1.894348e+02  3.562499e+02 -1.024196e+00  1.444595e-01  2.492048e+03  2.469420e+06  9.860040e-01 308.512 20 34  2.90  64.16  19.02
   66406  3.601881e+00  7.280521e-01  2.776076e+01  2.505061e+02  1.897719e+02  3.561207e+02 -1.057123e+00  1.441393e-01  2.497583e+03  2.469421e+06  9.855323e-01 308.533 20 34  7.97  64.25  19.04
   66411  3.604886e+00  7.282551e-01  2.777031e+01  2.505585e+02  1.899102e+02  3.560672e+02 -1.070969e+00  1.439598e-01  2.500698e+03  2.469421e+06  9.857916e-01 308.888 20 35 33.10  64.36  19.05
   66500  3.594882e+00  7.274297e-01  2.828676e+01  2.505265e+02  1.896291e+02  3.561725e+02 -1.045317e+00  1.445457e-01  2.490561e+03  2.469421e+06  9.856907e-01 308.503 20 34  0.79  64.57  19.14
   66617  3.607178e+00  7.285049e-01  2.773561e+01  2.505444e+02  1.899199e+02  3.560653e+02 -1.070495e+00  1.437751e-01  2.503910e+03  2.469417e+06  9.855254e-01 309.037 20 36  8.81  64.29  19.05
   66717  3.604600e+00  7.285491e-01  2.780704e+01  2.499164e+02  1.906322e+02  3.557815e+02 -1.147876e+00  1.439348e-01  2.501132e+03  2.469421e+06  9.855867e-01 308.982 20 35 55.68  64.27  19.05
   66572  3.596980e+00  7.274932e-01  2.870268e+01  2.505387e+02  1.891966e+02  3.563457e+02 -9.976133e-01  1.444161e-01  2.492797e+03  2.469421e+06  9.855219e-01 308.881 20 35 31.39  64.29  19.03
   66714  3.898594e+00  7.487056e-01  2.780929e+01  2.505407e+02  1.899491e+02  3.562253e+02 -9.506074e-01  1.279855e-01  2.812819e+03  2.469422e+06  9.860269e-01 306.892 20 27 34.08  64.57  19.29
   66718  3.613268e+00  7.288189e-01  2.811307e+01  2.505692e+02  1.894996e+02  3.562355e+02 -1.022842e+00  1.434527e-01  2.509538e+03  2.469422e+06  9.855318e-01 308.606 20 34 25.34  64.24  19.04
   67041  3.582348e+00  7.261771e-01  2.772722e+01  2.505413e+02  1.888977e+02  3.564552e+02 -9.722799e-01  1.452932e-01  2.477748e+03  2.469414e+06  9.859059e-01 308.828 20 35 18.70  64.34  19.05
   66873  3.598086e+00  7.277148e-01  2.773509e+01  2.505372e+02  1.895371e+02  3.562116e+02 -1.033533e+00  1.443682e-01  2.493624e+03  2.469417e+06  9.854271e-01 307.160 20 28 38.38  64.70  19.30
   67062  3.585425e+00  7.265148e-01  2.774120e+01  2.504388e+02  1.892029e+02  3.563357e+02 -1.003930e+00  1.451150e-01  2.480791e+03  2.469418e+06  9.858855e-01 308.879 20 35 30.89  64.33  19.03
   67164  3.591950e+00  7.271118e-01  2.773802e+01  2.505541e+02  1.892670e+02  3.563147e+02 -1.007505e+00  1.447336e-01  2.487329e+03  2.469418e+06  9.856013e-01 309.647 20 38 35.16  64.61  19.08
   66920  3.604810e+00  7.283243e-01  2.774294e+01  2.505226e+02  1.898311e+02  3.560993e+02 -1.061918e+00  1.439511e-01  2.500848e+03  2.469419e+06  9.854213e-01 305.567 20 22 16.20  64.85  19.50
   67134  3.607593e+00  7.283785e-01  2.774889e+01  2.505649e+02  1.899007e+02  3.560720e+02 -1.069172e+00  1.437948e-01  2.503568e+03  2.469419e+06  9.860725e-01 309.676 20 38 42.24  64.06  19.23
   67010  3.600319e+00  7.280062e-01  2.781663e+01  2.504345e+02  1.900915e+02  3.559927e+02 -1.092339e+00  1.442273e-01  2.496061e+03  2.469421e+06  9.856726e-01 307.450 20 29 47.98  64.45  19.22
   66971  3.609006e+00  7.284331e-01  2.807593e+01  2.505633e+02  1.895338e+02  3.562187e+02 -1.028864e+00  1.436691e-01  2.505757e+03  2.469423e+06  9.858095e-01 307.247 20 28 59.28  63.77  18.98
   67421  3.589350e+00  7.267518e-01  2.774223e+01  2.505694e+02  1.891393e+02  3.563630e+02 -9.955696e-01  1.448842e-01  2.484744e+03  2.469418e+06  9.860373e-01 308.301 20 33 12.22  64.10  19.02
   67274  3.594830e+00  7.272648e-01  2.774579e+01  2.505575e+02  1.893793e+02  3.562711e+02 -1.018917e+00  1.445538e-01  2.490422e+03  2.469419e+06  9.859715e-01 307.661 20 30 38.64  63.92  19.00
   67408  3.600585e+00  7.277859e-01  2.774593e+01  2.505496e+02  1.896347e+02  3.561733e+02 -1.043760e+00  1.441924e-01  2.496665e+03  2.469419e+06  9.859723e-01 307.849 20 31 23.71  63.97  19.01
   67572  3.587098e+00  7.265840e-01  2.771975e+01  2.505824e+02  1.890644e+02  3.563916e+02 -9.883221e-01  1.449898e-01  2.482933e+03  2.469415e+06  9.859371e-01 308.733 20 34 55.99  64.26  19.03
   67714  3.587837e+00  7.267047e-01  2.773437e+01  2.505244e+02  1.891379e+02  3.563631e+02 -9.957139e-01  1.449542e-01  2.483543e+03  2.469415e+06  9.857900e-01 308.856 20 35 25.42  64.31  19.04
   67520  3.595099e+00  7.273309e-01  2.772462e+01  2.505789e+02  1.893958e+02  3.562650e+02 -1.020349e+00  1.445082e-01  2.491208e+03  2.469416e+06  9.858261e-01 308.942 20 35 46.20  64.46  19.07
   67524  3.587430e+00  7.266766e-01  2.774065e+01  2.505354e+02  1.891035e+02  3.563767e+02 -9.920719e-01  1.449767e-01  2.483157e+03  2.469418e+06  9.857392e-01 307.519 20 30  4.44  64.45  19.19
   67501  3.996883e+00  7.549485e-01  2.785739e+01  2.504539e+02  1.901000e+02  3.562223e+02 -9.277985e-01  1.232881e-01  2.919989e+03  2.469422e+06  9.859988e-01 307.645 20 30 34.73  63.92  19.01
   68009  3.625922e+00  7.305609e-01  2.806943e+01  2.491479e+02  1.916468e+02  3.553960e+02 -1.244112e+00  1.426431e-01  2.523782e+03  2.469422e+06  9.855125e-01 308.014 20 32  3.41  64.04  19.02
   68159  3.588843e+00  7.267801e-01  2.772254e+01  2.505610e+02  1.891593e+02  3.563551e+02 -9.976290e-01  1.448729e-01  2.484937e+03  2.469416e+06  9.858193e-01 308.418 20 33 40.42  64.18  19.02
   68197  3.596876e+00  7.276710e-01  2.772062e+01  2.504633e+02  1.896639e+02  3.561606e+02 -1.047662e+00  1.444011e-01  2.493056e+03  2.469417e+06  9.854076e-01 307.533 20 30  7.97  63.87  18.98
   68163  3.594261e+00  7.273552e-01  2.772524e+01  2.504587e+02  1.895701e+02  3.561955e+02 -1.039296e+00  1.445547e-01  2.490407e+03  2.469418e+06  9.857177e-01 307.614 20 30 27.43  63.91  19.00
   69180  3.576723e+00  7.260044e-01  2.769848e+01  2.502030e+02  1.892529e+02  3.563117e+02 -1.012430e+00  1.455522e-01  2.473340e+03  2.469416e+06  9.853847e-01 308.076 20 32 18.19  64.05  19.00
   61730  3.624371e+00  7.294370e-01  2.760338e+01  2.507851e+02  1.892405e+02  3.563436e+02 -9.910983e-01  1.427915e-01  2.521158e+03  2.469422e+06  9.860025e-01 307.551 20 30 12.31  63.90  19.00
   64690  3.537550e+00  7.244659e-01  3.036746e+01  2.464389e+02  1.931844e+02  3.547152e+02 -1.461573e+00  1.480622e-01  2.431411e+03  2.470156e+06  9.856099e-01 310.058 20 40 13.92  64.07  19.30
   77116  3.543790e+00  7.226924e-01  2.778573e+01  2.513702e+02  1.865640e+02  3.573668e+02 -7.308603e-01  1.477305e-01  2.436869e+03  2.460295e+06  9.854240e-01 310.532 20 42  7.58  65.18  19.25
   74128  3.542893e+00  7.232692e-01  2.973108e+01  2.504604e+02  1.889746e+02  3.564024e+02 -9.972638e-01  1.477907e-01  2.435877e+03  2.469055e+06  9.854772e-01 307.660 20 30 38.35  63.92  18.99
   74878  3.594761e+00  7.276374e-01  2.815867e+01  2.497514e+02  1.905473e+02  3.558073e+02 -1.144663e+00  1.445802e-01  2.489967e+03  2.469421e+06  9.860784e-01 308.462 20 33 50.86  64.16  19.01
   75388  3.590382e+00  7.268572e-01  2.833027e+01  2.504821e+02  1.892236e+02  3.563300e+02 -1.004247e+00  1.448531e-01  2.485276e+03  2.469418e+06  9.860387e-01 308.305 20 33 13.22  64.12  19.00
   75489  3.620223e+00  7.293885e-01  2.774235e+01  2.505023e+02  1.899400e+02  3.560648e+02 -1.067162e+00  1.430563e-01  2.516491e+03  2.469423e+06  9.858996e-01 307.684 20 30 44.06  63.90  18.96
   75558  3.600604e+00  7.277325e-01  2.816027e+01  2.505542e+02  1.891511e+02  3.563658e+02 -9.912355e-01  1.442329e-01  2.495963e+03  2.469423e+06  9.855964e-01 308.277 20 33  6.43  63.84  18.96
   83565  3.567987e+00  7.265481e-01  2.930669e+01  2.485619e+02  1.925000e+02  3.550094e+02 -1.369280e+00  1.461820e-01  2.462683e+03  2.453354e+06  9.855004e-01 306.857 20 27 25.61  67.51  20.41
   84969  3.601697e+00  7.281847e-01  2.655096e+01  2.504707e+02  1.905550e+02  3.558056e+02 -1.142820e+00  1.441252e-01  2.497827e+03  2.456999e+06  9.860207e-01 303.942 20 15 46.06  62.71  18.96
   89353  3.556954e+00  7.247634e-01  2.898334e+01  2.497464e+02  1.901418e+02  3.559419e+02 -1.119380e+00  1.468774e-01  2.451023e+03  2.458459e+06  9.854674e-01 302.647 20 10 35.33  65.65  20.00
   81467  3.605437e+00  7.290499e-01  2.771924e+01  2.487303e+02  1.919672e+02  3.552505e+02 -1.290839e+00  1.438890e-01  2.501929e+03  2.459556e+06  9.859192e-01 308.663 20 34 39.19  64.86  19.26
   88653  3.602073e+00  7.288254e-01  2.699728e+01  2.495278e+02  1.917508e+02  3.553352e+02 -1.268727e+00  1.441286e-01  2.497769e+03  2.460289e+06  9.854866e-01 306.432 20 25 43.68  64.49  19.31
   80083  3.580001e+00  7.264208e-01  2.815216e+01  2.498127e+02  1.902791e+02  3.559017e+02 -1.123743e+00  1.454609e-01  2.474892e+03  2.461388e+06  9.860639e-01 308.964 20 35 51.36  64.29  19.05
   86010  3.546448e+00  7.233439e-01  2.892210e+01  2.502255e+02  1.884573e+02  3.566091e+02 -9.395367e-01  1.475224e-01  2.440307e+03  2.461379e+06  9.856377e-01 306.770 20 27  4.90  64.29  19.23
   86161  3.576300e+00  7.261497e-01  2.803475e+01  2.499344e+02  1.903218e+02  3.558823e+02 -1.130213e+00  1.456836e-01  2.471109e+03  2.461383e+06  9.860746e-01 308.781 20 35  7.46  66.71  19.88
   80789  3.574037e+00  7.261084e-01  2.809044e+01  2.499016e+02  1.902336e+02  3.559172e+02 -1.120738e+00  1.458251e-01  2.468711e+03  2.461383e+06  9.854846e-01 312.477 20 49 54.41  63.42  18.44
   86669  3.567602e+00  7.253773e-01  2.803770e+01  2.499202e+02  1.899865e+02  3.560102e+02 -1.098026e+00  1.462185e-01  2.462068e+03  2.461382e+06  9.860160e-01 306.015 20 24  3.65  65.47  19.64
   87073  3.566321e+00  7.252808e-01  2.804294e+01  2.499378e+02  1.899329e+02  3.560309e+02 -1.092687e+00  1.462949e-01  2.460783e+03  2.461381e+06  9.859406e-01 311.652 20 46 36.38  64.89  19.07
   87847  3.588553e+00  7.274169e-01  2.801562e+01  2.499243e+02  1.907896e+02  3.557061e+02 -1.173358e+00  1.449419e-01  2.483753e+03  2.461384e+06  9.855058e-01 313.154 20 52 37.03  64.23  18.71
   88200  3.576765e+00  7.264886e-01  2.830292e+01  2.494168e+02  1.908166e+02  3.556868e+02 -1.182661e+00  1.456130e-01  2.472307e+03  2.461388e+06  9.856454e-01 308.212 20 32 50.81  64.75  19.24
   88759  3.571457e+00  7.257561e-01  2.804076e+01  2.499226e+02  1.901332e+02  3.559545e+02 -1.111885e+00  1.459786e-01  2.466114e+03  2.461382e+06  9.859085e-01 303.725 20 14 54.02  64.61  19.57
   88910  3.573236e+00  7.258880e-01  2.803606e+01  2.499228e+02  1.902012e+02  3.559284e+02 -1.118567e+00  1.458738e-01  2.467887e+03  2.461383e+06  9.860133e-01 308.564 20 34 15.26  64.70  19.17
   89119  3.573301e+00  7.258953e-01  2.803926e+01  2.499224e+02  1.902071e+02  3.559260e+02 -1.119179e+00  1.458613e-01  2.468099e+03  2.461383e+06  9.860127e-01 308.285 20 33  8.40  64.69  19.20
   89422  3.565087e+00  7.251666e-01  2.807737e+01  2.499236e+02  1.898882e+02  3.560480e+02 -1.088421e+00  1.463671e-01  2.459569e+03  2.461380e+06  9.859524e-01 308.018 20 32  4.32  64.53  19.16
   89410  3.571087e+00  7.257623e-01  2.817380e+01  2.499939e+02  1.899992e+02  3.560083e+02 -1.097011e+00  1.460044e-01  2.465679e+03  2.461382e+06  9.856138e-01 307.915 20 31 39.53  64.51  19.16
   89646  3.585127e+00  7.270034e-01  2.802054e+01  2.499234e+02  1.906687e+02  3.557508e+02 -1.162849e+00  1.451370e-01  2.480415e+03  2.461383e+06  9.858921e-01 309.399 20 37 35.76  64.90  19.19
   83360  3.483877e+00  7.186659e-01  3.090382e+01  2.475917e+02  1.891600e+02  3.562901e+02 -1.045584e+00  1.514982e-01  2.376266e+03  2.462483e+06  9.853802e-01 308.563 20 34 15.14  65.10  19.32
   89849  3.525915e+00  7.225080e-01  2.863079e+01  2.486126e+02  1.907021e+02  3.556978e+02 -1.196751e+00  1.488103e-01  2.419188e+03  2.463936e+06  9.855915e-01 308.230 20 32 55.30  64.60  19.17
   80642  3.527642e+00  7.227377e-01  3.150803e+01  2.473067e+02  1.912481e+02  3.554798e+02 -1.256669e+00  1.487007e-01  2.420970e+03  2.468691e+06  9.860121e-01 308.356 20 33 25.44  64.63  19.17
   81060  3.505782e+00  7.208226e-01  3.149520e+01  2.473340e+02  1.904367e+02  3.557910e+02 -1.177788e+00  1.501011e-01  2.398384e+03  2.468690e+06  9.855506e-01 308.350 20 33 24.05  64.64  19.17
   93200  3.506167e+00  7.201903e-01  2.995464e+01  2.497432e+02  1.884209e+02  3.565999e+02 -9.528060e-01  1.501073e-01  2.398284e+03  2.456631e+06  9.855044e-01 307.745 20 30 58.68  64.51  19.18
   93147  3.556812e+00  7.243683e-01  2.808981e+01  2.498901e+02  1.895241e+02  3.561877e+02 -1.052809e+00  1.469248e-01  2.450233e+03  2.461380e+06  9.860709e-01 307.747 20 30 59.38  64.67  19.23
   93146  3.583681e+00  7.269047e-01  2.805898e+01  2.498839e+02  1.905683e+02  3.557901e+02 -1.152445e+00  1.452658e-01  2.478215e+03  2.461382e+06  9.857151e-01 309.165 20 36 39.60  64.86  19.18
   93417  3.573626e+00  7.260137e-01  2.804286e+01  2.499021e+02  1.901990e+02  3.559303e+02 -1.117517e+00  1.458714e-01  2.467927e+03  2.461383e+06  9.856666e-01 299.348 19 57 23.62  66.20  20.55
   93622  3.565558e+00  7.252013e-01  2.807311e+01  2.498897e+02  1.898676e+02  3.560565e+02 -1.085923e+00  1.463840e-01  2.459284e+03  2.461381e+06  9.859329e-01 307.283 20 29  7.85  65.20  19.45
   93523  3.577757e+00  7.264066e-01  2.803963e+01  2.499100e+02  1.903496e+02  3.558733e+02 -1.131611e+00  1.456319e-01  2.471986e+03  2.461383e+06  9.855887e-01 301.149 20  4 35.81  67.72  20.94
   93813  3.578588e+00  7.263579e-01  2.807982e+01  2.499020e+02  1.903711e+02  3.558643e+02 -1.134307e+00  1.455836e-01  2.472806e+03  2.461382e+06  9.860209e-01 299.881 19 59 31.49  67.30  20.90
   93876  3.567675e+00  7.254101e-01  2.806563e+01  2.499018e+02  1.899533e+02  3.560238e+02 -1.094132e+00  1.462554e-01  2.461447e+03  2.461381e+06  9.858769e-01 301.043 20  4 10.44  65.41  20.08
   94049  3.573858e+00  7.259655e-01  2.806945e+01  2.498967e+02  1.901885e+02  3.559341e+02 -1.116660e+00  1.458766e-01  2.467839e+03  2.461381e+06  9.858901e-01 307.174 20 28 41.74  64.31  19.18
   93926  3.587780e+00  7.273059e-01  2.804278e+01  2.498944e+02  1.907227e+02  3.557319e+02 -1.166756e+00  1.450240e-01  2.482347e+03  2.461383e+06  9.856031e-01 308.940 20 35 45.53  64.81  19.20
   94469  3.587795e+00  7.271731e-01  2.815345e+01  2.499381e+02  1.907171e+02  3.557329e+02 -1.167031e+00  1.450273e-01  2.482290e+03  2.461382e+06  9.860788e-01 308.353 20 33 24.67  64.62  19.18
   94585  3.591025e+00  7.275146e-01  2.805433e+01  2.499229e+02  1.908468e+02  3.556841e+02 -1.178980e+00  1.448290e-01  2.485690e+03  2.461383e+06  9.859100e-01 307.770 20 31  4.82  64.47  19.18
   94422  3.581829e+00  7.268218e-01  2.801867e+01  2.499084e+02  1.905152e+02  3.558106e+02 -1.147146e+00  1.453879e-01  2.476134e+03  2.461384e+06  9.854337e-01 308.647 20 34 35.40  64.69  19.19
   94853  3.569799e+00  7.256436e-01  2.804156e+01  2.499026e+02  1.900428e+02  3.559898e+02 -1.102581e+00  1.461198e-01  2.463731e+03  2.461383e+06  9.857394e-01 308.564 20 34 15.43  64.73  19.21
   95028  3.539109e+00  7.229466e-01  2.805159e+01  2.499160e+02  1.888293e+02  3.564565e+02 -9.833595e-01  1.480268e-01  2.431992e+03  2.461379e+06  9.854135e-01 307.909 20 31 38.21  64.50  19.18
   95175  3.589982e+00  7.274111e-01  2.805275e+01  2.499281e+02  1.908038e+02  3.557004e+02 -1.174959e+00  1.448943e-01  2.484570e+03  2.461383e+06  9.859384e-01 308.302 20 33 12.43  64.63  19.20
   95216  3.628077e+00  7.303584e-01  2.786711e+01  2.499861e+02  1.909118e+02  3.556844e+02 -1.166650e+00  1.426180e-01  2.524226e+03  2.461387e+06  9.857937e-01 309.247 20 36 59.30  64.87  19.20
   95614  3.561256e+00  7.249235e-01  2.816357e+01  2.499679e+02  1.895982e+02  3.561624e+02 -1.057704e+00  1.466503e-01  2.454820e+03  2.461380e+06  9.854062e-01 309.006 20 36  1.44  64.99  19.26
   95552  3.573900e+00  7.259456e-01  2.804944e+01  2.499233e+02  1.901938e+02  3.559318e+02 -1.117373e+00  1.458741e-01  2.467882e+03  2.461383e+06  9.859799e-01 309.430 20 37 43.32  64.95  19.22
   95708  3.578956e+00  7.264068e-01  2.821496e+01  2.499841e+02  1.902606e+02  3.559091e+02 -1.121767e+00  1.455600e-01  2.473207e+03  2.461379e+06  9.858019e-01 308.971 20 35 52.97  64.75  19.18
   95870  3.583229e+00  7.268872e-01  2.806355e+01  2.499377e+02  1.905563e+02  3.557948e+02 -1.151226e+00  1.453024e-01  2.477591e+03  2.461380e+06  9.856377e-01 308.110 20 32 26.42  64.53  19.17
   95781  3.562776e+00  7.250838e-01  2.804068e+01  2.499251e+02  1.897721e+02  3.560939e+02 -1.076046e+00  1.465552e-01  2.456411e+03  2.461381e+06  9.854659e-01 306.150 20 24 36.10  63.91  19.13
   95863  3.578097e+00  7.264094e-01  2.816799e+01  2.499782e+02  1.902507e+02  3.559130e+02 -1.120669e+00  1.456133e-01  2.472302e+03  2.461381e+06  9.855432e-01 309.380 20 37 31.20  64.93  19.21
   95643  3.587336e+00  7.273411e-01  2.803546e+01  2.499352e+02  1.908742e+02  3.556716e+02 -1.183175e+00  1.450542e-01  2.481830e+03  2.461386e+06  9.855610e-01 310.117 20 40 28.03  64.77  19.15
   95985  3.551436e+00  7.239616e-01  2.805043e+01  2.499369e+02  1.893241e+02  3.562650e+02 -1.032918e+00  1.472575e-01  2.444696e+03  2.461380e+06  9.857937e-01 307.159 20 28 38.16  64.43  19.22
   96215  3.582265e+00  7.268535e-01  2.803295e+01  2.499394e+02  1.905155e+02  3.558108e+02 -1.146974e+00  1.453585e-01  2.476635e+03  2.461382e+06  9.854399e-01 308.351 20 33 24.22  64.62  19.19
   96036  3.586311e+00  7.272658e-01  2.812422e+01  2.498796e+02  1.907771e+02  3.557098e+02 -1.173006e+00  1.451086e-01  2.480901e+03  2.461384e+06  9.854179e-01 308.114 20 32 27.46  64.83  19.27
   96018  3.591723e+00  7.275150e-01  2.809669e+01  2.500035e+02  1.906408e+02  3.557665e+02 -1.156370e+00  1.447865e-01  2.486419e+03  2.461391e+06  9.858202e-01 308.942 20 35 45.98  64.82  19.21
   90853  3.588366e+00  7.273170e-01  2.805480e+01  2.498640e+02  1.907496e+02  3.557212e+02 -1.169630e+00  1.449645e-01  2.483367e+03  2.461382e+06  9.857606e-01 307.687 20 30 44.95  64.40  19.16
   96906  3.577918e+00  7.263785e-01  2.802162e+01  2.499368e+02  1.903641e+02  3.558673e+02 -1.133396e+00  1.456180e-01  2.472222e+03  2.461385e+06  9.857531e-01 308.217 20 32 52.13  64.78  19.25
   97406  3.575793e+00  7.261655e-01  2.803233e+01  2.499400e+02  1.902757e+02  3.559009e+02 -1.125019e+00  1.457461e-01  2.470050e+03  2.461382e+06  9.858178e-01 309.520 20 38  4.78  64.96  19.21
   97352  3.582727e+00  7.268282e-01  2.801637e+01  2.499431e+02  1.905467e+02  3.557981e+02 -1.150575e+00  1.453243e-01  2.477218e+03  2.461384e+06  9.856995e-01 306.944 20 27 46.56  64.18  19.15
   97936  3.561505e+00  7.249205e-01  2.801862e+01  2.499377e+02  1.897316e+02  3.561088e+02 -1.072564e+00  1.466106e-01  2.455484e+03  2.461382e+06  9.856489e-01 308.949 20 35 47.74  64.77  19.19
   91232  3.542522e+00  7.232351e-01  2.816210e+01  2.499082e+02  1.888811e+02  3.564378e+02 -9.875473e-01  1.477921e-01  2.435855e+03  2.461379e+06  9.853959e-01 309.154 20 36 37.06  64.99  19.25
   91186  3.572208e+00  7.258906e-01  2.802573e+01  2.498629e+02  1.901416e+02  3.559523e+02 -1.111949e+00  1.459581e-01  2.466461e+03  2.461383e+06  9.856435e-01 309.032 20 36  7.61  64.90  19.23
   91420  3.565642e+00  7.252559e-01  2.806400e+01  2.498791e+02  1.898697e+02  3.560561e+02 -1.085824e+00  1.463696e-01  2.459527e+03  2.461381e+06  9.857630e-01 309.235 20 36 56.42  64.90  19.21
   92285  3.587069e+00  7.270365e-01  2.816557e+01  2.498952e+02  1.904652e+02  3.558325e+02 -1.140233e+00  1.450610e-01  2.481714e+03  2.461388e+06  9.860343e-01 308.703 20 34 48.82  64.69  19.18
   93058  3.566886e+00  7.253501e-01  2.806375e+01  2.498927e+02  1.899213e+02  3.560362e+02 -1.090956e+00  1.463021e-01  2.460662e+03  2.461381e+06  9.858340e-01 308.541 20 34  9.82  64.66  19.18
   93037  3.580587e+00  7.266770e-01  2.803699e+01  2.498939e+02  1.904495e+02  3.558357e+02 -1.140863e+00  1.454634e-01  2.474850e+03  2.461383e+06  9.855260e-01 309.012 20 36  2.78  64.77  19.18
   95856  3.524965e+00  7.221504e-01  2.862630e+01  2.484744e+02  1.900102e+02  3.559751e+02 -1.120710e+00  1.489184e-01  2.417431e+03  2.466493e+06  9.856884e-01 307.660 20 30 38.33  64.37  19.15
   92536  3.478734e+00  7.182675e-01  3.125697e+01  2.476462e+02  1.892893e+02  3.562361e+02 -1.062364e+00  1.518948e-01  2.370061e+03  2.468683e+06  9.854621e-01 305.981 20 23 55.42  64.05  19.19
   91511  3.581662e+00  7.262267e-01  2.756838e+01  2.498341e+02  1.891074e+02  3.563718e+02 -9.950655e-01  1.453976e-01  2.475970e+03  2.469422e+06  9.857766e-01 308.289 20 33  9.38  64.56  19.17
   91474  3.602530e+00  7.279574e-01  2.787870e+01  2.503194e+02  1.893832e+02  3.562750e+02 -1.015259e+00  1.441386e-01  2.497596e+03  2.469423e+06  9.855817e-01 307.785 20 31  8.30  64.47  19.18
  104093  3.616704e+00  7.296511e-01  2.555216e+01  2.501512e+02  1.912253e+02  3.555509e+02 -1.206065e+00  1.432529e-01  2.513038e+03  2.454449e+06  9.857240e-01 308.551 20 34 12.19  64.86  19.26
  105142  3.680600e+00  7.330144e-01  2.568946e+01  2.517122e+02  1.870744e+02  3.572225e+02 -7.423527e-01  1.393794e-01  2.582878e+03  2.457726e+06  9.858368e-01 307.861 20 31 26.54  64.49  19.18
  106271  3.690341e+00  7.353556e-01  2.528437e+01  2.487229e+02  1.920162e+02  3.552953e+02 -1.248959e+00  1.389052e-01  2.591695e+03  2.458462e+06  9.857717e-01 308.803 20 35 12.70  64.73  19.19
  107980  3.506751e+00  7.198045e-01  2.799748e+01  2.497649e+02  1.870402e+02  3.571573e+02 -7.973397e-01  1.500366e-01  2.399415e+03  2.458832e+06  9.856819e-01 306.194 20 24 46.66  64.77  19.44
  101193  3.578704e+00  7.267068e-01  2.737885e+01  2.491862e+02  1.910334e+02  3.556011e+02 -1.205316e+00  1.455421e-01  2.473510e+03  2.458828e+06  9.856963e-01 298.753 19 55  0.77  66.56  20.75
  103106  3.547698e+00  7.240074e-01  2.830103e+01  2.488384e+02  1.901569e+02  3.559300e+02 -1.125773e+00  1.474271e-01  2.441884e+03  2.460293e+06  9.856160e-01 307.751 20 31  0.31  63.52  18.92
  104456  3.696663e+00  7.357529e-01  2.312026e+01  2.491056e+02  1.920825e+02  3.552742e+02 -1.252715e+00  1.386134e-01  2.597152e+03  2.461390e+06  9.860788e-01 307.707 20 30 49.66  64.07  19.10
  106614  3.571801e+00  7.257820e-01  2.796534e+01  2.500203e+02  1.899137e+02  3.560428e+02 -1.087422e+00  1.459647e-01  2.466350e+03  2.461388e+06  9.856329e-01 315.676 21  2 42.26  62.53  17.98
  105554  3.724503e+00  7.372017e-01  2.703445e+01  2.502653e+02  1.902478e+02  3.560084e+02 -1.051370e+00  1.369507e-01  2.628684e+03  2.462117e+06  9.854536e-01 309.561 20 38 14.69  60.87  17.95
  107404  3.509464e+00  7.211175e-01  2.863969e+01  2.483768e+02  1.905042e+02  3.557655e+02 -1.183700e+00  1.498673e-01  2.402125e+03  2.463936e+06  9.856363e-01 317.116 21  8 27.91  62.12  17.90
  113337  3.597210e+00  7.278570e-01  2.799716e+01  2.499604e+02  1.905587e+02  3.558024e+02 -1.145062e+00  1.444579e-01  2.492076e+03  2.461387e+06  9.859787e-01 303.487 20 13 56.88  62.87  19.04
  113441  3.586802e+00  7.272205e-01  2.804180e+01  2.499737e+02  1.908289e+02  3.556886e+02 -1.179010e+00  1.450838e-01  2.481324e+03  2.461386e+06  9.857870e-01 310.950 20 43 47.95  64.20  18.86
  111319  3.589949e+00  7.273963e-01  2.802971e+01  2.499454e+02  1.908179e+02  3.556946e+02 -1.176611e+00  1.448878e-01  2.484681e+03  2.461384e+06  9.860023e-01 307.277 20 29  6.58  64.62  19.28
  112743  3.577241e+00  7.263879e-01  2.813119e+01  2.498699e+02  1.904615e+02  3.558283e+02 -1.144097e+00  1.456655e-01  2.471415e+03  2.461383e+06  9.856609e-01 321.695 21 26 46.68  59.47  16.86
  113092  3.579222e+00  7.264860e-01  2.801992e+01  2.499604e+02  1.903960e+02  3.558554e+02 -1.136213e+00  1.455482e-01  2.473408e+03  2.461384e+06  9.857673e-01 308.116 20 32 27.96  64.43  19.13
  113055  3.600979e+00  7.281424e-01  2.799892e+01  2.499544e+02  1.905739e+02  3.557989e+02 -1.144830e+00  1.442302e-01  2.496010e+03  2.461387e+06  9.859986e-01 311.194 20 44 46.49  63.61  18.73
  114650  3.565407e+00  7.253632e-01  2.762873e+01  2.490965e+02  1.903010e+02  3.558846e+02 -1.132810e+00  1.463941e-01  2.459115e+03  2.464301e+06  9.858604e-01 306.827 20 27 18.55  65.06  19.44
  110383  3.602419e+00  7.286527e-01  2.795653e+01  2.488323e+02  1.915209e+02  3.554269e+02 -1.244435e+00  1.441273e-01  2.497792e+03  2.466500e+06  9.858632e-01 309.156 20 36 37.37  64.75  19.18
  118935  3.505563e+00  7.197966e-01  3.008511e+01  2.496966e+02  1.873650e+02  3.570286e+02 -8.335550e-01  1.501597e-01  2.397448e+03  2.468694e+06  9.856630e-01 309.431 20 37 43.46  64.95  19.21
  113409  3.612621e+00  7.286915e-01  2.788144e+01  2.504040e+02  1.893677e+02  3.562870e+02 -1.009262e+00  1.435340e-01  2.508116e+03  2.469422e+06  9.856604e-01 309.443 20 37 46.42  64.93  19.20
  112540  3.592585e+00  7.273589e-01  2.758077e+01  2.497995e+02  1.897038e+02  3.561422e+02 -1.053917e+00  1.447329e-01  2.487340e+03  2.469424e+06  9.854075e-01 308.605 20 34 25.22  64.83  19.24
  125620  3.721778e+00  7.380219e-01  2.368051e+01  2.495069e+02  1.930248e+02  3.549279e+02 -1.333655e+00  1.371439e-01  2.624979e+03  2.461389e+06  9.857798e-01 308.786 20 35  8.74  64.71  19.18
  125062  3.617994e+00  7.297245e-01  2.746742e+01  2.497534e+02  1.910542e+02  3.556222e+02 -1.186307e+00  1.431492e-01  2.514858e+03  2.463213e+06  9.855580e-01 309.169 20 36 40.49  64.75  19.19
  126747  3.588848e+00  7.266957e-01  2.795191e+01  2.500066e+02  1.889669e+02  3.564315e+02 -9.769550e-01  1.449155e-01  2.484206e+03  2.469422e+06  9.859041e-01 309.186 20 36 44.62  64.05  18.97
  139697  3.553878e+00  7.238802e-01  2.924923e+01  2.511055e+02  1.884665e+02  3.566097e+02 -9.375621e-01  1.471077e-01  2.447187e+03  2.462846e+06  9.857984e-01 310.456 20 41 49.42  64.91  19.19
  140973  3.522697e+00  7.212479e-01  2.776224e+01  2.505651e+02  1.874696e+02  3.569924e+02 -8.393575e-01  1.488903e-01  2.417888e+03  2.457738e+06  9.854587e-01 299.299 19 57 11.78  64.90  20.13
  145229  3.581427e+00  7.268426e-01  2.773345e+01  2.500287e+02  1.910759e+02  3.555856e+02 -1.208990e+00  1.453501e-01  2.476778e+03  2.459562e+06  9.860154e-01 307.745 20 30 58.80  64.08  19.10
  146807  3.549159e+00  7.238479e-01  2.859368e+01  2.494766e+02  1.895637e+02  3.561691e+02 -1.059961e+00  1.472863e-01  2.444220e+03  2.466870e+06  9.858480e-01 308.686 20 34 44.71  63.84  18.95
  140014  3.614048e+00  7.287570e-01  2.760579e+01  2.508591e+02  1.890760e+02  3.564038e+02 -9.771722e-01  1.433712e-01  2.510965e+03  2.469423e+06  9.854713e-01 322.484 21 29 56.16  60.78  17.17
  140204  3.599536e+00  7.273439e-01  2.762087e+01  2.508839e+02  1.885541e+02  3.566013e+02 -9.281186e-01  1.442716e-01  2.495293e+03  2.469425e+06  9.860400e-01 311.088 20 44 21.05  64.42  18.93
  143265  3.614548e+00  7.288582e-01  2.764233e+01  2.508544e+02  1.893091e+02  3.563118e+02 -1.001889e+00  1.433800e-01  2.510810e+03  2.469428e+06  9.855114e-01 306.734 20 26 56.06  63.88  19.11
  143562  3.580492e+00  7.263418e-01  2.793450e+01  2.501626e+02  1.894595e+02  3.562316e+02 -1.033215e+00  1.454203e-01  2.475582e+03  2.469418e+06  9.854540e-01 303.252 20 13  0.41  65.09  19.75
  143919  3.607442e+00  7.282683e-01  2.760859e+01  2.507351e+02  1.895987e+02  3.561915e+02 -1.036935e+00  1.438023e-01  2.503437e+03  2.469415e+06  9.860582e-01 304.799 20 19 11.83  63.12  18.92
  144093  3.593678e+00  7.270022e-01  2.763546e+01  2.508769e+02  1.883959e+02  3.566621e+02 -9.126141e-01  1.446319e-01  2.489077e+03  2.469427e+06  9.854984e-01 310.488 20 41 57.07  64.83  19.04
  144152  3.610305e+00  7.285290e-01  2.763374e+01  2.508320e+02  1.893202e+02  3.563047e+02 -1.005024e+00  1.436319e-01  2.506407e+03  2.469427e+06  9.855614e-01 305.845 20 23 22.73  64.77  19.41
  147532  3.611148e+00  7.284768e-01  2.761665e+01  2.508832e+02  1.891698e+02  3.563642e+02 -9.889730e-01  1.435753e-01  2.507394e+03  2.469424e+06  9.858052e-01 307.997 20 31 59.35  63.80  18.95
  147833  3.615322e+00  7.286647e-01  2.771411e+01  2.510548e+02  1.890016e+02  3.564327e+02 -9.696092e-01  1.433248e-01  2.511778e+03  2.469426e+06  9.860686e-01 307.168 20 28 40.42  63.54  18.94
  148458  3.616168e+00  7.288578e-01  2.761361e+01  2.509055e+02  1.893064e+02  3.563128e+02 -1.001606e+00  1.432679e-01  2.512775e+03  2.469424e+06  9.859513e-01 308.289 20 33  9.36  63.94  18.98
  148820  3.596152e+00  7.271212e-01  2.778101e+01  2.510857e+02  1.883891e+02  3.566656e+02 -9.112515e-01  1.444837e-01  2.491630e+03  2.469425e+06  9.857405e-01 307.551 20 30 12.29  64.19  19.11
  149113  4.301098e+00  7.721097e-01  2.778795e+01  2.509245e+02  1.893513e+02  3.566447e+02 -7.661055e-01  1.104350e-01  3.259836e+03  2.469422e+06  9.858709e-01 308.747 20 34 59.35  64.05  18.96
  149250  3.616776e+00  7.289543e-01  2.760141e+01  2.509101e+02  1.892738e+02  3.563265e+02 -9.975044e-01  1.432016e-01  2.513939e+03  2.469423e+06  9.857283e-01 306.872 20 27 29.26  63.45  18.94
  149272  3.593276e+00  7.269529e-01  2.778157e+01  2.510666e+02  1.883118e+02  3.566953e+02 -9.036656e-01  1.446415e-01  2.488912e+03  2.469426e+06  9.854771e-01 308.325 20 33 18.10  63.95  18.97
  149140  3.578335e+00  7.255807e-01  2.809048e+01  2.508295e+02  1.880158e+02  3.568042e+02 -8.781933e-01  1.454903e-01  2.474391e+03  2.469427e+06  9.860017e-01 308.146 20 32 34.99  63.86  18.96
  149449  3.607671e+00  7.282809e-01  2.763726e+01  2.508834e+02  1.893176e+02  3.563038e+02 -1.006193e+00  1.437238e-01  2.504804e+03  2.469420e+06  9.857383e-01 307.731 20 30 55.49  63.91  19.00
  149613  3.582116e+00  7.260873e-01  2.810676e+01  2.507976e+02  1.882057e+02  3.567316e+02 -8.965387e-01  1.452605e-01  2.478306e+03  2.469427e+06  9.854180e-01 308.354 20 33 24.86  63.93  18.96
  149853  3.629814e+00  7.298671e-01  2.776490e+01  2.511098e+02  1.889189e+02  3.564747e+02 -9.539287e-01  1.424544e-01  2.527125e+03  2.469422e+06  9.855453e-01 306.624 20 26 29.71  63.65  19.02
  142341  3.611564e+00  7.285978e-01  2.762280e+01  2.508538e+02  1.891220e+02  3.563842e+02 -9.830687e-01  1.435560e-01  2.507733e+03  2.469426e+06  9.854241e-01 309.925 20 39 42.12  63.43  19.39
  142516  3.615648e+00  7.286862e-01  2.763975e+01  2.509974e+02  1.889672e+02  3.564466e+02 -9.657521e-01  1.433111e-01  2.512018e+03  2.469425e+06  9.860405e-01 308.326 20 33 18.17  63.92  18.95
  156602  3.592064e+00  7.268776e-01  2.786597e+01  2.510465e+02  1.886176e+02  3.565719e+02 -9.377615e-01  1.447660e-01  2.486771e+03  2.466862e+06  9.857449e-01 306.486 20 25 56.64  63.61  19.01
  158828  3.616483e+00  7.288374e-01  2.779071e+01  2.510781e+02  1.890841e+02  3.564011e+02 -9.775977e-01  1.432763e-01  2.512628e+03  2.469423e+06  9.858529e-01 305.173 20 20 41.62  63.72  19.14
  163827  3.611250e+00  7.289821e-01  2.774644e+01  2.508071e+02  1.907716e+02  3.557259e+02 -1.161248e+00  1.435617e-01  2.507633e+03  2.455180e+06  9.860345e-01 308.267 20 33  4.01  64.00  18.96
  164270  3.570976e+00  7.254874e-01  2.777018e+01  2.506906e+02  1.895601e+02  3.561805e+02 -1.050553e+00  1.459925e-01  2.465880e+03  2.455183e+06  9.860323e-01 305.421 20 21 41.04  63.83  19.16
  164837  3.600681e+00  7.280002e-01  2.825078e+01  2.503378e+02  1.898768e+02  3.560783e+02 -1.068933e+00  1.441829e-01  2.496828e+03  2.469426e+06  9.855225e-01 307.537 20 30  8.95  63.90  19.03
  165098  3.621292e+00  7.297484e-01  2.787638e+01  2.501736e+02  1.903840e+02  3.558911e+02 -1.112991e+00  1.429764e-01  2.517898e+03  2.469423e+06  9.854521e-01 308.063 20 32 15.24  63.83  18.96
  166715  3.600705e+00  7.279353e-01  2.780138e+01  2.504438e+02  1.899446e+02  3.560507e+02 -1.076734e+00  1.441847e-01  2.496797e+03  2.469418e+06  9.858486e-01 307.816 20 31 15.86  63.79  18.97
  169081  3.638419e+00  7.306001e-01  2.770687e+01  2.506304e+02  1.894151e+02  3.562833e+02 -1.003169e+00  1.419692e-01  2.535761e+03  2.469422e+06  9.857804e-01 306.779 20 27  7.03  63.84  19.07
  169646  3.608418e+00  7.283762e-01  2.775239e+01  2.506900e+02  1.892574e+02  3.563285e+02 -9.990920e-01  1.437340e-01  2.504626e+03  2.469424e+06  9.855266e-01 307.694 20 30 46.63  64.02  19.05
  169859  3.584327e+00  7.266172e-01  2.803700e+01  2.503389e+02  1.894163e+02  3.562510e+02 -1.026839e+00  1.450309e-01  2.482229e+03  2.469416e+06  9.854666e-01 310.311 20 41 14.64  64.85  19.06
  162761  3.631641e+00  7.304275e-01  2.788676e+01  2.501190e+02  1.904259e+02  3.558804e+02 -1.113112e+00  1.423192e-01  2.529524e+03  2.469422e+06  9.858441e-01 308.187 20 32 44.90  64.24  19.02
  176613  3.537308e+00  7.227404e-01  3.007049e+01  2.497005e+02  1.888317e+02  3.564558e+02 -9.842822e-01  1.481392e-01  2.430147e+03  2.468694e+06  9.856420e-01 307.564 20 30 15.29  64.75  19.29
  177569  3.536018e+00  7.227405e-01  3.046437e+01  2.497029e+02  1.889932e+02  3.563907e+02 -1.002446e+00  1.482233e-01  2.428767e+03  2.468689e+06  9.854636e-01 309.273 20 37  5.42  64.58  19.12
  174503  3.599399e+00  7.279106e-01  2.789252e+01  2.501900e+02  1.899178e+02  3.560612e+02 -1.073952e+00  1.442937e-01  2.494912e+03  2.469423e+06  9.855466e-01 308.731 20 34 55.54  64.38  19.06
  175693  3.594232e+00  7.271468e-01  2.769817e+01  2.506349e+02  1.886393e+02  3.565659e+02 -9.385072e-01  1.446374e-01  2.488983e+03  2.469424e+06  9.853906e-01 308.339 20 33 21.38  63.99  19.02
  175682  3.582490e+00  7.259926e-01  2.831459e+01  2.505487e+02  1.882720e+02  3.567044e+02 -9.043391e-01  1.453467e-01  2.476836e+03  2.469426e+06  9.859299e-01 307.905 20 31 37.10  64.00  19.03
  178094  3.601471e+00  7.276638e-01  2.769574e+01  2.506168e+02  1.890188e+02  3.564182e+02 -9.771446e-01  1.441808e-01  2.496865e+03  2.469425e+06  9.859298e-01 307.174 20 28 41.81  64.37  19.13
  171627  3.590926e+00  7.268579e-01  2.829244e+01  2.505329e+02  1.886379e+02  3.565642e+02 -9.399474e-01  1.448290e-01  2.485689e+03  2.469426e+06  9.855243e-01 309.281 20 37  7.54  64.61  19.13
  180328  3.623204e+00  7.297990e-01  2.726372e+01  2.509691e+02  1.904355e+02  3.558679e+02 -1.119103e+00  1.428646e-01  2.519868e+03  2.457737e+06  9.858667e-01 301.466 20  5 51.72  65.69  20.16
  192172  3.610913e+00  7.287295e-01  2.731300e+01  2.512094e+02  1.898354e+02  3.560970e+02 -1.060969e+00  1.436214e-01  2.506590e+03  2.455179e+06  9.856371e-01 300.769 20  3  4.44  66.12  20.37
  192984  3.611035e+00  7.287599e-01  2.730950e+01  2.511868e+02  1.899732e+02  3.560423e+02 -1.075782e+00  1.436209e-01  2.506598e+03  2.455182e+06  9.857329e-01 308.431 20 33 43.37  64.37  19.11
  197850  3.611082e+00  7.288157e-01  2.734150e+01  2.509983e+02  1.902355e+02  3.559390e+02 -1.103756e+00  1.435999e-01  2.506965e+03  2.457732e+06  9.858766e-01 307.059 20 28 14.09  63.57  18.98
  193003  3.609389e+00  7.286484e-01  2.729581e+01  2.509597e+02  1.902036e+02  3.559503e+02 -1.101353e+00  1.437067e-01  2.505102e+03  2.457733e+06  9.859799e-01 305.079 20 20 19.08  63.96  19.28
  195322  3.584632e+00  7.261702e-01  2.766051e+01  2.506257e+02  1.882051e+02  3.567325e+02 -8.960290e-01  1.452166e-01  2.479055e+03  2.469425e+06  9.858109e-01 307.636 20 30 32.69  63.78  18.99
  210180  3.524186e+00  7.214921e-01  3.007741e+01  2.497203e+02  1.882263e+02  3.566912e+02 -9.228355e-01  1.489618e-01  2.416726e+03  2.468694e+06  9.857523e-01 305.675 20 22 42.10  64.13  19.28
  213192  3.532501e+00  7.222956e-01  3.008422e+01  2.497193e+02  1.886354e+02  3.565318e+02 -9.646615e-01  1.484443e-01  2.425152e+03  2.468695e+06  9.856641e-01 310.973 20 43 53.40  64.21  18.82
  214536  3.536218e+00  7.225224e-01  3.010127e+01  2.497275e+02  1.887991e+02  3.564674e+02 -9.818266e-01  1.482062e-01  2.429048e+03  2.468695e+06  9.860759e-01 309.963 20 39 51.19  63.99  18.83
  212503  3.533322e+00  7.223471e-01  3.008708e+01  2.497302e+02  1.886466e+02  3.565276e+02 -9.656404e-01  1.483922e-01  2.426003e+03  2.468694e+06  9.857226e-01 310.207 20 40 49.80  64.06  18.83
  212676  3.535021e+00  7.225020e-01  3.007575e+01  2.497143e+02  1.887588e+02  3.564835e+02 -9.773983e-01  1.482869e-01  2.427726e+03  2.468695e+06  9.857701e-01 310.455 20 41 49.25  64.19  18.85
  223207  3.594940e+00  7.272625e-01  2.719850e+01  2.511837e+02  1.892929e+02  3.563017e+02 -1.010535e+00  1.445437e-01  2.490597e+03  2.455174e+06  9.859195e-01 310.498 20 41 59.47  64.12  18.82
  223650  3.612081e+00  7.288327e-01  2.721765e+01  2.511704e+02  1.900727e+02  3.560033e+02 -1.086143e+00  1.435243e-01  2.508285e+03  2.455176e+06  9.858805e-01 306.459 20 25 50.09  63.30  18.95
  220678  3.607899e+00  7.283579e-01  2.718140e+01  2.511620e+02  1.895027e+02  3.562266e+02 -1.027002e+00  1.437529e-01  2.504297e+03  2.455179e+06  9.857542e-01 300.543 20  2 10.42  65.38  20.15
  220842  3.591898e+00  7.270413e-01  2.717407e+01  2.511675e+02  1.890274e+02  3.564060e+02 -9.827192e-01  1.447150e-01  2.487647e+03  2.455182e+06  9.855757e-01 301.138 20  4 33.17  65.60  20.16
  221560  3.601023e+00  7.277258e-01  2.712280e+01  2.511201e+02  1.893602e+02  3.562784e+02 -1.015190e+00  1.441746e-01  2.496973e+03  2.455180e+06  9.859917e-01 301.358 20  5 25.97  65.72  20.18
  221466  3.602037e+00  7.278512e-01  2.711465e+01  2.511010e+02  1.894663e+02  3.562370e+02 -1.026056e+00  1.441108e-01  2.498077e+03  2.455182e+06  9.859422e-01 301.154 20  4 36.86  65.61  20.17
  221517  3.614132e+00  7.290168e-01  2.717084e+01  2.511555e+02  1.899236e+02  3.560642e+02 -1.068797e+00  1.433979e-01  2.510496e+03  2.455183e+06  9.855829e-01 301.355 20  5 25.15  65.67  20.16
  222131  3.604456e+00  7.282238e-01  2.727231e+01  2.511464e+02  1.900958e+02  3.559889e+02 -1.092513e+00  1.439633e-01  2.500637e+03  2.455177e+06  9.860349e-01 309.296 20 37 11.09  63.61  18.74
  222159  3.623195e+00  7.297207e-01  2.718135e+01  2.511831e+02  1.900389e+02  3.560243e+02 -1.076880e+00  1.428658e-01  2.519847e+03  2.455179e+06  9.856371e-01 310.523 20 42  5.45  64.03  18.78
  222029  3.606815e+00  7.282488e-01  2.712624e+01  2.511190e+02  1.896219e+02  3.561782e+02 -1.040647e+00  1.438373e-01  2.502827e+03  2.455181e+06  9.859976e-01 309.684 20 38 44.09  63.70  18.74
  222640  3.625946e+00  7.297462e-01  2.713314e+01  2.511043e+02  1.898102e+02  3.561155e+02 -1.051971e+00  1.427018e-01  2.522743e+03  2.455178e+06  9.860046e-01 308.934 20 35 44.09  63.45  18.72
  222795  3.605100e+00  7.281287e-01  2.712063e+01  2.510778e+02  1.896212e+02  3.561774e+02 -1.041309e+00  1.439457e-01  2.500944e+03  2.455183e+06  9.859629e-01 309.557 20 38 13.75  63.55  18.70
  222853  3.587332e+00  7.266205e-01  2.718295e+01  2.511517e+02  1.888563e+02  3.564712e+02 -9.663170e-01  1.450099e-01  2.482589e+03  2.455182e+06  9.856452e-01 309.739 20 38 57.34  63.60  18.70
  220071  3.616218e+00  7.291294e-01  2.709613e+01  2.509042e+02  1.899593e+02  3.560518e+02 -1.071732e+00  1.432269e-01  2.513495e+03  2.457736e+06  9.857850e-01 310.411 20 41 38.54  63.90  18.75
  223432  3.609873e+00  7.288236e-01  2.718558e+01  2.509235e+02  1.901256e+02  3.559829e+02 -1.091737e+00  1.436592e-01  2.505931e+03  2.457734e+06  9.853761e-01 310.406 20 41 37.37  64.12  18.80
  223468  3.592073e+00  7.271375e-01  2.714513e+01  2.509081e+02  1.892617e+02  3.563140e+02 -1.007625e+00  1.447264e-01  2.487452e+03  2.457729e+06  9.855455e-01 310.604 20 42 24.98  63.97  18.77
  223577  3.608281e+00  7.286586e-01  2.715766e+01  2.509038e+02  1.899986e+02  3.560321e+02 -1.078963e+00  1.437372e-01  2.504571e+03  2.457733e+06  9.853785e-01 309.980 20 39 55.20  63.68  18.72
  223601  3.621367e+00  7.296155e-01  2.713725e+01  2.508962e+02  1.900943e+02  3.560021e+02 -1.083323e+00  1.429675e-01  2.518054e+03  2.457736e+06  9.855909e-01 310.336 20 41 20.57  63.77  18.74
  224105  3.567186e+00  7.249334e-01  2.713574e+01  2.509377e+02  1.882323e+02  3.567099e+02 -9.062997e-01  1.462431e-01  2.461655e+03  2.457728e+06  9.854759e-01 309.975 20 39 53.98  63.66  18.71
  224129  3.616273e+00  7.293402e-01  2.714855e+01  2.509244e+02  1.902591e+02  3.559342e+02 -1.102920e+00  1.432691e-01  2.512753e+03  2.457728e+06  9.854171e-01 308.631 20 34 31.39  63.35  18.72
  224064  3.616163e+00  7.291266e-01  2.714441e+01  2.509071e+02  1.898036e+02  3.561137e+02 -1.054851e+00  1.432637e-01  2.512848e+03  2.457735e+06  9.855850e-01 310.524 20 42  5.78  63.80  18.71
  224609  3.583599e+00  7.264023e-01  2.714347e+01  2.509295e+02  1.889648e+02  3.564271e+02 -9.792058e-01  1.452215e-01  2.478971e+03  2.457727e+06  9.855237e-01 310.617 20 42 28.10  63.96  18.76
  224443  3.599895e+00  7.276854e-01  2.715786e+01  2.509096e+02  1.894229e+02  3.562538e+02 -1.022074e+00  1.442379e-01  2.495876e+03  2.457736e+06  9.859012e-01 309.273 20 37  5.57  63.46  18.71
  224928  3.615639e+00  7.291925e-01  2.716342e+01  2.509407e+02  1.902520e+02  3.559358e+02 -1.103107e+00  1.433083e-01  2.512067e+03  2.457730e+06  9.857724e-01 310.455 20 41 49.27  63.87  18.74
  224736  3.669654e+00  7.331624e-01  2.717714e+01  2.509216e+02  1.901401e+02  3.560144e+02 -1.065861e+00  1.401619e-01  2.568459e+03  2.457734e+06  9.857084e-01 310.675 20 42 42.10  63.87  18.74
  225136  3.552008e+00  7.235398e-01  2.716679e+01  2.509594e+02  1.876402e+02  3.569384e+02 -8.474714e-01  1.471671e-01  2.446199e+03  2.457727e+06  9.856571e-01 307.660 20 30 38.35  62.91  18.67
  225449  3.577569e+00  7.257803e-01  2.716822e+01  2.509361e+02  1.887571e+02  3.565056e+02 -9.598090e-01  1.455905e-01  2.472689e+03  2.457730e+06  9.858675e-01 310.930 20 43 43.08  64.00  18.75
  225951  3.589334e+00  7.267967e-01  2.716810e+01  2.509737e+02  1.892010e+02  3.563357e+02 -1.002919e+00  1.448835e-01  2.484756e+03  2.457728e+06  9.859512e-01 310.180 20 40 43.18  63.74  18.73
  220924  3.571109e+00  7.251678e-01  2.711069e+01  2.508726e+02  1.884273e+02  3.566334e+02 -9.266499e-01  1.459380e-01  2.466801e+03  2.457726e+06  9.859248e-01 308.789 20 35  9.43  63.32  18.69
  227046  3.619078e+00  7.292716e-01  2.721428e+01  2.509771e+02  1.899734e+02  3.560473e+02 -1.072383e+00  1.431061e-01  2.515616e+03  2.457735e+06  9.860651e-01 309.507 20 38  1.80  63.57  18.72
  221277  3.584965e+00  7.265072e-01  2.710362e+01  2.509052e+02  1.889602e+02  3.564297e+02 -9.781205e-01  1.451029e-01  2.480999e+03  2.457729e+06  9.855168e-01 310.873 20 43 29.54  64.01  18.76
  221933  3.569961e+00  7.251551e-01  2.711417e+01  2.508947e+02  1.883264e+02  3.566737e+02 -9.155541e-01  1.460619e-01  2.464709e+03  2.457727e+06  9.855469e-01 310.846 20 43 23.11  63.89  18.79
  222058  3.615578e+00  7.291986e-01  2.712772e+01  2.508790e+02  1.902068e+02  3.559538e+02 -1.098172e+00  1.433074e-01  2.512081e+03  2.457732e+06  9.856752e-01 306.666 20 26 39.89  62.64  18.66
  222112  3.822384e+00  7.438606e-01  2.715968e+01  2.509011e+02  1.899515e+02  3.561798e+02 -9.806078e-01  1.318425e-01  2.730530e+03  2.457734e+06  9.853808e-01 308.388 20 33 33.10  63.24  18.70
  222200  3.619807e+00  7.295589e-01  2.711757e+01  2.508796e+02  1.902021e+02  3.559587e+02 -1.095363e+00  1.430555e-01  2.516506e+03  2.457738e+06  9.855107e-01 309.143 20 36 34.37  63.49  18.72
  222599  3.559215e+00  7.242029e-01  2.712286e+01  2.508904e+02  1.879083e+02  3.568350e+02 -8.740608e-01  1.467230e-01  2.453602e+03  2.457727e+06  9.855526e-01 307.957 20 31 49.75  63.02  18.65
  222750  3.602587e+00  7.281080e-01  2.711352e+01  2.508938e+02  1.896555e+02  3.561645e+02 -1.044929e+00  1.440909e-01  2.498422e+03  2.457729e+06  9.853898e-01 310.327 20 41 18.58  63.91  18.78
  222500  3.608204e+00  7.285089e-01  2.712981e+01  2.508712e+02  1.897857e+02  3.561158e+02 -1.056698e+00  1.437382e-01  2.504553e+03  2.457738e+06  9.856333e-01 308.827 20 35 18.53  63.29  18.67
  222765  3.605783e+00  7.282689e-01  2.711234e+01  2.508902e+02  1.896406e+02  3.561717e+02 -1.042348e+00  1.439026e-01  2.501691e+03  2.457740e+06  9.856630e-01 307.854 20 31 25.01  62.94  18.66
  222894  3.593067e+00  7.272442e-01  2.712135e+01  2.508875e+02  1.892933e+02  3.563022e+02 -1.010460e+00  1.446590e-01  2.488610e+03  2.457729e+06  9.854699e-01 310.855 20 43 25.25  63.93  18.74
  223085  3.590465e+00  7.269224e-01  2.714249e+01  2.508969e+02  1.890374e+02  3.564019e+02 -9.842718e-01  1.448112e-01  2.485996e+03  2.457736e+06  9.856203e-01 311.048 20 44 11.50  63.58  18.86
  223062  3.593922e+00  7.271320e-01  2.706206e+01  2.508954e+02  1.891536e+02  3.563571e+02 -9.958187e-01  1.445947e-01  2.489717e+03  2.457738e+06  9.859465e-01 310.888 20 43 33.14  63.91  18.73
  235120  3.612346e+00  7.289054e-01  2.714530e+01  2.509118e+02  1.899591e+02  3.560499e+02 -1.073115e+00  1.435214e-01  2.508336e+03  2.457739e+06  9.855421e-01 307.165 20 28 39.65  62.72  18.65
  243571  3.595776e+00  7.273262e-01  2.741318e+01  2.514830e+02  1.889253e+02  3.564489e+02 -9.699376e-01  1.444965e-01  2.491410e+03  2.455182e+06  9.854953e-01 310.002 20 40  0.53  63.64  18.71
  244291  4.007537e+00  7.556640e-01  2.765275e+01  2.515189e+02  1.902861e+02  3.561549e+02 -9.416777e-01  1.227907e-01  2.931819e+03  2.455178e+06  9.860023e-01 310.159 20 40 38.09  63.72  18.72
  244379  3.613947e+00  7.288775e-01  2.743206e+01  2.515013e+02  1.896506e+02  3.561718e+02 -1.039984e+00  1.434128e-01  2.510236e+03  2.455182e+06  9.856996e-01 309.980 20 39 55.10  63.62  18.71
  245156  3.610992e+00  7.285616e-01  2.742541e+01  2.515419e+02  1.896703e+02  3.561615e+02 -1.044004e+00  1.435747e-01  2.507406e+03  2.455173e+06  9.860634e-01 309.365 20 37 27.72  63.45  18.70
  241702  3.628272e+00  7.298539e-01  2.742195e+01  2.515243e+02  1.895387e+02  3.562243e+02 -1.021984e+00  1.425095e-01  2.526146e+03  2.455178e+06  9.859114e-01 308.912 20 35 38.88  63.34  18.70
  242030  3.593234e+00  7.270953e-01  2.732086e+01  2.515708e+02  1.887879e+02  3.565022e+02 -9.561364e-01  1.446553e-01  2.488675e+03  2.455171e+06  9.854772e-01 309.265 20 37  3.50  63.32  18.66
  242752  3.613676e+00  7.287485e-01  2.738192e+01  2.515073e+02  1.893943e+02  3.562729e+02 -1.012893e+00  1.434237e-01  2.510045e+03  2.455179e+06  9.857851e-01 310.449 20 41 47.86  63.82  18.74
  242823  3.603292e+00  7.280722e-01  2.755275e+01  2.515035e+02  1.898381e+02  3.560904e+02 -1.065324e+00  1.440272e-01  2.499528e+03  2.455177e+06  9.859405e-01 308.375 20 33 30.00  63.70  18.84
  245712  3.615238e+00  7.290663e-01  2.743962e+01  2.513155e+02  1.899655e+02  3.560488e+02 -1.072798e+00  1.433219e-01  2.511828e+03  2.457731e+06  9.857547e-01 311.183 20 44 43.92  64.25  19.21
  245754  3.571086e+00  7.250676e-01  2.743217e+01  2.513192e+02  1.879792e+02  3.568122e+02 -8.776222e-01  1.459551e-01  2.466511e+03  2.457738e+06  9.858138e-01 309.510 20 38  2.33  64.11  18.88
  246490  3.601768e+00  7.278869e-01  2.744324e+01  2.513340e+02  1.893997e+02  3.562647e+02 -1.018347e+00  1.441338e-01  2.497679e+03  2.457732e+06  9.856576e-01 309.542 20 38 10.13  64.14  18.87
  246463  3.604150e+00  7.280245e-01  2.742320e+01  2.513203e+02  1.893447e+02  3.562877e+02 -1.011536e+00  1.439877e-01  2.500213e+03  2.457740e+06  9.857462e-01 309.347 20 37 23.21  64.05  18.87
  246816  3.613331e+00  7.289585e-01  2.741708e+01  2.513737e+02  1.898732e+02  3.560847e+02 -1.063435e+00  1.434003e-01  2.510455e+03  2.457730e+06  9.855102e-01 308.389 20 33 33.36  63.55  18.79
  246582  3.612204e+00  7.286479e-01  2.743160e+01  2.513447e+02  1.896690e+02  3.561634e+02 -1.043158e+00  1.434964e-01  2.508774e+03  2.457739e+06  9.860777e-01 309.211 20 36 50.52  63.92  18.85
  246951  3.655604e+00  7.320478e-01  2.744472e+01  2.513240e+02  1.899140e+02  3.560943e+02 -1.048761e+00  1.409191e-01  2.554657e+03  2.457735e+06  9.857423e-01 309.446 20 37 47.09  64.35  18.93
  241650  3.612412e+00  7.287034e-01  2.736642e+01  2.512489e+02  1.895182e+02  3.562240e+02 -1.026414e+00  1.434580e-01  2.509445e+03  2.457737e+06  9.857496e-01 309.909 20 39 38.06  64.24  18.89
  255120  3.610062e+00  7.284712e-01  2.743693e+01  2.515058e+02  1.895403e+02  3.562124e+02 -1.030435e+00  1.436576e-01  2.505958e+03  2.455182e+06  9.859797e-01 306.742 20 26 58.03  63.19  18.81
  257981  3.564774e+00  7.245311e-01  2.780027e+01  2.514739e+02  1.874652e+02  3.570156e+02 -8.230684e-01  1.464337e-01  2.458450e+03  2.460296e+06  9.854872e-01 308.982 20 35 55.58  63.95  18.87
  258269  3.556093e+00  7.236447e-01  2.782446e+01  2.514427e+02  1.870570e+02  3.571741e+02 -7.817809e-01  1.469707e-01  2.449468e+03  2.460294e+06  9.858742e-01 308.961 20 35 50.64  63.90  18.86
  264245  3.736844e+00  7.362197e-01  2.643907e+01  2.565464e+02  1.789485e+02  4.112877e-01  1.084922e-01  1.362818e-01  2.641584e+03  2.455542e+06  9.857767e-01 309.794 20 39 10.61  64.20  18.87
  266153  3.714705e+00  7.346922e-01  2.666413e+01  2.571525e+02  1.785118e+02  5.834420e-01  1.547991e-01  1.373679e-01  2.620700e+03  2.455537e+06  9.856817e-01 309.450 20 37 47.95  64.09  18.87
  266329  3.726045e+00  7.354439e-01  2.623241e+01  2.567767e+02  1.779119e+02  8.175272e-01  2.163022e-01  1.368331e-01  2.630943e+03  2.458100e+06  9.860267e-01 309.922 20 39 41.38  64.19  18.91
  261105  3.723450e+00  7.352384e-01  2.474514e+01  2.551914e+02  1.794459e+02  2.193507e-01  5.807602e-02  1.367911e-01  2.631751e+03  2.460658e+06  9.858466e-01 309.332 20 37 19.73  63.93  18.83
  262756  3.621031e+00  7.278544e-01  2.787604e+01  2.546424e+02  1.787268e+02  5.086087e-01  1.384205e-01  1.427171e-01  2.522472e+03  2.462483e+06  9.855513e-01 309.307 20 37 13.61  64.05  18.88
  263933  3.722535e+00  7.351870e-01  2.448738e+01  2.551944e+02  1.794853e+02  2.047436e-01  5.421907e-02  1.370971e-01  2.625875e+03  2.463205e+06  9.857929e-01 305.263 20 21  3.19  63.24  19.00
  264859  3.723863e+00  7.361230e-01  2.668484e+01  2.514869e+02  1.869972e+02  3.572731e+02 -7.203197e-01  1.367905e-01  2.631762e+03  2.464303e+06  9.857459e-01 304.586 20 18 20.52  63.03  19.00
  266573  3.705322e+00  7.355119e-01  2.324490e+01  2.501810e+02  1.897070e+02  3.562075e+02 -1.005113e+00  1.380659e-01  2.607450e+03  2.465773e+06  9.859816e-01 307.232 20 28 55.78  61.85  18.44
  266973  3.708995e+00  7.359298e-01  2.323543e+01  2.501565e+02  1.898584e+02  3.561515e+02 -1.018385e+00  1.378594e-01  2.611357e+03  2.465772e+06  9.855899e-01 318.039 21 12  9.26  58.85  16.84
  262911  3.703385e+00  7.337609e-01  2.752668e+01  2.564974e+02  1.791094e+02  3.535915e-01  9.414154e-02  1.379216e-01  2.610179e+03  2.466138e+06  9.860376e-01 318.291 21 13  9.94  58.89  16.84
  262941  3.726762e+00  7.377231e-01  2.354680e+01  2.485688e+02  1.913752e+02  3.555739e+02 -1.164108e+00  1.368412e-01  2.630787e+03  2.468326e+06  9.856429e-01 319.434 21 17 44.14  59.55  17.04
  274147  3.544357e+00  7.225561e-01  2.782475e+01  2.514582e+02  1.864464e+02  3.574134e+02 -7.182709e-01  1.477004e-01  2.437367e+03  2.460294e+06  9.859696e-01 303.712 20 14 50.88  62.69  18.98
  272159  3.517125e+00  7.208788e-01  3.044901e+01  2.497185e+02  1.879228e+02  3.568096e+02 -8.916801e-01  1.494199e-01  2.409317e+03  2.468687e+06  9.856335e-01 299.261 19 57  2.54  65.52  20.33
  297726  3.579379e+00  7.257266e-01  2.781018e+01  2.514452e+02  1.881958e+02  3.567307e+02 -8.979526e-01  1.455379e-01  2.473582e+03  2.460296e+06  9.859556e-01 306.338 20 25 21.07  63.66  19.02
  297947  3.569052e+00  7.247700e-01  2.781556e+01  2.514455e+02  1.876950e+02  3.569250e+02 -8.473925e-01  1.461700e-01  2.462885e+03  2.460295e+06  9.860344e-01 305.563 20 22 15.10  63.39  19.01
  297993  3.559119e+00  7.239149e-01  2.781078e+01  2.514443e+02  1.872051e+02  3.571162e+02 -7.970411e-01  1.467823e-01  2.452612e+03  2.460295e+06  9.858825e-01 304.839 20 19 21.34  63.10  18.99
  303661  3.664795e+00  7.312197e-01  2.801019e+01  2.541110e+02  1.839652e+02  3.584385e+02 -4.198370e-01  1.402239e-01  2.567323e+03  2.457002e+06  9.860200e-01 301.013 20  4  3.17  61.92  19.07
  304955  3.701406e+00  7.347528e-01  2.679144e+01  2.521435e+02  1.875258e+02  3.570569e+02 -7.815965e-01  1.380943e-01  2.606914e+03  2.462112e+06  9.853746e-01 307.983 20 31 55.90  62.44  18.51
  323469  3.721558e+00  7.361061e-01  2.433501e+01  2.522434e+02  1.873811e+02  3.571215e+02 -7.604934e-01  1.371524e-01  2.624817e+03  2.459199e+06  9.855530e-01 313.236 20 52 56.66  59.55  17.32
  323824  3.707384e+00  7.348297e-01  2.428856e+01  2.522697e+02  1.866430e+02  3.574029e+02 -6.893120e-01  1.379291e-01  2.610037e+03  2.459196e+06  9.858861e-01 312.166 20 48 39.86  59.10  17.27
  324251  3.708760e+00  7.350223e-01  2.430121e+01  2.522408e+02  1.868829e+02  3.573100e+02 -7.135040e-01  1.378888e-01  2.610798e+03  2.459198e+06  9.857422e-01 312.524 20 50  5.69  59.22  17.29
  324590  3.717207e+00  7.357379e-01  2.431016e+01  2.522377e+02  1.873414e+02  3.571348e+02 -7.580428e-01  1.374323e-01  2.619472e+03  2.459199e+06  9.857359e-01 313.223 20 52 53.42  59.48  17.31
  324916  3.720264e+00  7.359893e-01  2.428256e+01  2.522299e+02  1.877484e+02  3.569770e+02 -7.991393e-01  1.372188e-01  2.623547e+03  2.459194e+06  9.859997e-01 313.880 20 55 31.22  59.70  17.30
  325006  3.724966e+00  7.363122e-01  2.425298e+01  2.522118e+02  1.876458e+02  3.570192e+02 -7.869773e-01  1.369457e-01  2.628778e+03  2.459196e+06  9.859389e-01 313.784 20 55  8.11  59.60  17.28
  325105  3.717802e+00  7.358726e-01  2.425854e+01  2.522030e+02  1.876155e+02  3.570284e+02 -7.858688e-01  1.373391e-01  2.621249e+03  2.459200e+06  9.856521e-01 313.707 20 54 49.80  59.60  17.28
  325245  3.708162e+00  7.350882e-01  2.428779e+01  2.522218e+02  1.872239e+02  3.571768e+02 -7.487247e-01  1.378501e-01  2.611532e+03  2.459200e+06  9.856442e-01 313.009 20 52  2.06  59.44  17.28
  325318  3.724271e+00  7.364591e-01  2.441635e+01  2.522570e+02  1.881381e+02  3.568276e+02 -8.372445e-01  1.369936e-01  2.627859e+03  2.459195e+06  9.857009e-01 314.224 20 56 53.81  60.08  17.38
  325417  3.732680e+00  7.369504e-01  2.428126e+01  2.522320e+02  1.881367e+02  3.568316e+02 -8.346285e-01  1.365712e-01  2.635988e+03  2.459199e+06  9.860846e-01 314.552 20 58 12.43  59.88  17.32
  321909  3.704547e+00  7.349045e-01  2.424009e+01  2.511093e+02  1.874913e+02  3.570725e+02 -7.770092e-01  1.378422e-01  2.611682e+03  2.464304e+06  9.856118e-01 312.825 20 51 17.88  59.33  17.22
  340814  3.730939e+00  7.366851e-01  2.408987e+01  2.521694e+02  1.875575e+02  3.570562e+02 -7.761003e-01  1.364408e-01  2.638506e+03  2.459195e+06  9.860389e-01 313.843 20 55 22.39  59.44  17.17
  346804  3.714457e+00  7.357142e-01  2.407738e+01  2.523395e+02  1.877672e+02  3.569678e+02 -8.024051e-01  1.374881e-01  2.618407e+03  2.459189e+06  9.855041e-01 314.326 20 57 18.29  59.53  17.19
  346992  3.708127e+00  7.353246e-01  2.405713e+01  2.521715e+02  1.878774e+02  3.569220e+02 -8.157468e-01  1.377577e-01  2.613284e+03  2.459193e+06  9.853835e-01 314.398 20 57 35.59  59.58  17.16
  347646  3.678117e+00  7.327022e-01  2.406115e+01  2.523178e+02  1.860797e+02  3.576127e+02 -6.386179e-01  1.394581e-01  2.581421e+03  2.459187e+06  9.854914e-01 311.639 20 46 33.38  58.61  17.11
  347497  3.701566e+00  7.347132e-01  2.405724e+01  2.523046e+02  1.873276e+02  3.571337e+02 -7.612562e-01  1.381333e-01  2.606179e+03  2.459191e+06  9.853790e-01 313.603 20 54 24.70  59.31  17.15
  341241  3.718396e+00  7.358480e-01  2.411386e+01  2.523182e+02  1.873869e+02  3.571176e+02 -7.622779e-01  1.371104e-01  2.625622e+03  2.459191e+06  9.856836e-01 313.545 20 54 10.90  59.44  17.17
  340989  3.718682e+00  7.358909e-01  2.411089e+01  2.522422e+02  1.873934e+02  3.571154e+02 -7.627515e-01  1.370849e-01  2.626111e+03  2.459197e+06  9.856052e-01 313.535 20 54  8.40  59.42  17.16
  341484  3.709745e+00  7.351813e-01  2.410333e+01  2.521505e+02  1.870139e+02  3.572596e+02 -7.264614e-01  1.376438e-01  2.615446e+03  2.459197e+06  9.855289e-01 312.950 20 51 47.98  59.14  17.16
  341790  3.700082e+00  7.343397e-01  2.411834e+01  2.522845e+02  1.864161e+02  3.574892e+02 -6.675954e-01  1.381747e-01  2.605396e+03  2.459189e+06  9.855733e-01 312.026 20 48  6.31  58.86  17.15
  341636  3.696378e+00  7.338866e-01  2.412481e+01  2.522784e+02  1.860322e+02  3.576375e+02 -6.291674e-01  1.384458e-01  2.600296e+03  2.459196e+06  9.859613e-01 311.485 20 45 56.40  58.61  17.16
  342142  3.714073e+00  7.355514e-01  2.413015e+01  2.521795e+02  1.874998e+02  3.570715e+02 -7.753700e-01  1.374806e-01  2.618551e+03  2.459190e+06  9.857490e-01 313.713 20 54 51.17  59.41  17.20
  342049  3.713888e+00  7.354928e-01  2.411266e+01  2.522450e+02  1.870881e+02  3.572324e+02 -7.328274e-01  1.374274e-01  2.619564e+03  2.459197e+06  9.855362e-01 313.090 20 52 21.50  59.20  17.17
  342047  3.724845e+00  7.362659e-01  2.412978e+01  2.522256e+02  1.875751e+02  3.570466e+02 -7.798614e-01  1.368881e-01  2.629886e+03  2.459198e+06  9.860110e-01 313.867 20 55 28.15  59.45  17.21
  342329  3.717235e+00  7.357542e-01  2.412713e+01  2.522832e+02  1.872217e+02  3.571817e+02 -7.455513e-01  1.372833e-01  2.622315e+03  2.459197e+06  9.855716e-01 313.342 20 53 22.06  59.29  17.19
  342610  3.728013e+00  7.366322e-01  2.413194e+01  2.522930e+02  1.876756e+02  3.570097e+02 -7.885442e-01  1.367330e-01  2.632868e+03  2.459197e+06  9.855778e-01 314.094 20 56 22.66  59.52  17.22
  400610  3.701415e+00  7.344489e-01  2.429299e+01  2.522046e+02  1.866718e+02  3.573887e+02 -6.940984e-01  1.380265e-01  2.608194e+03  2.456634e+06  9.857377e-01 311.968 20 47 52.37  59.24  17.23
  404746  3.705595e+00  7.350048e-01  2.431540e+01  2.521539e+02  1.874541e+02  3.570851e+02 -7.733574e-01  1.380889e-01  2.607015e+03  2.456635e+06  9.854887e-01 313.317 20 53 16.08  59.53  17.31
  404724  3.712423e+00  7.355249e-01  2.432317e+01  2.521400e+02  1.875357e+02  3.570564e+02 -7.794503e-01  1.377004e-01  2.614372e+03  2.456640e+06  9.854461e-01 313.451 20 53 48.14  59.58  17.32
  405746  3.679129e+00  7.327475e-01  2.427644e+01  2.521600e+02  1.862868e+02  3.575305e+02 -6.605239e-01  1.395085e-01  2.580489e+03  2.456630e+06  9.857601e-01 311.531 20 46  7.56  58.89  17.24
  405660  3.711315e+00  7.353353e-01  2.432592e+01  2.521472e+02  1.876559e+02  3.570081e+02 -7.928403e-01  1.377467e-01  2.613493e+03  2.456641e+06  9.859739e-01 313.605 20 54 25.27  59.67  17.32
  400812  3.704282e+00  7.345908e-01  2.432193e+01  2.522593e+02  1.868032e+02  3.573379e+02 -7.072430e-01  1.379165e-01  2.610274e+03  2.456635e+06  9.860870e-01 312.184 20 48 44.18  59.34  17.25
  400632  3.703179e+00  7.345769e-01  2.432677e+01  2.522503e+02  1.868092e+02  3.573355e+02 -7.079235e-01  1.379848e-01  2.608982e+03  2.456635e+06  9.858504e-01 312.187 20 48 44.81  59.34  17.26
  406710  3.712019e+00  7.354761e-01  2.431520e+01  2.521590e+02  1.878548e+02  3.569311e+02 -8.128803e-01  1.376568e-01  2.615199e+03  2.456641e+06  9.858332e-01 313.911 20 55 38.71  59.80  17.31
  401079  3.706314e+00  7.347716e-01  2.429155e+01  2.521313e+02  1.868865e+02  3.573063e+02 -7.151713e-01  1.377879e-01  2.612711e+03  2.456639e+06  9.860287e-01 312.319 20 49 16.61  59.33  17.24
  401872  3.710167e+00  7.351214e-01  2.431578e+01  2.521100e+02  1.871978e+02  3.571864e+02 -7.460850e-01  1.376638e-01  2.615066e+03  2.456642e+06  9.860317e-01 312.807 20 51 13.63  59.47  17.28
  402047  3.708098e+00  7.351065e-01  2.433306e+01  2.522043e+02  1.870777e+02  3.572333e+02 -7.336651e-01  1.378164e-01  2.612170e+03  2.456635e+06  9.854285e-01 312.640 20 50 33.70  59.42  17.29
  401961  3.714017e+00  7.356100e-01  2.431143e+01  2.520616e+02  1.875375e+02  3.570564e+02 -7.792088e-01  1.374384e-01  2.619354e+03  2.456643e+06  9.855536e-01 313.298 20 53 11.54  59.64  17.28
  463316  3.690279e+00  7.338266e-01  2.569787e+01  2.521101e+02  1.874057e+02  3.570958e+02 -7.739187e-01  1.388240e-01  2.593211e+03  2.454079e+06  9.857322e-01 310.225 20 40 53.93  61.17  17.97
  464289  3.675000e+00  7.329854e-01  2.602102e+01  2.521125e+02  1.883234e+02  3.567289e+02 -8.747353e-01  1.397060e-01  2.576839e+03  2.454081e+06  9.856674e-01 310.866 20 43 27.86  62.06  18.14
  464658  3.698652e+00  7.346446e-01  2.570884e+01  2.521383e+02  1.882238e+02  3.567798e+02 -8.557477e-01  1.383912e-01  2.601321e+03  2.454078e+06  9.857476e-01 311.501 20 46  0.19  61.63  18.00
  464900  3.687456e+00  7.336263e-01  2.568970e+01  2.521423e+02  1.876057e+02  3.570159e+02 -7.958685e-01  1.390646e-01  2.588725e+03  2.454077e+06  9.859095e-01 310.614 20 42 27.34  61.25  17.98
  465223  3.677290e+00  7.329373e-01  2.568815e+01  2.521704e+02  1.873029e+02  3.571308e+02 -7.671414e-01  1.395555e-01  2.579618e+03  2.454076e+06  9.854458e-01 310.075 20 40 18.12  61.14  17.95
  465080  3.696158e+00  7.344167e-01  2.552379e+01  2.521702e+02  1.878111e+02  3.569403e+02 -8.136580e-01  1.385685e-01  2.597992e+03  2.454078e+06  9.855074e-01 311.307 20 45 13.66  61.18  17.91
  465211  3.693762e+00  7.342511e-01  2.553881e+01  2.521851e+02  1.877411e+02  3.569667e+02 -8.071213e-01  1.386567e-01  2.596340e+03  2.454078e+06  9.854129e-01 311.118 20 44 28.22  61.18  17.90
  465340  3.682782e+00  7.332309e-01  2.558606e+01  2.521922e+02  1.872735e+02  3.571442e+02 -7.627108e-01  1.393393e-01  2.583622e+03  2.454078e+06  9.858062e-01 310.349 20 41 23.66  60.96  17.92
  465487  3.704186e+00  7.350666e-01  2.552235e+01  2.521641e+02  1.882977e+02  3.567537e+02 -8.613178e-01  1.380950e-01  2.606901e+03  2.454078e+06  9.857317e-01 312.038 20 48  9.14  61.45  17.92
  465713  3.681080e+00  7.331316e-01  2.565931e+01  2.521567e+02  1.874250e+02  3.570839e+02 -7.791381e-01  1.394051e-01  2.582401e+03  2.454078e+06  9.858583e-01 310.362 20 41 26.86  61.13  17.96
  462810  3.688752e+00  7.337798e-01  2.565815e+01  2.521206e+02  1.873038e+02  3.571357e+02 -7.634158e-01  1.388516e-01  2.592697e+03  2.454077e+06  9.854021e-01 310.114 20 40 27.41  61.10  17.93
  564334  3.634889e+00  7.303281e-01  2.731149e+01  2.516984e+02  1.890745e+02  3.564124e+02 -9.691759e-01  1.421072e-01  2.533298e+03  2.455174e+06  9.854298e-01 308.960 20 35 50.33  63.72  18.80
  585753  3.672959e+00  7.331013e-01  2.598223e+01  2.502527e+02  1.893375e+02  3.563339e+02 -9.803088e-01  1.398833e-01  2.573574e+03  2.468323e+06  9.858182e-01 311.860 20 47 26.33  62.03  18.16
  582918  3.662542e+00  7.321453e-01  2.603137e+01  2.502324e+02  1.884314e+02  3.566844e+02 -8.894356e-01  1.404199e-01  2.563740e+03  2.468320e+06  9.855173e-01 310.268 20 41  4.32  61.63  18.14
  601645  3.689552e+00  7.333717e-01  2.655269e+01  2.521450e+02  1.855447e+02  3.578250e+02 -5.802845e-01  1.387996e-01  2.593667e+03  2.455536e+06  9.856883e-01 305.666 20 22 39.79  61.01  18.35
  605526  3.671114e+00  7.322270e-01  2.752064e+01  2.525776e+02  1.862429e+02  3.575466e+02 -6.574934e-01  1.399179e-01  2.572938e+03  2.463205e+06  9.854892e-01 304.703 20 18 48.82  62.49  18.86
  605518  3.675476e+00  7.324510e-01  2.750444e+01  2.525950e+02  1.863462e+02  3.575071e+02 -6.675378e-01  1.396704e-01  2.577497e+03  2.463206e+06  9.859178e-01 304.891 20 19 33.84  62.54  18.86
  605574  3.685562e+00  7.333045e-01  2.747375e+01  2.526001e+02  1.869689e+02  3.572668e+02 -7.296926e-01  1.391135e-01  2.587816e+03  2.463208e+06  9.859973e-01 305.868 20 23 28.39  62.86  18.86
  605381  3.685979e+00  7.333640e-01  2.742608e+01  2.525849e+02  1.871322e+02  3.572030e+02 -7.466031e-01  1.390386e-01  2.589209e+03  2.463211e+06  9.860351e-01 306.171 20 24 41.16  62.94  18.83
  605403  3.712840e+00  7.352374e-01  2.741064e+01  2.525707e+02  1.869363e+02  3.572911e+02 -7.179574e-01  1.375739e-01  2.616774e+03  2.463213e+06  9.860716e-01 306.033 20 24  7.80  62.75  18.84
  623188  3.658196e+00  7.310683e-01  2.801829e+01  2.532824e+02  1.856785e+02  3.577606e+02 -6.026507e-01  1.404671e-01  2.562878e+03  2.452982e+06  9.858470e-01 302.797 20 11 11.18  62.88  19.06
  622443  3.684533e+00  7.331275e-01  2.734075e+01  2.526411e+02  1.857494e+02  3.577449e+02 -6.022580e-01  1.389875e-01  2.590161e+03  2.460656e+06  9.853927e-01 304.315 20 17 15.65  62.09  18.74
  622435  3.670367e+00  7.319816e-01  2.734954e+01  2.526688e+02  1.851485e+02  3.579761e+02 -5.427540e-01  1.397960e-01  2.575181e+03  2.460659e+06  9.854019e-01 303.469 20 13 52.54  61.76  18.73
  622783  3.694068e+00  7.338498e-01  2.733651e+01  2.526231e+02  1.860860e+02  3.576162e+02 -6.349512e-01  1.384274e-01  2.600641e+03  2.460656e+06  9.855231e-01 304.796 20 19 10.97  62.29  18.74
  644214  3.728836e+00  7.363972e-01  2.660201e+01  2.522872e+02  1.869275e+02  3.573000e+02 -7.124632e-01  1.367349e-01  2.632831e+03  2.458099e+06  9.859799e-01 307.792 20 31 10.01  61.81  18.45
  645109  3.692409e+00  7.337932e-01  2.656106e+01  2.522904e+02  1.866195e+02  3.574057e+02 -6.912666e-01  1.387694e-01  2.594231e+03  2.458101e+06  9.857213e-01 307.345 20 29 22.87  61.63  18.40
  645418  3.686306e+00  7.334014e-01  2.654218e+01  2.522666e+02  1.866059e+02  3.574088e+02 -6.914471e-01  1.390815e-01  2.588411e+03  2.458095e+06  9.855280e-01 307.305 20 29 13.18  61.62  18.38
  645390  3.713359e+00  7.354393e-01  2.653334e+01  2.522611e+02  1.873585e+02  3.571255e+02 -7.613580e-01  1.375811e-01  2.616639e+03  2.458099e+06  9.858451e-01 308.520 20 34  4.75  62.02  18.41
  647234  3.678570e+00  7.328277e-01  2.666638e+01  2.523782e+02  1.868683e+02  3.573022e+02 -7.214983e-01  1.393851e-01  2.582772e+03  2.458094e+06  9.857995e-01 307.311 20 29 14.59  62.01  18.42
  685395  3.694320e+00  7.341194e-01  2.870502e+01  2.523963e+02  1.871414e+02  3.572035e+02 -7.443508e-01  1.385337e-01  2.598645e+03  2.461023e+06  9.854778e-01 303.199 20 12 47.74  64.08  19.48
 1213827  3.514187e+00  7.239632e-01  3.016796e+01  2.447440e+02  1.957210e+02  3.536768e+02 -1.754704e+00  1.495504e-01  2.407216e+03  2.454451e+06  9.855220e-01 311.352 20 45 24.53  68.08  20.38
 1216958  3.694724e+00  7.533654e-01  1.325249e+01  2.310983e+02  2.145868e+02  3.466834e+02 -3.374406e+00  1.387268e-01  2.595028e+03  2.458463e+06  9.860883e-01 357.028 23 48  6.62  38.78  14.78
 1216066  3.510860e+00  7.193448e-01  3.213991e+01  2.627630e+02  1.810776e+02  3.595678e+02 -1.212892e-01  1.495430e-01  2.407334e+03  2.463213e+06  9.854130e-01 289.397 19 17 35.23  64.62  21.12
 1211731  3.512085e+00  7.244731e-01  2.663514e+01  2.444823e+02  1.971054e+02  3.531237e+02 -1.906548e+00  1.497025e-01  2.404770e+03  2.465042e+06  9.859760e-01 321.147 21 24 35.40  64.75  18.67
 1213935  3.490384e+00  7.202542e-01  3.134876e+01  2.478066e+02  1.920242e+02  3.551402e+02 -1.363695e+00  1.510782e-01  2.382872e+03  2.466866e+06  9.854579e-01 302.618 20 10 28.22  68.16  20.86
 1222945  3.531307e+00  7.265170e-01  2.866900e+01  2.456467e+02  1.980081e+02  3.527833e+02 -1.987498e+00  1.485145e-01  2.424005e+03  2.452619e+06  9.860765e-01 319.268 21 17  4.34  67.70  19.74
 1227118  3.592771e+00  7.284103e-01  2.817609e+01  2.478908e+02  1.928059e+02  3.549095e+02 -1.387385e+00  1.447254e-01  2.487469e+03  2.463939e+06  9.860816e-01 311.804 20 47 13.01  65.51  19.33
 1227051  3.591282e+00  7.291255e-01  2.657252e+01  2.458262e+02  1.943524e+02  3.542989e+02 -1.551124e+00  1.448122e-01  2.485978e+03  2.467597e+06  9.857387e-01 317.127 21  8 30.41  63.87  18.58
 1221167  3.543180e+00  7.242758e-01  2.905030e+01  2.471390e+02  1.919701e+02  3.552033e+02 -1.326604e+00  1.477724e-01  2.436179e+03  2.468328e+06  9.859277e-01 308.077 20 32 18.48  65.83  19.72
 1223764  3.484199e+00  7.178748e-01  3.099451e+01  2.516557e+02  1.862470e+02  3.574714e+02 -7.139621e-01  1.515153e-01  2.375997e+03  2.469791e+06  9.854157e-01 295.949 19 43 47.78  65.37  20.57
 1236282  3.489243e+00  7.205860e-01  2.939813e+01  2.449764e+02  1.929300e+02  3.547709e+02 -1.466298e+00  1.511631e-01  2.381533e+03  2.452256e+06  9.854072e-01 308.144 20 32 34.56  66.16  19.88
 1239419  3.568590e+00  7.294941e-01  2.663433e+01  2.472132e+02  1.979385e+02  3.528603e+02 -1.944806e+00  1.459051e-01  2.467356e+03  2.465047e+06  9.855103e-01 324.041 21 36  9.79  66.02  18.71
 1236414  3.544006e+00  7.223875e-01  2.988977e+01  2.589971e+02  1.853931e+02  3.578381e+02 -6.005255e-01  1.476830e-01  2.437654e+03  2.467598e+06  9.856825e-01 299.171 19 56 41.06  65.47  20.03
 1237360  3.560411e+00  7.250918e-01  2.860858e+01  2.481295e+02  1.903360e+02  3.558694e+02 -1.138128e+00  1.466602e-01  2.454653e+03  2.469417e+06  9.854922e-01 306.743 20 26 58.39  64.81  19.45
 1244324  3.612739e+00  7.317752e-01  2.682268e+01  2.447417e+02  1.964457e+02  3.534933e+02 -1.755484e+00  1.435181e-01  2.508394e+03  2.462120e+06  9.860553e-01 320.032 21 20  7.58  64.64  18.80
 1245354  3.587796e+00  7.281419e-01  2.579087e+01  2.473936e+02  1.928233e+02  3.548997e+02 -1.391463e+00  1.450248e-01  2.482334e+03  2.462843e+06  9.857151e-01 316.656 21  6 37.34  62.76  18.14
 1244643  3.579859e+00  7.288787e-01  2.601782e+01  2.447581e+02  1.954574e+02  3.538513e+02 -1.675623e+00  1.455099e-01  2.474058e+03  2.463938e+06  9.855862e-01 319.674 21 18 41.78  63.35  18.34
 1245858  3.573183e+00  7.267576e-01  2.854885e+01  2.467847e+02  1.923227e+02  3.550864e+02 -1.346971e+00  1.459161e-01  2.467172e+03  2.466860e+06  9.858883e-01 309.779 20 39  6.94  65.37  19.49
 1240590  3.649519e+00  7.343091e-01  2.494394e+01  2.459069e+02  1.958044e+02  3.537859e+02 -1.659954e+00  1.413517e-01  2.546839e+03  2.467223e+06  9.853898e-01 323.077 21 32 18.46  62.42  17.88
 1242717  3.579387e+00  7.263032e-01  2.749689e+01  2.487936e+02  1.899288e+02  3.560433e+02 -1.085203e+00  1.455271e-01  2.473766e+03  2.469426e+06  9.858630e-01 308.834 20 35 20.18  63.62  18.90
 1254461  3.497354e+00  7.205981e-01  2.926352e+01  2.476984e+02  1.917112e+02  3.552676e+02 -1.326123e+00  1.506252e-01  2.390039e+03  2.453354e+06  9.857590e-01 307.099 20 28 23.74  66.13  19.78
 1251397  3.530589e+00  7.230633e-01  3.064076e+01  2.498069e+02  1.911412e+02  3.555224e+02 -1.243313e+00  1.482886e-01  2.427698e+03  2.454449e+06  9.855411e-01 303.250 20 12 59.98  67.62  20.46
 1252753  3.444719e+00  7.161905e-01  3.399301e+01  2.452110e+02  1.911437e+02  3.554575e+02 -1.292600e+00  1.541135e-01  2.335940e+03  2.455902e+06  9.853934e-01 294.349 19 37 23.71  69.20  22.17
 1250134  3.709626e+00  7.344535e-01  2.398694e+01  2.518007e+02  1.837913e+02  3.585184e+02 -3.935594e-01  1.378022e-01  2.612440e+03  2.457724e+06  9.859892e-01 308.436 20 33 44.54  56.88  17.09
 1255588  3.588292e+00  7.278822e-01  2.660906e+01  2.480110e+02  1.919711e+02  3.552379e+02 -1.299849e+00  1.449278e-01  2.483996e+03  2.462479e+06  9.854544e-01 313.744 20 54 58.61  63.51  18.50
 1252039  3.652863e+00  7.334153e-01  2.487915e+01  2.474839e+02  1.937187e+02  3.546035e+02 -1.444474e+00  1.411323e-01  2.550797e+03  2.467962e+06  9.856718e-01 320.225 21 20 54.02  62.01  17.76
 1252873  3.617178e+00  7.309002e-01  2.726534e+01  2.465450e+02  1.941186e+02  3.544142e+02 -1.509602e+00  1.430963e-01  2.515787e+03  2.468689e+06  9.859358e-01 315.570 21  2 16.90  64.83  18.90
 1262510  3.541006e+00  7.244364e-01  2.729031e+01  2.470808e+02  1.924575e+02  3.550048e+02 -1.381059e+00  1.479084e-01  2.433939e+03  2.455179e+06  9.855148e-01 312.687 20 50 44.90  64.26  18.84
 1266722  3.589112e+00  7.265048e-01  2.617541e+01  2.469184e+02  1.878209e+02  3.568863e+02 -8.526950e-01  1.449460e-01  2.483684e+03  2.462482e+06  9.854542e-01 307.690 20 30 45.48  60.56  18.19
 1268767  3.555643e+00  7.246867e-01  2.640264e+01  2.496258e+02  1.901450e+02  3.559415e+02 -1.119805e+00  1.469966e-01  2.449035e+03  2.463582e+06  9.853775e-01 311.744 20 46 58.66  62.84  18.34
 1264400  3.634448e+00  7.303556e-01  2.690361e+01  2.475243e+02  1.896110e+02  3.562023e+02 -1.026052e+00  1.422374e-01  2.530980e+03  2.463937e+06  9.858374e-01 309.320 20 37 16.80  62.41  18.62
 1266092  3.556432e+00  7.237932e-01  2.649894e+01  2.455758e+02  1.871963e+02  3.571213e+02 -7.959958e-01  1.469481e-01  2.449844e+03  2.468324e+06  9.855589e-01 305.518 20 22  4.22  60.29  18.32
 1274985  3.606004e+00  7.265886e-01  2.767689e+01  2.578723e+02  1.812653e+02  3.594965e+02 -1.376745e-01  1.438706e-01  2.502248e+03  2.451895e+06  9.860237e-01 299.744 19 58 58.61  60.64  18.90
 1270642  3.584394e+00  7.278709e-01  2.822420e+01  2.471614e+02  1.928189e+02  3.548969e+02 -1.393619e+00  1.451831e-01  2.479627e+03  2.458827e+06  9.857594e-01 311.441 20 45 45.91  65.40  19.34
 1278315  3.555374e+00  7.253903e-01  2.886987e+01  2.469474e+02  1.924190e+02  3.550312e+02 -1.369002e+00  1.469708e-01  2.449466e+03  2.458824e+06  9.860321e-01 309.184 20 36 44.11  65.83  19.64
 1275931  3.541029e+00  7.220889e-01  3.014395e+01  2.573064e+02  1.848987e+02  3.580333e+02 -5.468285e-01  1.478400e-01  2.435065e+03  2.459195e+06  9.855974e-01 297.613 19 50 27.12  64.98  20.15
 1275369  3.585653e+00  7.253572e-01  2.886494e+01  2.577374e+02  1.839078e+02  3.584425e+02 -4.278881e-01  1.450961e-01  2.481114e+03  2.459561e+06  9.857346e-01 299.884 19 59 32.18  63.40  19.50
 1278049  3.576433e+00  7.280525e-01  2.808783e+01  2.472939e+02  1.944281e+02  3.542531e+02 -1.569854e+00  1.453501e-01  2.476778e+03  2.459556e+06  9.856888e-01 314.348 20 57 23.62  66.23  19.27
 1279539  3.575717e+00  7.253760e-01  2.733963e+01  2.518790e+02  1.874189e+02  3.570391e+02 -8.140872e-01  1.456343e-01  2.471946e+03  2.459555e+06  9.854405e-01 306.278 20 25  6.82  62.92  18.75
 1277231  3.515208e+00  7.210212e-01  3.115009e+01  2.510364e+02  1.891493e+02  3.563126e+02 -1.030540e+00  1.494359e-01  2.409059e+03  2.462484e+06  9.859154e-01 299.322 19 57 17.40  67.12  20.70
 1275770  3.628573e+00  7.295815e-01  2.774044e+01  2.521900e+02  1.886022e+02  3.565972e+02 -9.216387e-01  1.425479e-01  2.525466e+03  2.465771e+06  9.859008e-01 307.468 20 29 52.25  63.98  19.02
 1275425  3.784671e+00  7.418777e-01  2.599004e+01  2.511223e+02  1.916327e+02  3.555134e+02 -1.161484e+00  1.336291e-01  2.694023e+03  2.466502e+06  9.855118e-01 316.192 21  4 46.10  63.42  18.27
 1272258  3.754294e+00  7.400236e-01  2.079139e+01  2.447731e+02  1.922481e+02  3.552560e+02 -1.237320e+00  1.354521e-01  2.657766e+03  2.466502e+06  9.855453e-01 323.691 21 34 45.82  54.60  15.79
 1289517  3.606495e+00  7.289127e-01  2.733219e+01  2.500931e+02  1.912977e+02  3.555153e+02 -1.219086e+00  1.438921e-01  2.501874e+03  2.455184e+06  9.857236e-01 311.915 20 47 39.58  64.50  18.87
 1281284  3.598686e+00  7.278765e-01  2.734574e+01  2.503257e+02  1.901779e+02  3.559543e+02 -1.103382e+00  1.443637e-01  2.493702e+03  2.459562e+06  9.858145e-01 310.130 20 40 31.15  63.99  18.84
 1285916  3.543594e+00  7.232670e-01  2.719469e+01  2.495716e+02  1.888929e+02  3.564336e+02 -9.885899e-01  1.477445e-01  2.436639e+03  2.462120e+06  9.855927e-01 308.026 20 32  6.19  63.00  18.70
 1281338  3.613682e+00  7.294983e-01  2.716366e+01  2.493249e+02  1.915368e+02  3.554277e+02 -1.240362e+00  1.434698e-01  2.509239e+03  2.462119e+06  9.858968e-01 312.423 20 49 41.59  64.21  18.80
 1281910  3.530194e+00  7.220793e-01  2.721014e+01  2.495381e+02  1.884345e+02  3.566098e+02 -9.436339e-01  1.485890e-01  2.422790e+03  2.462120e+06  9.855751e-01 307.239 20 28 57.46  62.77  18.69
 1282567  3.629270e+00  7.305958e-01  2.720699e+01  2.495719e+02  1.912585e+02  3.555491e+02 -1.202358e+00  1.425478e-01  2.525469e+03  2.462117e+06  9.857370e-01 312.022 20 48  5.18  64.16  18.82
 1286988  3.588475e+00  7.272752e-01  2.857964e+01  2.494521e+02  1.906847e+02  3.557475e+02 -1.162587e+00  1.449842e-01  2.483030e+03  2.463943e+06  9.858510e-01 307.854 20 31 25.06  65.26  19.48
 1286057  3.609924e+00  7.284314e-01  2.753796e+01  2.505870e+02  1.890953e+02  3.563935e+02 -9.811464e-01  1.436959e-01  2.505290e+03  2.469416e+06  9.855498e-01 308.146 20 32 35.11  63.64  18.92


==> 2016 Segon et al A&A paper/new plots/2006GY2ids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit         Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-c
  234.4282  172.6734  -40.0289   19.0216   25.7653 2460631.1 0.29588E+00 0.53735E+00      54.4188  248.9365   46.8894   19.2346   35.5599 2460445.6 0.66653E-04 0.85671E-04
  234.4786  174.0087  -39.9203   19.2414   25.9207 2460631.2 0.30262E+00 0.53588E+00      54.4767  248.5669   46.2140   19.3166   35.6195 2460445.7 0.49477E-04 0.69907E-04
  234.2971  174.6910  -39.6937   19.3908   26.0079 2460631.0 0.30617E+00 0.53604E+00      54.3031  248.1646   45.8346   19.3721   35.6730 2460445.5 0.68049E-04 0.90174E-04
  234.2770  174.5621  -39.8525   19.3755   26.0381 2460631.0 0.30766E+00 0.53335E+00      54.2742  248.3217   45.8002   19.3751   35.6395 2460445.4 0.43864E-04 0.25093E-04
  234.2165  173.7043  -39.9717   19.1971   25.9476 2460630.9 0.30339E+00 0.53309E+00      54.2163  248.4974   46.2030   19.2856   35.5863 2460445.4 0.43767E-04 0.63045E-04
  234.0956  174.9921  -39.6989   19.4748   26.1084 2460630.8 0.31028E+00 0.53291E+00      54.1006  248.0159   45.5191   19.4094   35.6719 2460445.3 0.74389E-04 0.55824E-04
  234.4282  174.6928  -39.8092   19.3977   26.0126 2460631.1 0.30687E+00 0.53533E+00      54.4285  248.3724   45.8339   19.3963   35.6617 2460445.6 0.84912E-04 0.10599E-03
  234.4282  173.3081  -40.6685   19.1328   26.0421 2460631.1 0.30838E+00 0.52333E+00      54.4285  249.3154   46.1591   19.2935   35.4594 2460445.6 0.42697E-04 0.62954E-04
  234.3173  175.5288  -39.3724   19.6158   26.0607 2460631.0 0.30896E+00 0.53986E+00      54.3128  247.8989   45.5066   19.5010   35.7678 2460445.5 0.55117E-04 0.36600E-04
  234.2971  174.6666  -39.8476   19.4055   26.0506 2460631.0 0.30840E+00 0.53331E+00      54.2935  248.3368   45.7496   19.3965   35.6464 2460445.5 0.45676E-05 0.24167E-04
  234.2165  174.6922  -39.7622   19.3876   26.0452 2460630.9 0.30754E+00 0.53387E+00      54.2260  248.1515   45.7462   19.3643   35.6550 2460445.4 0.40969E-04 0.62561E-04
  234.1661  173.9928  -39.9639   19.2468   26.0009 2460630.9 0.30551E+00 0.53176E+00      54.1681  248.3882   46.0147   19.2990   35.5920 2460445.3 0.87627E-05 0.28429E-04
  234.4080  169.3836  -39.2430   19.9975   25.2592 2460631.1 0.29946E+00 0.56569E+00      54.4092  253.1609   48.6521   20.7324   35.8124 2460445.6 0.44685E-04 0.61215E-04
  234.3274  174.0871  -39.8900   19.2926   25.9628 2460631.0 0.30469E+00 0.53472E+00      54.3224  248.4986   46.0889   19.3488   35.6227 2460445.5 0.13080E-04 0.32480E-04
  234.2971  175.0099  -39.6840   19.4514   26.0573 2460631.0 0.30816E+00 0.53518E+00      54.3031  248.0941   45.6469   19.3981   35.6843 2460445.5 0.45546E-04 0.67239E-04
  234.2669  172.3891  -39.9933   18.9754   25.7490 2460631.0 0.29478E+00 0.53728E+00      54.2742  248.8639   46.9921   19.2023   35.5493 2460445.4 0.25138E-04 0.58693E-05
  234.2367  174.1428  -39.9254   19.3145   26.0035 2460631.0 0.30655E+00 0.53288E+00      54.2356  248.4757   45.9788   19.3597   35.6140 2460445.4 0.60821E-04 0.81073E-04
  234.1157  174.8226  -39.7416   19.4294   26.0859 2460630.8 0.30924E+00 0.53284E+00      54.1199  248.0686   45.6115   19.3844   35.6583 2460445.3 0.55359E-04 0.36484E-04
  234.2064  174.7340  -39.7547   19.4180   26.0555 2460630.9 0.30828E+00 0.53383E+00      54.1970  248.1737   45.7066   19.3905   35.6590 2460445.4 0.17434E-04 0.11841E-05
  234.1863  174.5205  -39.6781   19.3763   26.0033 2460630.9 0.30607E+00 0.53579E+00      54.1874  248.1391   45.8675   19.3691   35.6664 2460445.4 0.27885E-04 0.47656E-04
  234.1762  174.6891  -39.9211   19.4232   26.1044 2460630.9 0.31067E+00 0.53048E+00      54.1777  248.3335   45.6261   19.4033   35.6273 2460445.3 0.43140E-04 0.64529E-04
  234.3778  172.9281  -39.8504   19.0639   25.7617 2460631.1 0.29563E+00 0.53950E+00      54.3803  248.6992   46.8187   19.2439   35.5977 2460445.6 0.36131E-04 0.55412E-04
  234.3878  174.4874  -40.2397   19.5119   26.1347 2460631.1 0.31497E+00 0.52786E+00      54.3899  249.0942   45.6572   19.5523   35.5953 2460445.6 0.65850E-04 0.87236E-04
  234.3677  174.7083  -39.8580   19.4150   26.0447 2460631.1 0.30836E+00 0.53386E+00      54.3706  248.3979   45.7567   19.4100   35.6517 2460445.5 0.25525E-04 0.66138E-05
  234.2871  174.7522  -39.8242   19.3952   26.0562 2460631.0 0.30813E+00 0.53319E+00      54.2838  248.2296   45.7089   19.3736   35.6487 2460445.5 0.73261E-04 0.94050E-04
  234.4181  174.3036  -40.0113   19.3384   26.0123 2460631.1 0.30725E+00 0.53283E+00      54.4188  248.6384   45.9368   19.3856   35.6145 2460445.6 0.14369E-04 0.42574E-05
  234.4080  173.4710  -40.0447   19.1796   25.8943 2460631.1 0.30193E+00 0.53465E+00      54.3996  248.8080   46.4056   19.3112   35.5812 2460445.6 0.40254E-04 0.22521E-04
  234.3576  174.8440  -39.4648   19.4089   25.9523 2460631.1 0.30354E+00 0.54051E+00      54.3610  247.9640   45.9057   19.3716   35.7221 2460445.5 0.49145E-04 0.70105E-04
  234.2871  171.3607  -39.8495   18.7764   25.5577 2460631.0 0.28549E+00 0.54280E+00      54.2935  248.9262   47.6682   19.1024   35.5444 2460445.5 0.15611E-04 0.29877E-05
  234.2971  174.3249  -39.6118   19.3262   25.9262 2460631.0 0.30268E+00 0.53883E+00      54.2935  248.1754   46.0955   19.3446   35.6772 2460445.5 0.12489E-05 0.18416E-04
  234.2064  174.2868  -39.8823   19.2985   26.0147 2460630.9 0.30615E+00 0.53280E+00      54.2067  248.2861   45.9089   19.3209   35.6179 2460445.4 0.16676E-05 0.17638E-04
  234.1258  174.4021  -39.9713   19.3365   26.0788 2460630.8 0.30898E+00 0.52981E+00      54.1295  248.3159   45.7480   19.3414   35.6014 2460445.3 0.39517E-04 0.61056E-04
  234.3778  174.5164  -39.8469   19.3692   26.0069 2460631.1 0.30665E+00 0.53473E+00      54.3803  248.4116   45.8891   19.3836   35.6469 2460445.6 0.11372E-04 0.31319E-04
  234.2568  173.9351  -39.8224   19.2462   25.9328 2460631.0 0.30288E+00 0.53566E+00      54.2549  248.3767   46.1802   19.3091   35.6236 2460445.4 0.30673E-05 0.22302E-04
  234.1056  174.9835  -39.8426   19.4644   26.1442 2460630.8 0.31180E+00 0.53013E+00      54.1006  248.1179   45.4482   19.4034   35.6433 2460445.3 0.10265E-05 0.20722E-04
  234.1056  174.3470  -39.9166   19.3278   26.0591 2460630.8 0.30810E+00 0.53092E+00      54.1102  248.2706   45.7976   19.3362   35.6091 2460445.3 0.42088E-04 0.22475E-04
  234.2871  173.9894  -39.9904   19.2692   25.9844 2460631.0 0.30549E+00 0.53262E+00      54.2838  248.5573   46.0713   19.3333   35.5975 2460445.5 0.36059E-04 0.56540E-04
  234.1056  174.8999  -39.8102   19.4425   26.1202 2460630.8 0.31067E+00 0.53097E+00      54.1006  248.0941   45.5214   19.3884   35.6457 2460445.3 0.39275E-04 0.59981E-04
  234.0956  173.4443  -39.8149   19.1484   25.8892 2460630.8 0.30047E+00 0.53549E+00      54.0909  248.3261   46.3808   19.2477   35.5987 2460445.3 0.43211E-04 0.62590E-04
  234.0653  175.6078  -39.3242   19.4927   26.0976 2460630.8 0.30747E+00 0.53707E+00      54.0716  247.3238   45.3608   19.3333   35.7408 2460445.2 0.51382E-04 0.31486E-04
  234.4080  174.4678  -39.9228   19.3509   26.0128 2460631.1 0.30686E+00 0.53364E+00      54.4092  248.4842   45.8981   19.3732   35.6315 2460445.6 0.87548E-04 0.10943E-03
  234.2971  173.0511  -39.8204   19.0853   25.7886 2460631.0 0.29663E+00 0.53886E+00      54.3031  248.5894   46.7273   19.2434   35.6012 2460445.5 0.27105E-06 0.20055E-04
  234.1258  174.5890  -39.9431   19.3523   26.0981 2460630.8 0.30941E+00 0.52968E+00      54.1199  248.2046   45.6467   19.3359   35.6088 2460445.3 0.23639E-04 0.46823E-05
  234.3979  174.0053  -40.0873   19.2606   25.9885 2460631.1 0.30586E+00 0.53201E+00      54.3996  248.6912   46.0714   19.3351   35.5863 2460445.6 0.28481E-04 0.90402E-05
  234.0553  174.6198  -39.7870   19.3166   26.0684 2460630.8 0.30716E+00 0.53164E+00      54.0620  247.9239   45.6921   19.2821   35.6282 2460445.2 0.21264E-04 0.77173E-06
  234.3576  174.1238  -39.8264   19.2831   25.9414 2460631.1 0.30355E+00 0.53607E+00      54.3610  248.4264   46.1230   19.3364   35.6361 2460445.5 0.70214E-04 0.90863E-04
  234.3274  174.6765  -39.7283   19.4056   26.0111 2460631.0 0.30670E+00 0.53597E+00      54.3320  248.2605   45.8348   19.3944   35.6710 2460445.5 0.50049E-04 0.30678E-04
  234.3576  172.6403  -39.8994   19.0187   25.7387 2460631.1 0.29459E+00 0.53916E+00      54.3513  248.7946   46.9439   19.2266   35.5790 2460445.5 0.42564E-04 0.61446E-04
  234.1460  174.7621  -39.7218   19.4153   26.0632 2460630.9 0.30829E+00 0.53373E+00      54.1488  248.0822   45.6860   19.3764   35.6610 2460445.3 0.74309E-04 0.54852E-04
  234.1258  174.5274  -39.7713   19.3452   26.0398 2460630.8 0.30693E+00 0.53325E+00      54.1295  248.0915   45.7857   19.3309   35.6402 2460445.3 0.42698E-04 0.23402E-04
  234.2871  174.9020  -39.7622   19.4261   26.0634 2460631.0 0.30840E+00 0.53395E+00      54.2935  248.1601   45.6596   19.3864   35.6655 2460445.5 0.33794E-04 0.54964E-04
  234.4181  172.0677  -40.1351   18.9001   25.7099 2460631.1 0.29290E+00 0.53703E+00      54.4188  249.1058   47.1716   19.1740   35.5208 2460445.6 0.26027E-04 0.83767E-05
  234.3878  174.5454  -39.7868   19.3789   25.9927 2460631.1 0.30610E+00 0.53582E+00      54.3899  248.3755   45.9193   19.3875   35.6595 2460445.6 0.52810E-04 0.74471E-04
  234.2871  171.4724  -39.8252   18.7948   25.5658 2460631.0 0.28591E+00 0.54297E+00      54.2935  248.8809   47.6188   19.1096   35.5520 2460445.5 0.19221E-04 0.72967E-06
  234.2971  173.4901  -40.2516   19.1541   25.9767 2460631.0 0.30488E+00 0.52929E+00      54.3031  248.8218   46.2220   19.2769   35.5329 2460445.5 0.74773E-04 0.95735E-04
  234.3878  174.1669  -39.8395   19.3031   25.9469 2460631.1 0.30406E+00 0.53604E+00      54.3899  248.4812   46.1120   19.3540   35.6381 2460445.6 0.56490E-04 0.77680E-04
  234.3072  173.7757  -39.9748   19.2085   25.9394 2460631.0 0.30319E+00 0.53378E+00      54.3031  248.5506   46.2215   19.2944   35.5923 2460445.5 0.11524E-04 0.78618E-05
  234.1157  174.5207  -39.7810   19.3521   26.0450 2460630.8 0.30727E+00 0.53303E+00      54.1199  248.1125   45.7750   19.3392   35.6390 2460445.3 0.56346E-04 0.37533E-04
  234.3878  174.3153  -39.9798   19.3041   26.0067 2460631.1 0.30629E+00 0.53283E+00      54.3899  248.5006   45.9419   19.3424   35.6130 2460445.6 0.48511E-04 0.68931E-04
  234.3677  172.3955  -39.8925   18.9439   25.6957 2460631.1 0.29206E+00 0.54003E+00      54.3610  248.7670   47.0974   19.1745   35.5692 2460445.5 0.31664E-04 0.14474E-04
  234.3677  174.2886  -39.8122   19.3239   25.9625 2460631.1 0.30462E+00 0.53601E+00      54.3610  248.4098   46.0355   19.3601   35.6448 2460445.5 0.31209E-04 0.13023E-04
  234.3878  174.1119  -39.8410   19.2940   25.9388 2460631.1 0.30373E+00 0.53619E+00      54.3899  248.4966   46.1461   19.3502   35.6361 2460445.6 0.47611E-04 0.68931E-04
  234.1964  175.0083  -39.7907   19.4490   26.1100 2460630.9 0.31019E+00 0.53205E+00      54.1970  248.0960   45.5220   19.3906   35.6573 2460445.4 0.24842E-04 0.52793E-05
  234.0956  173.5701  -39.6874   19.1622   25.8709 2460630.8 0.29949E+00 0.53751E+00      54.1006  248.1793   46.3912   19.2431   35.6248 2460445.3 0.19221E-05 0.22172E-04
  234.0553  175.2677  -39.7719   19.5195   26.1832 2460630.8 0.31317E+00 0.52995E+00      54.0523  247.9680   45.2913   19.4195   35.6612 2460445.2 0.60439E-04 0.41052E-04
  234.2770  173.4869  -39.7963   19.1767   25.8534 2460631.0 0.29972E+00 0.53782E+00      54.2838  248.4966   46.4707   19.2894   35.6193 2460445.5 0.43085E-04 0.63527E-04
  234.2064  174.6123  -39.7727   19.3774   26.0382 2460630.9 0.30731E+00 0.53380E+00      54.2067  248.1754   45.7790   19.3619   35.6499 2460445.4 0.36960E-04 0.57764E-04
  234.3778  174.3094  -39.9527   19.3239   26.0032 2460631.1 0.30646E+00 0.53332E+00      54.3803  248.5235   45.9572   19.3615   35.6199 2460445.6 0.35547E-04 0.56464E-04
  234.3173  172.6978  -40.2374   19.0331   25.8533 2460631.0 0.29972E+00 0.53226E+00      54.3224  249.0401   46.7018   19.2381   35.5165 2460445.5 0.48561E-04 0.69107E-04
  234.2669  175.3174  -39.7916   19.4707   26.1399 2460631.0 0.31092E+00 0.53162E+00      54.2645  248.0009   45.3765   19.3830   35.6654 2460445.4 0.24953E-04 0.60435E-05
  234.2770  175.2367  -39.3678   19.5627   26.0197 2460631.0 0.30735E+00 0.54048E+00      54.2838  247.9352   45.6690   19.4770   35.7583 2460445.5 0.18821E-04 0.39990E-04
  234.2064  174.4580  -39.6435   19.3446   25.9759 2460630.9 0.30449E+00 0.53683E+00      54.2067  248.0900   45.9397   19.3432   35.6692 2460445.4 0.60341E-05 0.12960E-04
  234.1964  171.7244  -40.0814   18.8337   25.6925 2460630.9 0.29142E+00 0.53654E+00      54.1970  248.9509   47.2749   19.1209   35.5057 2460445.4 0.57799E-04 0.76394E-04
  234.2568  174.5911  -39.3827   19.4361   25.9211 2460631.0 0.30320E+00 0.54214E+00      54.2549  248.0477   46.0289   19.4215   35.7342 2460445.4 0.17883E-04 0.84503E-06
  234.4382  172.4577  -39.9717   18.9779   25.7150 2460631.2 0.29352E+00 0.53928E+00      54.4478  248.9378   47.0613   19.2120   35.5652 2460445.6 0.34370E-04 0.15209E-04
  234.2971  174.2040  -39.8709   19.2919   25.9793 2460631.0 0.30495E+00 0.53431E+00      54.3031  248.3872   46.0204   19.3312   35.6252 2460445.5 0.34272E-04 0.54985E-04
  234.2669  171.3356  -39.9168   18.7733   25.5780 2460631.0 0.28632E+00 0.54140E+00      54.2645  248.9700   47.6296   19.1009   35.5295 2460445.4 0.27486E-04 0.99105E-05
  234.1863  174.7593  -39.6973   19.4320   26.0491 2460630.9 0.30808E+00 0.53461E+00      54.1777  248.1284   45.7110   19.3991   35.6705 2460445.3 0.25509E-04 0.44961E-04
  234.1661  172.9703  -40.1001   19.0716   25.8852 2460630.9 0.30062E+00 0.53241E+00      54.1584  248.7278   46.5308   19.2331   35.5380 2460445.3 0.17846E-04 0.45601E-07
  234.4382  174.1672  -39.6607   19.2722   25.8804 2460631.2 0.30069E+00 0.53986E+00      54.4381  248.2964   46.2452   19.3204   35.6697 2460445.6 0.36050E-04 0.56290E-04
  234.3375  174.0740  -39.6435   19.2506   25.8827 2460631.1 0.30046E+00 0.53941E+00      54.3417  248.2155   46.2566   19.2984   35.6629 2460445.5 0.18729E-04 0.10957E-05
  234.2669  174.8256  -39.8124   19.3919   26.0668 2460631.0 0.30822E+00 0.53291E+00      54.2645  248.1489   45.6595   19.3597   35.6494 2460445.4 0.57884E-04 0.78080E-04
  234.2669  174.7209  -39.7902   19.4193   26.0504 2460631.0 0.30833E+00 0.53391E+00      54.2645  248.2645   45.7293   19.4011   35.6574 2460445.4 0.80992E-05 0.27513E-04
  234.1863  174.9033  -39.6935   19.4307   26.0675 2460630.9 0.30833E+00 0.53411E+00      54.1874  248.0340   45.6417   19.3782   35.6712 2460445.4 0.12452E-06 0.20884E-04
  234.4181  172.6935  -39.9872   19.0034   25.7558 2460631.1 0.29506E+00 0.53792E+00      54.4188  248.8418   46.9067   19.2104   35.5649 2460445.6 0.54013E-04 0.74027E-04
  234.1863  173.2331  -39.9075   19.1087   25.8637 2460630.9 0.29957E+00 0.53546E+00      54.1874  248.5130   46.5072   19.2398   35.5816 2460445.4 0.25499E-04 0.67198E-05
  234.1762  174.4868  -39.7583   19.3732   26.0234 2460630.9 0.30699E+00 0.53427E+00      54.1777  248.2114   45.8333   19.3720   35.6507 2460445.3 0.52760E-04 0.72805E-04
  234.1157  173.4522  -39.8259   19.1441   25.8884 2460630.8 0.30038E+00 0.53556E+00      54.1199  248.3392   46.3878   19.2440   35.5979 2460445.3 0.30135E-04 0.11067E-04
  234.3778  172.6144  -39.9315   18.9846   25.7364 2460631.1 0.29401E+00 0.53880E+00      54.3803  248.7707   46.9589   19.1954   35.5700 2460445.6 0.95879E-05 0.28453E-04
  234.3677  174.8529  -39.6921   19.4230   26.0181 2460631.1 0.30675E+00 0.53643E+00      54.3706  248.1880   45.7757   19.3938   35.6830 2460445.5 0.27393E-04 0.76597E-05
  234.1863  174.3147  -39.9283   19.3265   26.0399 2460630.9 0.30758E+00 0.53164E+00      54.1874  248.3580   45.8530   19.3466   35.6121 2460445.4 0.38058E-04 0.58582E-04
  234.3274  172.4136  -41.4298   19.1096   26.1709 2460631.0 0.31635E+00 0.51063E+00      54.3320  250.3370   46.1360   19.3698   35.3017 2460445.5 0.22553E-04 0.30834E-05
  234.2770  173.4648  -39.9021   19.1480   25.8771 2460631.0 0.30032E+00 0.53581E+00      54.2742  248.5211   46.4198   19.2640   35.5951 2460445.4 0.55005E-05 0.23893E-04
  234.2266  173.9873  -39.8297   19.2474   25.9485 2460630.9 0.30333E+00 0.53503E+00      54.2260  248.3300   46.1359   19.3001   35.6201 2460445.4 0.61240E-04 0.42284E-04
  234.1460  173.0052  -39.7899   19.0628   25.8040 2460630.9 0.29666E+00 0.53780E+00      54.1392  248.4178   46.6837   19.2098   35.5926 2460445.3 0.28751E-04 0.47820E-04
  234.1258  174.7431  -40.1728   19.4556   26.1998 2460630.8 0.31533E+00 0.52503E+00      54.1295  248.5387   45.4040   19.4371   35.5830 2460445.3 0.51357E-05 0.24966E-04
  234.2770  174.4478  -39.9029   19.3585   26.0348 2460631.0 0.30767E+00 0.53281E+00      54.2838  248.4005   45.8408   19.3730   35.6284 2460445.5 0.13063E-04 0.69004E-05
  234.2770  174.3855  -39.7985   19.3396   25.9939 2460631.0 0.30578E+00 0.53495E+00      54.2742  248.3053   45.9343   19.3571   35.6441 2460445.4 0.28256E-04 0.97020E-05
  234.1359  173.9938  -39.8011   19.2569   25.9626 2460630.9 0.30384E+00 0.53451E+00      54.1295  248.2530   46.0898   19.3013   35.6206 2460445.3 0.33044E-05 0.15897E-04
  234.1157  174.7851  -40.1040   19.3997   26.1796 2460630.8 0.31317E+00 0.52587E+00      54.1199  248.3182   45.4298   19.3677   35.5864 2460445.3 0.73467E-05 0.12856E-04
  234.0956  174.4758  -40.0946   19.3862   26.1379 2460630.8 0.31215E+00 0.52704E+00      54.1006  248.4623   45.6014   19.3888   35.5846 2460445.3 0.11131E-04 0.31514E-04
  234.0956  174.2103  -40.1012   19.3021   26.0921 2460630.8 0.30963E+00 0.52768E+00      54.1006  248.4389   45.7618   19.3306   35.5707 2460445.3 0.29699E-04 0.50073E-04
  234.4181  173.4081  -39.9413   19.1507   25.8506 2460631.1 0.29973E+00 0.53680E+00      54.4188  248.7068   46.5177   19.2853   35.5970 2460445.6 0.16246E-04 0.36143E-04
  234.3778  173.9547  -39.8238   19.2579   25.9106 2460631.1 0.30236E+00 0.53688E+00      54.3803  248.4890   46.2409   19.3297   35.6333 2460445.6 0.57410E-04 0.78441E-04
  234.2568  174.1278  -39.8212   19.2854   25.9631 2460631.0 0.30425E+00 0.53504E+00      54.2549  248.3452   46.0626   19.3292   35.6303 2460445.4 0.59702E-04 0.79645E-04
  234.2266  174.7491  -39.7513   19.4033   26.0498 2460630.9 0.30780E+00 0.53393E+00      54.2260  248.1468   45.7257   19.3727   35.6588 2460445.4 0.51356E-04 0.73069E-04
  234.2165  173.3019  -39.8659   19.1337   25.8572 2460630.9 0.29956E+00 0.53642E+00      54.2163  248.5189   46.5083   19.2596   35.5948 2460445.4 0.44684E-04 0.25960E-04
  234.1157  172.8639  -39.8952   19.0335   25.8192 2460630.8 0.29719E+00 0.53594E+00      54.1199  248.5050   46.6936   19.1948   35.5673 2460445.3 0.47751E-04 0.68099E-04
  234.1258  173.9243  -39.8100   19.2339   25.9551 2460630.8 0.30332E+00 0.53445E+00      54.1199  248.2419   46.1218   19.2841   35.6148 2460445.3 0.37370E-04 0.18837E-04
  234.3979  172.6360  -39.9415   19.0174   25.7415 2460631.1 0.29479E+00 0.53890E+00      54.3996  248.8629   46.9514   19.2295   35.5739 2460445.6 0.26360E-04 0.74969E-05
  234.1258  172.3635  -39.8457   18.9425   25.7296 2460630.8 0.29308E+00 0.53843E+00      54.1199  248.5659   47.0142   19.1533   35.5615 2460445.3 0.26959E-04 0.89260E-05
  234.4080  174.5551  -39.8476   19.3825   26.0074 2460631.1 0.30684E+00 0.53485E+00      54.4092  248.4424   45.8861   19.3948   35.6504 2460445.6 0.85045E-04 0.10683E-03
  234.2367  174.5553  -39.8197   19.3735   26.0366 2460631.0 0.30748E+00 0.53346E+00      54.2356  248.2641   45.8004   19.3692   35.6427 2460445.4 0.47738E-04 0.68384E-04
  234.1863  174.7214  -39.8637   19.3964   26.0862 2460630.9 0.30932E+00 0.53152E+00      54.1874  248.2084   45.6416   19.3722   35.6354 2460445.4 0.22794E-04 0.42502E-04
  234.3778  174.2182  -39.9047   19.3037   25.9746 2460631.1 0.30520E+00 0.53453E+00      54.3706  248.4896   46.0305   19.3504   35.6253 2460445.5 0.41060E-05 0.22850E-04
  234.4080  173.3504  -39.9244   19.1491   25.8404 2460631.1 0.29941E+00 0.53715E+00      54.3996  248.7140   46.5451   19.2900   35.5988 2460445.6 0.60390E-04 0.79614E-04
  234.4080  175.0267  -39.8087   19.4549   26.0705 2460631.1 0.30910E+00 0.53396E+00      54.4092  248.2775   45.6289   19.4135   35.6689 2460445.6 0.66161E-04 0.87893E-04
  234.3979  174.7083  -39.8226   19.4030   26.0260 2460631.1 0.30741E+00 0.53476E+00      54.3996  248.3634   45.8014   19.3972   35.6579 2460445.6 0.15894E-04 0.36077E-04
  234.3274  174.0099  -40.1694   19.2496   26.0266 2460631.0 0.30715E+00 0.52959E+00      54.3320  248.6749   45.9802   19.3196   35.5653 2460445.5 0.91425E-05 0.29119E-04
  234.3072  174.2211  -40.0766   19.3269   26.0431 2460631.0 0.30839E+00 0.53058E+00      54.3031  248.6306   45.8906   19.3723   35.5920 2460445.5 0.34420E-04 0.15368E-04
  234.2871  174.4476  -40.0792   19.3358   26.0795 2460631.0 0.30933E+00 0.52943E+00      54.2935  248.4969   45.7496   19.3540   35.5929 2460445.5 0.18206E-04 0.38893E-04
  234.0855  175.2277  -39.6259   19.5187   26.1291 2460630.8 0.31096E+00 0.53327E+00      54.0813  247.8943   45.4087   19.4235   35.6907 2460445.2 0.32839E-04 0.14163E-04
  234.4282  174.5116  -39.7896   19.3581   25.9770 2460631.1 0.30530E+00 0.53630E+00      54.4285  248.3798   45.9621   19.3730   35.6584 2460445.6 0.27771E-04 0.48649E-04
  234.2568  174.2966  -39.7315   19.3249   25.9654 2460631.0 0.30441E+00 0.53625E+00      54.2549  248.2589   46.0209   19.3466   35.6523 2460445.4 0.12242E-04 0.74852E-05
  234.2971  173.6649  -39.8732   19.2102   25.8984 2460631.0 0.30173E+00 0.53610E+00      54.2935  248.5358   46.3286   19.3080   35.6111 2460445.5 0.50614E-04 0.32820E-04
  234.2971  173.7737  -40.3031   19.2182   26.0366 2460631.0 0.30778E+00 0.52747E+00      54.2935  248.8307   46.0161   19.3145   35.5329 2460445.5 0.17674E-04 0.36591E-04
  234.2266  174.3483  -39.8447   19.3333   26.0126 2460630.9 0.30649E+00 0.53362E+00      54.2260  248.3139   45.8971   19.3528   35.6317 2460445.4 0.14993E-04 0.34056E-04
  234.1964  173.9746  -39.9493   19.1885   25.9796 2460630.9 0.30368E+00 0.53222E+00      54.1970  248.2708   46.0701   19.2377   35.5871 2460445.4 0.47126E-04 0.27518E-04
  234.1157  172.5909  -39.9482   19.0024   25.7965 2460630.8 0.29643E+00 0.53584E+00      54.1199  248.6487   46.8220   19.1931   35.5519 2460445.3 0.92876E-05 0.29347E-04
  234.4080  173.2862  -39.9028   19.1376   25.8246 2460631.1 0.29873E+00 0.53775E+00      54.3996  248.7101   46.5960   19.2844   35.6008 2460445.6 0.54341E-04 0.73562E-04
  234.2971  173.7269  -39.8483   19.2207   25.9007 2460631.0 0.30181E+00 0.53634E+00      54.2935  248.5008   46.3063   19.3113   35.6174 2460445.5 0.21021E-04 0.27066E-05
  234.2064  174.7282  -39.8287   19.4375   26.0787 2460630.9 0.30970E+00 0.53249E+00      54.2067  248.2887   45.6640   19.4160   35.6493 2460445.4 0.63285E-04 0.83876E-04
  234.2064  174.7736  -39.7149   19.4163   26.0492 2460630.9 0.30785E+00 0.53439E+00      54.2067  248.1160   45.7107   19.3831   35.6669 2460445.4 0.58209E-04 0.79095E-04
  234.2165  174.5516  -39.7602   19.3790   26.0245 2460630.9 0.30700E+00 0.53445E+00      54.2163  248.2151   45.8179   19.3738   35.6538 2460445.4 0.37846E-04 0.57554E-04
  234.1056  173.9481  -39.9086   19.2522   25.9933 2460630.8 0.30523E+00 0.53240E+00      54.1102  248.3410   46.0421   19.3022   35.5987 2460445.3 0.59608E-04 0.40333E-04
  234.0956  174.2736  -39.8306   19.3016   26.0233 2460630.8 0.30633E+00 0.53259E+00      54.0909  248.1723   45.8784   19.3146   35.6201 2460445.3 0.17083E-05 0.17062E-04
  234.3979  174.1818  -40.1485   19.2975   26.0342 2460631.1 0.30789E+00 0.53015E+00      54.3899  248.7106   45.9235   19.3560   35.5803 2460445.6 0.80496E-04 0.10072E-03
  234.3778  174.2239  -39.8532   19.3133   25.9620 2460631.1 0.30467E+00 0.53554E+00      54.3706  248.4672   46.0556   19.3586   35.6362 2460445.5 0.13409E-04 0.50394E-05
  234.2165  172.2390  -39.8536   18.9324   25.6961 2460630.9 0.29200E+00 0.53960E+00      54.2163  248.6989   47.1306   19.1652   35.5645 2460445.4 0.30993E-04 0.50478E-04
  234.2165  174.5373  -40.0476   19.3241   26.0965 2460630.9 0.30935E+00 0.52887E+00      54.2163  248.3280   45.6736   19.3236   35.5920 2460445.4 0.43009E-04 0.24248E-04
  234.1661  172.0468  -39.8368   18.9020   25.6751 2460630.9 0.29099E+00 0.53999E+00      54.1681  248.6976   47.2249   19.1491   35.5592 2460445.3 0.26497E-04 0.75593E-05
  234.3072  172.5712  -39.7505   18.9786   25.6935 2460631.0 0.29196E+00 0.54153E+00      54.3031  248.5813   47.0514   19.1820   35.5968 2460445.5 0.31783E-04 0.13459E-04
  234.4080  174.8515  -39.7169   19.4685   26.0225 2460631.1 0.30782E+00 0.53653E+00      54.4092  248.3495   45.7833   19.4460   35.6875 2460445.6 0.30891E-05 0.23974E-04
  234.4080  173.2766  -39.9225   19.1179   25.8265 2460631.1 0.29849E+00 0.53743E+00      54.4092  248.6888   46.6038   19.2631   35.5944 2460445.6 0.30220E-04 0.10843E-04
  234.3979  173.8189  -39.8906   19.2324   25.9041 2460631.1 0.30215E+00 0.53625E+00      54.3996  248.5838   46.2905   19.3227   35.6184 2460445.6 0.82947E-04 0.10388E-03
  234.3979  173.4793  -39.9418   19.1641   25.8660 2460631.1 0.30038E+00 0.53637E+00      54.3996  248.6782   46.4592   19.2910   35.5982 2460445.6 0.31719E-04 0.51326E-04
  234.2568  174.3897  -39.5882   19.3585   25.9417 2460631.0 0.30358E+00 0.53871E+00      54.2549  248.1615   46.0403   19.3685   35.6843 2460445.4 0.19410E-04 0.39149E-04
  234.0653  173.4396  -39.7902   19.1586   25.8895 2460630.8 0.30059E+00 0.53570E+00      54.0620  248.3118   46.3804   19.2558   35.6028 2460445.2 0.26574E-04 0.45933E-04
  234.3878  173.4852  -39.9061   19.1737   25.8600 2460631.1 0.30022E+00 0.53690E+00      54.3899  248.6628   46.4769   19.2971   35.6050 2460445.6 0.45967E-04 0.66839E-04
  234.4080  174.2021  -39.8690   19.3037   25.9556 2460631.1 0.30440E+00 0.53559E+00      54.4092  248.4983   46.0819   19.3542   35.6344 2460445.6 0.59348E-04 0.79958E-04
  234.2871  173.6753  -39.8846   19.1852   25.9019 2460631.0 0.30139E+00 0.53551E+00      54.2838  248.4706   46.3232   19.2768   35.6040 2460445.5 0.38111E-04 0.58530E-04
  234.3979  174.6802  -39.7967   19.4127   26.0163 2460631.1 0.30725E+00 0.53535E+00      54.3996  248.3837   45.8286   19.4110   35.6643 2460445.6 0.73870E-04 0.94878E-04
  234.3274  174.7925  -39.7786   19.4291   26.0445 2460631.0 0.30814E+00 0.53450E+00      54.3224  248.2775   45.7297   19.4074   35.6649 2460445.5 0.47258E-04 0.67402E-04
  234.4080  175.0491  -39.8532   19.4660   26.0879 2460631.1 0.31000E+00 0.53306E+00      54.4092  248.3252   45.5842   19.4252   35.6628 2460445.6 0.79716E-04 0.10119E-03
  234.3274  174.6742  -39.7681   19.4046   26.0220 2460631.0 0.30718E+00 0.53511E+00      54.3320  248.2922   45.8138   19.3947   35.6635 2460445.5 0.54917E-04 0.76359E-04
  234.3778  173.1075  -39.9488   19.1004   25.8170 2460631.1 0.29824E+00 0.53707E+00      54.3706  248.7486   46.6560   19.2638   35.5846 2460445.5 0.67220E-04 0.86495E-04
  234.2165  174.0779  -39.7805   19.2710   25.9519 2460630.9 0.30355E+00 0.53556E+00      54.2163  248.2800   46.0977   19.3140   35.6327 2460445.4 0.59419E-05 0.13379E-04
  234.0754  171.8865  -40.0154   18.8762   25.7231 2460630.8 0.29285E+00 0.53614E+00      54.0813  248.8136   47.1598   19.1362   35.5168 2460445.2 0.43147E-04 0.62835E-04
  234.1258  175.0040  -39.4289   19.5181   26.0327 2460630.8 0.30765E+00 0.53835E+00      54.1295  247.9131   45.6873   19.4457   35.7295 2460445.3 0.45057E-04 0.66861E-04
  234.2568  174.9513  -39.8127   19.4431   26.0939 2460631.0 0.30977E+00 0.53254E+00      54.2549  248.1829   45.5789   19.3971   35.6561 2460445.4 0.39885E-04 0.20737E-04
  234.2165  174.7415  -39.7115   19.4044   26.0399 2460630.9 0.30737E+00 0.53470E+00      54.2163  248.1137   45.7429   19.3739   35.6660 2460445.4 0.93407E-05 0.10693E-04
  234.1056  174.0788  -39.8061   19.2824   25.9855 2460630.8 0.30493E+00 0.53383E+00      54.1006  248.2403   46.0128   19.3173   35.6221 2460445.3 0.27076E-04 0.46420E-04
  234.1157  172.4256  -39.9528   18.9722   25.7736 2460630.8 0.29534E+00 0.53627E+00      54.1102  248.6795   46.9078   19.1800   35.5457 2460445.3 0.64289E-04 0.46849E-04
  234.2871  174.7905  -39.7896   19.4373   26.0577 2460631.0 0.30875E+00 0.53392E+00      54.2838  248.2771   45.7001   19.4133   35.6615 2460445.5 0.13897E-04 0.33571E-04
  234.1863  174.2520  -39.9522   19.3016   26.0349 2460630.9 0.30716E+00 0.53139E+00      54.1874  248.3586   45.8818   19.3272   35.6036 2460445.4 0.27250E-04 0.76215E-05
  234.1056  173.2340  -39.9509   19.1181   25.8950 2460630.8 0.30089E+00 0.53382E+00      54.1006  248.5063   46.4310   19.2438   35.5693 2460445.3 0.65445E-04 0.48039E-04
  234.1359  174.8387  -39.7924   19.4317   26.0984 2460630.9 0.30982E+00 0.53194E+00      54.1295  248.1164   45.5844   19.3869   35.6495 2460445.3 0.21804E-04 0.26580E-05
  234.1258  174.2068  -39.8014   19.2945   25.9984 2460630.8 0.30531E+00 0.53375E+00      54.1199  248.1974   45.9528   19.3164   35.6262 2460445.3 0.45174E-04 0.27198E-04
  234.2165  174.1470  -39.9491   19.2841   26.0110 2460630.9 0.30627E+00 0.53207E+00      54.2163  248.4053   45.9678   19.3223   35.6029 2460445.4 0.18428E-04 0.39343E-04
  234.4080  173.5131  -39.9610   19.1637   25.8736 2460631.1 0.30062E+00 0.53600E+00      54.4092  248.6780   46.4338   19.2882   35.5954 2460445.6 0.19122E-04 0.38311E-04
  234.2064  173.7910  -39.9128   19.2227   25.9477 2460630.9 0.30348E+00 0.53389E+00      54.2067  248.4504   46.1923   19.2971   35.5994 2460445.4 0.50349E-04 0.30977E-04
  234.2064  174.9587  -39.8534   19.4191   26.1142 2460630.9 0.31013E+00 0.53104E+00      54.2067  248.1157   45.5197   19.3690   35.6422 2460445.4 0.23960E-04 0.43746E-04
  234.1863  173.8412  -39.8680   19.2479   25.9493 2460630.9 0.30377E+00 0.53435E+00      54.1874  248.4274   46.1725   19.3160   35.6104 2460445.4 0.35495E-04 0.56310E-04
  234.4382  173.5204  -39.8846   19.1816   25.8483 2460631.2 0.29986E+00 0.53777E+00      54.4381  248.6784   46.4912   19.3066   35.6138 2460445.6 0.35707E-04 0.55580E-04
  234.3979  174.8131  -39.8675   19.4771   26.0639 2460631.1 0.30995E+00 0.53380E+00      54.3996  248.5094   45.7042   19.4656   35.6608 2460445.6 0.29569E-04 0.10013E-04
  234.4181  174.6552  -39.8943   19.3828   26.0319 2460631.1 0.30758E+00 0.53372E+00      54.4188  248.4238   45.8096   19.3847   35.6424 2460445.6 0.23887E-04 0.44713E-04
  234.3778  173.3281  -39.8737   19.1413   25.8286 2460631.1 0.29878E+00 0.53797E+00      54.3803  248.6498   46.5722   19.2814   35.6060 2460445.6 0.23642E-04 0.52912E-05
  234.4382  173.9276  -39.8057   19.2599   25.8888 2460631.2 0.30168E+00 0.53801E+00      54.4381  248.5415   46.2966   19.3408   35.6409 2460445.6 0.53912E-04 0.74215E-04
  234.3375  174.3229  -39.8571   19.3290   25.9874 2460631.1 0.30570E+00 0.53464E+00      54.3320  248.4142   45.9748   19.3595   35.6352 2460445.5 0.25357E-04 0.45042E-04
  234.3173  174.2223  -39.8605   19.2949   25.9747 2460631.0 0.30479E+00 0.53463E+00      54.3224  248.3889   46.0255   19.3340   35.6290 2460445.5 0.70609E-04 0.91747E-04
  234.3375  174.7858  -39.7910   19.4148   26.0428 2460631.1 0.30787E+00 0.53440E+00      54.3320  248.2655   45.7351   19.3939   35.6610 2460445.5 0.39054E-05 0.15280E-04
  234.3173  174.5871  -39.7625   19.3703   26.0060 2460631.0 0.30620E+00 0.53534E+00      54.3224  248.2539   45.8644   19.3679   35.6588 2460445.5 0.48215E-04 0.69254E-04
  234.1863  174.4970  -39.8288   19.3581   26.0404 2460630.9 0.30746E+00 0.53300E+00      54.1874  248.2344   45.8006   19.3560   35.6355 2460445.4 0.34785E-04 0.15738E-04
  234.1056  174.3384  -39.7448   19.3297   26.0092 2460630.8 0.30587E+00 0.53419E+00      54.1102  248.1406   45.9018   19.3342   35.6411 2460445.3 0.45387E-05 0.15765E-04
  234.1056  174.2119  -39.8180   19.2858   26.0070 2460630.8 0.30549E+00 0.53306E+00      54.1006  248.1720   45.9319   19.3047   35.6204 2460445.3 0.47436E-04 0.67429E-04
  234.1157  173.9081  -39.8431   19.2538   25.9674 2460630.8 0.30426E+00 0.53385E+00      54.1199  248.3249   46.1079   19.3077   35.6116 2460445.3 0.61913E-05 0.26612E-04
  234.3375  173.5862  -39.8759   19.1835   25.8766 2460631.1 0.30066E+00 0.53666E+00      54.3320  248.5539   46.4002   19.2913   35.6088 2460445.5 0.43708E-04 0.25691E-04
  234.3173  173.7043  -39.8629   19.1935   25.8939 2460631.0 0.30118E+00 0.53627E+00      54.3224  248.4807   46.3337   19.2861   35.6123 2460445.5 0.13187E-05 0.21218E-04
  234.2971  174.7754  -39.8272   19.3948   26.0579 2460631.0 0.30814E+00 0.53323E+00      54.2935  248.2233   45.6970   19.3720   35.6490 2460445.5 0.31170E-05 0.22141E-04
  234.4282  174.9363  -39.9123   19.4535   26.0831 2460631.1 0.31006E+00 0.53257E+00      54.4285  248.4325   45.6319   19.4282   35.6508 2460445.6 0.71018E-04 0.92689E-04
  234.3878  173.1571  -40.0033   19.0881   25.8352 2460631.1 0.29867E+00 0.53606E+00      54.3899  248.7425   46.6132   19.2459   35.5739 2460445.6 0.43286E-04 0.24616E-04
  234.3878  173.9538  -39.9237   19.2769   25.9394 2460631.1 0.30400E+00 0.53512E+00      54.3803  248.6197   46.1807   19.3541   35.6177 2460445.6 0.85704E-04 0.10614E-03
  234.2165  175.0525  -39.8414   19.4505   26.1261 2460630.9 0.31083E+00 0.53103E+00      54.2163  248.1286   45.4868   19.3880   35.6487 2460445.4 0.35888E-04 0.57634E-04
  234.1359  173.1363  -39.8273   19.0846   25.8363 2460630.9 0.29805E+00 0.53665E+00      54.1392  248.4148   46.5886   19.2174   35.5890 2460445.3 0.80098E-06 0.20371E-04
  234.3878  174.5014  -39.9047   19.3473   26.0160 2460631.1 0.30676E+00 0.53364E+00      54.3899  248.4236   45.8768   19.3634   35.6333 2460445.6 0.69601E-04 0.90987E-04
  234.3878  174.5037  -39.8931   19.3531   26.0139 2460631.1 0.30677E+00 0.53390E+00      54.3899  248.4260   45.8756   19.3706   35.6368 2460445.6 0.76808E-04 0.97632E-04
  234.3878  173.4170  -39.9160   19.1713   25.8538 2460631.1 0.30013E+00 0.53698E+00      54.3899  248.7087   46.5051   19.3039   35.6030 2460445.6 0.46773E-04 0.67133E-04
  234.3878  174.2982  -39.8592   19.3359   25.9744 2460631.1 0.30548E+00 0.53527E+00      54.3803  248.4860   46.0125   19.3750   35.6392 2460445.6 0.42963E-04 0.62491E-04
  234.2064  173.9449  -39.8254   19.2465   25.9461 2460630.9 0.30332E+00 0.53501E+00      54.2067  248.3352   46.1401   19.3051   35.6203 2460445.4 0.30454E-04 0.49822E-04
  234.1359  174.0046  -39.8347   19.2627   25.9744 2460630.9 0.30444E+00 0.53392E+00      54.1295  248.2867   46.0587   19.3084   35.6157 2460445.3 0.53886E-04 0.36198E-04
  234.3778  174.6827  -39.8685   19.4166   26.0422 2460631.1 0.30838E+00 0.53381E+00      54.3706  248.4303   45.7702   19.4148   35.6495 2460445.5 0.74541E-05 0.11329E-04
  234.2971  173.9412  -39.8974   19.2410   25.9454 2460631.0 0.30346E+00 0.53466E+00      54.3031  248.4558   46.1607   19.3087   35.6123 2460445.5 0.14766E-04 0.34918E-04
  234.3375  173.2188  -39.9635   19.1349   25.8484 2460631.1 0.29977E+00 0.53621E+00      54.3417  248.7483   46.5622   19.2854   35.5854 2460445.5 0.98142E-05 0.92545E-05
  234.2266  174.0716  -39.9803   19.2486   26.0027 2460630.9 0.30560E+00 0.53187E+00      54.2260  248.4001   45.9966   19.2966   35.5930 2460445.4 0.61782E-04 0.43401E-04
  234.3778  173.0245  -39.9778   19.1012   25.8150 2460631.1 0.29843E+00 0.53695E+00      54.3803  248.8334   46.6925   19.2745   35.5795 2460445.6 0.25776E-04 0.67295E-05
  234.4080  174.7310  -39.8831   19.3787   26.0406 2460631.1 0.30760E+00 0.53347E+00      54.4092  248.3481   45.7677   19.3698   35.6433 2460445.6 0.58366E-04 0.79876E-04
  234.3778  173.8165  -39.9222   19.2299   25.9170 2460631.1 0.30262E+00 0.53544E+00      54.3706  248.5852   46.2591   19.3189   35.6102 2460445.5 0.33504E-04 0.52762E-04
  234.1762  174.3070  -39.8911   19.3322   26.0314 2460630.9 0.30731E+00 0.53240E+00      54.1777  248.3381   45.8659   19.3535   35.6197 2460445.3 0.37903E-04 0.19559E-04
  234.3778  174.4133  -39.8323   19.3642   25.9883 2460631.1 0.30612E+00 0.53539E+00      54.3803  248.4554   45.9622   19.3888   35.6482 2460445.6 0.53501E-05 0.14961E-04
  234.4080  174.6383  -39.8847   19.3598   26.0259 2460631.1 0.30696E+00 0.53382E+00      54.4092  248.3641   45.8224   19.3608   35.6401 2460445.6 0.21687E-04 0.17790E-05
  234.4584  173.9303  -39.9977   19.2622   25.9400 2460631.2 0.30407E+00 0.53469E+00      54.4671  248.7209   46.2007   19.3497   35.6077 2460445.6 0.63090E-05 0.13922E-04
  234.3475  173.9048  -39.8598   19.2430   25.9190 2460631.1 0.30256E+00 0.53602E+00      54.3417  248.4862   46.2242   19.3189   35.6221 2460445.5 0.36077E-04 0.55221E-04
  234.3274  174.4932  -39.8774   19.3592   26.0224 2460631.0 0.30709E+00 0.53364E+00      54.3224  248.3852   45.8554   19.3713   35.6357 2460445.5 0.28258E-04 0.95412E-05
  234.1863  173.9257  -39.9050   19.2366   25.9694 2460630.9 0.30421E+00 0.53327E+00      54.1874  248.3738   46.0984   19.2964   35.6026 2460445.4 0.65207E-04 0.85671E-04
  234.1359  174.3795  -39.7745   19.3347   26.0172 2460630.9 0.30634E+00 0.53379E+00      54.1295  248.1679   45.8706   19.3386   35.6379 2460445.3 0.79122E-05 0.10979E-04
  234.2971  174.0952  -39.9124   19.2756   25.9746 2460631.0 0.30482E+00 0.53384E+00      54.2935  248.4477   46.0572   19.3274   35.6141 2460445.5 0.36799E-04 0.56715E-04
  234.1560  174.4478  -39.7098   19.3622   26.0073 2460630.9 0.30607E+00 0.53507E+00      54.1488  248.1519   45.8772   19.3594   35.6552 2460445.3 0.13936E-04 0.49331E-05
  234.1157  171.5280  -39.8420   18.7857   25.6120 2460630.8 0.28728E+00 0.54059E+00      54.1199  248.7066   47.4917   19.0777   35.5365 2460445.3 0.43986E-04 0.63712E-04
  234.1661  174.4099  -39.7340   19.3554   26.0058 2460630.9 0.30618E+00 0.53497E+00      54.1681  248.1914   45.8896   19.3603   35.6516 2460445.3 0.62619E-04 0.44617E-04
  234.2971  171.5373  -39.9882   18.8181   25.6207 2460631.0 0.28857E+00 0.53995E+00      54.2935  249.0326   47.4888   19.1310   35.5256 2460445.5 0.51017E-04 0.33956E-04
  234.1661  174.1906  -39.7101   19.3118   25.9636 2460630.9 0.30423E+00 0.53613E+00      54.1681  248.2098   46.0363   19.3388   35.6490 2460445.3 0.63629E-04 0.45542E-04
  234.1661  172.2244  -39.8610   18.9473   25.7089 2460630.9 0.29276E+00 0.53907E+00      54.1681  248.7155   47.1049   19.1790   35.5621 2460445.3 0.23290E-04 0.42912E-04
  234.2669  173.8528  -39.7757   19.2433   25.9060 2460631.0 0.30194E+00 0.53694E+00      54.2645  248.3927   46.2584   19.3158   35.6324 2460445.4 0.22237E-04 0.41656E-04
  234.2971  174.4340  -39.8417   19.3335   26.0074 2460631.0 0.30614E+00 0.53412E+00      54.3031  248.3153   45.9048   19.3463   35.6368 2460445.5 0.24525E-05 0.23230E-04
  234.1157  174.7183  -39.7351   19.4124   26.0674 2460630.8 0.30851E+00 0.53322E+00      54.1102  248.0867   45.6789   19.3771   35.6557 2460445.3 0.85828E-05 0.10908E-04
  234.1056  174.8576  -39.7012   19.4545   26.0852 2460630.8 0.30945E+00 0.53330E+00      54.1006  248.0605   45.6029   19.4041   35.6680 2460445.3 0.39562E-04 0.59717E-04
  234.3173  171.6200  -40.0428   18.8220   25.6424 2460631.0 0.28942E+00 0.53887E+00      54.3128  249.0477   47.4275   19.1275   35.5174 2460445.5 0.50759E-04 0.33324E-04
  234.0956  174.5803  -39.6976   19.3589   26.0348 2460630.8 0.30666E+00 0.53410E+00      54.1006  248.0069   45.7779   19.3345   35.6541 2460445.3 0.86172E-05 0.28964E-04
  234.1056  173.3141  -39.8709   19.1485   25.8863 2460630.8 0.30078E+00 0.53511E+00      54.1006  248.4642   46.4274   19.2654   35.5887 2460445.3 0.30924E-04 0.12830E-04
  234.1258  174.7711  -39.7549   19.4028   26.0765 2460630.8 0.30861E+00 0.53272E+00      54.1295  248.0574   45.6437   19.3634   35.6524 2460445.3 0.29900E-04 0.50402E-04
  234.1056  173.9061  -39.8184   19.2606   25.9632 2460630.8 0.30416E+00 0.53423E+00      54.1006  248.3100   46.1086   19.3144   35.6161 2460445.3 0.70571E-05 0.11830E-04
  234.3173  173.0875  -39.9449   19.1026   25.8267 2460631.0 0.29862E+00 0.53668E+00      54.3128  248.7195   46.6374   19.2629   35.5817 2460445.5 0.33158E-04 0.15193E-04
  234.2669  172.6953  -39.4985   18.9997   25.6479 2460631.0 0.28998E+00 0.54546E+00      54.2742  248.3213   47.1009   19.1825   35.6449 2460445.4 0.19072E-04 0.39845E-07
  234.2871  174.3292  -39.8822   19.3250   26.0060 2460631.0 0.30629E+00 0.53363E+00      54.2838  248.3824   45.9237   19.3521   35.6272 2460445.5 0.62831E-05 0.12362E-04
  234.2467  174.4610  -39.7259   19.3627   25.9934 2460631.0 0.30577E+00 0.53576E+00      54.2452  248.2312   45.9210   19.3658   35.6584 2460445.4 0.45205E-04 0.25754E-04
  234.2871  173.0705  -39.9312   19.0864   25.8252 2460631.0 0.29827E+00 0.53664E+00      54.2935  248.6619   46.6466   19.2442   35.5805 2460445.5 0.19814E-04 0.43598E-06
  234.1661  173.6420  -39.6978   19.2074   25.8737 2460630.9 0.30033E+00 0.53808E+00      54.1681  248.3035   46.3706   19.2915   35.6347 2460445.3 0.60558E-04 0.42405E-04
  234.2064  174.1410  -39.8786   19.3029   25.9949 2460630.9 0.30579E+00 0.53344E+00      54.2067  248.3884   45.9932   19.3431   35.6189 2460445.4 0.19753E-04 0.39507E-04
  234.2871  174.5850  -39.9135   19.4083   26.0611 2460631.0 0.30920E+00 0.53227E+00      54.2935  248.4473   45.7580   19.4102   35.6343 2460445.5 0.53311E-04 0.75072E-04
  234.3375  174.8328  -39.7958   19.4143   26.0505 2460631.1 0.30805E+00 0.53412E+00      54.3417  248.2419   45.7073   19.3886   35.6610 2460445.5 0.43516E-04 0.64226E-04
  234.3173  172.2205  -39.9733   18.9245   25.7059 2460631.0 0.29255E+00 0.53849E+00      54.3224  248.8661   47.1318   19.1699   35.5481 2460445.5 0.33882E-04 0.53930E-04
  234.2871  174.0856  -39.8682   19.2768   25.9631 2460631.0 0.30435E+00 0.53464E+00      54.2935  248.4179   46.0851   19.3284   35.6226 2460445.5 0.51919E-04 0.72908E-04
  234.2971  172.2927  -40.0375   18.9436   25.7397 2460631.0 0.29412E+00 0.53695E+00      54.2935  248.8990   47.0342   19.1825   35.5376 2460445.5 0.30964E-04 0.13250E-04
  234.2971  171.7346  -39.9442   18.8527   25.6352 2460631.0 0.28935E+00 0.54020E+00      54.2935  248.9572   47.4041   19.1453   35.5394 2460445.5 0.74217E-05 0.10614E-04
  234.2871  173.3082  -39.9135   19.1295   25.8557 2460631.0 0.29960E+00 0.53620E+00      54.2935  248.5993   46.5168   19.2629   35.5908 2460445.5 0.48251E-04 0.68740E-04
  234.2971  173.6032  -39.8957   19.2024   25.8958 2460631.0 0.30168E+00 0.53587E+00      54.2935  248.5756   46.3541   19.3068   35.6054 2460445.5 0.51824E-04 0.33702E-04
  234.2064  174.0341  -39.7670   19.2621   25.9433 2460630.9 0.30314E+00 0.53580E+00      54.2067  248.2678   46.1232   19.3091   35.6334 2460445.4 0.44541E-04 0.64485E-04
  234.2064  172.5187  -39.8639   18.9794   25.7412 2460630.9 0.29400E+00 0.53864E+00      54.2067  248.6347   46.9526   19.1849   35.5703 2460445.4 0.62520E-04 0.45341E-04
  234.2266  174.7024  -39.8026   19.4234   26.0611 2460630.9 0.30882E+00 0.53322E+00      54.2260  248.2669   45.7167   19.4025   35.6525 2460445.4 0.67098E-04 0.88784E-04
  234.2165  173.9302  -39.8753   19.2375   25.9549 2460630.9 0.30362E+00 0.53414E+00      54.2163  248.3726   46.1379   19.2966   35.6095 2460445.4 0.32889E-04 0.53630E-04
  234.0956  173.9595  -39.7862   19.2707   25.9647 2460630.8 0.30420E+00 0.53463E+00      54.1006  248.2703   46.0905   19.3184   35.6240 2460445.3 0.21950E-04 0.28102E-05
  234.2871  175.3440  -39.7433   19.5348   26.1350 2460631.0 0.31172E+00 0.53284E+00      54.2935  248.1158   45.4002   19.4477   35.6857 2460445.5 0.54585E-04 0.76592E-04
  234.3274  174.6395  -39.8220   19.3773   26.0288 2460631.0 0.30713E+00 0.53418E+00      54.3224  248.2887   45.8036   19.3706   35.6486 2460445.5 0.51452E-04 0.32862E-04
  234.2266  174.7605  -39.7625   19.4195   26.0570 2460630.9 0.30835E+00 0.53375E+00      54.2260  248.1869   45.7056   19.3904   35.6595 2460445.4 0.60669E-04 0.82023E-04
  234.2871  174.0523  -39.8355   19.2786   25.9496 2460631.0 0.30389E+00 0.53537E+00      54.2935  248.4175   46.1241   19.3330   35.6287 2460445.5 0.69797E-04 0.91335E-04
  234.2770  173.3650  -39.9064   19.1584   25.8669 2460631.0 0.30037E+00 0.53614E+00      54.2742  248.6158   46.4748   19.2863   35.5952 2460445.4 0.81033E-05 0.10580E-04
  234.2266  173.8081  -39.8259   19.2327   25.9220 2460630.9 0.30251E+00 0.53567E+00      54.2260  248.4073   46.2375   19.3066   35.6186 2460445.4 0.28980E-04 0.49127E-04
  234.2165  174.6635  -39.8000   19.3771   26.0506 2460630.9 0.30769E+00 0.53319E+00      54.2163  248.1715   45.7410   19.3567   35.6454 2460445.4 0.22819E-04 0.43481E-04
  234.2064  172.8309  -40.0349   19.0262   25.8346 2460630.9 0.29817E+00 0.53449E+00      54.2067  248.6868   46.6759   19.2031   35.5465 2460445.4 0.46209E-04 0.28673E-04
  234.4483  174.4965  -39.8133   19.3532   25.9766 2460631.2 0.30532E+00 0.53609E+00      54.4478  248.4116   45.9639   19.3735   35.6550 2460445.6 0.74343E-04 0.95349E-04
  234.2770  173.6811  -39.8657   19.2178   25.9038 2460631.0 0.30200E+00 0.53589E+00      54.2742  248.5226   46.3114   19.3123   35.6123 2460445.4 0.47134E-04 0.66787E-04
  234.2165  174.3806  -39.8067   19.3232   26.0068 2460630.9 0.30591E+00 0.53398E+00      54.2163  248.2316   45.9081   19.3330   35.6357 2460445.4 0.46081E-04 0.67193E-04
  234.0956  175.0169  -39.6183   19.4708   26.0883 2460630.8 0.30920E+00 0.53433E+00      54.1006  247.9242   45.5523   19.3992   35.6862 2460445.3 0.74728E-04 0.56173E-04
  234.4584  174.3653  -39.7963   19.3425   25.9505 2460631.2 0.30440E+00 0.53712E+00      54.4574  248.4638   46.0482   19.3802   35.6576 2460445.6 0.91010E-05 0.93826E-05
  234.4685  173.9111  -39.8652   19.2606   25.8971 2460631.2 0.30219E+00 0.53726E+00      54.4671  248.6258   46.2953   19.3460   35.6313 2460445.6 0.37459E-04 0.58212E-04
  234.4584  174.8037  -39.7784   19.4205   26.0152 2460631.2 0.30704E+00 0.53598E+00      54.4574  248.3526   45.8025   19.4089   35.6728 2460445.6 0.97328E-05 0.95166E-05
  234.4483  174.6980  -39.7112   19.4040   25.9816 2460631.2 0.30564E+00 0.53745E+00      54.4478  248.3195   45.9012   19.4003   35.6817 2460445.6 0.34424E-04 0.54875E-04
  234.2770  174.1430  -39.8440   19.3089   25.9705 2460631.0 0.30498E+00 0.53489E+00      54.2742  248.4260   46.0486   19.3551   35.6309 2460445.4 0.20073E-04 0.39291E-04
  234.2165  174.5364  -39.7889   19.3398   26.0250 2460630.9 0.30640E+00 0.53379E+00      54.2163  248.1562   45.8296   19.3307   35.6414 2460445.4 0.69364E-05 0.13533E-04
  234.2165  174.8152  -39.7308   19.4127   26.0566 2460630.9 0.30797E+00 0.53402E+00      54.2163  248.1019   45.6907   19.3737   35.6635 2460445.4 0.17601E-04 0.38500E-04
  234.2064  174.7324  -39.7149   19.4155   26.0435 2460630.9 0.30774E+00 0.53461E+00      54.2067  248.1402   45.7284   19.3889   35.6672 2460445.4 0.25405E-04 0.44882E-04
  234.1056  175.1028  -39.5791   19.4790   26.0879 2460630.8 0.30901E+00 0.53474E+00      54.1102  247.8633   45.5343   19.3956   35.6949 2460445.3 0.23766E-04 0.44840E-04
  234.4685  174.2350  -39.7997   19.3156   25.9283 2460631.2 0.30342E+00 0.53752E+00      54.4671  248.4945   46.1356   19.3663   35.6528 2460445.6 0.10461E-04 0.29971E-04
  234.4685  174.1826  -39.8640   19.3140   25.9395 2460631.2 0.30408E+00 0.53645E+00      54.4671  248.5782   46.1358   19.3708   35.6400 2460445.6 0.31882E-04 0.52722E-04
  234.4483  173.1913  -39.9166   19.1066   25.8039 2460631.2 0.29768E+00 0.53827E+00      54.4478  248.7403   46.6708   19.2662   35.5967 2460445.6 0.26050E-04 0.76733E-05
  234.4584  174.6476  -39.8365   19.3861   26.0059 2460631.2 0.30663E+00 0.53536E+00      54.4574  248.4188   45.8620   19.3930   35.6568 2460445.6 0.10476E-04 0.29910E-04
  234.1863  174.3740  -39.8191   19.3220   26.0161 2460630.9 0.30624E+00 0.53344E+00      54.1874  248.2200   45.8851   19.3309   35.6315 2460445.4 0.48950E-04 0.69904E-04
  234.1863  174.9803  -39.5772   19.4753   26.0516 2460630.9 0.30805E+00 0.53623E+00      54.1874  247.9940   45.6531   19.4140   35.6998 2460445.4 0.32417E-04 0.12847E-04
  234.1258  174.9792  -39.7314   19.4476   26.1049 2460630.8 0.30982E+00 0.53250E+00      54.1295  248.0098   45.5342   19.3842   35.6633 2460445.3 0.16980E-04 0.31797E-05
  234.4584  172.7393  -40.0030   19.0475   25.7626 2460631.2 0.29612E+00 0.53805E+00      54.4574  248.9643   46.8821   19.2582   35.5714 2460445.6 0.85907E-04 0.10585E-03
  234.4685  172.8221  -40.0187   19.0223   25.7722 2460631.2 0.29588E+00 0.53754E+00      54.4671  248.8672   46.8381   19.2221   35.5658 2460445.6 0.45749E-05 0.23027E-04
  234.3274  173.9761  -39.8433   19.2484   25.9288 2460631.0 0.30280E+00 0.53589E+00      54.3320  248.4300   46.1913   19.3128   35.6251 2460445.5 0.10204E-04 0.30574E-04
  234.1863  174.1593  -39.7357   19.2896   25.9592 2460630.9 0.30383E+00 0.53580E+00      54.1874  248.2122   46.0531   19.3214   35.6423 2460445.4 0.35788E-04 0.55505E-04
  234.1863  172.7937  -39.9256   19.0234   25.8027 2460630.9 0.29665E+00 0.53644E+00      54.1874  248.6019   46.7547   19.1988   35.5645 2460445.4 0.59305E-04 0.41167E-04
  234.1460  174.2851  -39.7661   19.3091   25.9963 2460630.9 0.30524E+00 0.53435E+00      54.1392  248.1681   45.9388   19.3230   35.6362 2460445.3 0.11851E-04 0.68301E-05
  234.4181  173.7009  -39.9009   19.2163   25.8852 2460631.1 0.30147E+00 0.53672E+00      54.4188  248.6444   46.3633   19.3217   35.6152 2460445.6 0.32756E-04 0.52565E-04
  234.4080  173.6109  -39.9214   19.1693   25.8755 2460631.1 0.30049E+00 0.53645E+00      54.4092  248.5961   46.4018   19.2815   35.6038 2460445.6 0.28437E-04 0.10035E-04
  234.1762  174.4492  -39.5576   19.3640   25.9598 2460630.9 0.30402E+00 0.53819E+00      54.1777  248.0503   45.9811   19.3580   35.6854 2460445.3 0.18747E-05 0.22050E-04
  234.1560  173.9703  -39.7145   19.2547   25.9300 2460630.9 0.30250E+00 0.53645E+00      54.1584  248.2109   46.1627   19.3028   35.6386 2460445.3 0.57358E-04 0.77769E-04
  234.4181  174.2685  -39.6622   19.3112   25.9040 2460631.1 0.30200E+00 0.53938E+00      54.4188  248.3119   46.1696   19.3487   35.6742 2460445.6 0.33702E-04 0.53997E-04
  234.3072  175.2633  -39.6979   19.5184   26.1039 2460631.0 0.31040E+00 0.53421E+00      54.3031  248.1026   45.4810   19.4406   35.6923 2460445.5 0.26319E-04 0.46459E-04
  234.1863  174.6171  -39.6141   19.3820   25.9989 2460630.9 0.30550E+00 0.53659E+00      54.1874  248.0378   45.8537   19.3599   35.6787 2460445.4 0.40852E-04 0.61568E-04
  234.1863  173.8554  -39.7694   19.2226   25.9196 2460630.9 0.30195E+00 0.53608E+00      54.1874  248.2762   46.2265   19.2839   35.6248 2460445.4 0.17991E-05 0.18384E-04
  234.1863  174.4342  -39.6531   19.3463   25.9802 2460630.9 0.30474E+00 0.53643E+00      54.1874  248.1033   45.9417   19.3450   35.6659 2460445.4 0.61179E-04 0.82264E-04
  234.1863  174.5832  -39.7371   19.3674   26.0272 2460630.9 0.30671E+00 0.53431E+00      54.1874  248.1267   45.8113   19.3504   35.6532 2460445.4 0.43773E-04 0.65405E-04
  234.1762  173.1441  -39.7033   19.1016   25.7952 2460630.9 0.29660E+00 0.53942E+00      54.1777  248.3805   46.6734   19.2357   35.6170 2460445.3 0.20171E-04 0.40315E-04
  234.1863  174.6935  -39.7133   19.4048   26.0408 2460630.9 0.30752E+00 0.53460E+00      54.1874  248.1236   45.7446   19.3795   35.6644 2460445.4 0.45895E-04 0.27382E-04
  234.1863  173.9009  -39.7783   19.2310   25.9292 2460630.9 0.30238E+00 0.53571E+00      54.1874  248.2741   46.1936   19.2879   35.6245 2460445.4 0.61880E-04 0.83171E-04
  234.1863  174.5236  -39.6466   19.3678   25.9935 2460630.9 0.30536E+00 0.53634E+00      54.1874  248.0916   45.8923   19.3567   35.6703 2460445.4 0.80078E-05 0.11943E-04
  234.1863  174.3510  -39.6676   19.3208   25.9696 2460630.9 0.30413E+00 0.53654E+00      54.1874  248.1072   45.9801   19.3293   35.6597 2460445.4 0.58906E-04 0.40765E-04
  234.1560  174.2687  -39.6298   19.3149   25.9538 2460630.9 0.30353E+00 0.53712E+00      54.1584  248.0938   46.0386   19.3276   35.6632 2460445.3 0.13015E-04 0.33420E-04
  234.2165  173.0517  -39.7288   19.0843   25.7798 2460630.9 0.29600E+00 0.53964E+00      54.2163  248.4485   46.7354   19.2318   35.6119 2460445.4 0.13913E-04 0.33826E-04
  234.1863  174.6552  -39.6670   19.3914   26.0205 2460630.9 0.30654E+00 0.53553E+00      54.1874  248.0793   45.8023   19.3665   35.6702 2460445.4 0.24036E-04 0.42676E-05
  234.1964  174.5612  -39.6997   19.3566   26.0098 2460630.9 0.30588E+00 0.53519E+00      54.1970  248.0920   45.8529   19.3412   35.6591 2460445.4 0.27026E-04 0.48260E-04
  234.1762  172.6870  -39.7428   19.0173   25.7384 2460630.9 0.29399E+00 0.54001E+00      54.1777  248.5011   46.9165   19.1990   35.5960 2460445.3 0.22513E-04 0.42524E-04
  234.2064  174.3560  -39.6628   19.3380   25.9668 2460630.9 0.30435E+00 0.53680E+00      54.2067  248.1563   45.9846   19.3501   35.6648 2460445.4 0.59960E-04 0.79817E-04
  234.1964  173.8673  -39.7703   19.2223   25.9191 2460630.9 0.30191E+00 0.53607E+00      54.1970  248.2760   46.2261   19.2827   35.6251 2460445.4 0.47486E-04 0.68695E-04
  234.1762  174.9299  -39.6249   19.4534   26.0573 2460630.9 0.30812E+00 0.53538E+00      54.1777  248.0058   45.6471   19.3988   35.6875 2460445.3 0.49178E-04 0.30553E-04
  234.1258  174.6501  -39.6941   19.3977   26.0420 2460630.8 0.30744E+00 0.53441E+00      54.1295  248.0745   45.7530   19.3698   35.6624 2460445.3 0.39231E-04 0.19635E-04
  234.1157  174.2392  -39.7313   19.2990   25.9856 2460630.8 0.30469E+00 0.53481E+00      54.1199  248.1269   45.9708   19.3151   35.6400 2460445.3 0.52654E-04 0.73228E-04
  234.1258  174.9638  -39.5912   19.4560   26.0641 2460630.8 0.30817E+00 0.53522E+00      54.1199  247.9195   45.6161   19.3907   35.6899 2460445.3 0.11260E-05 0.20381E-04
  234.1258  174.6972  -39.6132   19.3908   26.0244 2460630.8 0.30638E+00 0.53571E+00      54.1295  247.9607   45.7736   19.3539   35.6763 2460445.3 0.28881E-04 0.91299E-05
  234.1258  174.8436  -39.7049   19.4344   26.0768 2460630.8 0.30885E+00 0.53357E+00      54.1295  248.0452   45.6307   19.3856   35.6660 2460445.3 0.67298E-04 0.48059E-04
  234.1258  174.5345  -39.6515   19.3694   26.0102 2460630.8 0.30591E+00 0.53554E+00      54.1199  248.0419   45.8420   19.3523   35.6653 2460445.3 0.33287E-04 0.14803E-04
  234.1258  174.3310  -39.6599   19.3209   25.9783 2460630.8 0.30441E+00 0.53608E+00      54.1295  248.0698   45.9690   19.3244   35.6566 2460445.3 0.70165E-04 0.51088E-04
  234.1157  174.9446  -39.5322   19.4637   26.0481 2460630.8 0.30763E+00 0.53643E+00      54.1199  247.8993   45.6615   19.3981   35.7017 2460445.3 0.61829E-04 0.42524E-04
  234.0956  171.0667  -39.8380   18.7287   25.5547 2460630.8 0.28482E+00 0.54182E+00      54.0909  248.8383   47.7305   19.0666   35.5255 2460445.3 0.59700E-04 0.43136E-04
  234.1157  173.0954  -39.7826   19.0897   25.8233 2460630.8 0.29765E+00 0.53753E+00      54.1199  248.4022   46.6206   19.2261   35.5970 2460445.3 0.61781E-04 0.43308E-04
  234.1157  174.6188  -39.6199   19.3825   26.0167 2460630.8 0.30618E+00 0.53568E+00      54.1102  247.9847   45.8030   19.3544   35.6726 2460445.3 0.27035E-04 0.46621E-04
  234.1258  174.6382  -39.6763   19.3934   26.0347 2460630.8 0.30709E+00 0.53467E+00      54.1199  248.0529   45.7676   19.3655   35.6642 2460445.3 0.17326E-04 0.37231E-04
  234.1157  174.7424  -39.5508   19.4214   26.0195 2460630.8 0.30647E+00 0.53667E+00      54.1199  247.9457   45.7748   19.3779   35.6917 2460445.3 0.16751E-04 0.37686E-04
  234.1157  174.4971  -39.7123   19.3734   26.0253 2460630.8 0.30685E+00 0.53436E+00      54.1102  248.1186   45.8236   19.3619   35.6539 2460445.3 0.42025E-04 0.62237E-04
  234.1258  174.9194  -39.7012   19.4146   26.0832 2460630.8 0.30852E+00 0.53318E+00      54.1199  247.9405   45.5834   19.3558   35.6634 2460445.3 0.27068E-04 0.85584E-05


==> 2016 Segon et al A&A paper/new plots/2006GY2ids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          323 meteoroids of shower:  2006GY2ids
# ejected in 1801 1804 1807 1809 1812 1814 1817 1819 1822 1824 1827 1829 1832 1834 1837 1839 1842 1844 1847 1849 1852 1854 1857 1860 1862 1865 1867 1870 1872 1875 1877 1880 1882 1885 1887 1890 1892 1895 1897 1900 1902 1905 1908 1910 1913 1915 1918 1920 1923 1925 1928 1930 1933 1935 1938 1940 1943 1945 1948 1950 1953 1955 1958 1960 1963 1966 1968 1971 1973 1976 1978 1981 1983 1986 1988 1991 1993 1996 1998 2001 2003 2006 2008 2011 2014 2016 2019 2021 2024 2026 2029 2031 2034 2036 2039 2041 2044 2046 2049
# for year 2000-2050
# in the vicinity of the trajectory of planet Earth
# at less than    7.1667465e-05 au
# of the point located at (heliocentric, J2000, ua):  -0.5904 -0.8205 -0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   1.850568e+00  4.892982e-01  3.055659e+01  5.425848e+01  2.167548e+02  3.380148e+02 -1.147116e+01  3.905400e-01  9.218006e+02  2.460478e+06  1.010837e+00 248.372  45.985  19.339
# standard deviations: 
#   1.331526e-02  4.752504e-03  1.828556e-01  1.111908e-01  7.402340e-01  3.863910e-01  1.862751e-01  4.286993e-03  9.958176e+00  5.085158e+03  4.164897e-05   0.395   0.493   0.108
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
      48  1.834658e+00  4.821258e-01  3.062460e+01  5.442341e+01  2.153656e+02  3.386546e+02 -1.129064e+01  3.955013e-01  9.102372e+02  2.454272e+06  1.010798e+00 248.936 16 35 44.76  46.89  19.23
  107713  1.850185e+00  4.885027e-01  3.058037e+01  5.447640e+01  2.163229e+02  3.382303e+02 -1.138916e+01  3.905689e-01  9.217324e+02  2.451715e+06  1.010823e+00 248.567 16 34 16.06  46.21  19.32
  107397  1.856960e+00  4.917180e-01  3.054047e+01  5.429834e+01  2.169467e+02  3.379284e+02 -1.148504e+01  3.887386e-01  9.260721e+02  2.457190e+06  1.010776e+00 248.165 16 32 39.50  45.83  19.37
  108045  1.849992e+00  4.898982e-01  3.058079e+01  5.427507e+01  2.170757e+02  3.377949e+02 -1.159714e+01  3.908528e-01  9.210629e+02  2.459744e+06  1.010899e+00 248.322 16 33 17.21  45.80  19.38
  107113  1.837858e+00  4.852730e-01  3.055059e+01  5.422082e+01  2.165009e+02  3.380236e+02 -1.157139e+01  3.946199e-01  9.122701e+02  2.462664e+06  1.010799e+00 248.497 16 33 59.38  46.20  19.29
  107543  1.862516e+00  4.942001e-01  3.054388e+01  5.410058e+01  2.174220e+02  3.376994e+02 -1.155581e+01  3.867724e-01  9.307799e+02  2.465590e+06  1.010905e+00 248.016 16 32  3.82  45.52  19.41
  209077  1.857227e+00  4.917396e-01  3.060608e+01  5.442997e+01  2.169217e+02  3.379465e+02 -1.147472e+01  3.885271e-01  9.265762e+02  2.452445e+06  1.010776e+00 248.372 16 33 29.38  45.83  19.40
  209414  1.797794e+00  4.742989e-01  3.072576e+01  5.442737e+01  2.170691e+02  3.373577e+02 -1.218041e+01  4.081719e-01  8.819813e+02  2.452801e+06  1.010822e+00 249.315 16 37 15.70  46.16  19.29
  206413  1.890071e+00  5.014330e-01  3.060687e+01  5.431506e+01  2.171664e+02  3.380693e+02 -1.120049e+01  3.783467e-01  9.515082e+02  2.454997e+06  1.010910e+00 247.899 16 31 35.74  45.51  19.50
  208146  1.852793e+00  4.908497e-01  3.060462e+01  5.429497e+01  2.171331e+02  3.377867e+02 -1.158101e+01  3.899285e-01  9.232462e+02  2.457922e+06  1.010846e+00 248.337 16 33 20.83  45.75  19.40
  207481  1.855825e+00  4.916786e-01  3.052751e+01  5.422148e+01  2.170949e+02  3.378328e+02 -1.153793e+01  3.889409e-01  9.255904e+02  2.461941e+06  1.010799e+00 248.151 16 32 36.36  45.75  19.36
  200587  1.842519e+00  4.871455e-01  3.053072e+01  5.416850e+01  2.167640e+02  3.379106e+02 -1.159323e+01  3.929977e-01  9.160359e+02  2.464126e+06  1.010828e+00 248.388 16 33 33.17  46.01  19.30
  407759  1.903205e+00  4.969987e-01  3.364521e+01  5.441081e+01  2.128001e+02  3.406363e+02 -9.922091e+00  3.744319e-01  9.614564e+02  2.452437e+06  1.010820e+00 253.161 16 52 38.62  48.65  20.73
  406502  1.849534e+00  4.888218e-01  3.061022e+01  5.432421e+01  2.165844e+02  3.380749e+02 -1.146727e+01  3.908298e-01  9.211170e+02  2.452807e+06  1.010832e+00 248.499 16 33 59.66  46.09  19.35
  407397  1.860170e+00  4.931754e-01  3.053879e+01  5.429914e+01  2.172225e+02  3.377976e+02 -1.152472e+01  3.877325e-01  9.284750e+02  2.457188e+06  1.010800e+00 248.094 16 32 22.58  45.65  19.40
  407950  1.823703e+00  4.788479e-01  3.059066e+01  5.426978e+01  2.153763e+02  3.385565e+02 -1.141336e+01  3.994057e-01  9.013391e+02  2.459740e+06  1.010876e+00 248.864 16 35 27.34  46.99  19.20
  400048  1.849203e+00  4.891463e-01  3.061797e+01  5.423786e+01  2.167789e+02  3.379582e+02 -1.152409e+01  3.908440e-01  9.210836e+02  2.462667e+06  1.010784e+00 248.476 16 33 54.17  45.98  19.36
  406679  1.860814e+00  4.934094e-01  3.053156e+01  5.411986e+01  2.172659e+02  3.377746e+02 -1.153214e+01  3.872210e-01  9.297016e+02  2.463396e+06  1.010886e+00 248.069 16 32 16.46  45.61  19.38
  408969  1.857635e+00  4.922665e-01  3.056446e+01  5.420150e+01  2.171442e+02  3.378176e+02 -1.153347e+01  3.883483e-01  9.270028e+02  2.464496e+06  1.010865e+00 248.174 16 32 41.69  45.71  19.39
  409684  1.862791e+00  4.931150e-01  3.054547e+01  5.418988e+01  2.168121e+02  3.380491e+02 -1.138944e+01  3.866138e-01  9.311618e+02  2.464494e+06  1.010813e+00 248.139 16 32 33.38  45.87  19.37
  408011  1.848778e+00  4.902749e-01  3.061401e+01  5.417451e+01  2.174091e+02  3.375946e+02 -1.169840e+01  3.911397e-01  9.203871e+02  2.464493e+06  1.010793e+00 248.333 16 33 20.04  45.63  19.40
  508045  1.838528e+00  4.834613e-01  3.058047e+01  5.438170e+01  2.154736e+02  3.386233e+02 -1.128000e+01  3.945139e-01  9.125153e+02  2.453532e+06  1.010821e+00 248.699 16 34 47.81  46.82  19.24
  508877  1.843705e+00  4.890038e-01  3.096513e+01  5.438737e+01  2.175178e+02  3.374940e+02 -1.178129e+01  3.926159e-01  9.169267e+02  2.454267e+06  1.010791e+00 249.094 16 36 22.61  45.66  19.55
  508727  1.854154e+00  4.911598e-01  3.062859e+01  5.437269e+01  2.171047e+02  3.378139e+02 -1.155944e+01  3.895102e-01  9.242377e+02  2.455728e+06  1.010893e+00 248.398 16 33 35.50  45.76  19.41
  508300  1.857661e+00  4.922347e-01  3.054724e+01  5.428623e+01  2.171031e+02  3.378444e+02 -1.151961e+01  3.882252e-01  9.272969e+02  2.459020e+06  1.010773e+00 248.230 16 32 55.10  45.71  19.37
  608969  1.845657e+00  4.882588e-01  3.066572e+01  5.442246e+01  2.168853e+02  3.378700e+02 -1.159146e+01  3.921350e-01  9.180512e+02  2.453176e+06  1.010885e+00 248.638 16 34 33.22  45.94  19.39
  608467  1.839020e+00  4.848746e-01  3.065425e+01  5.440341e+01  2.161579e+02  3.382319e+02 -1.146539e+01  3.941601e-01  9.133344e+02  2.454264e+06  1.010910e+00 248.808 16 35 13.92  46.41  19.31
  608104  1.872639e+00  4.955489e-01  3.049248e+01  5.436015e+01  2.166290e+02  3.382355e+02 -1.123662e+01  3.837998e-01  9.379891e+02  2.454629e+06  1.010805e+00 247.964 16 31 51.36  45.91  19.37
  609529  1.820803e+00  4.758670e-01  3.052733e+01  5.429057e+01  2.142474e+02  3.391903e+02 -1.112334e+01  4.004273e-01  8.990396e+02  2.457192e+06  1.010866e+00 248.926 16 35 42.29  47.67  19.10
  608296  1.857038e+00  4.908436e-01  3.053293e+01  5.429305e+01  2.165109e+02  3.381760e+02 -1.136900e+01  3.887621e-01  9.260162e+02  2.457193e+06  1.010851e+00 248.175 16 32 42.10  46.10  19.34
  608877  1.849786e+00  4.894274e-01  3.052068e+01  5.420840e+01  2.168520e+02  3.379203e+02 -1.153875e+01  3.906813e-01  9.214672e+02  2.462672e+06  1.010846e+00 248.286 16 33  8.66  45.91  19.32
  608457  1.843703e+00  4.884376e-01  3.054789e+01  5.412474e+01  2.172282e+02  3.376549e+02 -1.170548e+01  3.926704e-01  9.167995e+02  2.465960e+06  1.010789e+00 248.316 16 33 15.82  45.75  19.34
  708828  1.853624e+00  4.905818e-01  3.060971e+01  5.438022e+01  2.168801e+02  3.379384e+02 -1.150401e+01  3.896436e-01  9.239212e+02  2.456087e+06  1.010852e+00 248.412 16 33 38.78  45.89  19.38
  700587  1.851371e+00  4.889817e-01  3.054656e+01  5.425635e+01  2.163925e+02  3.381970e+02 -1.139719e+01  3.901825e-01  9.226451e+02  2.459746e+06  1.010843e+00 248.377 16 33 30.41  46.18  19.31
  707543  1.854386e+00  4.923001e-01  3.055371e+01  5.410243e+01  2.176165e+02  3.375230e+02 -1.169322e+01  3.893186e-01  9.246924e+02  2.465589e+06  1.010823e+00 248.118 16 32 28.30  45.45  19.40
  700529  1.847503e+00  4.892403e-01  3.053710e+01  5.410718e+01  2.170979e+02  3.377597e+02 -1.163062e+01  3.913981e-01  9.197796e+02  2.465954e+06  1.010874e+00 248.271 16 33  4.94  45.80  19.34
  808457  1.842890e+00  4.871096e-01  3.060711e+01  5.428243e+01  2.166896e+02  3.379581e+02 -1.156796e+01  3.929301e-01  9.161935e+02  2.459748e+06  1.010813e+00 248.557 16 34 13.75  46.07  19.33
  807543  1.854982e+00  4.922272e-01  3.053614e+01  5.410094e+01  2.174840e+02  3.376039e+02 -1.165071e+01  3.891311e-01  9.251381e+02  2.465593e+06  1.010781e+00 248.094 16 32 22.58  45.52  19.39
  807280  1.840784e+00  4.855216e-01  3.049138e+01  5.409437e+01  2.161799e+02  3.382308e+02 -1.145225e+01  3.936910e-01  9.144227e+02  2.466691e+06  1.010780e+00 248.326 16 33 18.26  46.38  19.25
  808879  1.882162e+00  4.996561e-01  3.027046e+01  5.406825e+01  2.173647e+02  3.378906e+02 -1.133440e+01  3.807249e-01  9.455645e+02  2.467782e+06  1.010881e+00 247.324 16 29 17.71  45.36  19.33
  909550  1.854008e+00  4.906533e-01  3.061163e+01  5.440658e+01  2.168395e+02  3.379665e+02 -1.148716e+01  3.893353e-01  9.246529e+02  2.454265e+06  1.010771e+00 248.484 16 33 56.21  45.90  19.37
  909881  1.837868e+00  4.836047e-01  3.055538e+01  5.429957e+01  2.156564e+02  3.385108e+02 -1.133886e+01  3.947908e-01  9.118754e+02  2.457184e+06  1.010850e+00 248.589 16 34 21.46  46.73  19.24
  908668  1.843793e+00  4.887094e-01  3.050525e+01  5.412226e+01  2.173689e+02  3.375737e+02 -1.174406e+01  3.927249e-01  9.166720e+02  2.467045e+06  1.010861e+00 248.205 16 32 49.10  45.65  19.34
 1008396  1.833197e+00  4.844366e-01  3.062863e+01  5.439753e+01  2.168068e+02  3.378115e+02 -1.170623e+01  3.963339e-01  9.083249e+02  2.452809e+06  1.010894e+00 248.691 16 34 45.89  46.07  19.34
 1008400  1.851416e+00  4.905474e-01  3.038180e+01  5.405730e+01  2.171748e+02  3.377477e+02 -1.160881e+01  3.902072e-01  9.225866e+02  2.468515e+06  1.010847e+00 247.924 16 31 41.74  45.69  19.28
 1106659  1.852534e+00  4.895139e-01  3.057654e+01  5.436190e+01  2.164790e+02  3.381603e+02 -1.140587e+01  3.899066e-01  9.232980e+02  2.452809e+06  1.010778e+00 248.426 16 33 42.34  46.12  19.34
 1106410  1.859313e+00  4.922835e-01  3.058820e+01  5.432948e+01  2.169268e+02  3.379584e+02 -1.145653e+01  3.878984e-01  9.280779e+02  2.452811e+06  1.010902e+00 248.261 16 33  2.52  45.83  19.39
 1107950  1.831658e+00  4.811934e-01  3.059344e+01  5.435454e+01  2.153461e+02  3.386410e+02 -1.131756e+01  3.968067e-01  9.072426e+02  2.455356e+06  1.010812e+00 248.795 16 35 10.70  46.94  19.23
 1106413  1.859479e+00  4.928226e-01  3.052913e+01  5.414402e+01  2.171705e+02  3.378181e+02 -1.152121e+01  3.877220e-01  9.285004e+02  2.462300e+06  1.010908e+00 248.082 16 32 19.73  45.69  19.38
 1107481  1.851762e+00  4.904024e-01  3.048464e+01  5.412807e+01  2.170620e+02  3.378159e+02 -1.157477e+01  3.902215e-01  9.225529e+02  2.465594e+06  1.010876e+00 248.091 16 32 21.96  45.79  19.33
 1208049  1.861154e+00  4.933370e-01  3.054186e+01  5.429073e+01  2.171651e+02  3.378373e+02 -1.149966e+01  3.871837e-01  9.297911e+02  2.458291e+06  1.010816e+00 248.160 16 32 38.42  45.66  19.39
 1308261  1.822534e+00  4.777999e-01  3.060845e+01  5.442133e+01  2.150180e+02  3.387570e+02 -1.132403e+01  3.995281e-01  9.010630e+02  2.452435e+06  1.010897e+00 249.106 16 36 25.39  47.17  19.17
 1309077  1.856621e+00  4.913336e-01  3.060847e+01  5.438535e+01  2.168111e+02  3.380027e+02 -1.145282e+01  3.887173e-01  9.261229e+02  2.456095e+06  1.010809e+00 248.375 16 33 30.12  45.92  19.39
 1309529  1.822853e+00  4.765928e-01  3.052269e+01  5.429100e+01  2.143080e+02  3.391714e+02 -1.111903e+01  3.997522e-01  9.005579e+02  2.457182e+06  1.010869e+00 248.881 16 35 31.42  47.62  19.11
 1307972  1.825509e+00  4.818234e-01  3.060819e+01  5.430172e+01  2.166049e+02  3.378632e+02 -1.173415e+01  3.985475e-01  9.032799e+02  2.458654e+06  1.010772e+00 248.822 16 35 17.23  46.22  19.28
 1409077  1.850674e+00  4.890933e-01  3.060815e+01  5.438702e+01  2.165452e+02  3.381060e+02 -1.144448e+01  3.905927e-01  9.216761e+02  2.456099e+06  1.010805e+00 248.481 16 33 55.49  46.11  19.35
 1408300  1.842275e+00  4.863692e-01  3.056728e+01  5.430231e+01  2.164195e+02  3.381076e+02 -1.150180e+01  3.930989e-01  9.157999e+02  2.457916e+06  1.010865e+00 248.551 16 34 12.14  46.22  19.29
 1409400  1.853786e+00  4.909709e-01  3.050005e+01  5.411948e+01  2.170570e+02  3.378347e+02 -1.155219e+01  3.894900e-01  9.242855e+02  2.466319e+06  1.010892e+00 248.113 16 32 27.00  45.77  19.34
 1508877  1.848615e+00  4.889966e-01  3.058206e+01  5.439060e+01  2.168025e+02  3.379428e+02 -1.153573e+01  3.910526e-01  9.205922e+02  2.454263e+06  1.010810e+00 248.501 16 34  0.14  45.94  19.34
 1507682  1.833794e+00  4.811600e-01  3.053184e+01  5.436566e+01  2.150164e+02  3.388475e+02 -1.120437e+01  3.959243e-01  9.092647e+02  2.454626e+06  1.010895e+00 248.767 16 35  4.08  47.10  19.17
 1508457  1.856196e+00  4.907247e-01  3.059457e+01  5.436499e+01  2.165872e+02  3.381257e+02 -1.139891e+01  3.887129e-01  9.261334e+02  2.455361e+06  1.010895e+00 248.410 16 33 38.35  46.04  19.36
 1509077  1.850155e+00  4.888471e-01  3.061027e+01  5.438547e+01  2.164989e+02  3.381281e+02 -1.143768e+01  3.907569e-01  9.212888e+02  2.456096e+06  1.010815e+00 248.497 16 33 59.18  46.15  19.35
 1507042  1.861012e+00  4.937254e-01  3.052892e+01  5.419695e+01  2.173912e+02  3.377060e+02 -1.156253e+01  3.871422e-01  9.298908e+02  2.463037e+06  1.010866e+00 248.096 16 32 23.04  45.52  19.39
 1508441  1.845973e+00  4.869029e-01  3.045211e+01  5.409642e+01  2.161214e+02  3.383061e+02 -1.138162e+01  3.921138e-01  9.181007e+02  2.466679e+06  1.010824e+00 248.179 16 32 43.03  46.39  19.24
 1506679  1.861537e+00  4.947020e-01  3.052861e+01  5.405050e+01  2.178031e+02  3.374751e+02 -1.166661e+01  3.869954e-01  9.302437e+02  2.466683e+06  1.010884e+00 247.968 16 31 52.32  45.29  19.42
 1607754  1.842594e+00  4.857674e-01  3.057237e+01  5.428183e+01  2.160446e+02  3.383264e+02 -1.139453e+01  3.932765e-01  9.153865e+02  2.457193e+06  1.010800e+00 248.497 16 33 59.18  46.47  19.29
 1608879  1.856509e+00  4.917361e-01  3.053485e+01  5.420540e+01  2.170248e+02  3.378782e+02 -1.151196e+01  3.886432e-01  9.262994e+02  2.461937e+06  1.010800e+00 248.175 16 32 42.10  45.78  19.36
 1708261  1.849255e+00  4.891797e-01  3.061469e+01  5.437733e+01  2.168040e+02  3.379463e+02 -1.152989e+01  3.908998e-01  9.209521e+02  2.456091e+06  1.010826e+00 248.524 16 34  5.64  45.96  19.36
 1708467  1.821287e+00  4.790985e-01  3.064807e+01  5.431867e+01  2.158659e+02  3.382545e+02 -1.157558e+01  3.999306e-01  9.001560e+02  2.458654e+06  1.010805e+00 249.040 16 36  9.62  46.70  19.24
 1709438  1.862040e+00  4.943802e-01  3.047459e+01  5.426822e+01  2.175752e+02  3.376109e+02 -1.159989e+01  3.868742e-01  9.305349e+02  2.459746e+06  1.010877e+00 248.001 16 32  0.22  45.38  19.38
 1707682  1.886425e+00  5.000506e-01  3.060497e+01  5.427993e+01  2.169559e+02  3.381584e+02 -1.118230e+01  3.794710e-01  9.486890e+02  2.459745e+06  1.010831e+00 247.935 16 31 44.45  45.67  19.48
 1807972  1.862922e+00  4.928538e-01  3.050553e+01  5.420957e+01  2.166713e+02  3.381306e+02 -1.135080e+01  3.866020e-01  9.311901e+02  2.461938e+06  1.010848e+00 248.090 16 32 21.60  45.94  19.34
 1808300  1.818612e+00  4.764495e-01  3.053519e+01  5.420114e+01  2.148873e+02  3.387989e+02 -1.132876e+01  4.007960e-01  8.982125e+02  2.463391e+06  1.010781e+00 248.951 16 35 48.22  47.27  19.12
 1900587  1.882599e+00  4.978304e-01  3.059798e+01  5.425774e+01  2.163753e+02  3.384551e+02 -1.107014e+01  3.805148e-01  9.460867e+02  2.459745e+06  1.010866e+00 248.048 16 32 11.45  46.03  19.42
 2000048  1.836339e+00  4.820134e-01  3.060797e+01  5.444301e+01  2.150754e+02  3.388343e+02 -1.119399e+01  3.949582e-01  9.114888e+02  2.452436e+06  1.010910e+00 248.938 16 35 45.07  47.06  19.21
 2008300  1.851238e+00  4.894877e-01  3.055796e+01  5.430093e+01  2.166641e+02  3.380418e+02 -1.147111e+01  3.902475e-01  9.224915e+02  2.457921e+06  1.010815e+00 248.387 16 33 32.93  46.02  19.33
 2000529  1.826049e+00  4.773818e-01  3.053471e+01  5.426562e+01  2.142167e+02  3.392487e+02 -1.106015e+01  3.983161e-01  9.038048e+02  2.459007e+06  1.010878e+00 248.970 16 35 52.80  47.63  19.10
 2008146  1.859281e+00  4.927430e-01  3.056703e+01  5.418212e+01  2.171323e+02  3.378386e+02 -1.151176e+01  3.878890e-01  9.281004e+02  2.464495e+06  1.010814e+00 248.128 16 32 30.82  45.71  19.40
 2000770  1.828063e+00  4.814786e-01  3.057148e+01  5.416323e+01  2.160582e+02  3.381956e+02 -1.155763e+01  3.976619e-01  9.052916e+02  2.465959e+06  1.010860e+00 248.728 16 34 54.67  46.53  19.23
 2106633  1.863715e+00  4.920242e-01  3.052879e+01  5.443781e+01  2.161300e+02  3.384481e+02 -1.119614e+01  3.863404e-01  9.318207e+02  2.452081e+06  1.010834e+00 248.296 16 33 11.14  46.25  19.32
 2100529  1.862767e+00  4.917272e-01  3.049351e+01  5.433836e+01  2.161269e+02  3.384411e+02 -1.120617e+01  3.865971e-01  9.312019e+02  2.454630e+06  1.010875e+00 248.215 16 32 51.72  46.26  19.30
 2108146  1.853492e+00  4.912685e-01  3.050770e+01  5.426867e+01  2.172247e+02  3.377408e+02 -1.159698e+01  3.897078e-01  9.237689e+02  2.459012e+06  1.010785e+00 248.149 16 32 35.74  45.66  19.36
 2107716  1.857866e+00  4.922641e-01  3.059444e+01  5.426737e+01  2.171061e+02  3.378434e+02 -1.151949e+01  3.882521e-01  9.272326e+02  2.459014e+06  1.010839e+00 248.264 16 33  3.48  45.73  19.40
 2108400  1.863546e+00  4.940396e-01  3.051136e+01  5.418357e+01  2.171778e+02  3.378472e+02 -1.147905e+01  3.864036e-01  9.316682e+02  2.464494e+06  1.010842e+00 248.034 16 32  8.16  45.64  19.38
 2209077  1.830749e+00  4.810074e-01  3.057391e+01  5.441777e+01  2.153907e+02  3.386087e+02 -1.133929e+01  3.969863e-01  9.068321e+02  2.452436e+06  1.010809e+00 248.842 16 35 22.03  46.91  19.21
 2208300  1.839203e+00  4.846159e-01  3.052585e+01  5.418717e+01  2.159787e+02  3.383330e+02 -1.141531e+01  3.940843e-01  9.135101e+02  2.464489e+06  1.010871e+00 248.513 16 34  3.12  46.51  19.24
 2208146  1.853709e+00  4.908603e-01  3.056398e+01  5.418121e+01  2.169844e+02  3.378775e+02 -1.153125e+01  3.896393e-01  9.239314e+02  2.464491e+06  1.010784e+00 248.211 16 32 50.74  45.83  19.37
 2207972  1.843073e+00  4.860719e-01  3.048776e+01  5.411837e+01  2.161412e+02  3.382714e+02 -1.141827e+01  3.928641e-01  9.163474e+02  2.465585e+06  1.010860e+00 248.339 16 33 21.41  46.39  19.24
 2306862  1.833807e+00  4.816437e-01  3.054659e+01  5.438089e+01  2.152591e+02  3.387080e+02 -1.127126e+01  3.959262e-01  9.092604e+02  2.455356e+06  1.010854e+00 248.771 16 35  4.97  46.96  19.20
 2306143  1.863857e+00  4.936423e-01  3.056041e+01  5.436868e+01  2.169517e+02  3.379801e+02 -1.141555e+01  3.864361e-01  9.315900e+02  2.455726e+06  1.010894e+00 248.188 16 32 45.12  45.78  19.39
 2308045  1.842158e+00  4.876778e-01  3.056755e+01  5.418695e+01  2.170781e+02  3.377283e+02 -1.168173e+01  3.933485e-01  9.152188e+02  2.464125e+06  1.010800e+00 248.358 16 33 25.92  45.85  19.35
 2407103  1.756220e+00  4.625364e-01  3.107172e+01  5.432877e+01  2.177646e+02  3.365699e+02 -1.289233e+01  4.228321e-01  8.514018e+02  2.457916e+06  1.010883e+00 250.337 16 41 20.88  46.14  19.37
 2409438  1.842518e+00  4.857748e-01  3.054157e+01  5.427884e+01  2.160709e+02  3.383091e+02 -1.140388e+01  3.930388e-01  9.159400e+02  2.459750e+06  1.010846e+00 248.521 16 34  5.06  46.42  19.26
 2406989  1.847793e+00  4.881553e-01  3.052364e+01  5.422322e+01  2.165186e+02  3.380938e+02 -1.147120e+01  3.914237e-01  9.197195e+02  2.461931e+06  1.010912e+00 248.330 16 33 19.20  46.14  19.30
 2400048  1.843227e+00  4.851575e-01  3.048550e+01  5.414161e+01  2.156263e+02  3.385692e+02 -1.127422e+01  3.927464e-01  9.166220e+02  2.465594e+06  1.010801e+00 248.418 16 33 40.27  46.68  19.21
 2408953  1.837945e+00  4.881225e-01  3.068986e+01  5.413080e+01  2.179173e+02  3.372120e+02 -1.195562e+01  3.945493e-01  9.124333e+02  2.466686e+06  1.010830e+00 248.539 16 34  9.29  45.40  19.44
 2508457  1.851477e+00  4.901705e-01  3.059983e+01  5.428161e+01  2.169875e+02  3.378579e+02 -1.155682e+01  3.901999e-01  9.226039e+02  2.459744e+06  1.010867e+00 248.400 16 33 36.12  45.84  19.37
 2508045  1.851243e+00  4.897821e-01  3.056618e+01  5.427705e+01  2.168297e+02  3.379457e+02 -1.151726e+01  3.904566e-01  9.219974e+02  2.459748e+06  1.010882e+00 248.305 16 33 13.27  45.93  19.36
 2508668  1.846994e+00  4.881452e-01  3.051270e+01  5.413089e+01  2.166093e+02  3.380352e+02 -1.150345e+01  3.917042e-01  9.190609e+02  2.466324e+06  1.010836e+00 248.253 16 33  0.72  46.09  19.30
 2508049  1.839117e+00  4.882233e-01  3.055258e+01  5.411841e+01  2.178008e+02  3.372883e+02 -1.191143e+01  3.941635e-01  9.133265e+02  2.466684e+06  1.010841e+00 248.318 16 33 16.37  45.43  19.37
 2608575  1.835370e+00  4.867526e-01  3.063210e+01  5.409911e+01  2.176130e+02  3.373635e+02 -1.190255e+01  3.955014e-01  9.102369e+02  2.468877e+06  1.010820e+00 248.462 16 33 50.95  45.60  19.39
 2608261  1.835382e+00  4.861207e-01  3.056707e+01  5.410024e+01  2.172926e+02  3.375473e+02 -1.181517e+01  3.953404e-01  9.106077e+02  2.468882e+06  1.010799e+00 248.439 16 33 45.34  45.76  19.33
 2707759  1.842153e+00  4.853926e-01  3.060588e+01  5.441684e+01  2.159338e+02  3.383876e+02 -1.136890e+01  3.931992e-01  9.155664e+02  2.452446e+06  1.010848e+00 248.707 16 34 49.63  46.52  19.29
 2708575  1.849002e+00  4.882138e-01  3.059164e+01  5.437770e+01  2.163428e+02  3.382082e+02 -1.140741e+01  3.911357e-01  9.203966e+02  2.456097e+06  1.010802e+00 248.489 16 33 57.36  46.24  19.33
 2700587  1.853118e+00  4.898622e-01  3.055387e+01  5.425848e+01  2.165674e+02  3.381122e+02 -1.142467e+01  3.896309e-01  9.239513e+02  2.459742e+06  1.010782e+00 248.345 16 33 22.85  46.06  19.33
 2707481  1.856858e+00  4.920346e-01  3.053508e+01  5.422194e+01  2.171212e+02  3.378259e+02 -1.153396e+01  3.886163e-01  9.263636e+02  2.462669e+06  1.010791e+00 248.147 16 32 35.23  45.73  19.37
 2707921  1.840042e+00  4.848728e-01  3.054981e+01  5.421475e+01  2.159914e+02  3.383328e+02 -1.140996e+01  3.939300e-01  9.138680e+02  2.462672e+06  1.010894e+00 248.519 16 34  4.54  46.51  19.26
 2709850  1.835787e+00  4.831222e-01  3.048965e+01  5.411770e+01  2.156994e+02  3.384669e+02 -1.137312e+01  3.951559e-01  9.110328e+02  2.466313e+06  1.010778e+00 248.505 16 34  1.20  46.69  19.19
 2709400  1.847043e+00  4.880068e-01  3.049217e+01  5.412127e+01  2.165410e+02  3.380741e+02 -1.148517e+01  3.916250e-01  9.192466e+02  2.466315e+06  1.010872e+00 248.242 16 32 58.06  46.12  19.28
 2800048  1.838604e+00  4.830046e-01  3.060906e+01  5.439722e+01  2.152412e+02  3.387558e+02 -1.121664e+01  3.942285e-01  9.131759e+02  2.456088e+06  1.010898e+00 248.863 16 35 27.10  46.95  19.23
 2808828  1.829955e+00  4.804561e-01  3.047669e+01  5.412118e+01  2.152308e+02  3.386898e+02 -1.130601e+01  3.972279e-01  9.062808e+02  2.465582e+06  1.010856e+00 248.566 16 34 15.82  47.01  19.15
 2908045  1.852941e+00  4.904739e-01  3.062808e+01  5.440697e+01  2.169056e+02  3.379201e+02 -1.151632e+01  3.899200e-01  9.232661e+02  2.453172e+06  1.010774e+00 248.442 16 33 46.18  45.89  19.39
 2909475  1.855429e+00  4.913790e-01  3.056393e+01  5.423588e+01  2.170003e+02  3.378833e+02 -1.151689e+01  3.889469e-01  9.255762e+02  2.461574e+06  1.010796e+00 248.264 16 33  3.38  45.80  19.37
 2907682  1.851555e+00  4.908518e-01  3.054439e+01  5.419046e+01  2.173020e+02  3.376785e+02 -1.164000e+01  3.902410e-01  9.225068e+02  2.464129e+06  1.010818e+00 248.208 16 32 50.02  45.64  19.37
 3008261  1.850803e+00  4.892982e-01  3.059947e+01  5.437505e+01  2.166452e+02  3.380491e+02 -1.147116e+01  3.904095e-01  9.221086e+02  2.456095e+06  1.010860e+00 248.490 16 33 57.50  46.03  19.35
 3100463  1.842851e+00  4.855051e-01  3.061727e+01  5.440431e+01  2.158720e+02  3.384288e+02 -1.134394e+01  3.929629e-01  9.161169e+02  2.453165e+06  1.010802e+00 248.714 16 34 51.36  46.55  19.29
 3107481  1.859946e+00  4.931359e-01  3.058858e+01  5.440682e+01  2.172354e+02  3.377898e+02 -1.152981e+01  3.876489e-01  9.286753e+02  2.454272e+06  1.010794e+00 248.278 16 33  6.60  45.63  19.41
 3107921  1.857604e+00  4.919217e-01  3.060547e+01  5.439919e+01  2.169771e+02  3.379165e+02 -1.148713e+01  3.883568e-01  9.269827e+02  2.454271e+06  1.010847e+00 248.363 16 33 27.22  45.80  19.40
 3107321  1.830911e+00  4.840989e-01  3.060381e+01  5.433097e+01  2.169628e+02  3.377016e+02 -1.177418e+01  3.969292e-01  9.069627e+02  2.457558e+06  1.010849e+00 248.675 16 34 41.98  45.98  19.32
 3209970  1.838062e+00  4.864051e-01  3.065553e+01  5.430303e+01  2.170709e+02  3.376981e+02 -1.172598e+01  3.946202e-01  9.122695e+02  2.460110e+06  1.010896e+00 248.631 16 34 31.34  45.89  19.37
 3209550  1.843302e+00  4.882384e-01  3.058901e+01  5.429081e+01  2.172033e+02  3.376673e+02 -1.170304e+01  3.927323e-01  9.166550e+02  2.460473e+06  1.010835e+00 248.497 16 33 59.26  45.75  19.35
 3207275  1.870006e+00  4.965245e-01  3.052368e+01  5.408512e+01  2.175053e+02  3.377128e+02 -1.149801e+01  3.843630e-01  9.366146e+02  2.469243e+06  1.010866e+00 247.894 16 31 34.63  45.41  19.42
 3308828  1.856865e+00  4.911985e-01  3.059074e+01  5.442523e+01  2.167166e+02  3.380592e+02 -1.142498e+01  3.886239e-01  9.263454e+02  2.452436e+06  1.010838e+00 248.380 16 33 31.15  45.96  19.37
 3306679  1.859261e+00  4.916397e-01  3.055244e+01  5.425334e+01  2.165917e+02  3.381476e+02 -1.136748e+01  3.877062e-01  9.285382e+02  2.457549e+06  1.010856e+00 248.259 16 33  2.14  46.02  19.35
 3308146  1.843178e+00  4.862977e-01  3.059129e+01  5.429650e+01  2.162586e+02  3.382067e+02 -1.144897e+01  3.929834e-01  9.160693e+02  2.457915e+06  1.010907e+00 248.536 16 34  8.59  46.33  19.31
 3308919  1.823887e+00  4.820447e-01  3.064063e+01  5.429778e+01  2.169776e+02  3.376332e+02 -1.185675e+01  3.991506e-01  9.019152e+02  2.459749e+06  1.010837e+00 248.831 16 35 19.37  46.02  19.31
 3309475  1.852441e+00  4.902238e-01  3.056441e+01  5.423037e+01  2.168622e+02  3.379370e+02 -1.151252e+01  3.898886e-01  9.233407e+02  2.461569e+06  1.010830e+00 248.314 16 33 15.34  45.90  19.35
 3307437  1.833001e+00  4.843021e-01  3.042751e+01  5.419267e+01  2.167612e+02  3.378327e+02 -1.169743e+01  3.964033e-01  9.081658e+02  2.461578e+06  1.010890e+00 248.271 16 33  4.99  46.07  19.24
 3309648  1.829139e+00  4.809150e-01  3.053146e+01  5.411520e+01  2.155880e+02  3.384759e+02 -1.141461e+01  3.974172e-01  9.058491e+02  2.468882e+06  1.010823e+00 248.649 16 34 35.69  46.82  19.19
 3400463  1.843423e+00  4.854970e-01  3.061363e+01  5.440363e+01  2.157823e+02  3.384849e+02 -1.131333e+01  3.927799e-01  9.165439e+02  2.453166e+06  1.010808e+00 248.710 16 34 50.42  46.60  19.28
 3408146  1.844846e+00  4.868361e-01  3.058539e+01  5.429666e+01  2.162757e+02  3.382110e+02 -1.143515e+01  3.924505e-01  9.173130e+02  2.457913e+06  1.010874e+00 248.501 16 34  0.19  46.31  19.31
 3409007  1.853662e+00  4.914521e-01  3.061931e+01  5.420903e+01  2.172870e+02  3.377053e+02 -1.161230e+01  3.896423e-01  9.239243e+02  2.463398e+06  1.010776e+00 248.289 16 33  9.29  45.66  19.42
 3408836  1.857264e+00  4.922063e-01  3.054106e+01  5.420732e+01  2.171459e+02  3.378152e+02 -1.153611e+01  3.885598e-01  9.264982e+02  2.463400e+06  1.010781e+00 248.116 16 32 27.84  45.71  19.38
 3409354  1.855622e+00  4.913846e-01  3.056144e+01  5.422014e+01  2.169770e+02  3.378974e+02 -1.150909e+01  3.889992e-01  9.254518e+02  2.463400e+06  1.010807e+00 248.215 16 32 51.62  45.82  19.37
 3400529  1.844662e+00  4.876560e-01  3.053276e+01  5.410635e+01  2.167215e+02  3.379509e+02 -1.156014e+01  3.923027e-01  9.176587e+02  2.465951e+06  1.010893e+00 248.341 16 33 21.84  46.04  19.30
 3407774  1.850995e+00  4.898713e-01  3.049507e+01  5.409531e+01  2.168923e+02  3.379054e+02 -1.153736e+01  3.902686e-01  9.224415e+02  2.469245e+06  1.010834e+00 248.172 16 32 41.35  45.88  19.31
 3508224  1.836320e+00  4.857905e-01  3.064685e+01  5.439399e+01  2.169917e+02  3.377327e+02 -1.172032e+01  3.951194e-01  9.111170e+02  2.453900e+06  1.010778e+00 248.711 16 34 50.54  45.92  19.36
 3607759  1.852951e+00  4.898056e-01  3.060696e+01  5.437484e+01  2.165918e+02  3.380969e+02 -1.143425e+01  3.897671e-01  9.236285e+02  2.456098e+06  1.010879e+00 248.467 16 33 52.13  46.06  19.36
 3609928  1.829234e+00  4.799366e-01  3.052220e+01  5.421504e+01  2.150573e+02  3.387862e+02 -1.126355e+01  3.975268e-01  9.055993e+02  2.461564e+06  1.010808e+00 248.699 16 34 47.74  47.13  19.17
 3600770  1.842852e+00  4.882791e-01  3.051107e+01  5.421772e+01  2.173028e+02  3.376041e+02 -1.173676e+01  3.928847e-01  9.162993e+02  2.464134e+06  1.010896e+00 248.328 16 33 18.72  45.67  19.32
 3600529  1.833906e+00  4.808912e-01  3.051387e+01  5.416440e+01  2.148407e+02  3.389469e+02 -1.115513e+01  3.957591e-01  9.096441e+02  2.464489e+06  1.010866e+00 248.698 16 34 47.42  47.22  19.15
 3707397  1.836204e+00  4.820482e-01  3.050181e+01  5.430265e+01  2.151054e+02  3.388147e+02 -1.120405e+01  3.953485e-01  9.105891e+02  2.457184e+06  1.010885e+00 248.581 16 34 19.51  47.05  19.18
 3808396  1.860980e+00  4.929956e-01  3.066184e+01  5.440441e+01  2.170341e+02  3.379118e+02 -1.146656e+01  3.874919e-01  9.290516e+02  2.452806e+06  1.010861e+00 248.350 16 33 23.88  45.78  19.45
 3807883  1.839989e+00  4.845025e-01  3.058204e+01  5.440546e+01  2.158148e+02  3.384372e+02 -1.136046e+01  3.939555e-01  9.138087e+02  2.454262e+06  1.010900e+00 248.689 16 34 45.31  46.60  19.26
 3807921  1.846537e+00  4.873741e-01  3.060706e+01  5.439932e+01  2.162738e+02  3.382287e+02 -1.141405e+01  3.918533e-01  9.187112e+02  2.454262e+06  1.010775e+00 248.584 16 34 20.11  46.29  19.32
 3807972  1.843455e+00  4.859300e-01  3.060327e+01  5.440046e+01  2.160089e+02  3.383547e+02 -1.137561e+01  3.927419e-01  9.166325e+02  2.454262e+06  1.010831e+00 248.678 16 34 42.77  46.46  19.29
 3800587  1.868297e+00  4.940036e-01  3.055878e+01  5.425618e+01  2.164707e+02  3.382888e+02 -1.124064e+01  3.848922e-01  9.353268e+02  2.459745e+06  1.010825e+00 248.161 16 32 38.76  46.04  19.37
 3806413  1.843062e+00  4.861599e-01  3.050148e+01  5.406407e+01  2.161679e+02  3.382564e+02 -1.142465e+01  3.929140e-01  9.162310e+02  2.466679e+06  1.010790e+00 248.312 16 33 14.83  46.38  19.26
 3900529  1.846604e+00  4.867669e-01  3.061046e+01  5.438595e+01  2.159605e+02  3.384082e+02 -1.132860e+01  3.916840e-01  9.191083e+02  2.453169e+06  1.010812e+00 248.663 16 34 39.07  46.48  19.30
 3908104  1.848175e+00  4.885010e-01  3.060728e+01  5.440942e+01  2.166139e+02  3.380471e+02 -1.148933e+01  3.914456e-01  9.196681e+02  2.453169e+06  1.010803e+00 248.498 16 33 59.59  46.08  19.35
 3907682  1.842999e+00  4.862745e-01  3.053735e+01  5.428210e+01  2.162462e+02  3.382133e+02 -1.144584e+01  3.929616e-01  9.161200e+02  2.459739e+06  1.010810e+00 248.471 16 33 52.94  46.32  19.28
 4007638  1.855463e+00  4.913410e-01  3.063019e+01  5.440034e+01  2.169784e+02  3.378992e+02 -1.150906e+01  3.891781e-01  9.250262e+02  2.453173e+06  1.010784e+00 248.384 16 33 32.09  45.83  19.41
 4006253  1.859141e+00  4.926063e-01  3.059922e+01  5.432538e+01  2.170860e+02  3.378673e+02 -1.149914e+01  3.878844e-01  9.281116e+02  2.455361e+06  1.010800e+00 248.278 16 33  6.60  45.73  19.41
 4106989  1.859619e+00  4.931994e-01  3.061027e+01  5.440937e+01  2.173104e+02  3.377446e+02 -1.155297e+01  3.876958e-01  9.285630e+02  2.454266e+06  1.010780e+00 248.325 16 33 18.05  45.58  19.43
 4206253  1.858745e+00  4.922480e-01  3.059415e+01  5.432919e+01  2.169607e+02  3.379354e+02 -1.146981e+01  3.880082e-01  9.278155e+02  2.455361e+06  1.010793e+00 248.292 16 33 10.13  45.81  19.39
 4207280  1.837293e+00  4.836416e-01  3.060430e+01  5.437517e+01  2.157486e+02  3.384544e+02 -1.136908e+01  3.948136e-01  9.118225e+02  2.456087e+06  1.010791e+00 248.749 16 34 59.66  46.66  19.26
 4207331  1.846551e+00  4.880045e-01  3.052684e+01  5.421692e+01  2.166094e+02  3.380327e+02 -1.150786e+01  3.920019e-01  9.183629e+02  2.461575e+06  1.010850e+00 248.280 16 33  7.20  46.10  19.31
 4206679  1.821867e+00  4.778007e-01  3.052696e+01  5.407961e+01  2.150812e+02  3.387124e+02 -1.134877e+01  3.997038e-01  9.006670e+02  2.465582e+06  1.010771e+00 248.814 16 35 15.26  47.16  19.14
 4209146  1.873445e+00  4.967006e-01  3.057882e+01  5.412488e+01  2.170855e+02  3.379802e+02 -1.134981e+01  3.835873e-01  9.385085e+02  2.465955e+06  1.010783e+00 247.913 16 31 39.14  45.69  19.45
 4307042  1.860798e+00  4.934685e-01  3.055696e+01  5.425520e+01  2.173013e+02  3.377550e+02 -1.154151e+01  3.872090e-01  9.297303e+02  2.460844e+06  1.010895e+00 248.183 16 32 43.90  45.58  19.40
 4307331  1.855748e+00  4.916658e-01  3.053108e+01  5.421465e+01  2.171138e+02  3.378205e+02 -1.154490e+01  3.890915e-01  9.252321e+02  2.461573e+06  1.010853e+00 248.114 16 32 27.29  45.74  19.37
 4308441  1.845185e+00  4.879556e-01  3.052600e+01  5.410426e+01  2.167703e+02  3.379279e+02 -1.156629e+01  3.923650e-01  9.175130e+02  2.468875e+06  1.010803e+00 248.240 16 32 57.67  46.01  19.32
 4309648  1.827600e+00  4.801447e-01  3.052915e+01  5.411159e+01  2.154473e+02  3.385433e+02 -1.139349e+01  3.979195e-01  9.047055e+02  2.468870e+06  1.010904e+00 248.679 16 34 43.08  46.91  19.18
 4408011  1.858479e+00  4.925386e-01  3.060812e+01  5.428606e+01  2.171550e+02  3.378212e+02 -1.152565e+01  3.880812e-01  9.276408e+02  2.457919e+06  1.010834e+00 248.277 16 33  6.50  45.70  19.41
 4409438  1.844784e+00  4.882059e-01  3.054574e+01  5.418530e+01  2.169766e+02  3.378071e+02 -1.162710e+01  3.923149e-01  9.176303e+02  2.464131e+06  1.010871e+00 248.359 16 33 26.06  45.88  19.33
 4400529  1.836619e+00  4.841525e-01  3.053155e+01  5.410367e+01  2.161393e+02  3.382187e+02 -1.148799e+01  3.948825e-01  9.116634e+02  2.465950e+06  1.010898e+00 248.506 16 34  1.51  46.43  19.24
 4408668  1.855016e+00  4.919882e-01  3.054217e+01  5.413141e+01  2.173795e+02  3.376614e+02 -1.162458e+01  3.891661e-01  9.250548e+02  2.467050e+06  1.010861e+00 248.116 16 32 27.94  45.58  19.39
 4409400  1.850206e+00  4.894133e-01  3.050713e+01  5.412386e+01  2.167909e+02  3.379566e+02 -1.151923e+01  3.906211e-01  9.216092e+02  2.467053e+06  1.010884e+00 248.197 16 32 47.38  45.95  19.32
 4509684  1.845221e+00  4.880675e-01  3.055550e+01  5.421183e+01  2.168307e+02  3.378956e+02 -1.158158e+01  3.921489e-01  9.180187e+02  2.462304e+06  1.010822e+00 248.405 16 33 37.27  45.97  19.32
 4607682  1.840894e+00  4.853013e-01  3.059625e+01  5.441114e+01  2.160765e+02  3.382947e+02 -1.142182e+01  3.936359e-01  9.145507e+02  2.453164e+06  1.010848e+00 248.678 16 34 42.72  46.43  19.29
 4606756  1.845265e+00  4.873057e-01  3.055527e+01  5.420268e+01  2.164567e+02  3.381085e+02 -1.148132e+01  3.920989e-01  9.181356e+02  2.462670e+06  1.010897e+00 248.450 16 33 48.10  46.19  19.30
 4607713  1.856144e+00  4.924133e-01  3.050451e+01  5.421009e+01  2.174209e+02  3.376491e+02 -1.162203e+01  3.886898e-01  9.261884e+02  2.463396e+06  1.010820e+00 248.116 16 32 27.77  45.52  19.37
 4607716  1.844671e+00  4.873106e-01  3.057413e+01  5.418406e+01  2.165211e+02  3.380679e+02 -1.150344e+01  3.924253e-01  9.173720e+02  2.463401e+06  1.010801e+00 248.427 16 33 42.58  46.17  19.32
 4700770  1.849025e+00  4.873450e-01  3.062198e+01  5.443803e+01  2.159008e+02  3.384615e+02 -1.128726e+01  3.909188e-01  9.209073e+02  2.453167e+06  1.010835e+00 248.678 16 34 42.82  46.49  19.31
 4707638  1.854697e+00  4.915851e-01  3.071801e+01  5.439831e+01  2.172421e+02  3.377411e+02 -1.158989e+01  3.894193e-01  9.244533e+02  2.453171e+06  1.010897e+00 248.509 16 34  2.26  45.70  19.47
 4806756  1.857356e+00  4.917953e-01  3.060275e+01  5.441604e+01  2.169480e+02  3.379314e+02 -1.148171e+01  3.882763e-01  9.271749e+02  2.452435e+06  1.010840e+00 248.424 16 33 41.71  45.81  19.38
 4800529  1.847002e+00  4.864987e-01  3.059609e+01  5.438208e+01  2.157814e+02  3.385130e+02 -1.127690e+01  3.915574e-01  9.194054e+02  2.453167e+06  1.010887e+00 248.650 16 34 35.95  46.57  19.28
 4800770  1.856514e+00  4.900025e-01  3.061663e+01  5.443849e+01  2.161486e+02  3.383802e+02 -1.127564e+01  3.885559e-01  9.265075e+02  2.453172e+06  1.010815e+00 248.542 16 34  9.96  46.30  19.34
 4809077  1.849870e+00  4.892958e-01  3.059259e+01  5.433412e+01  2.167728e+02  3.379688e+02 -1.151507e+01  3.908472e-01  9.210760e+02  2.456822e+06  1.010829e+00 248.414 16 33 39.41  45.97  19.36
 4809488  1.849558e+00  4.890453e-01  3.056022e+01  5.432142e+01  2.166776e+02  3.380214e+02 -1.149172e+01  3.908859e-01  9.209849e+02  2.456821e+06  1.010777e+00 248.389 16 33 33.34  46.03  19.33
 4909077  1.857079e+00  4.919925e-01  3.057869e+01  5.433492e+01  2.170908e+02  3.378464e+02 -1.152376e+01  3.885735e-01  9.264656e+02  2.456827e+06  1.010861e+00 248.266 16 33  3.72  45.74  19.39
 4909488  1.857872e+00  4.918032e-01  3.055659e+01  5.432073e+01  2.168641e+02  3.379826e+02 -1.145370e+01  3.882649e-01  9.272020e+02  2.456824e+06  1.010801e+00 248.254 16 33  0.94  45.86  19.37
 4909146  1.847437e+00  4.892347e-01  3.054526e+01  5.418775e+01  2.171075e+02  3.377541e+02 -1.163384e+01  3.917162e-01  9.190327e+02  2.464134e+06  1.010881e+00 248.234 16 32 56.26  45.80  19.36
 4908441  1.850517e+00  4.897667e-01  3.051349e+01  5.410703e+01  2.169112e+02  3.378909e+02 -1.154753e+01  3.906706e-01  9.214923e+02  2.468880e+06  1.010838e+00 248.141 16 32 33.74  45.90  19.33
 4908514  1.848483e+00  4.890590e-01  3.048661e+01  5.410343e+01  2.168365e+02  3.379176e+02 -1.154816e+01  3.911641e-01  9.203299e+02  2.468880e+06  1.010780e+00 248.172 16 32 41.28  45.93  19.30
 4908953  1.845754e+00  4.877998e-01  3.054095e+01  5.411602e+01  2.166138e+02  3.380218e+02 -1.151824e+01  3.920482e-01  9.182544e+02  2.468880e+06  1.010828e+00 248.325 16 33 17.98  46.11  19.31
 5009077  1.842731e+00  4.859165e-01  3.057650e+01  5.433438e+01  2.161301e+02  3.382773e+02 -1.141832e+01  3.931209e-01  9.157489e+02  2.456828e+06  1.010904e+00 248.554 16 34 12.94  46.40  19.29
 5009488  1.845104e+00  4.867936e-01  3.054846e+01  5.431995e+01  2.162099e+02  3.382517e+02 -1.141376e+01  3.923020e-01  9.176604e+02  2.456829e+06  1.010851e+00 248.481 16 33 55.37  46.33  19.29
 5006862  1.855362e+00  4.916202e-01  3.054136e+01  5.429776e+01  2.171481e+02  3.377986e+02 -1.155781e+01  3.890466e-01  9.253391e+02  2.459744e+06  1.010852e+00 248.223 16 32 53.59  45.70  19.37
 5106862  1.855929e+00  4.920838e-01  3.064234e+01  5.442655e+01  2.172865e+02  3.377276e+02 -1.158642e+01  3.888684e-01  9.257631e+02  2.453171e+06  1.010793e+00 248.433 16 33 43.80  45.63  19.43
 5108400  1.837039e+00  4.836189e-01  3.057496e+01  5.438836e+01  2.158101e+02  3.384152e+02 -1.139115e+01  3.947969e-01  9.118611e+02  2.454993e+06  1.010914e+00 248.743 16 34 58.20  46.61  19.25
 5108011  1.846344e+00  4.877111e-01  3.064735e+01  5.438296e+01  2.164735e+02  3.381123e+02 -1.147057e+01  3.919132e-01  9.185706e+02  2.454995e+06  1.010772e+00 248.620 16 34 28.73  46.18  19.35
 5107713  1.857939e+00  4.930695e-01  3.052840e+01  5.421162e+01  2.174872e+02  3.376266e+02 -1.161999e+01  3.881265e-01  9.275325e+02  2.463398e+06  1.010807e+00 248.129 16 32 30.86  45.49  19.39
 5106989  1.839012e+00  4.843462e-01  3.048703e+01  5.413497e+01  2.158568e+02  3.384018e+02 -1.138318e+01  3.942304e-01  9.131716e+02  2.466325e+06  1.010833e+00 248.415 16 33 39.55  46.59  19.22
 5208400  1.853134e+00  4.904688e-01  3.058487e+01  5.438825e+01  2.168781e+02  3.379365e+02 -1.150749e+01  3.896647e-01  9.238712e+02  2.454996e+06  1.010790e+00 248.424 16 33 41.66  45.88  19.36
 5208300  1.854494e+00  4.908327e-01  3.059415e+01  5.439157e+01  2.168616e+02  3.379571e+02 -1.148846e+01  3.892204e-01  9.249259e+02  2.454991e+06  1.010784e+00 248.426 16 33 42.24  45.88  19.37
 5208146  1.840905e+00  4.851683e-01  3.063197e+01  5.438826e+01  2.159964e+02  3.383409e+02 -1.139928e+01  3.937116e-01  9.143749e+02  2.454993e+06  1.010816e+00 248.709 16 34 50.09  46.51  19.30
 5207906  1.851350e+00  4.895782e-01  3.062725e+01  5.438446e+01  2.166961e+02  3.380253e+02 -1.147816e+01  3.903651e-01  9.222134e+02  2.455000e+06  1.010818e+00 248.486 16 33 56.64  46.01  19.38
 5209099  1.843993e+00  4.871771e-01  3.053307e+01  5.421005e+01  2.165572e+02  3.380422e+02 -1.152040e+01  3.927807e-01  9.165420e+02  2.462306e+06  1.010809e+00 248.335 16 33 20.45  46.14  19.31
 5208668  1.845739e+00  4.878763e-01  3.052652e+01  5.413367e+01  2.166737e+02  3.379865e+02 -1.153591e+01  3.921038e-01  9.181241e+02  2.467045e+06  1.010897e+00 248.287 16 33  8.81  46.06  19.31
 5307716  1.855858e+00  4.915670e-01  3.064342e+01  5.437484e+01  2.170571e+02  3.378558e+02 -1.152781e+01  3.888823e-01  9.257299e+02  2.455001e+06  1.010871e+00 248.430 16 33 43.27  45.77  19.41
 5309850  1.848435e+00  4.882530e-01  3.055807e+01  5.430127e+01  2.164553e+02  3.381377e+02 -1.144509e+01  3.911071e-01  9.204640e+02  2.458651e+06  1.010837e+00 248.456 16 33 49.39  46.16  19.31
 5406679  1.840899e+00  4.849247e-01  3.062733e+01  5.434116e+01  2.158851e+02  3.384040e+02 -1.136978e+01  3.935215e-01  9.148165e+02  2.456087e+06  1.010867e+00 248.748 16 34 59.59  46.56  19.29
 5407713  1.842750e+00  4.871935e-01  3.052261e+01  5.422636e+01  2.167783e+02  3.379038e+02 -1.159595e+01  3.929350e-01  9.161820e+02  2.462304e+06  1.010913e+00 248.400 16 33 36.02  46.00  19.30
 5507716  1.836639e+00  4.833485e-01  3.064036e+01  5.437803e+01  2.157248e+02  3.384613e+02 -1.137145e+01  3.950024e-01  9.113869e+02  2.454991e+06  1.010893e+00 248.833 16 35 20.02  46.69  19.27
 5507713  1.856686e+00  4.917435e-01  3.056303e+01  5.440652e+01  2.170085e+02  3.378912e+02 -1.150474e+01  3.885194e-01  9.265947e+02  2.455001e+06  1.010806e+00 248.348 16 33 23.54  45.77  19.37
 5506756  1.848325e+00  4.878921e-01  3.060240e+01  5.437419e+01  2.162855e+02  3.382351e+02 -1.139950e+01  3.911255e-01  9.204207e+02  2.456087e+06  1.010827e+00 248.585 16 34 20.45  46.26  19.32
 5507638  1.843051e+00  4.878438e-01  3.057335e+01  5.418088e+01  2.170520e+02  3.377494e+02 -1.166656e+01  3.931160e-01  9.157601e+02  2.464131e+06  1.010882e+00 248.338 16 33 21.14  45.87  19.35
 5607716  1.855499e+00  4.908677e-01  3.063390e+01  5.437668e+01  2.167555e+02  3.380246e+02 -1.145093e+01  3.889953e-01  9.254609e+02  2.454999e+06  1.010869e+00 248.455 16 33 49.30  45.96  19.39
 5607713  1.855952e+00  4.913209e-01  3.056052e+01  5.440668e+01  2.169254e+02  3.379312e+02 -1.149204e+01  3.887499e-01  9.260452e+02  2.455002e+06  1.010893e+00 248.364 16 33 27.38  45.82  19.36
 5709077  1.842555e+00  4.865722e-01  3.065886e+01  5.446273e+01  2.164896e+02  3.380712e+02 -1.151746e+01  3.931772e-01  9.156176e+02  2.452073e+06  1.010884e+00 248.721 16 34 53.02  46.20  19.35
 5700048  1.851657e+00  4.888997e-01  3.057909e+01  5.434626e+01  2.163036e+02  3.382515e+02 -1.136917e+01  3.900675e-01  9.229171e+02  2.456820e+06  1.010820e+00 248.486 16 33 56.69  46.22  19.32
 5707759  1.852757e+00  4.904161e-01  3.059072e+01  5.432477e+01  2.169314e+02  3.379012e+02 -1.152789e+01  3.898284e-01  9.234832e+02  2.456825e+06  1.010885e+00 248.385 16 33 32.45  45.86  19.37
 5709438  1.844337e+00  4.873935e-01  3.052944e+01  5.418870e+01  2.166046e+02  3.380176e+02 -1.152922e+01  3.924575e-01  9.172967e+02  2.464132e+06  1.010771e+00 248.374 16 33 29.71  46.10  19.30
 5708668  1.851790e+00  4.901556e-01  3.051983e+01  5.413287e+01  2.169237e+02  3.378943e+02 -1.153725e+01  3.901835e-01  9.226427e+02  2.467046e+06  1.010846e+00 248.168 16 32 40.30  45.87  19.34
 5807883  1.845088e+00  4.877242e-01  3.057126e+01  5.429506e+01  2.166761e+02  3.379837e+02 -1.154071e+01  3.923237e-01  9.176096e+02  2.460481e+06  1.010816e+00 248.448 16 33 47.45  46.06  19.33
 5806253  1.856318e+00  4.913686e-01  3.054114e+01  5.415168e+01  2.168787e+02  3.379581e+02 -1.147639e+01  3.887695e-01  9.259984e+02  2.464497e+06  1.010850e+00 248.152 16 32 36.46  45.88  19.36
 5806633  1.826630e+00  4.780409e-01  3.044998e+01  5.411707e+01  2.144477e+02  3.391175e+02 -1.111933e+01  3.981655e-01  9.041465e+02  2.467420e+06  1.010784e+00 248.707 16 34 49.58  47.49  19.08
 5906537  1.853548e+00  4.905730e-01  3.055065e+01  5.417062e+01  2.168960e+02  3.379257e+02 -1.151113e+01  3.897157e-01  9.237502e+02  2.461567e+06  1.010901e+00 248.191 16 32 45.94  45.89  19.36
 6009581  1.821443e+00  4.765438e-01  3.057386e+01  5.429565e+01  2.145211e+02  3.390342e+02 -1.119612e+01  3.999813e-01  9.000421e+02  2.460478e+06  1.010912e+00 249.033 16 36  7.82  47.49  19.13
 6006537  1.852836e+00  4.898987e-01  3.054136e+01  5.416962e+01  2.166585e+02  3.380551e+02 -1.145504e+01  3.899402e-01  9.232185e+02  2.461578e+06  1.010903e+00 248.210 16 32 50.35  46.04  19.34
 6106410  1.829056e+00  4.800094e-01  3.054661e+01  5.416556e+01  2.151234e+02  3.387463e+02 -1.128406e+01  3.975635e-01  9.055156e+02  2.461576e+06  1.010807e+00 248.715 16 34 51.72  47.10  19.18
 6206253  1.850080e+00  4.884323e-01  3.056477e+01  5.426651e+01  2.162978e+02  3.382416e+02 -1.138446e+01  3.907374e-01  9.213348e+02  2.457914e+06  1.010820e+00 248.393 16 33 34.25  46.26  19.32
 6209850  1.855230e+00  4.909239e-01  3.054981e+01  5.429829e+01  2.168164e+02  3.379870e+02 -1.147021e+01  3.889603e-01  9.255442e+02  2.458646e+06  1.010850e+00 248.315 16 33 15.67  45.90  19.35
 6208953  1.857984e+00  4.924754e-01  3.053393e+01  5.411137e+01  2.171908e+02  3.377930e+02 -1.154236e+01  3.881838e-01  9.273957e+02  2.468875e+06  1.010844e+00 248.087 16 32 20.81  45.68  19.38
 6208247  1.862032e+00  4.938473e-01  3.055563e+01  5.410333e+01  2.172822e+02  3.377752e+02 -1.152231e+01  3.868908e-01  9.304950e+02  2.468878e+06  1.010790e+00 248.060 16 32 14.52  45.60  19.40
 6309550  1.823030e+00  4.771403e-01  3.056621e+01  5.431341e+01  2.145864e+02  3.390097e+02 -1.119752e+01  3.993009e-01  9.015756e+02  2.458642e+06  1.010911e+00 249.048 16 36 11.45  47.43  19.13
 6308514  1.857890e+00  4.920879e-01  3.047158e+01  5.409898e+01  2.170037e+02  3.378989e+02 -1.149313e+01  3.881971e-01  9.273639e+02  2.468878e+06  1.010822e+00 248.007 16 32  1.66  45.78  19.33
 6308247  1.840226e+00  4.852104e-01  3.054913e+01  5.410339e+01  2.161268e+02  3.382552e+02 -1.144544e+01  3.937879e-01  9.141976e+02  2.468882e+06  1.010865e+00 248.464 16 33 51.41  46.43  19.27
 6406633  1.858411e+00  4.926782e-01  3.050426e+01  5.412961e+01  2.172209e+02  3.377809e+02 -1.154454e+01  3.879957e-01  9.278454e+02  2.466318e+06  1.010800e+00 248.057 16 32 13.78  45.64  19.36
 6408247  1.847698e+00  4.882992e-01  3.054749e+01  5.410296e+01  2.165828e+02  3.380553e+02 -1.148916e+01  3.914019e-01  9.197706e+02  2.468883e+06  1.010839e+00 248.310 16 33 14.40  46.11  19.31
 6508467  1.839011e+00  4.841361e-01  3.060096e+01  5.431526e+01  2.157691e+02  3.384542e+02 -1.135883e+01  3.941627e-01  9.133283e+02  2.458655e+06  1.010892e+00 248.720 16 34 52.68  46.64  19.26
 6508004  1.848788e+00  4.853650e-01  3.045051e+01  5.427106e+01  2.148989e+02  3.390323e+02 -1.101636e+01  3.913400e-01  9.199162e+02  2.459748e+06  1.010871e+00 248.321 16 33 17.11  47.10  19.18
 6509550  1.852820e+00  4.901950e-01  3.057584e+01  5.428821e+01  2.168017e+02  3.379747e+02 -1.149253e+01  3.897098e-01  9.237642e+02  2.460474e+06  1.010862e+00 248.382 16 33 31.78  45.92  19.35
 6606253  1.857414e+00  4.915018e-01  3.056225e+01  5.424239e+01  2.168009e+02  3.380124e+02 -1.144394e+01  3.884255e-01  9.268185e+02  2.459744e+06  1.010893e+00 248.231 16 32 55.49  45.92  19.37
 6609550  1.839990e+00  4.843790e-01  3.056723e+01  5.429038e+01  2.157400e+02  3.384783e+02 -1.134046e+01  3.937929e-01  9.141860e+02  2.460478e+06  1.010877e+00 248.662 16 34 38.86  46.65  19.24
 6606537  1.848850e+00  4.877388e-01  3.053326e+01  5.416839e+01  2.161435e+02  3.383172e+02 -1.135789e+01  3.912021e-01  9.202403e+02  2.461577e+06  1.010899e+00 248.304 16 33 12.84  46.37  19.29
 6608146  1.845066e+00  4.879872e-01  3.058079e+01  5.420775e+01  2.168124e+02  3.379049e+02 -1.157822e+01  3.923804e-01  9.174769e+02  2.462299e+06  1.010819e+00 248.388 16 33 33.22  45.99  19.34
 6709550  1.854683e+00  4.913842e-01  3.064971e+01  5.428883e+01  2.171129e+02  3.378137e+02 -1.155468e+01  3.891229e-01  9.251574e+02  2.460476e+06  1.010797e+00 248.447 16 33 47.35  45.76  19.41
 6807113  1.858645e+00  4.925074e-01  3.056300e+01  5.434179e+01  2.171101e+02  3.378490e+02 -1.151122e+01  3.880184e-01  9.277909e+02  2.456823e+06  1.010811e+00 248.242 16 32 58.06  45.71  19.39
 6807883  1.827178e+00  4.793236e-01  3.055583e+01  5.431855e+01  2.150633e+02  3.387673e+02 -1.128671e+01  3.981060e-01  9.042818e+02  2.458643e+06  1.010821e+00 248.866 16 35 27.86  47.13  19.17
 6809550  1.851438e+00  4.893485e-01  3.056846e+01  5.429121e+01  2.165579e+02  3.381035e+02 -1.144037e+01  3.901464e-01  9.227306e+02  2.460472e+06  1.010799e+00 248.418 16 33 40.30  46.09  19.33
 6807481  1.824040e+00  4.787173e-01  3.057393e+01  5.429581e+01  2.152579e+02  3.386276e+02 -1.137668e+01  3.991513e-01  9.019135e+02  2.460469e+06  1.010889e+00 248.899 16 35 35.76  47.03  19.18
 6909581  1.825056e+00  4.778527e-01  3.056885e+01  5.429477e+01  2.146280e+02  3.390018e+02 -1.118725e+01  3.987940e-01  9.027217e+02  2.460468e+06  1.010863e+00 248.957 16 35 49.73  47.40  19.15
 6909550  1.842689e+00  4.855665e-01  3.056543e+01  5.429138e+01  2.159250e+02  3.383950e+02 -1.136117e+01  3.929281e-01  9.161982e+02  2.460470e+06  1.010802e+00 248.599 16 34 23.83  46.52  19.26
 7008467  1.845510e+00  4.868359e-01  3.060140e+01  5.429473e+01  2.161849e+02  3.382670e+02 -1.140449e+01  3.920825e-01  9.181740e+02  2.460482e+06  1.010913e+00 248.576 16 34 18.14  46.35  19.31
 7009099  1.847554e+00  4.882062e-01  3.052087e+01  5.420874e+01  2.165478e+02  3.380771e+02 -1.147924e+01  3.916455e-01  9.191986e+02  2.462296e+06  1.010792e+00 248.268 16 33  4.27  46.12  19.31
 7109099  1.830558e+00  4.808023e-01  3.051888e+01  5.420935e+01  2.153353e+02  3.386345e+02 -1.132936e+01  3.971128e-01  9.065433e+02  2.462297e+06  1.010908e+00 248.635 16 34 32.33  46.95  19.18
 7108969  1.855700e+00  4.918143e-01  3.060040e+01  5.422332e+01  2.171736e+02  3.377873e+02 -1.155979e+01  3.889560e-01  9.255544e+02  2.462302e+06  1.010772e+00 248.267 16 33  4.06  45.72  19.40
 7108300  1.846773e+00  4.879153e-01  3.053033e+01  5.421336e+01  2.165193e+02  3.380867e+02 -1.148024e+01  3.916638e-01  9.191557e+02  2.462305e+06  1.010807e+00 248.373 16 33 29.42  46.14  19.30
 7108247  1.849907e+00  4.889574e-01  3.054182e+01  5.410054e+01  2.165952e+02  3.380659e+02 -1.146927e+01  3.907010e-01  9.214208e+02  2.468873e+06  1.010856e+00 248.270 16 33  4.87  46.09  19.32
 7206679  1.868552e+00  4.962014e-01  3.058397e+01  5.428972e+01  2.175366e+02  3.376890e+02 -1.151792e+01  3.848180e-01  9.355071e+02  2.456830e+06  1.010786e+00 248.116 16 32 27.79  45.40  19.45
 7206756  1.859080e+00  4.922296e-01  3.056236e+01  5.432351e+01  2.169334e+02  3.379516e+02 -1.146141e+01  3.877363e-01  9.284660e+02  2.456830e+06  1.010909e+00 248.289 16 33  9.29  45.80  19.37
 7208969  1.857674e+00  4.923361e-01  3.056484e+01  5.422452e+01  2.171522e+02  3.378156e+02 -1.153309e+01  3.883362e-01  9.270316e+02  2.462300e+06  1.010779e+00 248.187 16 32 44.86  45.71  19.39
 7307921  1.849247e+00  4.886863e-01  3.057788e+01  5.429004e+01  2.165391e+02  3.380968e+02 -1.145822e+01  3.909924e-01  9.207340e+02  2.460470e+06  1.010778e+00 248.417 16 33 40.20  46.12  19.33
 7307543  1.841404e+00  4.853597e-01  3.059702e+01  5.427600e+01  2.160292e+02  3.383237e+02 -1.140465e+01  3.934432e-01  9.149987e+02  2.460482e+06  1.010861e+00 248.616 16 34 27.79  46.47  19.29
 7308969  1.846406e+00  4.875290e-01  3.055894e+01  5.422508e+01  2.163784e+02  3.381643e+02 -1.144597e+01  3.918966e-01  9.186096e+02  2.462297e+06  1.010813e+00 248.407 16 33 37.75  46.24  19.31
 7308300  1.856744e+00  4.918881e-01  3.052277e+01  5.421458e+01  2.170719e+02  3.378529e+02 -1.152246e+01  3.885129e-01  9.266102e+02  2.462309e+06  1.010819e+00 248.172 16 32 41.16  45.74  19.36
 7306862  1.827321e+00  4.807647e-01  3.053099e+01  5.420992e+01  2.158150e+02  3.383301e+02 -1.149838e+01  3.980359e-01  9.044410e+02  2.464132e+06  1.010897e+00 248.687 16 34 44.83  46.68  19.20
 7409488  1.856963e+00  4.912124e-01  3.059654e+01  5.444810e+01  2.166970e+02  3.380716e+02 -1.141795e+01  3.885499e-01  9.265219e+02  2.452081e+06  1.010794e+00 248.412 16 33 38.78  45.96  19.37
 7407543  1.845997e+00  4.871680e-01  3.059422e+01  5.427682e+01  2.162520e+02  3.382341e+02 -1.141542e+01  3.919755e-01  9.184247e+02  2.460480e+06  1.010801e+00 248.523 16 34  5.42  46.31  19.31
 7408300  1.853988e+00  4.906161e-01  3.052258e+01  5.421385e+01  2.168241e+02  3.379719e+02 -1.148505e+01  3.893795e-01  9.245479e+02  2.462305e+06  1.010792e+00 248.232 16 32 55.58  45.91  19.33
 7407280  1.865266e+00  4.948022e-01  3.051238e+01  5.410049e+01  2.173307e+02  3.377723e+02 -1.150321e+01  3.859655e-01  9.327258e+02  2.468878e+06  1.010914e+00 247.924 16 31 41.81  45.55  19.40
 7509077  1.856326e+00  4.907366e-01  3.062358e+01  5.446197e+01  2.165735e+02  3.381355e+02 -1.139330e+01  3.888100e-01  9.259020e+02  2.452077e+06  1.010887e+00 248.464 16 33 51.31  46.05  19.38
 7508613  1.849666e+00  4.882031e-01  3.064019e+01  5.446376e+01  2.162493e+02  3.382674e+02 -1.137526e+01  3.908845e-01  9.209882e+02  2.452079e+06  1.010837e+00 248.626 16 34 30.19  46.30  19.35
 7508575  1.860241e+00  4.925910e-01  3.061135e+01  5.445925e+01  2.169437e+02  3.379566e+02 -1.145093e+01  3.875964e-01  9.288011e+02  2.452079e+06  1.010887e+00 248.353 16 33 24.62  45.80  19.41
 7509488  1.864502e+00  4.934244e-01  3.060307e+01  5.444755e+01  2.167344e+02  3.381108e+02 -1.134935e+01  3.861959e-01  9.321694e+02  2.452076e+06  1.010836e+00 248.320 16 33 16.68  45.90  19.40
 7507543  1.851165e+00  4.894138e-01  3.060250e+01  5.427765e+01  2.166400e+02  3.380539e+02 -1.146607e+01  3.903353e-01  9.222840e+02  2.460474e+06  1.010831e+00 248.426 16 33 42.24  46.05  19.36
 7508400  1.855286e+00  4.911763e-01  3.049473e+01  5.421245e+01  2.169333e+02  3.379193e+02 -1.150163e+01  3.889867e-01  9.254814e+02  2.462308e+06  1.010850e+00 248.156 16 32 37.49  45.83  19.33
 7508300  1.861805e+00  4.934137e-01  3.052327e+01  5.421320e+01  2.171100e+02  3.378727e+02 -1.147875e+01  3.869298e-01  9.304013e+02  2.462303e+06  1.010823e+00 248.102 16 32 24.46  45.69  19.37
 7508146  1.858423e+00  4.924297e-01  3.055547e+01  5.421089e+01  2.171004e+02  3.378506e+02 -1.151200e+01  3.881577e-01  9.274581e+02  2.462306e+06  1.010814e+00 248.140 16 32 33.65  45.73  19.39
 7507234  1.865805e+00  4.950577e-01  3.049074e+01  5.410767e+01  2.173538e+02  3.377652e+02 -1.150150e+01  3.858651e-01  9.329685e+02  2.468878e+06  1.010808e+00 247.863 16 31 27.19  45.53  19.40
 7600048  1.860438e+00  4.915334e-01  3.062053e+01  5.446810e+01  2.163705e+02  3.382846e+02 -1.129524e+01  3.873089e-01  9.294906e+02  2.452077e+06  1.010867e+00 248.494 16 33 58.68  46.14  19.37
 7608613  1.852073e+00  4.893756e-01  3.064643e+01  5.446350e+01  2.164940e+02  3.381470e+02 -1.141607e+01  3.901225e-01  9.227871e+02  2.452073e+06  1.010843e+00 248.578 16 34 18.77  46.14  19.37
 7609488  1.841074e+00  4.845588e-01  3.059908e+01  5.444890e+01  2.156794e+02  3.385241e+02 -1.131154e+01  3.935907e-01  9.146556e+02  2.452070e+06  1.010903e+00 248.740 16 34 57.67  46.67  19.27
 7608261  1.859687e+00  4.922221e-01  3.061229e+01  5.445991e+01  2.168316e+02  3.380162e+02 -1.142643e+01  3.876155e-01  9.287555e+02  2.452077e+06  1.010865e+00 248.419 16 33 40.51  45.86  19.39
 7609438  1.852336e+00  4.902556e-01  3.051803e+01  5.418600e+01  2.168810e+02  3.379252e+02 -1.151825e+01  3.899183e-01  9.232702e+02  2.464125e+06  1.010788e+00 248.220 16 32 52.80  45.89  19.33
 7608045  1.866663e+00  4.948836e-01  3.054808e+01  5.418616e+01  2.171648e+02  3.378796e+02 -1.144328e+01  3.856283e-01  9.335414e+02  2.464129e+06  1.010877e+00 247.994 16 31 58.56  45.65  19.41
 7608104  1.855905e+00  4.924089e-01  3.050901e+01  5.412729e+01  2.174599e+02  3.376235e+02 -1.163605e+01  3.890025e-01  9.254438e+02  2.465961e+06  1.010852e+00 248.010 16 32  2.35  45.53  19.38
 7708247  1.835818e+00  4.825217e-01  3.065692e+01  5.445917e+01  2.153897e+02  3.386505e+02 -1.128464e+01  3.952071e-01  9.109148e+02  2.452068e+06  1.010784e+00 248.964 16 35 51.43  46.88  19.26
 7707876  1.836177e+00  4.826281e-01  3.058374e+01  5.446965e+01  2.154155e+02  3.386371e+02 -1.128979e+01  3.950213e-01  9.113431e+02  2.452069e+06  1.010875e+00 248.867 16 35 28.13  46.84  19.22
 7706633  1.851162e+00  4.888923e-01  3.055703e+01  5.432871e+01  2.163800e+02  3.382029e+02 -1.139586e+01  3.902768e-01  9.224223e+02  2.458644e+06  1.010848e+00 248.430 16 33 43.20  46.19  19.31
 7709146  1.849173e+00  4.888821e-01  3.051916e+01  5.419007e+01  2.166537e+02  3.380289e+02 -1.149113e+01  3.911644e-01  9.203290e+02  2.464122e+06  1.010803e+00 248.212 16 32 50.93  46.05  19.32
 7709438  1.834175e+00  4.824142e-01  3.051508e+01  5.418645e+01  2.156155e+02  3.385011e+02 -1.136918e+01  3.957238e-01  9.097255e+02  2.464124e+06  1.010905e+00 248.602 16 34 24.46  46.75  19.20
 7906633  1.853991e+00  4.904810e-01  3.050538e+01  5.414287e+01  2.167679e+02  3.380010e+02 -1.147204e+01  3.893838e-01  9.245375e+02  2.467046e+06  1.010853e+00 248.168 16 32 40.34  45.94  19.32
 8009475  1.848115e+00  4.875245e-01  3.062414e+01  5.441930e+01  2.161307e+02  3.383222e+02 -1.135970e+01  3.912582e-01  9.201085e+02  2.453904e+06  1.010837e+00 248.644 16 34 34.66  46.36  19.32
 8007781  1.845705e+00  4.866483e-01  3.056588e+01  5.441107e+01  2.160589e+02  3.383428e+02 -1.136693e+01  3.920001e-01  9.183672e+02  2.453907e+06  1.010902e+00 248.596 16 34 23.06  46.40  19.28
 8000463  1.866699e+00  4.937962e-01  3.052245e+01  5.417561e+01  2.165977e+02  3.382021e+02 -1.129196e+01  3.854565e-01  9.339575e+02  2.464129e+06  1.010837e+00 248.050 16 32 12.07  45.98  19.36
 8000587  1.855282e+00  4.901441e-01  3.050837e+01  5.415933e+01  2.163864e+02  3.382314e+02 -1.135366e+01  3.889495e-01  9.255701e+02  2.464131e+06  1.010773e+00 248.211 16 32 50.62  46.16  19.30
 8100393  1.865446e+00  4.927668e-01  3.056357e+01  5.441828e+01  2.162578e+02  3.383886e+02 -1.121273e+01  3.857842e-01  9.331641e+02  2.453902e+06  1.010835e+00 248.312 16 33 14.86  46.17  19.35
 8106633  1.869884e+00  4.962367e-01  3.057801e+01  5.430534e+01  2.173748e+02  3.377892e+02 -1.146297e+01  3.844303e-01  9.364506e+02  2.460476e+06  1.010830e+00 248.103 16 32 24.62  45.48  19.44
 8109146  1.859252e+00  4.922597e-01  3.050885e+01  5.418679e+01  2.168886e+02  3.379773e+02 -1.144679e+01  3.879881e-01  9.278636e+02  2.464131e+06  1.010797e+00 248.038 16 32  9.07  45.85  19.36
 8109438  1.850568e+00  4.886399e-01  3.050282e+01  5.418378e+01  2.163338e+02  3.382223e+02 -1.139061e+01  3.904773e-01  9.219487e+02  2.464132e+06  1.010843e+00 248.276 16 33  6.29  46.23  19.28
 8209146  1.855651e+00  4.910229e-01  3.051368e+01  5.418648e+01  2.167809e+02  3.380095e+02 -1.145578e+01  3.891180e-01  9.251693e+02  2.464126e+06  1.010775e+00 248.103 16 32 24.79  45.94  19.34
 8209438  1.858385e+00  4.921360e-01  3.051430e+01  5.418273e+01  2.169509e+02  3.379349e+02 -1.147251e+01  3.880159e-01  9.277970e+02  2.464127e+06  1.010793e+00 248.127 16 32 30.41  45.81  19.35
 8300463  1.847600e+00  4.864322e-01  3.050569e+01  5.417450e+01  2.156293e+02  3.386022e+02 -1.122947e+01  3.914486e-01  9.196609e+02  2.464134e+06  1.010817e+00 248.381 16 33 31.32  46.67  19.24
 8308457  1.861415e+00  4.931152e-01  3.054350e+01  5.418954e+01  2.170328e+02  3.379115e+02 -1.146412e+01  3.870790e-01  9.300426e+02  2.464130e+06  1.010893e+00 248.124 16 32 29.66  45.74  19.38
 8309438  1.850369e+00  4.887255e-01  3.050437e+01  5.418428e+01  2.163883e+02  3.381908e+02 -1.140602e+01  3.905400e-01  9.218006e+02  2.464122e+06  1.010773e+00 248.274 16 33  5.78  46.19  19.29
 8308045  1.858343e+00  4.918695e-01  3.052117e+01  5.418570e+01  2.168374e+02  3.379982e+02 -1.144380e+01  3.882209e-01  9.273071e+02  2.464130e+06  1.010850e+00 248.092 16 32 21.98  45.89  19.36
 8308104  1.855069e+00  4.906390e-01  3.049783e+01  5.418930e+01  2.167066e+02  3.380450e+02 -1.144470e+01  3.892653e-01  9.248190e+02  2.464134e+06  1.010907e+00 248.107 16 32 25.73  45.98  19.33
 8400529  1.862498e+00  4.924681e-01  3.050152e+01  5.415598e+01  2.165274e+02  3.382086e+02 -1.131669e+01  3.866808e-01  9.310003e+02  2.464130e+06  1.010821e+00 248.094 16 32 22.51  46.04  19.33
 8400770  1.848226e+00  4.863769e-01  3.051767e+01  5.421333e+01  2.155090e+02  3.386760e+02 -1.119025e+01  3.911725e-01  9.203100e+02  2.464133e+06  1.010833e+00 248.448 16 33 47.64  46.74  19.23
 8408045  1.858346e+00  4.921574e-01  3.052228e+01  5.418541e+01  2.169873e+02  3.379128e+02 -1.148406e+01  3.882200e-01  9.273093e+02  2.464125e+06  1.010867e+00 248.079 16 32 19.03  45.80  19.37
 8407682  1.858137e+00  4.919189e-01  3.049722e+01  5.419263e+01  2.168827e+02  3.379712e+02 -1.145739e+01  3.881695e-01  9.274299e+02  2.464132e+06  1.010814e+00 248.092 16 32 22.08  45.85  19.34
 8500463  1.841850e+00  4.840912e-01  3.050708e+01  5.417428e+01  2.152818e+02  3.387565e+02 -1.119369e+01  3.932833e-01  9.153707e+02  2.464121e+06  1.010813e+00 248.501 16 34  0.26  46.92  19.20
 8500770  1.862832e+00  4.927286e-01  3.053388e+01  5.421126e+01  2.166013e+02  3.381698e+02 -1.133219e+01  3.865809e-01  9.312411e+02  2.464127e+06  1.010782e+00 248.156 16 32 37.51  45.98  19.35
 8507682  1.848658e+00  4.881606e-01  3.050025e+01  5.419294e+01  2.163584e+02  3.381936e+02 -1.141652e+01  3.911587e-01  9.203425e+02  2.464124e+06  1.010791e+00 248.276 16 33  6.24  46.23  19.28
 8507638  1.861853e+00  4.935988e-01  3.053179e+01  5.417944e+01  2.172135e+02  3.378126e+02 -1.150740e+01  3.871763e-01  9.298089e+02  2.464126e+06  1.010894e+00 248.006 16 32  1.39  45.65  19.40
 8908457  1.860768e+00  4.929554e-01  3.052700e+01  5.412709e+01  2.170401e+02  3.379017e+02 -1.147289e+01  3.872810e-01  9.295575e+02  2.465957e+06  1.010876e+00 248.075 16 32 17.88  45.75  19.37
 8909438  1.854595e+00  4.905897e-01  3.049101e+01  5.412038e+01  2.167143e+02  3.380382e+02 -1.144944e+01  3.892061e-01  9.249597e+02  2.465952e+06  1.010774e+00 248.127 16 32 30.46  45.97  19.32
 8908045  1.863704e+00  4.942031e-01  3.050414e+01  5.412345e+01  2.172333e+02  3.378167e+02 -1.149207e+01  3.865471e-01  9.313224e+02  2.465957e+06  1.010831e+00 247.919 16 31 40.68  45.62  19.39
 8908104  1.859550e+00  4.925668e-01  3.048184e+01  5.412731e+01  2.170173e+02  3.379048e+02 -1.147956e+01  3.878592e-01  9.281719e+02  2.465959e+06  1.010865e+00 247.961 16 31 50.57  45.77  19.35
 9008457  1.861843e+00  4.936318e-01  3.052865e+01  5.412660e+01  2.172336e+02  3.378002e+02 -1.151340e+01  3.869457e-01  9.303631e+02  2.465951e+06  1.010906e+00 248.045 16 32 10.85  45.63  19.39
 9008045  1.856900e+00  4.916290e-01  3.050592e+01  5.412298e+01  2.169295e+02  3.379331e+02 -1.148440e+01  3.886737e-01  9.262268e+02  2.465951e+06  1.010868e+00 248.042 16 32 10.06  45.84  19.35
 9008104  1.854157e+00  4.904713e-01  3.048859e+01  5.412596e+01  2.167548e+02  3.380096e+02 -1.146761e+01  3.895528e-01  9.241367e+02  2.465953e+06  1.010909e+00 248.070 16 32 16.75  45.97  19.32
 9007638  1.865789e+00  4.946294e-01  3.051364e+01  5.411709e+01  2.171666e+02  3.378706e+02 -1.145367e+01  3.859519e-01  9.327587e+02  2.465956e+06  1.010898e+00 247.899 16 31 35.83  45.66  19.40
 9100587  1.824517e+00  4.766641e-01  3.048550e+01  5.409388e+01  2.140745e+02  3.393168e+02 -1.103697e+01  3.988287e-01  9.026432e+02  2.465946e+06  1.010888e+00 248.838 16 35 21.19  47.73  19.07
 9409648  1.841512e+00  4.849093e-01  3.049971e+01  5.411762e+01  2.157853e+02  3.384613e+02 -1.133865e+01  3.934188e-01  9.150555e+02  2.467786e+06  1.010902e+00 248.402 16 33 36.53  46.62  19.23
 9508441  1.859204e+00  4.923930e-01  3.049242e+01  5.411390e+01  2.169626e+02  3.379333e+02 -1.146781e+01  3.879356e-01  9.279889e+02  2.467783e+06  1.010805e+00 247.985 16 31 56.33  45.80  19.35
 9508953  1.860331e+00  4.928068e-01  3.051847e+01  5.412117e+01  2.170116e+02  3.379145e+02 -1.146913e+01  3.874495e-01  9.291534e+02  2.467783e+06  1.010817e+00 248.053 16 32 12.70  45.77  19.37
 9509648  1.867656e+00  4.947564e-01  3.050999e+01  5.411633e+01  2.169397e+02  3.380148e+02 -1.137283e+01  3.851869e-01  9.346112e+02  2.467781e+06  1.010816e+00 247.946 16 31 46.97  45.77  19.38
 9508247  1.858098e+00  4.920518e-01  3.053566e+01  5.411203e+01  2.169464e+02  3.379338e+02 -1.147490e+01  3.881204e-01  9.275472e+02  2.467784e+06  1.010788e+00 248.119 16 32 28.46  45.82  19.36
 9507876  1.862686e+00  4.939188e-01  3.046159e+01  5.412442e+01  2.172448e+02  3.378006e+02 -1.150695e+01  3.866187e-01  9.311499e+02  2.467785e+06  1.010867e+00 247.940 16 31 45.72  45.58  19.36


==> 2016 Segon et al A&A paper/new plots/2008GVids/BIN-tout/EARTHRAD-Q2000-2000.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
   14.5723  260.8534   75.0943   19.3980   38.0016 2475745.5   0.00005   0.00005     194.5731  100.7326  -10.0372   16.8267   18.2025 2475566.7   0.01590   0.77157
   14.7300  261.0278   75.1500   19.3859   38.0020 2475745.6   0.00000   0.00000     194.7310  100.6241  -10.0048   16.8238   18.2052 2475566.9   0.01702   0.77161
   14.8383  257.4508   74.6837   19.4267   38.0148 2475745.7   0.00002   0.00003     194.8297  103.2398  -10.1966   16.8471   18.1437 2475567.0   0.00496   0.77284
   14.4443  256.9178   74.7390   19.4318   38.0478 2475745.3   0.00014   0.00013     194.4448  103.3189   -9.9907   16.8668   18.0760 2475566.6   0.00312   0.77486
   14.4147  256.6735   74.6385   19.3830   38.0005 2475745.3   0.00015   0.00015     194.4152  103.5272  -10.2948   16.8124   18.1746 2475566.6   0.00193   0.77182
   14.7201  258.0665   74.8136   19.4029   38.0126 2475745.6   0.00005   0.00005     194.7211  102.6759  -10.1402   16.8310   18.1529 2475566.9   0.00722   0.77265
  194.4251  104.5033  -10.4486   16.8059   18.1979 2475566.6   0.00009   0.77105      14.4245  255.3172   74.4431   19.3710   37.9895 2475745.3   0.00009   0.00009
  194.5238  104.2390  -10.4175   16.8141   18.1906 2475566.7   0.00008   0.77129      14.5231  255.8273   74.4836   19.3859   37.9922 2475745.4   0.00073   0.00008
  190.3583  119.2506   -9.5280   16.9703   19.0178 2475927.7   0.07194   0.76420      10.3604  226.3438   72.7083   18.1419   38.0671 2475741.2   0.00125   0.00125
   14.7103  262.1231   75.2632   19.4072   38.0160 2475745.6   0.00005   0.00005     194.7113   99.8751   -9.8568   16.8511   18.1928 2475566.9   0.02091   0.77238
  194.5040  104.1232  -10.3048   16.8347   18.1541 2475566.6   0.00009   0.77242      14.5034  255.9266   74.5162   19.4064   38.0097 2475745.4   0.00060   0.00009
  194.5336  104.4956  -10.4383   16.8148   18.1909 2475566.7   0.00010   0.77131      14.5329  255.4841   74.4436   19.3834   37.9923 2475745.4   0.00081   0.00010
   14.7103  259.9491   75.0193   19.3936   38.0035 2475745.6   0.00004   0.00004     194.7113  101.3907  -10.0749   16.8234   18.1879 2475566.9   0.01331   0.77189
   14.7004  259.3544   74.9540   19.4090   38.0137 2475745.6   0.00008   0.00008     194.7014  101.7980  -10.0569   16.8361   18.1605 2475566.8   0.01157   0.77263
   14.7201  258.9455   74.9116   19.3982   38.0080 2475745.6   0.00004   0.00004     194.7211  102.0745  -10.1118   16.8263   18.1689 2475566.9   0.01118   0.77228
   14.7004  262.3315   75.2956   19.3961   38.0119 2475745.6   0.00001   0.00001     194.6915   99.7491   -9.8634   16.8437   18.2040 2475566.8   0.02121   0.77204
   14.7201  261.0589   75.1488   19.3938   38.0060 2475745.6   0.00002   0.00002     194.7211  100.6363   -9.9864   16.8302   18.1967 2475566.9   0.01695   0.77188
  193.4324  107.9277  -10.6503   16.8544   18.2527 2475930.8   0.01400   0.77054      13.4291  249.9708   73.7969   19.3316   37.9983 2475744.3   0.00040   0.00040
  193.4422  109.0886  -10.8652   16.8193   18.3495 2475930.8   0.01957   0.76821      13.4390  248.2233   73.6160   19.2407   37.9684 2475744.3   0.00038   0.00038
  194.0538  104.1023  -10.5280   16.7883   18.2347 2475931.4   0.00020   0.76984      14.0501  255.7136   74.4473   19.3644   37.9734 2475744.9   0.00020   0.00019
  191.2740  114.9003  -10.1784   16.8277   18.6652 2475928.6   0.05229   0.76632      11.2786  235.5623   73.3242   18.6009   38.0198 2475742.1   0.00101   0.00101
  192.1114  114.8254  -10.6634   16.9371   18.6510 2475929.5   0.05050   0.76588      12.1174  238.2494   72.8355   18.8866   38.0000 2475743.0   0.00076   0.00076
  190.3681  117.7609   -9.9105   17.0034   18.9236 2475927.7   0.06767   0.76438      10.3702  230.3185   72.7201   18.4408   38.0475 2475741.2   0.00126   0.00126
   15.2815  260.8496   74.8532   19.4883   37.9958 2475746.2   0.00012   0.00011     195.2838  101.2668  -10.1783   16.8812   18.2094 2475567.4   0.01683   0.77153
   14.5625  257.1976   74.5311   19.4199   37.9824 2475745.5   0.00007   0.00007     194.5632  103.4186  -10.4420   16.8227   18.2118 2475566.7   0.00300   0.77067
   15.4686  263.0237   75.1824   19.4449   37.9916 2475746.4   0.00019   0.00019     195.4714   99.8175  -10.0130   16.8742   18.2556 2475567.6   0.02401   0.77090
  194.3856  104.0491  -10.5242   16.7996   18.2288 2475566.5   0.00010   0.77007      14.3851  256.0675   74.4505   19.3821   37.9745 2475745.3   0.00010   0.00010
   14.4048  260.9200   75.0421   19.3859   37.9807 2475745.3   0.00015   0.00015     194.4053  100.6547  -10.1735   16.8053   18.2463 2475566.5   0.01560   0.77021
   14.3950  256.6029   74.5429   19.3879   37.9833 2475745.3   0.00011   0.00011     194.3955  103.6430  -10.4312   16.8054   18.2106 2475566.5   0.00124   0.77065
   14.3851  257.3947   74.6453   19.3828   37.9804 2475745.3   0.00011   0.00011     194.3856  103.0789  -10.3954   16.7985   18.2184 2475566.5   0.00390   0.77044
   14.3753  257.1666   74.6189   19.3839   37.9816 2475745.3   0.00017   0.00017     194.3757  103.2389  -10.4027   16.8003   18.2152 2475566.5   0.00311   0.77058
   15.5868  263.7890   75.1942   19.4613   37.9854 2475746.5   0.00021   0.00021     195.5898   99.4161  -10.0237   16.8886   18.2825 2475567.7   0.02647   0.77041
   15.3997  264.3946   75.2810   19.4193   37.9682 2475746.3   0.00014   0.00014     195.4022   98.8935  -10.0635   16.8595   18.3310 2475567.6   0.02836   0.76912
   15.4686  262.9402   75.0472   19.4009   37.9327 2475746.4   0.00019   0.00019     195.4714   99.9699  -10.3979   16.8132   18.3722 2475567.6   0.02334   0.76713
  193.8664  107.6825  -10.5231   16.8439   18.2041 2475931.3   0.01096   0.77182      13.8628  250.3872   73.9512   19.3179   38.0122 2475744.7   0.00031   0.00031
  194.3856  104.0934  -10.4878   16.8099   18.2138 2475566.5   0.00011   0.77054      14.3851  256.0211   74.4471   19.3925   37.9817 2475745.3   0.00011   0.00011
   14.3950  259.6003   74.9076   19.3816   37.9800 2475745.3   0.00015   0.00015     194.3955  101.5515  -10.2575   16.7978   18.2333 2475566.5   0.01127   0.77031
   14.3950  257.9091   74.6974   19.3866   37.9801 2475745.3   0.00014   0.00014     194.3955  102.7413  -10.3700   16.7997   18.2209 2475566.5   0.00557   0.77044
  194.3757  104.7496  -10.5426   16.8165   18.2142 2475566.5   0.00013   0.77058      14.3753  255.1244   74.3256   19.3934   37.9824 2475745.3   0.00013   0.00012
   14.3753  257.3537   74.6351   19.3843   37.9802 2475745.3   0.00012   0.00012     194.3757  103.0872  -10.3995   16.7991   18.2189 2475566.5   0.00380   0.77043
   15.6360  264.4049   75.0483   19.4251   37.9115 2475746.5   0.00026   0.00026     195.6293   99.1958  -10.4787   16.8305   18.4407 2475567.8   0.02783   0.76552
   15.4982  262.5896   75.1248   19.3934   37.9554 2475746.4   0.00017   0.00018     195.4911  100.1270  -10.2466   16.8207   18.3216 2475567.6   0.02257   0.76868
   15.5080  261.8061   74.9531   19.4073   37.9421 2475746.4   0.00017   0.00017     195.5010  100.7293  -10.4125   16.8139   18.3339 2475567.7   0.01984   0.76799
  194.2968  105.1280  -10.5004   16.7534   18.2275 2475566.4   0.00014   0.77020      14.2965  254.0745   74.4744   19.2773   37.9777 2475745.2   0.00014   0.00013
   15.0846  261.1116   74.8750   19.4518   37.9724 2475746.0   0.00005   0.00005     195.0863  100.9954  -10.2912   16.8460   18.2618 2475567.2   0.01676   0.76991
   15.1240  259.7633   74.6425   19.4766   37.9682 2475746.0   0.00007   0.00007     195.1159  102.0502  -10.4442   16.8517   18.2525 2475567.3   0.01178   0.76984
   15.1240  259.1881   74.8203   19.4906   38.0361 2475746.0   0.00011   0.00011     195.1258  102.2429  -10.0015   16.8987   18.1087 2475567.3   0.01097   0.77420
   15.5179  265.0581   75.2372   19.4609   37.9675 2475746.4   0.00021   0.00021     195.5109   98.6110  -10.0712   16.8905   18.3444 2475567.7   0.03014   0.76894
   15.3800  262.0777   75.0463   19.4515   37.9868 2475746.3   0.00012   0.00012     195.3726  100.4419  -10.1203   16.8651   18.2472 2475567.5   0.02058   0.77080
   15.3899  262.1620   75.0397   19.4481   37.9808 2475746.3   0.00013   0.00014     195.3924  100.4095  -10.1554   16.8602   18.2609 2475567.5   0.02086   0.77039
   15.3997  261.5286   74.9938   19.4472   37.9852 2475746.3   0.00016   0.00015     195.4022  100.7908  -10.1609   16.8585   18.2427 2475567.6   0.01909   0.77076
   15.3899  261.2915   74.9624   19.4538   37.9880 2475746.3   0.00015   0.00016     195.3825  100.9796  -10.1668   16.8617   18.2323 2475567.5   0.01827   0.77098
   15.4096  264.3485   75.2651   19.4559   37.9884 2475746.3   0.00020   0.00019     195.4121   98.9255   -9.9594   16.8916   18.2887 2475567.6   0.02829   0.77038
   15.3899  263.5684   75.1862   19.4518   37.9846 2475746.3   0.00014   0.00013     195.3924   99.4351  -10.0344   16.8780   18.2798 2475567.5   0.02553   0.77036
   15.3997  260.8834   74.8986   19.4494   37.9806 2475746.3   0.00014   0.00014     195.4022  101.2809  -10.2441   16.8525   18.2419 2475567.6   0.01757   0.77058
   15.3899  261.0699   74.9212   19.4520   37.9828 2475746.3   0.00016   0.00016     195.3924  101.1274  -10.2163   16.8564   18.2403 2475567.5   0.01788   0.77067
   15.3997  261.0038   74.9707   19.4477   37.9937 2475746.3   0.00015   0.00015     195.3924  101.1420  -10.1367   16.8605   18.2172 2475567.5   0.01783   0.77139
   15.3997  260.9000   74.9384   19.4587   37.9956 2475746.3   0.00019   0.00019     195.3924  101.2410  -10.1435   16.8668   18.2112 2475567.5   0.01760   0.77150
   15.3997  261.0803   74.9750   19.4385   37.9869 2475746.3   0.00016   0.00016     195.4022  101.0863  -10.1701   16.8519   18.2327 2475567.6   0.01804   0.77093
   15.3899  261.5057   74.9968   19.4321   37.9770 2475746.3   0.00018   0.00018     195.3924  100.8055  -10.2057   16.8450   18.2592 2475567.5   0.01898   0.77020
   15.4293  260.7269   74.8893   19.4370   37.9745 2475746.3   0.00017   0.00017     195.4319  101.3992  -10.2854   16.8416   18.2525 2475567.6   0.01624   0.77020
   15.3899  261.6549   74.9984   19.4261   37.9698 2475746.3   0.00013   0.00012     195.3924  100.7111  -10.2412   16.8384   18.2762 2475567.5   0.01939   0.76977
   15.4588  263.1623   75.1517   19.4302   37.9715 2475746.4   0.00019   0.00019     195.4516   99.7558  -10.1335   16.8548   18.2980 2475567.6   0.02422   0.76958
   15.4391  262.1393   75.0584   19.4296   37.9738 2475746.3   0.00017   0.00017     195.4417  100.3963  -10.1823   16.8471   18.2761 2475567.6   0.02109   0.76993
   15.4588  261.9380   75.0253   19.4311   37.9716 2475746.4   0.00016   0.00016     195.4615  100.5744  -10.2157   16.8450   18.2765 2475567.6   0.02033   0.76985
   15.3997  262.9702   75.1355   19.4230   37.9682 2475746.3   0.00015   0.00015     195.4022   99.8472  -10.1628   16.8463   18.3018 2475567.6   0.02360   0.76941
   15.1141  260.4939   74.7363   19.4552   37.9572 2475746.0   0.00011   0.00011     195.1159  101.5292  -10.4512   16.8358   18.2836 2475567.3   0.01504   0.76899
   15.1240  262.4074   74.9337   19.4532   37.9541 2475746.0   0.00008   0.00008     195.1258  100.2301  -10.3440   16.8442   18.3170 2475567.3   0.02068   0.76854
   15.1141  261.9777   74.9384   19.4583   37.9694 2475746.0   0.00011   0.00011     195.1061  100.4674  -10.2656   16.8531   18.2794 2475567.3   0.01940   0.76956
   15.2421  265.1520   75.2321   19.4591   37.9663 2475746.1   0.00014   0.00014     195.2443   98.4030  -10.0764   16.8855   18.3486 2475567.4   0.03000   0.76874
   15.2323  262.3179   75.0551   19.4586   37.9886 2475746.1   0.00008   0.00008     195.2245  100.2211  -10.1009   16.8696   18.2471 2475567.4   0.02104   0.77083
   15.1437  262.7015   75.0407   19.4573   37.9755 2475746.0   0.00010   0.00010     195.1456   99.9612  -10.1707   16.8625   18.2800 2475567.3   0.02202   0.76985
   15.1535  262.5807   75.0762   19.4509   37.9830 2475746.1   0.00010   0.00010     195.1456  100.0090  -10.1161   16.8630   18.2629 2475567.3   0.02174   0.77036
   15.3800  262.8012   75.1319   19.4579   37.9937 2475746.3   0.00019   0.00019     195.3825   99.9418  -10.0282   16.8790   18.2463 2475567.5   0.02305   0.77104
  194.3659  105.4569  -10.5317   16.8175   18.2028 2475566.5   0.00056   0.77107      14.3654  254.0041   74.2563   19.3725   37.9903 2475745.3   0.00016   0.00016
   15.4194  266.9972   75.3930   19.4576   37.9648 2475746.3   0.00015   0.00015     195.4220   97.3106   -9.9625   16.9130   18.3988 2475567.6   0.03607   0.76824
   15.3997  263.6685   75.1189   19.4492   37.9640 2475746.3   0.00014   0.00014     195.3924   99.4580  -10.1781   16.8641   18.3214 2475567.5   0.02546   0.76903
   15.4194  262.2837   75.0476   19.4245   37.9644 2475746.3   0.00017   0.00017     195.4220  100.3090  -10.2353   16.8394   18.2973 2475567.6   0.02143   0.76929
  194.5336  104.2088  -10.6130   16.8216   18.2389 2475566.7   0.00006   0.76978      14.5329  256.1799   74.3293   19.4241   37.9690 2475745.4   0.00081   0.00006
   15.0944  260.1077   74.9851   19.4207   38.0060 2475746.0   0.00007   0.00007     195.0962  101.4958  -10.0749   16.8452   18.1829 2475567.2   0.01494   0.77217
   15.1437  258.5341   74.7449   19.4246   37.9951 2475746.0   0.00012   0.00012     195.1456  102.6678  -10.2668   16.8372   18.1894 2475567.3   0.00896   0.77162
   15.1141  259.1222   74.8575   19.3771   37.9750 2475746.0   0.00010   0.00010     195.1159  102.2128  -10.3191   16.7998   18.2365 2475567.3   0.01102   0.77027
   14.9861  259.8872   74.7985   19.4397   37.9797 2475745.9   0.00001   0.00001     194.9876  101.7354  -10.3049   16.8373   18.2330 2475567.1   0.01373   0.77051
   14.9959  258.9678   74.7295   19.4215   37.9775 2475745.9   0.00001   0.00001     194.9975  102.3769  -10.3649   16.8239   18.2292 2475567.1   0.00976   0.77046
  194.3560  104.8546  -10.5072   16.8027   18.2098 2475566.5   0.00015   0.77074      14.3556  254.8401   74.3765   19.3639   37.9849 2475745.2   0.00015   0.00015
   15.4588  262.4541   74.8476   19.4597   37.9332 2475746.4   0.00015   0.00015     195.4615  100.4232  -10.4960   16.8404   18.3593 2475567.6   0.02115   0.76732
   14.9073  261.2588   74.7413   19.3947   37.9011 2475745.8   0.00001   0.00001     194.9087  100.9425  -10.7391   16.7710   18.4082 2475567.1   0.01631   0.76522
  194.3757  104.1130  -10.5948   16.8007   18.2456 2475566.5   0.00013   0.76957      14.3753  256.0482   74.3887   19.3915   37.9665 2475745.3   0.00013   0.00013
  193.7283  106.2619  -10.4435   16.7897   18.2011 2475931.1   0.00615   0.77137      13.7249  252.0703   74.2740   19.2838   38.0017 2475744.6   0.00036   0.00036
  193.7677  105.8290  -10.4397   16.7746   18.2058 2475931.2   0.00262   0.77108      13.7643  252.6487   74.3548   19.2770   37.9960 2475744.6   0.00034   0.00034
  193.7283  108.0910  -10.5454   16.8238   18.2298 2475931.1   0.01478   0.77122      13.7249  249.5692   73.9400   19.2664   38.0067 2475744.6   0.00030   0.00030
  193.8861  106.6281  -10.5939   16.7656   18.2486 2475931.3   0.00598   0.76993      13.8924  251.6806   74.2022   19.2524   37.9801 2475744.8   0.00024   0.00024
  193.9058  106.0796  -10.3410   16.7465   18.1898 2475931.3   0.00452   0.77162      13.9121  252.0626   74.4830   19.2108   38.0038 2475744.8   0.00028   0.00028
   14.5231  256.7287   74.6822   19.3677   37.9993 2475745.4   0.00011   0.00011     194.5139  103.5020  -10.2829   16.8038   18.1764 2475566.7   0.00243   0.77177
  194.5238  104.1507  -10.3145   16.8122   18.1663 2475566.7   0.00008   0.77204      14.5231  255.7965   74.5685   19.3714   38.0038 2475745.4   0.00076   0.00008
   14.5132  256.1633   74.6411   19.3743   38.0112 2475745.4   0.00012   0.00012     194.5139  103.8733  -10.2407   16.8163   18.1510 2475566.7   0.00073   0.77255
  193.8861  105.9392  -10.5106   16.8032   18.2090 2475931.3   0.00476   0.77101      13.8826  252.8298   74.2296   19.3279   37.9941 2475744.8   0.00031   0.00031
  193.9058  107.4658  -10.6834   16.8398   18.2444 2475931.3   0.00998   0.77043      13.9121  250.9819   73.8770   19.3436   37.9901 2475744.8   0.00026   0.00026
  192.7323  110.8821  -10.3713   16.7884   18.3393 2475930.1   0.02960   0.77034      12.7389  243.8208   73.8189   18.9869   38.0207 2475743.6   0.00058   0.00057
  192.7915  111.5368  -10.5687   16.7601   18.4296 2475930.2   0.03288   0.76813      12.7882  242.9009   73.6729   18.9236   37.9904 2475743.7   0.00061   0.00061
  194.1981  104.6869  -10.5271   16.7659   18.2349 2475566.3   0.00020   0.76994      14.1979  254.7833   74.4581   19.3135   37.9735 2475745.1   0.00020   0.00020
  194.2179  104.1527  -10.4233   16.7698   18.2143 2475566.4   0.00015   0.77050      14.2176  255.5234   74.5799   19.3199   37.9823 2475745.1   0.00015   0.00015
   14.8186  259.6812   75.0043   19.3789   37.9972 2475745.7   0.00004   0.00004     194.8198  101.6111  -10.1208   16.8121   18.1980 2475567.0   0.01285   0.77157
  192.7323  111.5459   -9.9731   16.7549   18.2830 2475930.1   0.03161   0.77276      12.7290  241.7164   74.0818   18.8278   38.0616 2475743.6   0.00064   0.00064
   14.9171  260.4555   75.0464   19.4063   38.0035 2475745.8   0.00001   0.00001     194.9185  101.1507  -10.0545   16.8351   18.1933 2475567.1   0.01529   0.77192
   14.8088  260.3187   75.0885   19.3832   38.0033 2475745.7   0.00004   0.00004     194.8100  101.1322  -10.0375   16.8207   18.1933 2475567.0   0.01492   0.77188
   14.7989  259.5866   74.9906   19.3837   37.9997 2475745.7   0.00002   0.00002     194.8001  101.6439  -10.1119   16.8159   18.1922 2475566.9   0.01263   0.77167
  192.8506  109.9032  -10.6023   16.7729   18.3584 2475930.2   0.02514   0.76884      12.8572  245.7782   73.8005   19.0674   37.9890 2475743.7   0.00058   0.00057
   14.9270  260.6372   75.1007   19.4102   38.0142 2475745.8   0.00005   0.00005     194.9284  100.9937   -9.9674   16.8450   18.1740 2475567.1   0.01607   0.77253
   14.9368  259.6095   74.9275   19.4143   38.0026 2475745.8   0.00001   0.00001     194.9383  101.7723  -10.1267   16.8359   18.1847 2475567.1   0.01325   0.77197
   14.9368  259.5311   74.9281   19.4098   38.0021 2475745.8   0.00001   0.00001     194.9284  101.8217  -10.1310   16.8328   18.1850 2475567.1   0.01313   0.77196
   14.9171  258.6009   74.8616   19.4061   38.0100 2475745.8   0.00002   0.00002     194.9185  102.3949  -10.1272   16.8336   18.1610 2475567.1   0.00934   0.77251
   14.9270  258.1267   74.8117   19.4103   38.0145 2475745.8   0.00003   0.00003     194.9185  102.7537  -10.1339   16.8383   18.1479 2475567.1   0.00763   0.77283
   14.9368  259.0788   74.9208   19.4112   38.0138 2475745.8   0.00005   0.00006     194.9383  102.0980  -10.0770   16.8396   18.1570 2475567.1   0.01087   0.77269
   14.9073  258.0030   74.7928   19.4120   38.0148 2475745.8   0.00003   0.00003     194.9087  102.8174  -10.1404   16.8392   18.1469 2475567.1   0.00730   0.77284
   14.9171  258.9710   74.9233   19.4092   38.0162 2475745.8   0.00000   0.00000     194.9185  102.1354  -10.0621   16.8396   18.1513 2475567.1   0.01060   0.77289
   14.9073  258.1229   74.8106   19.4044   38.0107 2475745.8   0.00001   0.00001     194.9087  102.7541  -10.1558   16.8326   18.1560 2475567.1   0.00762   0.77260
  193.7874  105.9484  -10.5904   16.7743   18.2449 2475931.2   0.00561   0.76990      13.7840  252.6819   74.2385   19.2919   37.9779 2475744.7   0.00033   0.00033
  194.3363  104.9991  -10.5211   16.8214   18.2034 2475566.5   0.00014   0.77094      14.3359  254.7331   74.3032   19.3911   37.9885 2475745.2   0.00014   0.00013
  194.3363  104.0838  -10.4508   16.8087   18.2050 2475566.5   0.00015   0.77084      14.3359  255.9241   74.4701   19.3862   37.9861 2475745.2   0.00015   0.00015
  194.3461  104.7037  -10.3312   16.8473   18.1458 2475566.5   0.00011   0.77267      14.3457  255.0818   74.4005   19.4154   38.0152 2475745.2   0.00011   0.00011
  194.3363  104.0610  -10.4105   16.8143   18.1924 2475566.5   0.00013   0.77120      14.3359  255.9610   74.4900   19.3902   37.9922 2475745.2   0.00013   0.00012
   14.3753  258.3829   74.7730   19.3833   37.9825 2475745.3   0.00011   0.00010     194.3757  102.3760  -10.3175   16.7988   18.2188 2475566.5   0.00811   0.77051
   14.3654  258.0680   74.7239   19.3804   37.9780 2475745.3   0.00014   0.00014     194.3659  102.5789  -10.3651   16.7945   18.2266 2475566.5   0.00805   0.77026
   14.3753  257.4409   74.6514   19.3831   37.9806 2475745.3   0.00014   0.00013     194.3757  103.0622  -10.3928   16.7987   18.2181 2475566.5   0.00396   0.77047
   14.3654  259.2352   74.8697   19.3828   37.9816 2475745.3   0.00015   0.00015     194.3659  101.7715  -10.2684   16.7984   18.2270 2475566.5   0.01008   0.77043
  194.3659  104.2915  -10.5014   16.8100   18.2137 2475566.5   0.00014   0.77057      14.3654  255.7105   74.4137   19.3899   37.9820 2475745.3   0.00014   0.00014
   14.3753  258.3748   74.7611   19.3862   37.9817 2475745.3   0.00015   0.00014     194.3757  102.4015  -10.3282   16.7999   18.2203 2475566.5   0.00809   0.77050
   14.3654  257.3570   74.6373   19.3881   37.9830 2475745.3   0.00012   0.00012     194.3659  103.0803  -10.3828   16.8028   18.2130 2475566.5   0.00380   0.77061
  194.3757  104.2380  -10.4890   16.8123   18.2104 2475566.5   0.00012   0.77066      14.3753  255.8025   74.4237   19.3931   37.9835 2475745.3   0.00012   0.00011
   14.3654  258.5391   74.7917   19.3848   37.9835 2475745.3   0.00013   0.00013     194.3659  102.2356  -10.2991   16.8001   18.2179 2475566.5   0.00825   0.77059
  194.3757  104.1178  -10.4824   16.8091   18.2123 2475566.5   0.00011   0.77059      14.3753  255.9865   74.4524   19.3900   37.9825 2475745.3   0.00011   0.00011
  194.3560  104.4863  -10.5195   16.8097   18.2154 2475566.5   0.00017   0.77056      14.3556  255.4396   74.3835   19.3867   37.9815 2475745.2   0.00017   0.00017
   14.3950  259.5256   74.9673   19.3596   37.9824 2475745.3   0.00014   0.00014     194.3955  101.4951  -10.2137   16.7873   18.2289 2475566.5   0.01149   0.77046
   14.3654  257.5491   74.6704   19.3835   37.9823 2475745.3   0.00017   0.00017     194.3659  102.9710  -10.3738   16.7995   18.2151 2475566.5   0.00436   0.77061
  194.3560  104.3860  -10.5074   16.8104   18.2135 2475566.5   0.00018   0.77062      14.3556  255.5551   74.3963   19.3889   37.9823 2475745.2   0.00018   0.00017
   14.3556  256.3466   74.5028   19.3882   37.9819 2475745.2   0.00013   0.00012     194.3560  103.8213  -10.4583   16.8056   18.2136 2475566.5   0.00025   0.77055
   14.7300  254.4815   76.1732   20.2795   39.0070 2475745.6   0.00000   0.00000     194.7310  103.5996   -3.9912   18.0658   15.8988 2475566.9   0.00443   0.83439
   14.6906  256.0929   74.4831   19.4224   38.0069 2475745.6   0.00007   0.00007     194.6915  104.1733  -10.3397   16.8431   18.1584 2475566.8   0.00221   0.77235
   14.3654  256.7057   74.5488   19.3890   37.9822 2475745.3   0.00014   0.00014     194.3659  103.5802  -10.4347   16.8049   18.2131 2475566.5   0.00143   0.77059
   14.3556  256.9004   74.5813   19.3875   37.9830 2475745.2   0.00014   0.00014     194.3560  103.4133  -10.4127   16.8037   18.2119 2475566.5   0.00218   0.77064
  194.3659  104.2547  -10.4862   16.8112   18.2099 2475566.5   0.00012   0.77067      14.3654  255.7653   74.4268   19.3906   37.9838 2475745.3   0.00012   0.00011
  194.3659  104.8325  -10.5447   16.8171   18.2134 2475566.5   0.00015   0.77063      14.3654  255.0180   74.3167   19.3922   37.9831 2475745.3   0.00015   0.00014
   14.3654  258.5948   74.7936   19.3820   37.9806 2475745.3   0.00017   0.00017     194.3659  102.2141  -10.3149   16.7968   18.2242 2475566.5   0.00828   0.77044
   14.3753  256.8302   74.5716   19.3880   37.9832 2475745.3   0.00017   0.00017     194.3757  103.4937  -10.4190   16.8045   18.2113 2475566.5   0.00190   0.77068
  194.3659  104.8377  -10.5435   16.8182   18.2125 2475566.5   0.00012   0.77063      14.3654  254.9637   74.3064   19.3939   37.9835 2475745.3   0.00012   0.00012
  194.3560  104.1942  -10.4874   16.8102   18.2118 2475566.5   0.00011   0.77060      14.3556  255.8276   74.4312   19.3907   37.9829 2475745.2   0.00011   0.00011
   14.3556  256.6321   74.5482   19.3856   37.9822 2475745.2   0.00013   0.00013     194.3560  103.6251  -10.4362   16.8032   18.2132 2475566.5   0.00119   0.77057
   15.2126  260.1253   74.8208   19.4473   37.9822 2475746.1   0.00007   0.00007     195.2147  101.7161  -10.2829   16.8464   18.2293 2475567.4   0.01383   0.77074
   15.2126  259.3199   74.7148   19.4339   37.9709 2475746.1   0.00013   0.00013     195.2147  102.2817  -10.4047   16.8300   18.2444 2475567.4   0.01109   0.77003
  194.3560  105.3575  -10.5849   16.8139   18.2194 2475566.5   0.00064   0.77050      14.3556  254.2070   74.2383   19.3768   37.9820 2475745.2   0.00013   0.00013
   15.2421  260.0048   74.6996   19.4107   37.9331 2475746.1   0.00011   0.00011     195.2443  101.8758  -10.6056   16.7974   18.3285 2475567.4   0.01313   0.76756
  193.7776  105.8398  -10.4550   16.7646   18.2141 2475931.2   0.00263   0.77083      13.7741  252.6090   74.3702   19.2628   37.9920 2475744.7   0.00034   0.00034
  193.9650  106.2317  -10.5258   16.7268   18.2455 2475931.4   0.00404   0.76988      13.9713  252.0108   74.3897   19.1993   37.9776 2475744.9   0.00022   0.00022
   15.4489  265.9540   75.4188   19.4407   37.9814 2475746.4   0.00020   0.00020     195.4516   97.9097   -9.8889   16.9004   18.3411 2475567.6   0.03316   0.76954
   15.3899  265.7972   75.3949   19.4445   37.9820 2475746.3   0.00016   0.00015     195.3924   97.9832   -9.9007   16.8995   18.3356 2475567.5   0.03256   0.76963
   15.4391  264.9497   75.3490   19.4463   37.9893 2475746.3   0.00020   0.00019     195.4417   98.5263   -9.9022   16.8950   18.3015 2475567.6   0.03011   0.77030
   15.4293  266.4031   75.5363   19.4470   38.0058 2475746.3   0.00014   0.00014     195.4220   97.5565   -9.6908   16.9261   18.3047 2475567.6   0.03462   0.77103
   15.2421  260.7378   74.9168   19.4630   37.9985 2475746.1   0.00011   0.00011     195.2443  101.2661  -10.1380   16.8680   18.2037 2475567.4   0.01654   0.77169
   15.2421  260.2885   74.8626   19.4629   37.9975 2475746.1   0.00014   0.00014     195.2344  101.5954  -10.1774   16.8651   18.1995 2475567.4   0.01585   0.77165
  193.7579  106.9304  -10.3814   16.7881   18.1881 2475931.1   0.00771   0.77195      13.7643  250.9604   74.2602   19.2448   38.0132 2475744.6   0.00029   0.00029
   14.9959  258.5078   74.6550   19.4550   37.9941 2475745.9   0.00005   0.00005     194.9975  102.7310  -10.3139   16.8517   18.1906 2475567.1   0.00807   0.77154
   14.9762  260.1787   74.7506   19.4185   37.9469 2475745.9   0.00004   0.00004     194.9778  101.6135  -10.5032   16.8071   18.3028 2475567.1   0.01387   0.76834
   14.9664  259.7550   74.6455   19.4289   37.9398 2475745.9   0.00004   0.00005     194.9679  101.9605  -10.5961   16.8072   18.3123 2475567.1   0.01161   0.76792
   15.4588  261.2162   74.9682   19.4237   37.9719 2475746.4   0.00021   0.00021     195.4516  101.0468  -10.2540   16.8363   18.2649 2475567.6   0.01846   0.76993
   15.2126  262.1199   75.0116   19.4483   37.9766 2475746.1   0.00011   0.00011     195.2147  100.3703  -10.1912   16.8547   18.2684 2475567.4   0.02032   0.77005
   14.9762  261.3680   74.9879   19.4494   37.9924 2475745.9   0.00005   0.00005     194.9778  100.7048  -10.1268   16.8569   18.2255 2475567.1   0.01771   0.77109
   15.2421  261.2502   74.8046   19.4508   37.9499 2475746.1   0.00015   0.00015     195.2443  101.0529  -10.4449   16.8347   18.3084 2475567.4   0.01727   0.76846
   15.2126  262.0150   74.9394   19.4458   37.9600 2475746.1   0.00013   0.00013     195.2147  100.4883  -10.3161   16.8425   18.2997 2475567.4   0.01977   0.76898
   15.2224  263.3377   75.0735   19.4474   37.9612 2475746.1   0.00012   0.00012     195.2147   99.6054  -10.2213   16.8551   18.3198 2475567.4   0.02402   0.76884
   15.2323  260.0465   74.7494   19.4298   37.9560 2475746.1   0.00015   0.00015     195.2344  101.8023  -10.4566   16.8214   18.2822 2475567.4   0.01346   0.76900
   15.1929  260.4188   74.7734   19.4305   37.9522 2475746.1   0.00008   0.00008     195.1949  101.5636  -10.4625   16.8203   18.2938 2475567.3   0.01554   0.76875
   15.1929  260.3824   74.7593   19.4352   37.9527 2475746.1   0.00011   0.00011     195.1949  101.5885  -10.4655   16.8231   18.2923 2475567.3   0.01552   0.76875
   15.2520  260.5239   74.7980   19.4251   37.9515 2475746.2   0.00011   0.00011     195.2542  101.4934  -10.4524   16.8182   18.2968 2475567.4   0.01611   0.76870
   15.2126  259.5230   74.6819   19.4336   37.9570 2475746.1   0.00012   0.00012     195.2147  102.1653  -10.4898   16.8222   18.2747 2475567.4   0.01162   0.76913
   15.2126  260.6985   74.8097   19.4287   37.9521 2475746.1   0.00009   0.00009     195.2147  101.3633  -10.4407   16.8208   18.2976 2475567.4   0.01609   0.76871
  194.6126  105.1722  -10.5211   16.7941   18.2110 2475566.8   0.00010   0.77078      14.6216  254.4902   74.3753   19.3431   37.9835 2475745.5   0.00010   0.00009
  193.4324  106.6160  -10.4295   16.7381   18.2302 2475930.8   0.00864   0.77061      13.4390  250.9826   74.3623   19.1831   37.9940 2475744.3   0.00042   0.00041
   15.3899  263.9171   75.0615   19.4054   37.9164 2475746.3   0.00014   0.00014     195.3825   99.3489  -10.4581   16.8137   18.4216 2475567.5   0.02683   0.76591
   14.9861  263.3840   75.0536   19.3857   37.9185 2475745.9   0.00003   0.00003     194.9778   99.4709  -10.4624   16.7928   18.4073 2475567.1   0.02395   0.76601
   15.0452  259.7870   74.7892   19.4375   37.9786 2475745.9   0.00003   0.00003     195.0468  101.8570  -10.3199   16.8357   18.2338 2475567.2   0.01405   0.77047
   15.0550  259.6643   74.9204   19.4200   38.0024 2475746.0   0.00005   0.00005     195.0567  101.8041  -10.1314   16.8404   18.1852 2475567.2   0.01415   0.77199
   15.1929  264.1529   75.1483   19.4480   37.9613 2475746.1   0.00008   0.00008     195.1949   99.0410  -10.1672   16.8636   18.3364 2475567.3   0.02678   0.76869
   15.1929  260.0976   74.8374   19.4592   37.9946 2475746.1   0.00012   0.00012     195.1949  101.7141  -10.2082   16.8599   18.2036 2475567.3   0.01376   0.77147
   15.1929  261.5251   74.9635   19.4481   37.9801 2475746.1   0.00011   0.00011     195.1851  100.7412  -10.2039   16.8525   18.2520 2475567.3   0.01837   0.77036
   15.1831  263.8585   75.2063   19.4490   37.9832 2475746.1   0.00008   0.00008     195.1752   99.1704  -10.0292   16.8746   18.2870 2475567.3   0.02610   0.77014
   15.2224  260.7313   74.8266   19.4366   37.9603 2475746.1   0.00014   0.00014     195.2245  101.3515  -10.3897   16.8301   18.2811 2475567.4   0.01618   0.76918
   15.2224  264.3389   75.2052   19.4379   37.9645 2475746.1   0.00013   0.00012     195.2245   98.9007  -10.1199   16.8630   18.3350 2475567.4   0.02750   0.76881
   15.1831  259.8107   74.7135   19.4447   37.9636 2475746.1   0.00009   0.00009     195.1851  101.9520  -10.4347   16.8326   18.2640 2475567.3   0.01254   0.76953
   15.1732  265.8642   75.3250   19.4485   37.9684 2475746.1   0.00009   0.00009     195.1653   97.9043  -10.0072   16.8889   18.3606 2475567.3   0.03206   0.76870
   15.0255  259.0394   74.8606   19.4206   38.0061 2475745.9   0.00004   0.00004     195.0271  102.2101  -10.1467   16.8410   18.1717 2475567.2   0.01068   0.77228
   14.9959  259.7383   74.9260   19.4063   37.9934 2475745.9   0.00004   0.00004     194.9975  101.7031  -10.1745   16.8272   18.2053 2475567.1   0.01382   0.77136
   14.9565  258.0030   74.6866   19.4168   37.9924 2475745.9   0.00002   0.00002     194.9580  102.9439  -10.3113   16.8292   18.1923 2475567.1   0.00687   0.77146
  193.3929  107.4676  -10.1501   16.6689   18.1998 2475930.8   0.01120   0.77189      13.3995  248.6973   74.6378   18.9965   38.0174 2475744.3   0.00039   0.00039
   14.9664  260.2774   74.9799   19.4062   37.9918 2475745.9   0.00003   0.00004     194.9679  101.3438  -10.1521   16.8277   18.2143 2475567.1   0.01465   0.77119
   14.8679  258.0313   74.7147   19.4110   37.9949 2475745.8   0.00001   0.00001     194.8692  102.8464  -10.2827   16.8265   18.1882 2475567.0   0.00697   0.77155
   14.8777  258.2905   74.7541   19.4119   37.9972 2475745.8   0.00001   0.00001     194.8790  102.6752  -10.2509   16.8285   18.1849 2475567.0   0.00784   0.77170
   14.8482  261.0340   75.0285   19.3955   37.9776 2475745.7   0.00002   0.00002     194.8494  100.7983  -10.1948   16.8153   18.2531 2475567.0   0.01671   0.77011
   14.8777  258.6016   74.6873   19.4079   37.9698 2475745.8   0.00001   0.00001     194.8790  102.5725  -10.4293   16.8103   18.2430 2475567.0   0.00832   0.76993
   14.8383  258.1111   74.7064   19.3946   37.9803 2475745.7   0.00002   0.00002     194.8396  102.8181  -10.3680   16.8085   18.2190 2475567.0   0.00699   0.77062
   14.8383  258.3255   74.7308   19.3934   37.9790 2475745.7   0.00003   0.00003     194.8396  102.6531  -10.3597   16.8072   18.2230 2475567.0   0.00777   0.77047
   14.8777  259.6785   74.8948   19.3951   37.9810 2475745.8   0.00002   0.00002     194.8790  101.7114  -10.2566   16.8119   18.2304 2475567.0   0.01296   0.77056
   14.8777  259.5959   74.9061   19.3988   37.9883 2475745.8   0.00000   0.00000     194.8790  101.7459  -10.2119   16.8182   18.2146 2475567.0   0.01288   0.77102
   14.8383  258.9357   74.8441   19.3989   37.9921 2475745.7   0.00002   0.00002     194.8396  102.2027  -10.2311   16.8184   18.2006 2475567.0   0.00995   0.77128
   14.8777  260.4894   75.0248   19.3955   37.9907 2475745.8   0.00002   0.00002     194.8692  101.1427  -10.1345   16.8209   18.2193 2475567.0   0.01511   0.77105
   14.8383  257.6306   74.6837   19.4019   37.9937 2475745.7   0.00001   0.00001     194.8396  103.1026  -10.3074   16.8208   18.1887 2475567.0   0.00563   0.77149
   14.8580  258.9045   74.8634   19.4008   37.9987 2475745.8   0.00003   0.00003     194.8593  102.2016  -10.1857   16.8236   18.1869 2475567.0   0.01003   0.77171
   14.8580  258.2458   74.7892   19.3959   37.9968 2475745.8   0.00001   0.00001     194.8494  102.6671  -10.2386   16.8191   18.1858 2475567.0   0.00775   0.77167
   14.8679  258.6222   74.8339   19.3988   37.9984 2475745.8   0.00001   0.00001     194.8692  102.4161  -10.2060   16.8220   18.1851 2475567.0   0.00906   0.77176
   14.8285  261.3478   75.0193   19.3731   37.9533 2475745.7   0.00002   0.00002     194.8297  100.5966  -10.3251   16.7900   18.3072 2475567.0   0.01759   0.76849
   14.8186  260.3803   74.9121   19.3778   37.9556 2475745.7   0.00001   0.00001     194.8100  101.2725  -10.3785   16.7889   18.2894 2475567.0   0.01425   0.76879
   14.8679  260.0063   74.8416   19.3941   37.9587 2475745.8   0.00001   0.00001     194.8692  101.5577  -10.3974   16.7990   18.2789 2475567.0   0.01333   0.76905
   14.8383  258.1062   74.6922   19.3943   37.9768 2475745.7   0.00002   0.00002     194.8396  102.8127  -10.3910   16.8064   18.2261 2475567.0   0.00699   0.77039
   14.8383  259.4100   74.8930   19.3956   37.9885 2475745.7   0.00002   0.00002     194.8396  101.8714  -10.2218   16.8154   18.2124 2475567.0   0.01235   0.77100
   14.8482  258.6626   74.8199   19.3993   37.9943 2475745.7   0.00002   0.00002     194.8494  102.3658  -10.2310   16.8198   18.1941 2475567.0   0.00919   0.77149
   14.8383  259.5619   74.9307   19.3963   37.9938 2475745.7   0.00001   0.00001     194.8396  101.7537  -10.1742   16.8194   18.2031 2475567.0   0.01257   0.77135
   14.8285  260.8979   75.0823   19.3969   37.9952 2475745.7   0.00001   0.00001     194.8297  100.8202  -10.0762   16.8260   18.2161 2475567.0   0.01651   0.77127
   14.8383  259.8358   74.9717   19.3977   37.9970 2475745.7   0.00001   0.00001     194.8396  101.5571  -10.1340   16.8229   18.1993 2475567.0   0.01316   0.77154
   14.8580  259.3696   74.9147   19.3927   37.9929 2475745.8   0.00002   0.00002     194.8494  101.8865  -10.1888   16.8166   18.2029 2475567.0   0.01243   0.77130
   14.8383  257.4539   74.6828   19.3851   37.9881 2475745.7   0.00001   0.00001     194.8396  103.2250  -10.3422   16.8084   18.1996 2475567.0   0.00506   0.77115
   14.8482  257.1247   74.6444   19.4067   38.0027 2475745.7   0.00003   0.00003     194.8494  103.4487  -10.2815   16.8296   18.1679 2475567.0   0.00404   0.77207
   14.8482  259.9603   74.9588   19.3820   37.9806 2475745.7   0.00002   0.00002     194.8494  101.5063  -10.2292   16.8049   18.2344 2475567.0   0.01340   0.77044
   14.8088  257.2684   74.4005   19.4307   37.9559 2475745.7   0.00002   0.00002     194.8100  103.5951  -10.6464   16.8160   18.2650 2475567.0   0.00331   0.76903
   14.8285  258.2081   74.4440   19.4035   37.9206 2475745.7   0.00002   0.00002     194.8297  103.0051  -10.8109   16.7796   18.3412 2475567.0   0.00596   0.76677
   14.8285  258.2129   74.4572   19.4214   37.9349 2475745.7   0.00002   0.00002     194.8297  102.9820  -10.7257   16.7976   18.3118 2475567.0   0.00607   0.76765
   14.8285  258.2194   74.7140   19.4002   37.9825 2475745.7   0.00002   0.00002     194.8297  102.7560  -10.3525   16.8128   18.2150 2475567.0   0.00726   0.77071
   14.8088  257.7997   74.6468   19.3815   37.9671 2475745.7   0.00004   0.00004     194.8100  103.0311  -10.4686   16.7936   18.2448 2475567.0   0.00582   0.76978
   14.8383  258.0859   74.7274   19.3959   37.9868 2475745.7   0.00001   0.00001     194.8396  102.8122  -10.3228   16.8131   18.2054 2475567.0   0.00703   0.77101
   14.8580  258.7488   74.7973   19.3929   37.9823 2475745.8   0.00003   0.00003     194.8593  102.3530  -10.3071   16.8093   18.2192 2475567.0   0.00929   0.77072
   14.8186  257.6745   74.6777   19.3951   37.9867 2475745.7   0.00004   0.00004     194.8198  103.0808  -10.3488   16.8127   18.2036 2475567.0   0.00565   0.77106
   14.8285  259.4475   74.9200   19.3949   37.9935 2475745.7   0.00000   0.00000     194.8198  101.8212  -10.1815   16.8180   18.2024 2475567.0   0.01231   0.77133
   14.8383  257.9285   74.7262   19.3950   37.9906 2475745.7   0.00001   0.00001     194.8297  102.9080  -10.3046   16.8149   18.1966 2475567.0   0.00651   0.77129
  193.3831  108.7200  -10.6917   16.7050   18.3480 2475930.8   0.01818   0.76806      13.3798  247.7631   74.0409   19.0598   37.9635 2475744.3   0.00046   0.00045
   14.9959  261.3365   75.2123   19.3201   37.9657 2475745.9   0.00003   0.00003     194.9975  100.5324  -10.1733   16.7715   18.2848 2475567.1   0.01855   0.76935
   14.7398  258.6997   74.8397   19.3720   37.9811 2475745.6   0.00005   0.00005     194.7409  102.2708  -10.2929   16.7957   18.2227 2475566.9   0.00919   0.77058
   14.7497  258.4856   74.8203   19.3758   37.9849 2475745.6   0.00003   0.00003     194.7507  102.4390  -10.2850   16.8000   18.2129 2475566.9   0.00845   0.77084
   14.7595  258.3284   74.8122   19.3822   37.9915 2475745.7   0.00003   0.00003     194.7606  102.5195  -10.2521   16.8075   18.1983 2475566.9   0.00809   0.77128
   14.7595  260.2185   75.0246   19.3751   37.9856 2475745.7   0.00000   0.00000     194.7606  101.2287  -10.1648   16.8043   18.2280 2475566.9   0.01426   0.77069
   14.7595  258.7063   74.8447   19.3765   37.9849 2475745.7   0.00001   0.00001     194.7606  102.2766  -10.2705   16.8007   18.2147 2475566.9   0.00925   0.77080
   14.7497  257.9568   74.7585   19.3795   37.9878 2475745.6   0.00005   0.00005     194.7409  102.8143  -10.3034   16.8037   18.2033 2475566.9   0.00660   0.77108
   14.7595  257.6663   74.7383   19.3867   37.9961 2475745.7   0.00002   0.00002     194.7606  102.9836  -10.2678   16.8128   18.1848 2475566.9   0.00588   0.77160
   14.7595  257.5762   74.7262   19.3862   37.9956 2475745.7   0.00004   0.00004     194.7606  103.0635  -10.2783   16.8124   18.1853 2475566.9   0.00551   0.77160
   14.7398  256.8947   74.7902   19.4296   38.0587 2475745.6   0.00002   0.00001     194.7409  103.4313   -9.9133   16.8749   18.0510 2475566.9   0.00381   0.77565
   14.7497  258.1426   74.8349   19.3779   37.9996 2475745.6   0.00001   0.00001     194.7507  102.6277  -10.2023   16.8097   18.1805 2475566.9   0.00757   0.77179
   14.7398  258.1290   74.8286   19.3798   37.9997 2475745.6   0.00001   0.00001     194.7409  102.6332  -10.2041   16.8108   18.1802 2475566.9   0.00750   0.77179
   14.7398  258.5681   74.8840   19.3788   37.9996 2475745.6   0.00005   0.00005     194.7409  102.3054  -10.1727   16.8104   18.1836 2475566.9   0.00904   0.77179
   14.7398  256.9965   74.6810   19.3811   37.9991 2475745.6   0.00007   0.00006     194.7409  103.4471  -10.2855   16.8125   18.1759 2475566.9   0.00362   0.77186
   14.7497  258.4496   74.8830   19.3745   38.0000 2475745.6   0.00000   0.00000     194.7507  102.3969  -10.1743   16.8082   18.1819 2475566.9   0.00866   0.77178
   14.7497  257.3375   74.7391   19.3739   37.9980 2475745.6   0.00006   0.00006     194.7507  103.1855  -10.2620   16.8071   18.1797 2475566.9   0.00490   0.77177
   14.7398  260.4495   75.1274   19.3701   38.0014 2475745.6   0.00006   0.00006     194.7409  101.0049  -10.0299   16.8120   18.1992 2475566.9   0.01526   0.77171
  194.5139  104.8409  -10.7135   16.7149   18.3020 2475566.7   0.00008   0.76786      14.5132  254.6968   74.4623   19.2531   37.9396 2475745.4   0.00008   0.00008
  194.4646  105.2579  -10.7566   16.7310   18.3012 2475566.6   0.00013   0.76796      14.4640  254.1892   74.3468   19.2719   37.9415 2475745.4   0.00013   0.00012
  194.3560  105.3475  -10.6299   16.7267   18.2703 2475566.5   0.00066   0.76890      14.3556  253.7951   74.4324   19.2457   37.9574 2475745.2   0.00012   0.00012
  192.5549  110.6180  -10.0749   16.6985   18.3025 2475929.9   0.02831   0.77132      12.5515  242.9172   74.2393   18.8199   38.0351 2475743.4   0.00067   0.00067
  193.6000  108.0429  -10.3833   16.7385   18.2298 2475931.0   0.01336   0.77123      13.6066  248.7636   74.2585   19.1113   38.0074 2475744.5   0.00036   0.00035
   14.4344  256.9012   74.8096   19.2560   37.9535 2475745.3   0.00013   0.00013     194.4350  103.1712  -10.4693   16.7131   18.2738 2475566.6   0.00364   0.76875
   14.4541  257.6633   74.9270   19.3032   37.9887 2475745.3   0.00015   0.00015     194.4547  102.6513  -10.2198   16.7591   18.2036 2475566.6   0.00625   0.77103
  194.4646  104.5475  -10.3096   16.7813   18.1718 2475566.6   0.00011   0.77189      14.4640  254.9709   74.6083   19.3123   38.0018 2475745.4   0.00026   0.00011
   14.7595  261.9476   75.1696   19.3752   37.9768 2475745.7   0.00005   0.00005     194.7606  100.0778  -10.1173   16.8087   18.2696 2475566.9   0.02072   0.76992
   14.7300  259.1331   74.8621   19.3758   37.9767 2475745.6   0.00003   0.00002     194.7310  102.0064  -10.3028   16.7957   18.2349 2475566.9   0.01132   0.77024
   14.7792  257.8983   74.6802   19.3817   37.9723 2475745.7   0.00001   0.00002     194.7705  102.9372  -10.4247   16.7963   18.2346 2475566.9   0.00610   0.77004
   14.7398  257.0937   74.6251   19.3838   37.9847 2475745.6   0.00005   0.00005     194.7409  103.4478  -10.3889   16.8055   18.2059 2475566.9   0.00359   0.77092
   14.7398  257.4009   74.6640   19.3783   37.9812 2475745.6   0.00003   0.00003     194.7409  103.2228  -10.3876   16.7997   18.2145 2475566.9   0.00466   0.77065
   14.7694  258.6288   74.7984   19.3705   37.9722 2475745.7   0.00001   0.00001     194.7705  102.3675  -10.3617   16.7899   18.2401 2475566.9   0.00884   0.76999
   14.7201  258.6195   74.8327   19.3735   37.9827 2475745.6   0.00005   0.00005     194.7211  102.3194  -10.2885   16.7972   18.2188 2475566.9   0.00889   0.77068
   14.7989  259.9854   74.9566   19.3689   37.9714 2475745.7   0.00002   0.00002     194.8001  101.4388  -10.2767   16.7919   18.2542 2475566.9   0.01342   0.76981
   14.7398  255.4682   74.9034   19.5789   38.2244 2475745.6   0.00001   0.00001     194.7310  104.2050   -8.9633   17.0656   17.6951 2475566.9   0.00261   0.78625
   14.7595  257.0970   74.6375   19.3692   37.9783 2475745.7   0.00003   0.00003     194.7606  103.4107  -10.4158   16.7937   18.2194 2475566.9   0.00381   0.77050
   14.7891  258.2410   74.7689   19.3773   37.9806 2475745.7   0.00004   0.00004     194.7902  102.6436  -10.3347   16.7986   18.2199 2475566.9   0.00762   0.77061
   14.7201  258.1998   74.8191   19.3742   37.9919 2475745.6   0.00000   0.00000     194.7211  102.5736  -10.2482   16.8029   18.1970 2475566.9   0.00768   0.77126
   14.7792  258.9214   74.8476   19.3736   37.9776 2475745.7   0.00005   0.00005     194.7804  102.1497  -10.3059   16.7953   18.2314 2475566.9   0.01169   0.77037
   14.7595  259.9162   74.9711   19.3642   37.9739 2475745.7   0.00003   0.00003     194.7606  101.4743  -10.2596   16.7900   18.2482 2475566.9   0.01311   0.77000
   14.7497  257.1970   74.6634   19.3927   37.9963 2475745.6   0.00004   0.00004     194.7507  103.3683  -10.3090   16.8170   18.1822 2475566.9   0.00404   0.77165
   14.7595  257.0263   74.6380   19.3868   37.9917 2475745.7   0.00005   0.00005     194.7606  103.4962  -10.3469   16.8116   18.1911 2475566.9   0.00346   0.77138
   14.7497  256.5294   74.6516   19.3875   38.0106 2475745.6   0.00002   0.00001     194.7507  103.7685  -10.2412   16.8242   18.1507 2475566.9   0.00271   0.77257
   14.7497  256.6353   74.6694   19.3873   38.0113 2475745.6   0.00001   0.00001     194.7507  103.6936  -10.2289   16.8241   18.1494 2475566.9   0.00273   0.77261
   14.7497  256.9382   74.6856   19.3743   37.9977 2475745.6   0.00004   0.00004     194.7507  103.4954  -10.2934   16.8081   18.1787 2475566.9   0.00345   0.77176
   14.7497  257.6535   74.7874   19.3716   37.9986 2475745.6   0.00001   0.00001     194.7507  102.9483  -10.2332   16.8059   18.1799 2475566.9   0.00603   0.77173
   14.7398  258.1847   74.8425   19.3691   37.9946 2475745.6   0.00004   0.00004     194.7409  102.5717  -10.2238   16.8018   18.1915 2475566.9   0.00777   0.77148
   14.7398  257.3337   74.7227   19.3760   37.9956 2475745.6   0.00002   0.00002     194.7409  103.2070  -10.2831   16.8069   18.1846 2475566.9   0.00476   0.77158
   14.7398  259.3019   74.9657   19.3605   37.9871 2475745.6   0.00006   0.00006     194.7310  101.8164  -10.1969   16.7941   18.2156 2475566.9   0.01169   0.77093
   14.7398  256.8102   74.6722   19.3733   37.9978 2475745.6   0.00005   0.00005     194.7409  103.5527  -10.2971   16.8078   18.1782 2475566.9   0.00311   0.77177
   14.7398  256.7651   74.6418   19.3614   37.9845 2475745.6   0.00001   0.00001     194.7409  103.6311  -10.3863   16.7937   18.2057 2475566.9   0.00278   0.77087
   14.7398  256.4226   74.6244   19.3796   38.0025 2475745.6   0.00002   0.00002     194.7409  103.8287  -10.2962   16.8151   18.1676 2475566.9   0.00266   0.77204
   14.7398  256.7934   74.6798   19.3735   38.0002 2475745.6   0.00005   0.00005     194.7409  103.5621  -10.2815   16.8093   18.1732 2475566.9   0.00308   0.77192
   14.7595  257.7921   74.7712   19.3830   37.9979 2475745.7   0.00001   0.00001     194.7606  102.8941  -10.2437   16.8118   18.1818 2475566.9   0.00633   0.77170
   14.7595  258.4761   74.8063   19.3767   37.9824 2475745.7   0.00005   0.00005     194.7606  102.4624  -10.3055   16.7991   18.2179 2475566.9   0.00838   0.77070
   14.7694  256.9699   74.6239   19.3781   37.9846 2475745.7   0.00004   0.00004     194.7705  103.5075  -10.3892   16.8026   18.2059 2475566.9   0.00340   0.77092
   14.7300  256.8871   74.6634   19.3857   38.0012 2475745.6   0.00001   0.00001     194.7310  103.5319  -10.2834   16.8165   18.1712 2475566.9   0.00318   0.77194
   14.7595  258.5940   74.8868   19.3622   37.9890 2475745.7   0.00001   0.00001     194.7606  102.2851  -10.2286   16.7952   18.2060 2475566.9   0.00920   0.77107
   14.7595  256.4359   74.6572   19.3962   38.0202 2475745.7   0.00001   0.00000     194.7606  103.8263  -10.1869   16.8350   18.1303 2475566.9   0.00279   0.77319
   14.7398  257.5498   74.7515   19.3617   37.9869 2475745.6   0.00001   0.00001     194.7409  103.0209  -10.3126   16.7935   18.2038 2475566.9   0.00561   0.77099
   14.7497  257.2922   74.6697   19.3863   37.9909 2475745.6   0.00001   0.00001     194.7409  103.2921  -10.3335   16.8101   18.1938 2475566.9   0.00431   0.77127
   14.7891  257.7137   74.7660   19.3727   37.9923 2475745.7   0.00004   0.00004     194.7902  102.9559  -10.2775   16.8031   18.1929 2475566.9   0.00615   0.77140
   14.7989  258.1286   74.7638   19.3784   37.9833 2475745.7   0.00002   0.00002     194.7902  102.7262  -10.3243   16.8009   18.2134 2475566.9   0.00721   0.77074
   14.7989  260.0879   75.0023   19.3657   37.9776 2475745.7   0.00002   0.00002     194.8001  101.3510  -10.2221   16.7942   18.2429 2475566.9   0.01385   0.77019
   14.7989  257.3514   74.7243   19.3888   38.0034 2475745.7   0.00001   0.00001     194.8001  103.2201  -10.2396   16.8191   18.1679 2475566.9   0.00494   0.77211
   14.7891  261.2767   75.1455   19.3774   37.9888 2475745.7   0.00001   0.00001     194.7902  100.5045  -10.0745   16.8134   18.2355 2475566.9   0.01784   0.77077
   14.7595  258.2597   74.7927   19.3509   37.9690 2475745.7   0.00002   0.00002     194.7507  102.5948  -10.3867   16.7769   18.2443 2475566.9   0.00766   0.76982
   14.3654  256.0143   74.6162   19.2915   37.9576 2475745.3   0.00011   0.00011     194.3659  103.8557  -10.5386   16.7381   18.2641 2475566.5   0.00014   0.76897
   14.8285  259.1212   74.8304   19.3559   37.9564 2475745.7   0.00003   0.00003     194.8297  102.0731  -10.4275   16.7740   18.2762 2475567.0   0.01210   0.76894


==> 2016 Segon et al A&A paper/new plots/2008GVids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  180.1324  127.8407   -7.9623   19.2813   21.9466 2460211.3   0.16034   0.72560       0.1293  207.6411   67.8173   18.3655   38.1363 2460390.1   0.00346   0.00358
  185.0328  127.1634   -9.2930   18.4170   20.9496 2460216.3   0.13479   0.73772       5.0396  214.3407   68.7125   18.2811   38.0559 2460395.0   0.00244   0.00250
  186.8592  113.8535  -11.1754   17.5041   19.1071 2460218.1   0.07357   0.75688       6.8614  239.3509   71.4290   19.5989   37.9562 2460396.9   0.00208   0.00209
  186.8396  113.8039  -10.1365   17.2202   18.9279 2460218.1   0.06785   0.76120       6.8317  235.9669   72.7078   19.0349   38.0300 2460396.9   0.00107   0.00107
  185.8672  124.0211   -9.9951   18.1835   20.3454 2460217.1   0.12151   0.74505       5.8616  221.7654   69.5872   18.7717   38.0381 2460395.9   0.00216   0.00220
  185.6512  118.3837  -10.3286   17.7273   19.6109 2460216.9   0.09713   0.75245       5.6537  229.9399   71.1015   19.0986   38.0112 2460395.7   0.00186   0.00188
  184.9444  124.0066   -9.2386   17.7594   20.4378 2460216.2   0.11693   0.74132       4.9505  215.8136   70.3653   17.9883   37.9992 2460395.0   0.00212   0.00217
  181.8656  126.9605   -8.5529   18.8372   21.4503 2460213.0   0.14842   0.73014       1.8569  210.9343   68.4485   18.3389   38.0894 2460391.8   0.00220   0.00227
  183.6887  126.2671   -7.9860   17.8784   20.8547 2460214.9   0.12395   0.73801       3.6919  207.0394   69.8492   17.3791   38.0522 2460393.7   0.00252   0.00259
  187.0263  114.2439   -9.9254   17.1143   18.9371 2460218.3   0.06773   0.76127       7.0197  234.2126   73.0015   18.8072   38.0318 2460397.0   0.00105   0.00105
  182.7573  119.0742   -9.6647   17.9540   20.0340 2460213.9   0.11171   0.74731       2.7598  225.1287   71.0560   18.9295   38.0280 2460392.7   0.00298   0.00302
  185.2585  119.7110   -9.8297   17.4642   19.8347 2460216.5   0.09965   0.74846       5.2575  224.0002   71.5549   18.4150   37.9759 2460395.3   0.00250   0.00253
  186.9968  121.1835   -9.8277   17.3455   19.7902 2460218.3   0.09695   0.74964       6.9900  222.3895   71.4264   18.1816   37.9792 2460397.0   0.00186   0.00189
  186.0440  121.7634   -9.1992   17.4270   19.8866 2460217.3   0.10088   0.74960       6.0398  219.1776   71.4966   18.0118   38.0276 2460396.1   0.00135   0.00137
  184.3557  122.5768  -10.6103   18.6259   20.4687 2460215.6   0.13108   0.74104       4.3560  226.4465   68.8906   19.5672   38.0227 2460394.4   0.00151   0.00153
  181.9831  126.3310   -8.6676   18.8332   21.3040 2460213.1   0.14636   0.73304       1.9859  212.7055   68.6691   18.4955   38.1021 2460392.0   0.00230   0.00236
  179.2029  125.8680   -8.2692   18.7261   21.8069 2460210.3   0.15349   0.72017     359.1953  207.5189   68.6641   18.0585   37.9971 2460389.2   0.00400   0.00414
  186.5449  116.7893   -9.8706   17.3031   19.2445 2460217.8   0.08138   0.75739       6.5447  230.1933   72.3542   18.7183   38.0312 2460396.6   0.00100   0.00100
  187.0754  116.1957  -10.1749   17.3126   19.1609 2460218.3   0.07788   0.75843       7.0791  232.5726   72.2249   18.8976   38.0192 2460397.1   0.00128   0.00129
  179.6040  128.4775   -6.6922   18.9469   21.9797 2460210.7   0.15093   0.72651     359.6126  199.9812   68.0668   17.5060   38.1596 2460389.6   0.00390   0.00407
  186.8003  113.6166   -9.7904   16.9450   18.9240 2460218.1   0.06438   0.76143       6.8020  233.5789   73.4809   18.5963   38.0135 2460396.8   0.00201   0.00202
  179.8780  130.5056   -7.1997   19.7109   22.5235 2460211.0   0.16886   0.72010     359.8809  202.2542   66.5561   18.0930   38.2056 2460389.8   0.00298   0.00311
  182.5613  124.7766   -8.9171   18.5337   20.9139 2460213.7   0.13641   0.73819       2.5614  215.4518   69.3842   18.5369   38.0836 2460392.5   0.00268   0.00274
  185.6512  123.6572   -9.7610   18.3638   20.2305 2460216.9   0.12148   0.74960       5.6537  222.9740   69.6181   19.0158   38.1074 2460395.7   0.00203   0.00206
  186.7119  114.0327  -11.0172   17.6608   19.0560 2460218.0   0.07561   0.75946       6.7129  239.6529   71.2163   19.7798   38.0033 2460396.7   0.00205   0.00206
  183.4533  120.5172   -9.5899   18.1806   20.0910 2460214.6   0.11627   0.74918       3.4540  224.5948   70.5285   19.0587   38.0782 2460393.4   0.00271   0.00275
  177.9611  129.2174   -4.0374   18.0239   22.1298 2460209.0   0.13096   0.71865     357.9624  181.9032   67.1637   15.6033   38.0904 2460387.9   0.00310   0.00333
  186.4368  121.7357   -9.6625   17.6246   19.8680 2460217.7   0.10317   0.74983       6.4358  222.3515   71.0297   18.4011   38.0320 2460396.5   0.00090   0.00091
  178.0784  126.1531   -8.2525   19.4393   22.1345 2460209.2   0.16856   0.71936     358.0817  209.4104   67.9411   18.7130   38.0830 2460388.0   0.00429   0.00443
  180.7001  122.4292  -10.3988   18.7628   21.1728 2460211.8   0.14861   0.72592       0.6954  221.7338   68.7021   19.3256   37.9210 2460390.7   0.00344   0.00350
  179.7116  123.4231   -8.9212   18.9620   21.2475 2460210.8   0.14984   0.73171     359.7120  216.6020   69.1392   19.0124   38.0800 2460389.7   0.00285   0.00291
  177.5115  126.7808   -7.4394   19.4044   22.2640 2460208.6   0.16647   0.71927     357.5048  204.9152   68.0106   18.2981   38.1206 2460387.5   0.00449   0.00466
  180.4554  123.4831   -9.9226   18.8430   21.3328 2460211.6   0.15186   0.72486       0.4571  218.8566   68.6417   19.1194   37.9573 2460390.4   0.00300   0.00307
  185.3861  123.3297  -11.1313   18.7611   20.5076 2460216.6   0.13390   0.74055       5.3863  228.0458   68.2520   19.8133   38.0047 2460395.4   0.00173   0.00175
  180.5435  120.5251  -10.1252   18.6685   20.7563 2460211.7   0.13840   0.73465       0.5365  224.3544   69.4183   19.4906   37.9875 2460390.5   0.00316   0.00321
  181.2583  123.8389   -9.8658   19.0018   21.1935 2460212.4   0.15089   0.73050       1.2614  220.2615   68.4842   19.3406   38.0257 2460391.2   0.00265   0.00270
  180.1618  120.2936  -10.1311   18.7110   20.7886 2460211.3   0.13982   0.73419       0.1690  224.5277   69.3938   19.5475   37.9856 2460390.1   0.00347   0.00353
  179.2420  123.0348   -9.3370   19.0838   21.3625 2460210.3   0.15482   0.72894     359.2450  218.2084   68.8039   19.2661   38.0404 2460389.2   0.00403   0.00412
  184.6795  126.7264   -8.7010   18.2317   20.8281 2460215.9   0.12917   0.74012       4.6830  212.0054   69.2732   17.9784   38.0834 2460394.7   0.00206   0.00211
  179.7410  123.6072   -9.0066   19.0267   21.2970 2460210.9   0.15161   0.73193     359.7418  216.8280   68.9633   19.0787   38.0780 2460389.7   0.00382   0.00391
  181.8949  125.6675   -8.8543   19.0400   21.2005 2460213.1   0.14802   0.73738       1.8867  215.7107   68.6287   18.9131   38.1402 2460391.9   0.00329   0.00337


==> 2016 Segon et al A&A paper/new plots/2008GVids/BIN-tout/EARTHRAD-Q2000-2100.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  180.1318  127.8375   -7.9690   19.2811   21.9463 2472630.0   0.16022   0.72560       0.1302  207.6545   67.8206   18.3674   38.1368 2472443.6   0.00349   0.00361
   16.1695  258.7063   74.4605   19.6035   38.0317 2472459.8   0.00038   0.00038     196.1736  103.3894  -10.2076   16.9688   18.1050 2472281.0   0.01039   0.77446
  188.7812  116.7930  -10.8511   17.6012   19.0691 2472273.5   0.07763   0.76153       8.7814  236.5142   71.1952   19.4714   38.0326 2472452.3   0.00171   0.00172
  185.0319  127.1597   -9.2998   18.4169   20.9493 2472635.0   0.13482   0.73772       5.0309  214.3327   68.7024   18.2845   38.0565 2472448.5   0.00248   0.00253
  132.9603  119.6958    8.2693   23.7337   33.3260 2472581.2   0.15313   0.34959     312.9690  130.3993   40.9875   18.5177   38.0599 2472396.6   0.00528   0.01080
   14.2786  257.7401   74.1416   19.5608   37.9624 2472457.9   0.00008   0.00008     194.2781  103.3541  -10.7133   16.8879   18.2551 2472279.1   0.00218   0.76905
   15.9431  256.5170   75.2391   19.0696   37.9429 2472459.5   0.00002   0.00002     195.9464  103.5918  -10.3473   16.6183   18.2882 2472280.8   0.00815   0.76896
   14.6432  256.6092   74.3438   19.4395   37.9687 2472458.2   0.00035   0.00035     194.6433  103.9786  -10.6031   16.8293   18.2383 2472279.5   0.00068   0.77015
   15.0963  260.6157   74.6249   19.5135   37.9639 2472458.7   0.00040   0.00040     195.0973  101.5371  -10.4583   16.8721   18.2693 2472279.9   0.01425   0.76994
  187.4736  116.6120  -10.7341   17.4724   19.2464 2472272.2   0.08135   0.75622       7.4761  234.3236   71.5162   19.1903   37.9888 2472451.0   0.00126   0.00126
  186.8644  113.8597  -11.1821   17.5053   19.1068 2472271.6   0.07341   0.75687       6.8626  239.3659   71.4298   19.6011   37.9568 2472450.3   0.00211   0.00212
  181.7963  124.0739   -9.8106   18.3716   21.1713 2472631.7   0.14128   0.72685       1.7984  216.5454   69.1165   18.5414   37.9200 2472445.2   0.00371   0.00380
  185.8626  124.0120  -10.0020   18.1826   20.3451 2472270.6   0.12142   0.74504       5.8628  221.7801   69.5896   18.7737   38.0387 2472449.3   0.00219   0.00223
  185.6601  118.3952  -10.3351   17.7294   19.6106 2472635.6   0.09730   0.75244       5.6549  229.9555   71.1030   19.1007   38.0118 2472449.1   0.00189   0.00191
  184.9435  124.0027   -9.2457   17.7594   20.4375 2472634.9   0.11696   0.74131       4.9417  215.8036   70.3549   17.9916   37.9997 2472448.4   0.00215   0.00220
  192.2074  112.0011  -10.9941   17.0724   18.4813 2472277.0   0.03903   0.76701      12.2081  244.5185   72.6485   19.4023   37.9977 2472455.8   0.00008   0.00007
  192.6903  110.6481  -10.7518   16.9577   18.3591 2472277.5   0.03052   0.76942      12.6915  245.9259   73.1976   19.3172   38.0097 2472456.2   0.00035   0.00035
   14.8107  257.0015   74.3213   19.4337   37.9474 2472458.4   0.00071   0.00071     194.8110  103.8299  -10.7278   16.8142   18.2816 2472279.6   0.00202   0.76782
  192.6805  108.3885  -10.9421   16.7785   18.4064 2472277.5   0.01945   0.76615      12.6816  248.6114   73.6936   19.2110   37.9430 2472456.2   0.00047   0.00047
   14.6136  257.5974   74.1884   19.5679   37.9822 2472458.2   0.00023   0.00023     194.6136  103.5507  -10.5903   16.9060   18.2112 2472279.4   0.00516   0.77042
   17.3109  262.8724   75.2703   19.3976   37.9681 2472460.9   0.00068   0.00068     197.3099  100.6744  -10.1023   16.8652   18.3090 2472282.2   0.02735   0.77001
  187.9061  120.3911  -10.5036   17.6744   19.5840 2472272.6   0.09582   0.75464       7.9014  228.8835   70.7939   18.9474   38.0155 2472451.4   0.00215   0.00217
  187.6506  116.4095  -10.2596   17.0348   19.2180 2472272.4   0.07493   0.75566       7.6443  230.8463   72.6044   18.5227   37.9598 2472451.1   0.00156   0.00157
  191.4487  112.6784  -11.0941   17.2667   18.5415 2472276.2   0.04641   0.76667      11.4483  244.1769   72.0867   19.6219   38.0142 2472455.0   0.00015   0.00015
  131.1986  119.1337    8.6413   24.2783   34.0045 2472579.3   0.14058   0.32431     311.2029  129.3274   39.9684   19.1923   38.2202 2472394.9   0.00504   0.01067
   16.6517  259.5742   74.9199   19.3977   37.9818 2472460.3   0.00087   0.00087     196.6577  102.5847  -10.2561   16.8364   18.2235 2472281.5   0.01563   0.77090
  194.4360  106.1706  -10.8438   17.0137   18.1939 2472279.3   0.00198   0.77141      14.4363  254.5169   73.4795   19.6983   37.9978 2472458.0   0.00003   0.00003
  185.2085  117.0376   -9.9477   17.2965   19.5095 2472635.1   0.08835   0.75290       5.1993  228.1519   72.2460   18.5833   37.9774 2472448.7   0.00300   0.00303
  181.0716  123.3104   -8.6161   17.9465   20.9589 2472630.9   0.12954   0.73103       1.0737  211.3823   70.3662   17.8456   37.9653 2472444.5   0.00311   0.00319
  180.6897  121.0967   -9.1080   18.3455   20.6382 2472630.5   0.13021   0.73919       0.6864  219.4477   70.3942   18.8003   38.0451 2472444.1   0.00322   0.00328
  182.1098  120.7174   -8.6633   17.6432   20.2914 2472632.0   0.11275   0.74298       2.1060  216.2376   71.6227   18.0066   38.0158 2472445.5   0.00299   0.00304
  137.8386  121.9220    7.6577   23.7902   32.4592 2472586.3   0.18460   0.41418     317.8364  133.8368   43.0144   17.8511   38.1931 2472401.4   0.00603   0.01139
  192.8382  110.9070  -11.3340   17.0404   18.4814 2472277.6   0.03193   0.76550      12.8296  246.9948   72.5974   19.5068   37.9547 2472456.4   0.00005   0.00005
  194.9393  105.6605  -10.9988   16.9563   18.2568 2472279.8   0.00073   0.76924      14.9387  255.5021   73.6025   19.6460   37.9609 2472458.5   0.00021   0.00022
  191.3699  111.7564  -10.9726   16.9987   18.5600 2472276.2   0.04103   0.76533      11.3694  243.6668   72.8243   19.2722   37.9746 2472454.9   0.00078   0.00078
  192.5622  108.8310  -11.1957   17.0933   18.3601 2472277.4   0.02349   0.76848      12.5633  250.1051   72.7324   19.7055   37.9777 2472456.1   0.00088   0.00088
  194.8505  104.9318  -10.7946   16.9670   18.2091 2472279.7   0.00027   0.77109      14.8501  256.2684   73.7708   19.6584   37.9824 2472458.4   0.00027   0.00027
  188.6829  117.1762  -10.7972   17.2294   19.2353 2472273.4   0.07703   0.75640       8.6826  233.0410   71.8283   18.8614   37.9525 2472452.2   0.00216   0.00218
  138.9898  122.7844    7.1797   23.2722   32.1474 2472587.5   0.18513   0.41315     318.9913  135.1875   43.0356   17.5581   38.0190 2472402.6   0.00614   0.01150
  194.1696  106.0208   -8.7465   16.9932   17.6549 2472279.0   0.00091   0.78702      14.1703  251.4514   75.0321   19.3713   38.2514 2472457.7   0.00043   0.00043
   16.5435  260.9404   74.5332   19.5898   37.9717 2472460.2   0.00035   0.00035     196.5391  102.1505  -10.4658   16.9384   18.2516 2472281.4   0.01722   0.77062
   16.4943  262.4161   75.0480   19.5067   38.0036 2472460.1   0.00072   0.00071     196.4996  100.7625  -10.0192   16.9258   18.2194 2472281.4   0.02385   0.77193
   16.2581  264.3713   74.9156   19.6318   38.0031 2472459.9   0.00029   0.00029     196.2625   99.6273  -10.0333   17.0072   18.2518 2472281.1   0.02844   0.77185
   16.1990  260.6049   74.6920   19.5446   37.9934 2472459.8   0.00116   0.00116     196.2033  102.0204  -10.2763   16.9210   18.2067 2472281.1   0.01647   0.77099
  189.6765  119.6859  -10.4457   17.6427   19.1843 2472274.4   0.08474   0.76287       9.6709  231.9662   71.0440   19.1465   38.0812 2472453.2   0.00157   0.00158
   15.7560  259.8816   74.2841   19.6724   37.9990 2472459.4   0.00068   0.00068     195.7588  102.6505  -10.4404   16.9847   18.1817 2472280.6   0.01161   0.77170
   16.0809  259.2135   74.3655   19.5847   37.9819 2472459.7   0.00103   0.00103     196.0847  103.1244  -10.5139   16.9291   18.2120 2472280.9   0.01066   0.77050
   16.7108  263.9778   74.9503   19.5885   37.9890 2472460.3   0.00053   0.00053     196.7071  100.0627  -10.1077   16.9787   18.2747 2472281.6   0.02811   0.77104
   15.7364  259.3223   74.4091   19.5847   37.9905 2472459.3   0.00067   0.00067     195.7292  102.8572  -10.4408   16.9303   18.1966 2472280.6   0.01044   0.77118
   15.6576  258.5754   74.1205   19.6824   38.0060 2472459.3   0.00118   0.00118     195.6601  103.5833  -10.4989   16.9918   18.1568 2472280.5   0.00674   0.77170
  187.6604  126.0530   -8.5811   17.9299   20.0579 2472272.4   0.11053   0.75609       7.6542  215.0686   70.2056   17.9977   38.1814 2472451.1   0.00155   0.00158
  192.9663  107.7851  -10.8968   16.9292   18.3024 2472277.8   0.01571   0.76905      12.9676  250.6457   73.4337   19.4800   37.9804 2472456.5   0.00047   0.00047
  184.8847  127.6289   -9.8070   18.9166   21.1477 2472634.8   0.14619   0.73573       4.8823  217.5010   67.8570   18.9016   38.0794 2472448.3   0.00214   0.00218
   16.0218  259.8627   75.0058   19.3632   37.9759 2472459.6   0.00042   0.00042     196.0255  102.0307  -10.2374   16.8073   18.2416 2472280.9   0.01556   0.77051
  193.7060  107.3291  -10.8864   16.9727   18.2460 2472278.5   0.01171   0.76976      13.7070  252.1307   73.4123   19.5824   37.9911 2472457.3   0.00033   0.00034
  195.8872  105.8837  -10.8459   16.9010   18.2289 2472280.7   0.00017   0.77084      15.8939  255.2760   73.8978   19.5331   37.9686 2472459.5   0.00017   0.00017
   16.3762  261.7712   74.9501   19.5157   38.0038 2472460.0   0.00070   0.00069     196.3811  101.1742  -10.0773   16.9229   18.2061 2472281.2   0.02178   0.77203
   16.1498  260.2944   73.6437   19.8693   37.9526 2472459.8   0.00002   0.00002     196.1440  103.2519  -10.9855   17.0723   18.2708 2472281.0   0.01061   0.76972
  181.4339  127.5470   -7.8791   18.5420   21.5662 2472631.3   0.14396   0.72829       1.4410  205.4121   68.5849   17.6829   38.0628 2472444.9   0.00368   0.00381
  183.1976  124.1080   -9.5798   18.4792   20.7918 2472633.1   0.13460   0.73803       3.1972  218.8620   69.3090   18.7848   38.0377 2472446.6   0.00283   0.00288
  183.6879  126.2634   -7.9932   17.8783   20.8543 2472633.6   0.12386   0.73800       3.6930  207.0547   69.8528   17.3810   38.0527 2472447.1   0.00255   0.00262
  186.9430  116.5349  -10.3264   17.2213   19.2904 2472271.7   0.07968   0.75608       6.9418  231.3575   72.2239   18.7354   37.9725 2472450.4   0.00269   0.00271
  187.3361  115.4718   -8.9700   16.6809   18.9628 2472272.1   0.06564   0.76262       7.3376  226.4808   74.1727   17.9009   38.0384 2472450.8   0.00225   0.00226
  188.5747  115.7620  -10.5927   17.3306   18.9978 2472273.3   0.07131   0.76105       8.5738  235.8454   71.9761   19.1486   38.0150 2472452.1   0.00135   0.00135
  182.7565  119.0705   -9.6717   17.9541   20.0337 2472632.6   0.11173   0.74730       2.7509  225.1115   71.0468   18.9328   38.0286 2472446.2   0.00301   0.00305
  185.2576  119.7070   -9.8369   17.4643   19.8344 2472635.2   0.09963   0.74845       5.2488  223.9844   71.5451   18.4182   37.9764 2472448.7   0.00253   0.00256
   33.5921   87.8573  -48.4047   17.4606   37.9374 2472477.6   0.00538   0.00543     213.5957   96.2779   51.4744   17.2808   20.1527 2472298.6   0.11382   0.75296
  187.2673  116.5341   -9.6645   17.0881   19.1218 2472272.0   0.07499   0.75980       7.2683  229.3859   72.8809   18.4650   38.0337 2472450.8   0.00148   0.00149
  190.1784  111.7393  -11.0519   17.4084   18.5287 2472274.9   0.04821   0.76797      10.1845  245.3369   71.8568   19.8619   38.0337 2472453.7   0.00124   0.00124
  191.3403  111.3997  -10.5236   16.7073   18.5442 2472276.1   0.03742   0.76517      11.3398  241.4541   73.7861   18.7943   37.9673 2472454.9   0.00078   0.00078
  192.4833  110.2235  -10.0596   16.6927   18.2893 2472277.3   0.02684   0.77161      12.4844  243.4624   74.3044   18.8347   38.0346 2472456.0   0.00086   0.00086
  180.8464  128.1177   -8.2434   18.9206   21.9043 2472630.7   0.15550   0.72260       0.8453  206.6647   67.8222   18.0301   38.0512 2472444.3   0.00396   0.00410
  186.9921  121.1737   -9.8347   17.3448   19.7899 2472271.7   0.09701   0.74963       6.9913  222.4061   71.4287   18.1836   37.9798 2472450.5   0.00189   0.00192
  182.9036  120.5241   -9.5004   18.0225   20.2123 2472632.8   0.11670   0.74585       2.9096  222.5152   70.7750   18.7710   38.0348 2472446.4   0.00340   0.00346
  188.6436  121.2621  -10.4066   17.7067   19.5536 2472273.4   0.09605   0.75649       8.6430  228.1930   70.6729   18.9114   38.0445 2472452.1   0.00181   0.00183
  179.0948  120.7109   -8.9325   18.5347   20.8442 2472628.9   0.13701   0.73681     359.0967  218.6963   70.3108   18.9083   38.0479 2472442.5   0.00447   0.00455
  189.5879  115.9479  -10.0432   16.9698   18.8744 2472274.3   0.06371   0.76356       9.5918  232.8799   72.9738   18.5785   38.0249 2472453.1   0.00138   0.00139
   16.0711  259.8459   74.9476   19.4287   38.0037 2472459.7   0.00106   0.00106     196.0650  102.1491  -10.1148   16.8600   18.1818 2472280.9   0.01518   0.77172
  177.1300  126.8263   -7.1659   19.1008   22.3222 2472626.9   0.16254   0.71465     357.1275  201.5764   68.1237   17.8396   38.0636 2472440.5   0.00421   0.00439
  188.8009  120.4126  -10.2474   17.5082   19.4177 2472273.5   0.08961   0.75712       8.8012  228.2321   71.2216   18.7452   38.0398 2472452.3   0.00097   0.00098
  179.2024  125.8648   -8.2761   18.7261   21.8066 2472629.0   0.15351   0.72016     359.1961  207.5331   68.6673   18.0604   37.9976 2472442.6   0.00403   0.00416
  187.5130  121.6723   -9.0356   17.3597   19.5782 2472272.2   0.09316   0.75731       7.5157  220.3231   71.8008   18.0345   38.0884 2472451.0   0.00161   0.00162
  193.5284  109.7854  -10.0490   16.3836   18.3527 2472278.3   0.02097   0.76775      13.5296  242.5717   75.0843   18.4154   37.9720 2472457.1   0.00028   0.00029
  187.0707  116.1856  -10.1818   17.3121   19.1606 2472271.8   0.07786   0.75842       7.0705  232.5522   72.2158   18.9006   38.0198 2472450.6   0.00131   0.00132
   15.7167  259.1934   74.6781   19.4448   37.9704 2472459.3   0.00029   0.00029     195.7094  102.6318  -10.4287   16.8415   18.2415 2472280.6   0.01140   0.77021
  189.7159  114.7603  -10.3341   16.9851   18.8065 2472274.5   0.05927   0.76409       9.7203  235.8295   72.9193   18.7868   38.0070 2472453.2   0.00187   0.00187
  180.9932  124.4359   -9.6074   19.0911   21.3179 2472630.8   0.15365   0.73121       0.9943  218.6524   68.3791   19.2595   38.0484 2472444.4   0.00414   0.00423
   75.1022   93.1562   -0.3209   16.8525   37.9129 2472520.6   0.00610   0.01209     255.1077   93.4636   34.2722   24.1496   32.6965 2472339.8   0.17852   0.46207
   17.2322  263.5037   74.9764   19.5427   37.9729 2472460.9   0.00136   0.00136     197.2309  100.5390  -10.1949   16.9489   18.3020 2472282.1   0.02791   0.76956
  191.6162  109.6191  -10.2941   16.7173   18.3683 2472276.4   0.02807   0.76941      11.6161  244.4000   74.1310   18.9219   38.0038 2472455.2   0.00137   0.00137
   15.5788  262.0520   74.4691   19.6802   37.9889 2472459.2   0.00016   0.00016     195.5811  101.0736  -10.3676   16.9907   18.2301 2472280.4   0.01861   0.77117
  182.3547  125.4168   -8.8585   18.4937   21.0905 2472632.2   0.13881   0.73417       2.3541  213.3745   69.1977   18.3304   38.0528 2472445.8   0.00282   0.00289
  184.5609  119.5259   -9.4727   17.5988   19.8072 2472634.5   0.10160   0.75074       4.5652  223.7063   71.6285   18.5078   38.0316 2472448.0   0.00234   0.00237
  182.8447  124.7433   -8.6304   18.4487   20.7836 2472632.7   0.13219   0.74246       2.8501  214.7300   69.6900   18.4096   38.1164 2472446.3   0.00342   0.00349
  190.5033  115.2876  -10.3914   17.0201   18.7660 2472275.3   0.05864   0.76421      10.5006  236.0604   72.7680   18.8345   38.0188 2472454.0   0.00053   0.00053
  186.0001  118.3357   -9.6370   17.2813   19.4976 2472270.7   0.08883   0.75474       6.0015  225.8232   72.2412   18.3954   38.0132 2472449.5   0.00254   0.00256
  190.3556  110.3048  -11.0029   17.1561   18.5000 2472275.1   0.03930   0.76644      10.3524  246.1591   72.5560   19.5983   37.9950 2472453.9   0.00099   0.00099
  193.0156  108.9349  -10.8934   16.7579   18.4011 2472277.8   0.02047   0.76652      13.0169  247.8196   73.7411   19.1479   37.9481 2472456.6   0.00036   0.00036
  192.3650  106.4702  -10.9438   17.0075   18.2815 2472277.2   0.01217   0.76973      12.3660  252.6873   73.2852   19.6658   37.9832 2472455.9   0.00119   0.00118
   16.3565  259.1947   74.4752   19.5213   37.9674 2472460.0   0.00082   0.00083     196.3514  103.1463  -10.5468   16.8891   18.2424 2472281.2   0.01214   0.76994
   78.2213   93.8037   -0.9123   17.3778   37.7432 2472523.8   0.00648   0.01242     258.2157   95.7122   35.3228   24.0679   33.1312 2472342.8   0.18082   0.42435
  186.5992  115.2078  -10.2575   17.2789   19.1360 2472271.3   0.07572   0.75805       6.5954  233.7350   72.3529   18.9532   38.0044 2472450.1   0.00165   0.00166
  192.2960  107.5605  -10.9600   16.9943   18.3157 2472277.1   0.01766   0.76824      12.2969  250.9453   73.2204   19.5893   37.9822 2472455.8   0.00015   0.00015
  194.6926  106.2235  -10.9787   16.9912   18.2348 2472279.5   0.00299   0.76954      14.6924  254.6722   73.4580   19.6792   37.9762 2472458.3   0.00065   0.00065
  131.1220  119.9888    8.7625   24.3806   34.3693 2472579.3   0.12751   0.30222     311.1217  129.8217   38.6129   19.5314   38.2356 2472394.8   0.00495   0.01092
  191.6260  113.6551  -10.7248   17.0659   18.5752 2472276.4   0.04817   0.76667      11.6260  240.8526   72.6713   19.1802   38.0175 2472455.2   0.00025   0.00025
  191.1630  114.9361   -9.9921   16.6368   18.7124 2472275.9   0.05162   0.76378      11.1621  233.4128   73.7704   18.2799   37.9952 2472454.7   0.00013   0.00013
  191.7147  113.4936   -9.8276   16.6592   18.4927 2472276.5   0.04307   0.76861      11.7148  236.4079   74.0905   18.4536   38.0381 2472455.3   0.00035   0.00034
  188.1027  115.4688  -10.7983   17.4431   19.0442 2472272.8   0.07345   0.76065       8.0992  236.9468   71.6560   19.3481   38.0047 2472451.6   0.00223   0.00224
   15.7659  259.4759   74.8673   19.4351   38.0009 2472459.4   0.00110   0.00110     195.7687  102.3037  -10.1707   16.8562   18.1834 2472280.6   0.01328   0.77135
  191.5472  110.7213  -11.1082   17.2190   18.4336 2472276.3   0.03669   0.76807      11.5470  247.0242   72.3269   19.7237   38.0077 2472455.1   0.00060   0.00060
  179.6034  128.4743   -6.6991   18.9467   21.9794 2472629.4   0.15099   0.72650     359.6036  199.9788   68.0563   17.5097   38.1601 2472443.0   0.00392   0.00410
  186.8055  113.6230   -9.7974   16.9461   18.9237 2472271.5   0.06474   0.76143       6.8033  233.5970   73.4820   18.5984   38.0140 2472450.3   0.00204   0.00205
   17.0453  265.0063   74.9975   19.6330   37.9993 2472460.7   0.00147   0.00147     197.0530   99.5681   -9.9990   17.0283   18.2793 2472281.9   0.03204   0.77071
  195.0677  108.0744  -10.8604   16.9103   18.2292 2472279.9   0.00860   0.77116      15.0667  251.5559   73.5921   19.4638   37.9888 2472458.7   0.00015   0.00015
  192.5030  108.8481  -10.8756   16.9272   18.3476 2472277.3   0.02313   0.76826      12.5041  248.6037   73.3405   19.4024   37.9835 2472456.1   0.00033   0.00032
  191.2714  108.8409  -11.0300   17.1253   18.3782 2472276.1   0.02846   0.76874      11.2707  249.0568   72.7313   19.6972   37.9960 2472454.8   0.00135   0.00135
  195.0183  104.6940  -10.3072   16.7834   18.1663 2472279.9   0.00005   0.77224      15.0175  255.0909   74.6281   19.3101   38.0016 2472458.6   0.00005   0.00005
  194.1893  106.4938  -10.8388   16.9771   18.2130 2472279.0   0.00459   0.77033      14.1900  253.6486   73.5291   19.6257   37.9933 2472457.8   0.00050   0.00050
  191.8822  111.8995  -10.5800   17.2149   18.3342 2472276.7   0.03979   0.77175      11.8826  244.7504   72.6228   19.5621   38.0767 2472455.4   0.00002   0.00001
  191.4487  111.6804  -10.7178   16.9198   18.5138 2472276.2   0.03947   0.76626      11.4483  242.9453   73.1801   19.1263   37.9908 2472455.0   0.00046   0.00045
  193.5186  107.7015  -10.6773   16.9406   18.2156 2472278.3   0.01349   0.77193      13.5099  250.9258   73.5873   19.4839   38.0123 2472457.1   0.00073   0.00073
  182.5605  124.7731   -8.9240   18.5337   20.9136 2472632.4   0.13645   0.73819       2.5624  215.4663   69.3869   18.5389   38.0842 2472446.0   0.00271   0.00277
  191.2911  111.2664  -10.4286   16.9414   18.4169 2472276.1   0.03770   0.76977      11.2904  243.1850   73.3682   19.1479   38.0308 2472454.8   0.00127   0.00127
  185.6503  123.6534   -9.7678   18.3638   20.2302 2472635.6   0.12150   0.74959       5.6549  222.9885   69.6204   19.0178   38.1080 2472449.1   0.00206   0.00208
   16.1793  258.6429   75.1173   19.3066   38.0006 2472459.8   0.00065   0.00066     196.1736  102.6910  -10.0710   16.7894   18.1798 2472281.0   0.01297   0.77208
  194.6136  106.5162  -10.6091   16.9900   18.1369 2472279.4   0.00356   0.77353      14.6136  253.7063   73.6851   19.6187   38.0253 2472458.2   0.00026   0.00026
   17.6551  265.2291   74.1474   19.9487   37.9729 2472461.3   0.00168   0.00168     197.6559  100.4961  -10.5289   17.1867   18.3128 2472282.5   0.03066   0.76939
  186.7072  114.0227  -11.0240   17.6605   19.0557 2472271.4   0.07540   0.75946       6.7142  239.6676   71.2171   19.7820   38.0039 2472450.2   0.00208   0.00209
  195.1861  106.0162  -10.3604   16.8552   18.1257 2472280.0   0.00046   0.77317      15.1849  253.6716   74.2818   19.3929   38.0228 2472458.8   0.00046   0.00046
  189.8536  114.7971   -9.9102   16.8873   18.7242 2472274.6   0.05706   0.76600       9.8487  234.3093   73.3771   18.5815   38.0392 2472453.4   0.00136   0.00136
  183.4525  120.5135   -9.5969   18.1806   20.0907 2472633.4   0.11641   0.74918       3.4550  224.6100   70.5303   19.0608   38.0787 2472446.9   0.00274   0.00278
  188.6632  115.2381   -9.5075   16.7847   18.8535 2472273.4   0.06172   0.76442       8.6628  230.5602   73.7286   18.2486   38.0340 2472452.2   0.00217   0.00219
  195.4428  105.1050  -10.7479   16.9648   18.1920 2472280.3   0.00064   0.77095      15.4410  256.3589   73.8438   19.6432   37.9876 2472459.0   0.00064   0.00064
  194.2485  105.0197  -10.7829   17.0237   18.1850 2472279.1   0.00010   0.77127      14.2491  256.0586   73.5852   19.7442   37.9981 2472457.8   0.00010   0.00011
  192.6213  109.7098  -10.7150   16.9178   18.3324 2472277.4   0.02578   0.76943      12.6224  247.0455   73.3990   19.3139   38.0041 2472456.2   0.00036   0.00036
  195.1565  104.5929  -10.7022   17.0152   18.1693 2472280.0   0.00025   0.77242      15.1652  257.1491   73.7731   19.7306   37.9995 2472458.8   0.00128   0.00025
  192.3453  108.1390  -11.3037   17.2844   18.3025 2472277.1   0.02137   0.76990      12.3463  252.1441   72.2374   20.0567   37.9992 2472455.9   0.00091   0.00091
  194.8209  105.2680  -10.7269   16.9473   18.1947 2472279.7   0.00069   0.77059      14.8205  255.6079   73.8418   19.6090   37.9902 2472458.4   0.00069   0.00070
  194.5544  105.9455  -10.5245   16.8498   18.1805 2472279.4   0.00027   0.77202      14.5545  253.6147   74.1514   19.4062   38.0015 2472458.1   0.00026   0.00026
  190.0013  113.4030   -9.6228   16.6288   18.6166 2472274.8   0.04870   0.76589      10.0067  234.3024   74.2553   18.3048   38.0281 2472453.5   0.00047   0.00047
  192.9269  109.7074  -10.7586   16.9323   18.3196 2472277.7   0.02466   0.76900      12.9282  247.4575   73.3492   19.3508   38.0040 2472456.5   0.00039   0.00039
  190.3359  114.5444  -10.8925   17.2155   18.7731 2472275.1   0.05869   0.76448      10.3327  239.4212   72.1377   19.2711   38.0011 2472453.9   0.00176   0.00177
  191.4881  111.7445  -10.9510   17.1550   18.4812 2472276.3   0.04107   0.76819      11.4878  244.7788   72.5016   19.5162   38.0121 2472455.0   0.00108   0.00108
  191.2911  114.0623  -10.7443   16.9484   18.6917 2472276.1   0.05077   0.76449      11.2904  239.0414   72.8391   18.9482   37.9818 2472454.8   0.00112   0.00112
  181.6396  121.1510  -10.0636   18.6891   20.6243 2472631.5   0.13550   0.73999       1.6396  224.7678   69.3482   19.5205   38.0322 2472445.1   0.00384   0.00390
  193.5580  103.9513  -10.5871   16.8376   18.2336 2472278.4   0.00061   0.77011      13.5592  255.9753   74.2555   19.4543   37.9763 2472457.1   0.00061   0.00061
   15.1554  258.8535   74.6425   19.4782   37.9953 2472458.7   0.00073   0.00073     195.1565  102.6204  -10.3085   16.8675   18.1891 2472280.0   0.00999   0.77104
  186.3831  121.6571  -10.2453   18.0098   19.9151 2472271.1   0.10943   0.75150       6.3777  226.3958   70.2091   19.0346   38.0438 2472449.9   0.00267   0.00270
  181.2576  128.6415   -7.7996   18.7574   21.8347 2472631.1   0.15014   0.72441       1.2524  204.0842   67.9185   17.6867   38.0708 2472444.7   0.00343   0.00356
  193.3312  107.8769  -10.9041   16.9996   18.2609 2472278.1   0.01540   0.77043      13.3324  251.1991   73.2659   19.5935   37.9962 2472456.9   0.00051   0.00051
   15.5591  257.0663   74.3489   19.4947   37.9896 2472459.2   0.00074   0.00074     195.5613  104.1588  -10.5002   16.8787   18.1882 2472280.4   0.00480   0.77104
   16.5632  261.1413   74.4343   19.6439   37.9759 2472460.2   0.00114   0.00114     196.5688  102.1441  -10.4844   16.9713   18.2434 2472281.4   0.01746   0.77011
  193.7651  105.4312  -10.8467   17.0589   18.1904 2472278.6   0.00240   0.77168      13.7662  255.3869   73.3823   19.7931   38.0014 2472457.3   0.00053   0.00053
   16.5336  259.9369   74.4015   19.6155   37.9859 2472460.1   0.00002   0.00002     196.5293  102.8898  -10.4699   16.9556   18.2084 2472281.4   0.01403   0.77201
   16.6517  262.2503   74.5000   19.7782   38.0447 2472460.3   0.00139   0.00139     196.6577  101.4712  -10.0504   17.0940   18.1171 2472281.5   0.02118   0.77418
  194.8308  106.9760  -10.9210   16.8875   18.2592 2472279.7   0.00418   0.77011      14.8304  252.9767   73.6952   19.4805   37.9678 2472458.4   0.00046   0.00046
  192.0103  112.0131  -10.8679   16.9320   18.5218 2472276.8   0.03904   0.76688      12.0108  243.1905   73.0296   19.1605   37.9810 2472455.6   0.00124   0.00124
  181.2086  128.0400   -7.8178   18.6150   21.7186 2472631.1   0.14697   0.72524       1.2127  204.3679   68.2692   17.6374   38.0564 2472444.6   0.00335   0.00347
  181.7081  129.0780   -7.6405   18.7428   21.7888 2472631.6   0.14814   0.72639       1.7090  203.3920   67.8638   17.5997   38.0955 2472445.1   0.00312   0.00324
  190.1784  111.8193  -10.4423   16.9752   18.5403 2472274.9   0.04519   0.76645      10.1845  241.5302   73.2110   19.1059   38.0196 2472453.7   0.00047   0.00046
  187.2869  119.1722   -8.9971   17.1104   19.3060 2472272.0   0.08293   0.76039       7.2881  222.8651   72.7402   18.0321   38.0755 2472450.8   0.00226   0.00228
   16.6911  258.7165   74.6197   19.5075   38.0062 2472460.3   0.00051   0.00051     196.6873  103.4580  -10.2817   16.9074   18.1585 2472281.5   0.01147   0.77300
  193.7947  106.6668  -10.3053   16.9138   18.1096 2472278.6   0.00645   0.77359      13.7958  252.0385   74.0230   19.4444   38.0480 2472457.4   0.00042   0.00042
  184.8847  122.8795  -10.6784   18.6989   20.4191 2472634.8   0.13087   0.74436       4.8823  227.1600   68.7197   19.6815   38.0441 2472448.3   0.00284   0.00288
   17.0748  265.3249   74.6820   19.8065   38.0221 2472460.7   0.00073   0.00073     197.0826   99.6592  -10.0067   17.1367   18.2300 2472281.9   0.03196   0.77296
  193.5186  109.8606  -10.9440   17.0316   18.2984 2472278.3   0.02371   0.77016      13.5198  248.5726   73.0011   19.5364   38.0063 2472457.1   0.00008   0.00008
  193.1734  106.4102  -10.4093   16.8119   18.1981 2472278.0   0.00789   0.77070      13.1747  251.5396   74.1953   19.3022   38.0107 2472456.7   0.00040   0.00040
  191.6753  108.4685  -12.0529   17.7277   18.3921 2472276.5   0.02857   0.76813      11.6753  253.9761   70.5977   20.8067   37.9805 2472455.2   0.00132   0.00132
   15.4804  258.3914   74.1028   19.6923   38.0142 2472459.1   0.00028   0.00029     195.4823  103.6376  -10.4628   17.0003   18.1399 2472280.3   0.00568   0.77301
  193.8145  105.4748  -10.9783   17.2249   18.1547 2472278.6   0.00196   0.77192      13.8155  256.3123   72.8571   20.0728   38.0185 2472457.4   0.00037   0.00037
   15.7068  257.1571   74.7659   19.3914   38.0188 2472459.3   0.00104   0.00104     195.7094  103.7264  -10.1500   16.8392   18.1292 2472280.6   0.00643   0.77270
   16.4057  262.1587   73.7338   19.9557   37.9714 2472460.0   0.00108   0.00108     196.4107  102.1306  -10.8020   17.1401   18.2512 2472281.3   0.01709   0.76980
   15.8643  259.4847   74.4339   19.5817   37.9892 2472459.5   0.00010   0.00010     195.8576  102.8025  -10.4364   16.9297   18.2004 2472280.7   0.01124   0.77193
  138.5292  123.0742    8.0744   23.5054   32.4304 2472587.0   0.17032   0.40703     318.5354  133.9211   41.3471   17.6369   38.1070 2472402.1   0.00552   0.01107
  191.3699  111.2961  -10.3895   17.0087   18.3740 2472276.2   0.03771   0.77100      11.3694  243.5752   73.2389   19.2475   38.0515 2472454.9   0.00110   0.00110
  181.9236  119.6043   -8.7527   17.9593   20.0718 2472631.8   0.11276   0.75038       1.9175  220.9758   71.5181   18.6095   38.0999 2472445.4   0.00366   0.00372
  192.9466  109.4601  -10.9244   17.1126   18.2782 2472277.8   0.02414   0.77074      12.9479  249.2350   72.8401   19.6713   38.0208 2472456.5   0.00019   0.00018
  194.0118  107.8664  -10.4734   16.8235   18.1979 2472278.8   0.01113   0.77237      14.0126  250.0210   74.0269   19.2721   38.0149 2472457.6   0.00056   0.00056
  192.4340  110.4247  -10.8543   17.0298   18.3635 2472277.2   0.03040   0.76923      12.4350  246.7289   72.9844   19.4501   38.0095 2472456.0   0.00039   0.00038
  189.0271  118.5874  -10.6822   17.5505   19.2298 2472273.8   0.08326   0.75952       9.0285  232.9843   71.1817   19.1507   38.0277 2472452.5   0.00160   0.00161
   16.9862  263.1124   74.8761   19.5894   37.9908 2472460.6   0.00152   0.00152     196.9838  100.7764  -10.1565   16.9750   18.2532 2472281.8   0.02579   0.77053
   14.8008  257.4706   74.0879   19.6418   38.0086 2472458.4   0.00092   0.00092     194.8012  103.8637  -10.4984   16.9647   18.1539 2472279.6   0.00197   0.77157
   16.9272  264.2218   74.6306   19.7350   37.9939 2472460.5   0.00062   0.00062     196.9344  100.2907  -10.2187   17.0644   18.2618 2472281.8   0.02839   0.77144
  189.4994  111.5101  -11.2250   17.4300   18.6161 2472274.3   0.05049   0.76486       9.5029  245.4007   71.6986   19.9050   38.0062 2472453.0   0.00071   0.00071
  194.0315  106.7221  -10.4260   16.7773   18.1966 2472278.9   0.00573   0.77065      14.0224  251.4371   74.2846   19.2458   38.0040 2472457.6   0.00071   0.00071
   16.4746  261.3740   74.3251   19.7157   37.9886 2472460.1   0.00007   0.00007     196.4700  102.0662  -10.4581   17.0175   18.2176 2472281.3   0.01743   0.77194
   17.1240  263.7355   75.1026   19.5922   38.0303 2472460.7   0.00023   0.00023     197.1221  100.2615   -9.8168   17.0127   18.1915 2472282.0   0.02921   0.77425
  188.7812  115.8105  -11.6486   17.8892   19.0798 2472273.5   0.07825   0.75973       8.7814  241.0209   70.1887   20.1357   37.9957 2472452.3   0.00170   0.00170
  193.4298  106.2726  -11.4574   17.3387   18.2490 2472278.2   0.00767   0.77023      13.4310  255.9907   72.1614   20.2768   37.9841 2472457.0   0.00064   0.00063
  192.9861  107.5775  -10.3583   16.7609   18.2296 2472277.8   0.01369   0.77079      12.9873  249.1718   74.2373   19.1566   38.0109 2472456.5   0.00013   0.00013
  192.1876  110.0233  -11.0833   17.2163   18.3475 2472277.0   0.03062   0.76919      12.1884  248.5832   72.4177   19.7926   38.0168 2472455.7   0.00001   0.00001
   15.2145  258.4659   74.8347   19.4098   38.0088 2472458.8   0.00078   0.00078     195.2157  102.6547  -10.1498   16.8384   18.1605 2472280.1   0.01041   0.77191
   15.7757  259.3189   73.8701   19.7892   37.9893 2472459.4   0.00106   0.00106     195.7786  103.4530  -10.6949   17.0429   18.1926 2472280.6   0.00781   0.77080
   15.8840  257.8391   74.3449   19.5592   38.0042 2472459.5   0.00048   0.00048     195.8872  103.8829  -10.4199   16.9250   18.1579 2472280.7   0.00766   0.77245
  195.8279  105.8642  -10.4168   16.9897   18.0769 2472280.7   0.00057   0.77475      15.8250  255.2035   73.9686   19.6184   38.0414 2472459.4   0.00057   0.00057
   16.0415  259.0032   74.2237   19.6680   38.0072 2472459.6   0.00094   0.00094     196.0353  103.4073  -10.4451   16.9887   18.1556 2472280.9   0.00943   0.77224
   15.4311  261.1129   73.6278   19.9732   37.9923 2472459.0   0.00049   0.00049     195.4330  102.4099  -10.7471   17.1448   18.1979 2472280.3   0.01274   0.77123
   15.9825  258.7750   74.9192   19.3809   37.9982 2472459.6   0.00005   0.00005     195.9860  102.7312  -10.1722   16.8258   18.1835 2472280.8   0.01206   0.77242
  194.4952  105.7051  -10.7176   16.9480   18.1907 2472279.3   0.00079   0.77059      14.4954  254.7027   73.7771   19.5949   37.9962 2472458.1   0.00079   0.00079
   16.0022  260.0170   74.5408   19.5853   38.0008 2472459.6   0.00037   0.00038     195.9958  102.4411  -10.3153   16.9419   18.1821 2472280.8   0.01356   0.77223
   17.0945  263.6386   75.1949   19.5689   38.0409 2472460.7   0.00064   0.00064     197.0925  100.2259   -9.7190   17.0062   18.1702 2472282.0   0.02908   0.77449
  194.0019  106.6540  -10.7732   16.9416   18.2158 2472278.8   0.00602   0.77026      14.0027  253.0051   73.6401   19.5528   37.9952 2472457.6   0.00051   0.00051
  194.8505  105.3241  -10.6156   16.9548   18.1608 2472279.7   0.00049   0.77186      14.8501  255.4319   73.8953   19.6051   38.0063 2472458.4   0.00049   0.00050
   15.6674  256.4300   74.6589   19.4085   38.0277 2472459.3   0.00015   0.00015     195.6699  104.2322  -10.1558   16.8547   18.1075 2472280.5   0.00570   0.77417
  193.2917  105.7010  -11.1472   17.2336   18.2079 2472278.1   0.00670   0.77043      13.2930  255.8438   72.6698   20.0948   38.0001 2472456.9   0.00019   0.00019
   16.0120  259.8460   73.8415   19.8659   38.0135 2472459.6   0.00108   0.00109     196.0057  103.2873  -10.5694   17.1017   18.1436 2472280.9   0.00968   0.77247
   16.7698  262.5160   74.8370   19.5823   37.9948 2472460.4   0.00029   0.00029     196.7664  101.0610  -10.1667   16.9642   18.2330 2472281.6   0.02346   0.77201
  193.8145  106.1504  -10.6900   16.9165   18.2081 2472278.6   0.00427   0.77153      13.8155  253.3979   73.7980   19.5211   37.9968 2472457.4   0.00072   0.00072
  183.2270  113.8946   -9.3125   17.2515   19.2313 2472633.1   0.08074   0.75808       3.2270  230.3554   73.2432   18.6852   38.0474 2472446.7   0.00294   0.00297
   16.5927  261.3187   74.7835   19.5761   38.0124 2472460.2   0.00106   0.00106     196.5885  101.7234  -10.1201   16.9595   18.1771 2472281.4   0.01948   0.77247
  192.7100  113.7696  -11.5318   17.3013   18.6042 2472277.5   0.04735   0.76531      12.7112  244.3578   71.6458   19.6910   37.9805 2472456.3   0.00014   0.00014
  193.2030  106.7353  -11.2597   17.3541   18.1986 2472278.0   0.01081   0.77147      13.2043  255.0351   72.2098   20.2551   38.0159 2472456.8   0.00013   0.00013
  193.9822  105.8378  -10.7570   16.9460   18.2099 2472278.8   0.00216   0.77106      13.9830  254.2208   73.7127   19.5894   37.9923 2472457.6   0.00036   0.00036
  192.1581  110.1255  -10.6992   16.9496   18.3610 2472277.0   0.02965   0.76925      12.1588  246.1928   73.2820   19.3184   38.0094 2472455.7   0.00055   0.00055
   16.9666  261.1783   74.8706   19.4985   37.9853 2472460.6   0.00090   0.00090     196.9640  101.8721  -10.2326   16.9063   18.2341 2472281.8   0.02024   0.77110
  194.0611  105.2398  -10.8817   17.0615   18.1953 2472278.9   0.00042   0.77146      14.0619  255.8924   73.3818   19.8096   37.9956 2472457.6   0.00042   0.00042
   15.2440  257.2984   74.2736   19.5453   37.9968 2472458.8   0.00034   0.00034     195.2454  103.9409  -10.4853   16.9077   18.1756 2472280.1   0.00323   0.77170
   16.7796  262.4359   74.7571   19.6117   37.9960 2472460.4   0.00061   0.00060     196.7861  101.1697  -10.1969   16.9800   18.2280 2472281.6   0.02306   0.77181
   15.8840  261.2835   74.1647   19.7777   37.9947 2472459.5   0.00081   0.00081     195.8773  102.0044  -10.4946   17.0458   18.2014 2472280.7   0.01532   0.77126
  193.5777  106.6784  -11.0823   17.0971   18.2438 2472278.4   0.00836   0.76978      13.5789  253.9043   73.0084   19.8320   37.9877 2472457.1   0.00011   0.00011
   15.7659  259.9710   74.4785   19.6002   37.9978 2472459.4   0.00078   0.00078     195.7588  102.4196  -10.3587   16.9451   18.1876 2472280.6   0.01270   0.77150
  188.1912  121.3912   -9.5467   17.1020   19.6155 2472272.9   0.08957   0.75295       8.1882  220.8357   71.8848   17.8706   37.9948 2472451.7   0.00162   0.00164
  193.9920  103.4354  -14.1629   16.8296   19.2026 2472278.8   0.00004   0.73798      13.9929  260.3935   71.9207   19.8212   37.4933 2472457.6   0.00004   0.00004
  184.2666  120.4373  -10.3525   18.1810   20.1040 2472634.2   0.11636   0.74619       4.2679  227.2362   70.0528   19.2822   38.0138 2472447.7   0.00252   0.00255
  180.3765  123.5912   -8.7349   18.5383   21.1241 2472630.2   0.14089   0.73277       0.3686  214.1237   69.6532   18.4858   38.0408 2472443.8   0.00379   0.00388
  194.2387  110.1188  -10.9215   16.9681   18.2882 2472279.1   0.02151   0.76997      14.2392  248.3022   73.1745   19.4357   38.0012 2472457.8   0.00044   0.00045
  189.3616  120.0299  -11.0541   17.7611   19.4058 2472274.1   0.09137   0.75708       9.3645  232.8294   70.3953   19.3349   38.0147 2472452.9   0.00158   0.00159
  191.8132  111.0619  -10.8660   17.1888   18.3784 2472276.6   0.03653   0.76939      11.8135  246.2381   72.5465   19.6279   38.0351 2472455.4   0.00002   0.00003
  194.3867  107.0484  -10.5086   16.8951   18.1575 2472279.2   0.00600   0.77291      14.3870  252.0242   73.9241   19.4320   38.0217 2472458.0   0.00016   0.00015
  185.5521  121.1440  -11.4851   18.3509   20.2351 2472635.5   0.12125   0.74114       5.5559  230.4519   68.9633   19.7006   37.9297 2472449.0   0.00234   0.00236
  180.1122  124.3236   -9.6552   19.0963   21.5179 2472629.9   0.15802   0.72519       0.1103  217.5672   68.2876   19.1889   38.0022 2472443.5   0.00398   0.00406
  178.0779  126.1501   -8.2592   19.4392   22.1342 2472627.9   0.16858   0.71935     358.0825  209.4238   67.9441   18.7149   38.0835 2472441.5   0.00432   0.00446
  180.6995  122.4258  -10.4056   18.7628   21.1725 2472630.5   0.14861   0.72591       0.6964  221.7475   68.7041   19.3276   37.9215 2472444.1   0.00347   0.00353
   14.9978  259.5059   74.2877   19.6376   37.9921 2472458.6   0.00036   0.00036     194.9986  102.5221  -10.4757   16.9523   18.1966 2472279.8   0.00923   0.77182
   15.0471  261.6872   74.5295   19.6361   37.9894 2472458.6   0.00017   0.00017     195.0479  100.9730  -10.3413   16.9579   18.2263 2472279.9   0.01685   0.77089
  177.5306  124.7840   -7.7685   19.0507   21.8419 2472627.3   0.15771   0.72402     357.5354  207.9130   68.9869   18.3608   38.0845 2472440.9   0.00489   0.00505
  177.5110  126.7778   -7.4461   19.4044   22.2637 2472627.3   0.16649   0.71926     357.5056  204.9287   68.0139   18.2999   38.1211 2472440.9   0.00451   0.00468
  177.1397  124.6438   -7.6795   19.2656   21.8803 2472626.9   0.16120   0.72502     357.1474  208.7084   68.9089   18.5802   38.1270 2472440.6   0.00447   0.00461
  185.3950  123.3400  -11.1371   18.7636   20.5073 2472635.3   0.13400   0.74055       5.3875  228.0589   68.2538   19.8154   38.0053 2472448.9   0.00176   0.00178
  180.5429  120.5217  -10.1320   18.6686   20.7560 2472630.4   0.13851   0.73464       0.5374  224.3684   69.4200   19.4926   37.9880 2472444.0   0.00319   0.00323
  180.1612  120.2903  -10.1379   18.7112   20.7883 2472630.0   0.13984   0.73419       0.1600  224.5112   69.3854   19.5509   37.9862 2472443.6   0.00350   0.00356
  179.4078  122.2893   -9.9808   19.0300   21.3141 2472629.2   0.15482   0.72664     359.4048  220.8441   68.6347   19.4768   37.9760 2472442.8   0.00430   0.00438
  176.5829  123.7526   -7.3206   18.8960   21.7436 2472626.3   0.15350   0.72478     356.5801  206.4018   69.6411   18.1733   38.0945 2472440.0   0.00433   0.00447
  179.2513  123.0445   -9.3423   19.0866   21.3622 2472629.1   0.15493   0.72894     359.2458  218.2221   68.8061   19.2681   38.0409 2472442.7   0.00405   0.00414
  190.4048  117.1967  -10.5309   17.1424   18.9633 2472275.2   0.06821   0.76268      10.4117  233.7379   72.1871   18.8109   38.0094 2472453.9   0.00166   0.00167
  179.7502  121.2294  -10.1482   19.1285   21.0357 2472629.6   0.15095   0.73307     359.7427  224.4081   68.6360   19.8822   38.0211 2472443.2   0.00430   0.00436
  184.6884  126.7364   -8.7072   18.2343   20.8278 2472634.6   0.12921   0.74011       4.6841  212.0201   69.2764   17.9803   38.0839 2472448.1   0.00209   0.00214
  179.7404  123.6039   -9.0133   19.0268   21.2967 2472629.6   0.15159   0.73193     359.7427  216.8420   68.9657   19.0807   38.0785 2472443.2   0.00385   0.00394
  180.1220  121.9956   -9.7864   18.8337   21.0544 2472630.0   0.14629   0.73227       0.1203  221.1154   69.1203   19.3285   38.0053 2472443.5   0.00430   0.00438
  176.8564  125.0668   -7.7305   19.1984   22.0733 2472626.6   0.16344   0.71959     356.8588  206.9574   68.6670   18.3910   38.0725 2472440.3   0.00502   0.00520
  181.8942  125.6641   -8.8610   19.0400   21.2002 2472631.8   0.14802   0.73737       1.8877  215.7245   68.6313   18.9151   38.1407 2472445.3   0.00332   0.00340
  194.2683  104.4255  -10.6854   16.8839   18.2280 2472279.1   0.00020   0.76977      14.2688  256.0628   74.0671   19.5270   37.9758 2472457.8   0.00020   0.00020
  194.6038  104.5464  -10.7087   16.9545   18.1996 2472279.4   0.00021   0.77120      14.6038  256.5268   73.8842   19.6380   37.9877 2472458.2   0.00021   0.00021
   16.6812  259.5896   74.9234   19.3782   37.9697 2472460.3   0.00148   0.00148     196.6775  102.5965  -10.3223   16.8188   18.2483 2472281.5   0.01571   0.76952
  194.0315  106.3201  -11.0553   16.9859   18.2706 2472278.9   0.00454   0.76933      14.0323  254.1349   73.3662   19.6721   37.9662 2472457.6   0.00036   0.00036
  192.7790  109.4714  -11.0424   17.0880   18.3302 2472277.6   0.02500   0.76995      12.7704  249.0565   72.8040   19.6426   37.9994 2472456.3   0.00098   0.00098
  190.8184  108.1011  -10.8239   17.0993   18.3305 2472275.6   0.02645   0.76894      10.8166  249.3971   72.9718   19.6670   38.0133 2472454.3   0.00059   0.00059
  180.9051  118.8270   -9.8146   18.2897   20.3260 2472630.8   0.12349   0.74278       0.9049  225.4639   70.4829   19.2686   38.0150 2472444.3   0.00404   0.00410
  183.0310  122.8213   -9.0680   18.2047   20.4886 2472632.9   0.12442   0.74436       3.0286  218.3113   70.2639   18.5505   38.0725 2472446.5   0.00354   0.00360
  175.1478  126.4702   -6.7272   19.5601   22.6791 2472624.9   0.17284   0.71157     355.1461  200.5127   67.9100   18.0978   38.1177 2472438.5   0.00506   0.00529
  178.1267  124.2276   -8.4824   19.1211   21.7130 2472627.9   0.15904   0.72508     358.1323  212.2521   68.8249   18.7752   38.0624 2472441.5   0.00485   0.00498
  184.0115  124.9505   -9.4569   18.2688   20.7834 2472633.9   0.13097   0.73842       4.0102  216.6587   69.3851   18.4255   38.0206 2472447.5   0.00341   0.00348
  186.3045  121.2260  -11.0978   18.4320   19.9868 2472271.0   0.11670   0.74889       6.2985  231.2173   69.1024   19.8227   38.0246 2472449.8   0.00193   0.00195
  192.1581  109.9792  -11.0480   17.1693   18.3569 2472277.0   0.03027   0.76975      12.1490  248.2853   72.5511   19.7168   38.0113 2472455.7   0.00093   0.00093
  183.8252  119.7870  -10.5865   18.4975   20.0734 2472633.7   0.12022   0.74817       3.8318  230.2610   69.5219   19.8234   38.0448 2472447.3   0.00292   0.00295
  180.0927  120.9025  -10.1333   18.7378   20.9255 2472629.9   0.14306   0.73239       0.0904  223.3213   69.2378   19.4632   37.9708 2472443.5   0.00438   0.00445
  191.9314  109.9539  -11.1650   17.1102   18.4264 2472276.7   0.03119   0.76711      11.9319  247.9652   72.6096   19.6333   37.9818 2472455.5   0.00045   0.00045
  192.1581  111.3384  -11.1395   17.0612   18.4915 2472277.0   0.03676   0.76626      12.1588  245.6226   72.6225   19.4572   37.9771 2472455.7   0.00037   0.00037
  179.3295  121.5651   -9.0756   18.1934   21.0520 2472629.1   0.13644   0.72875     359.3353  215.2056   70.3288   18.3667   37.9384 2472442.8   0.00460   0.00470
  177.3840  126.8903   -7.1687   19.1005   22.2709 2472627.2   0.16161   0.71582     357.3762  201.8755   68.1585   17.8542   38.0748 2472440.8   0.00381   0.00397
  192.9959  107.4440  -11.0910   17.0278   18.3047 2472277.8   0.01439   0.76918      12.9972  252.0123   73.0899   19.6779   37.9749 2472456.6   0.00085   0.00085
  192.9269  108.6724  -11.2650   17.0361   18.3788 2472277.7   0.02089   0.76767      12.9282  250.3531   72.8435   19.6432   37.9588 2472456.5   0.00086   0.00086
  193.9723  105.7438  -10.8318   16.9337   18.2356 2472278.8   0.00179   0.76989      13.9732  254.3650   73.6969   19.5830   37.9795 2472457.5   0.00001   0.00001
   14.5545  257.0243   74.0565   19.5926   37.9841 2472458.1   0.00069   0.00069     194.5544  104.0244  -10.6450   16.9230   18.2069 2472279.4   0.00069   0.77004
  193.1635  106.4908  -11.0479   17.0239   18.2764 2472278.0   0.00904   0.76934      13.1648  253.4562   73.2102   19.7150   37.9752 2472456.7   0.00058   0.00058
  193.7750  106.6684  -10.8747   17.0402   18.2064 2472278.6   0.00718   0.77173      13.7760  253.5249   73.3107   19.7185   38.0028 2472457.3   0.00067   0.00067
  194.2584  105.7734  -11.0049   17.0099   18.2438 2472279.1   0.00092   0.76970      14.2589  255.1522   73.4006   19.7257   37.9733 2472457.8   0.00001   0.00000
  188.8403  116.3796  -11.5412   17.7293   19.1562 2472273.6   0.07906   0.75771       8.8407  239.0863   70.5356   19.8129   37.9739 2472452.3   0.00150   0.00150
   16.1104  259.5948   74.5634   19.5284   37.9821 2472459.7   0.00121   0.00122     196.1045  102.7158  -10.4165   16.8998   18.2172 2472281.0   0.01269   0.77029
  184.5707  124.1144  -10.3350   18.6274   20.6518 2472634.5   0.13464   0.74064       4.5652  223.2654   68.7639   19.2646   38.0317 2472448.0   0.00297   0.00302
  191.0055  112.4479  -11.1156   17.2249   18.5883 2472275.8   0.04708   0.76642      11.0140  243.9106   72.1722   19.5610   37.9971 2472454.5   0.00142   0.00142
  181.9138  125.4057   -9.2728   18.9325   21.2448 2472631.8   0.14859   0.73394       1.9175  216.4807   68.5486   18.9129   38.0741 2472445.4   0.00391   0.00400


==> 2016 Segon et al A&A paper/new plots/2008GVids/BIN-tout/ElemEarth2000-2000.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          301 meteoroids of shower:  2008GVids
# ejected in 1603 1607 1612 1616 1621 1625 1629 1634 1638 1643 1647 1701 1705 1710 1714 1718 1723 1727 1732 1736 1740 1745 1749 1754 1758 1763 1767 1772 1776 1780 1803 1807 1812 1816 1821 1825 1830 1834 1839 1843 1848 1852 1857 1861 1866 1870 1874 1879 1883 1888 1892 1897 1901 1905 1910 1914 1919 1923 1927 1932 1936 1941 1945 1950 1954 1958 1963 1967 1972 1976 1981 1985 1990 1994 1999 2003 2008 2012 2017 2021 2026 2030 2035 2039 2044 2048 2052 2057 2061 2066 2070 2075 2079 2084 2088 2092 2097
# for year 2000-2000
# in the vicinity of the trajectory of planet Earth
# at less than    3.5806924e-05 au
# of the point located at (heliocentric, J2000, ua):  -0.9667 -0.2567  0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (�), OMEGA=Longitude of node (�), omega=argument of perihelion (�), E=excentric anomaly (�), M=Mean anomaly (�), n (�/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg)
#   2.696269e+00  6.290712e-01  3.026264e+01  1.477366e+01  1.790716e+02  7.481725e-01  1.632916e-01  2.224744e-01  1.618163e+03  2.475748e+06  1.000215e+00 258.476  74.789
# standard deviations: 
#   5.313131e-02  5.744294e-03  3.096584e-01  6.643762e-01  1.764312e+00  1.452450e+02  3.075791e-01  4.900520e-03  5.141709e+01  4.795968e+03  2.134986e-05  22.048  11.926
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC 
    1355  2.696081e+00  6.290940e-01  3.026922e+01  1.456970e+01  1.781787e+02  8.661268e-01  3.212724e-01  2.225769e-01  1.617418e+03  2.479027e+06  1.000186e+00 260.853 17 23 24.82  75.09
    9545  2.698937e+00  6.294979e-01  3.024521e+01  1.473321e+01  1.780502e+02  9.268336e-01  3.434193e-01  2.222038e-01  1.620134e+03  2.479026e+06  1.000184e+00 261.028 17 24  6.67  75.15
   13373  2.699130e+00  6.294480e-01  3.029899e+01  1.483414e+01  1.794215e+02  2.729721e-01  1.011510e-01  2.222567e-01  1.619748e+03  2.475741e+06  1.000187e+00 257.451 17  9 48.19  74.68
   24045  2.725057e+00  6.329526e-01  3.026698e+01  1.444358e+01  1.796303e+02  1.723719e-01  6.326881e-02  2.190340e-01  1.643580e+03  2.475750e+06  1.000233e+00 256.918 17  7 40.27  74.74
   21592  2.696269e+00  6.290298e-01  3.022875e+01  1.441447e+01  1.797659e+02  1.086353e-01  4.030052e-02  2.225415e-01  1.617675e+03  2.479036e+06  1.000239e+00 256.673 17  6 41.64  74.64
   37251  2.698608e+00  6.293691e-01  3.025793e+01  1.472157e+01  1.791635e+02  3.958970e-01  1.467337e-01  2.223107e-01  1.619355e+03  2.479029e+06  1.000228e+00 258.067 17 12 15.96  74.81
   49453  2.692879e+00  6.285832e-01  3.021186e+01  1.442889e+01  1.802950e+02  3.598560e+02 -5.346862e-02  2.229282e-01  1.614869e+03  2.479031e+06  1.000186e+00 104.239  6 56 57.36 -10.42
   49151  2.693526e+00  6.286662e-01  3.024014e+01  1.452208e+01  1.801039e+02  3.599473e+02 -1.956814e-02  2.228613e-01  1.615355e+03  2.479033e+06  1.000198e+00 262.123 17 28 29.54  75.26
   45489  2.769007e+00  6.409068e-01  2.733481e+01  1.035933e+01  1.899207e+02  3.553472e+02 -1.674061e+00  2.134398e-01  1.686658e+03  2.480137e+06  1.000180e+00 104.123  6 56 29.57 -10.30
   52386  2.700064e+00  6.296747e-01  3.027076e+01  1.471517e+01  1.776530e+02  1.115920e+00  4.132979e-01  2.221366e-01  1.620625e+03  2.479027e+06  1.000225e+00 104.496  6 57 58.94 -10.44
   62123  2.702067e+00  6.298363e-01  3.025914e+01  1.450707e+01  1.800483e+02  3.599739e+02 -9.665910e-03  2.218270e-01  1.622886e+03  2.479035e+06  1.000207e+00 259.949 17 19 47.78  75.02
   68683  2.693914e+00  6.287122e-01  3.023347e+01  1.453027e+01  1.802373e+02  3.598836e+02 -4.321925e-02  2.228105e-01  1.615723e+03  2.479032e+06  1.000221e+00 259.354 17 17 25.06  74.95
   69327  2.698467e+00  6.293888e-01  3.025632e+01  1.470793e+01  1.784720e+02  7.257639e-01  2.689885e-01  2.222757e-01  1.619610e+03  2.479027e+06  1.000218e+00 258.945 17 15 46.92  74.91
   76338  2.698585e+00  6.293800e-01  3.027227e+01  1.469810e+01  1.786959e+02  6.190248e-01  2.294305e-01  2.223201e-01  1.619287e+03  2.479027e+06  1.000249e+00 262.332 17 29 19.56  75.30
   78040  2.698457e+00  6.293665e-01  3.025728e+01  1.471966e+01  1.788380e+02  5.512229e-01  2.043070e-01  2.223035e-01  1.619408e+03  2.479027e+06  1.000217e+00 261.059 17 24 14.14  75.15
   79020  2.699674e+00  6.296435e-01  3.025424e+01  1.469630e+01  1.775943e+02  1.144034e+00  4.237483e-01  2.221633e-01  1.620429e+03  2.479026e+06  1.000181e+00 260.850 17 23 23.90  74.85
   79951  2.698966e+00  6.294961e-01  3.025571e+01  1.471692e+01  1.780579e+02  9.231876e-01  3.420698e-01  2.222234e-01  1.619992e+03  2.479026e+06  1.000198e+00 257.198 17  8 47.42  74.53
   82916  2.700944e+00  6.298324e-01  3.008250e+01  1.342797e+01  1.825980e+02  3.587596e+02 -4.592052e-01  2.218745e-01  1.622539e+03  2.470997e+06  1.000201e+00 263.024 17 32  5.69  75.18
   88931  2.702321e+00  6.301072e-01  2.992515e+01  1.344178e+01  1.832329e+02  3.584576e+02 -5.706359e-01  2.215173e-01  1.625155e+03  2.471002e+06  1.000186e+00 260.920 17 23 40.80  75.04
   88494  2.684964e+00  6.274902e-01  3.022051e+01  1.405199e+01  1.802511e+02  3.598765e+02 -4.599303e-02  2.238823e-01  1.607987e+03  2.482315e+06  1.000179e+00 256.603 17  6 24.70  74.54
  125672  2.729345e+00  6.346789e-01  2.845780e+01  1.127804e+01  1.872544e+02  3.565651e+02 -1.256152e+00  2.182175e-01  1.649730e+03  2.469179e+06  1.000199e+00 257.395 17  9 34.73  74.65
  125924  2.714966e+00  6.326442e-01  2.905994e+01  1.211461e+01  1.869252e+02  3.567095e+02 -1.209925e+00  2.199963e-01  1.636391e+03  2.476477e+06  1.000190e+00 257.167 17  8 39.98  74.62
  124279  2.747157e+00  6.377523e-01  2.800136e+01  1.036871e+01  1.892169e+02  3.556548e+02 -1.576700e+00  2.160701e-01  1.666126e+03  2.481229e+06  1.000187e+00 263.789 17 35  9.36  75.19
  234400  2.706076e+00  6.304513e-01  3.045045e+01  1.528607e+01  1.781496e+02  8.789308e-01  3.248295e-01  2.212420e-01  1.627177e+03  2.469170e+06  1.000227e+00 264.395 17 37 34.70  75.28
  235201  2.689318e+00  6.280866e-01  3.032385e+01  1.455921e+01  1.796450e+02  1.662548e-01  6.183252e-02  2.233681e-01  1.611690e+03  2.482320e+06  1.000201e+00 262.940 17 31 45.65  75.05
  255665  2.696738e+00  6.292679e-01  3.037291e+01  1.546706e+01  1.772666e+02  1.301293e+00  4.825014e-01  2.224599e-01  1.618269e+03  2.472463e+06  1.000205e+00 259.600 17 18 24.07  74.91
  269234  2.677423e+00  6.264379e-01  3.025532e+01  1.438665e+01  1.800718e+02  3.599622e+02 -1.411711e-02  2.249192e-01  1.600575e+03  2.482319e+06  1.000184e+00 257.909 17 11 38.18  74.70
  280149  2.678452e+00  6.266313e-01  3.027166e+01  1.440291e+01  1.782125e+02  8.530719e-01  3.185301e-01  2.248182e-01  1.601294e+03  2.482314e+06  1.000236e+00 257.354 17  9 24.89  74.64
  286451  2.678235e+00  6.265473e-01  3.025859e+01  1.439715e+01  1.798443e+02  7.125881e-02  2.661180e-02  2.248616e-01  1.600985e+03  2.482316e+06  1.000195e+00 264.405 17 37 37.18  75.05
  288142  2.677776e+00  6.264888e-01  3.025566e+01  1.438485e+01  1.795414e+02  2.163838e-01  8.082209e-02  2.249065e-01  1.600665e+03  2.482318e+06  1.000191e+00 262.590 17 30 21.50  75.12
  287812  2.677806e+00  6.264698e-01  3.025534e+01  1.437434e+01  1.796323e+02  1.728238e-01  6.455507e-02  2.249109e-01  1.600634e+03  2.482319e+06  1.000249e+00 261.806 17 27 13.46  74.95
  294363  2.696701e+00  6.292927e-01  3.041226e+01  1.558611e+01  1.769926e+02  1.432648e+00  5.311870e-01  2.224327e-01  1.618467e+03  2.469169e+06  1.000217e+00 261.112 17 24 26.78  74.88
  298017  2.694243e+00  6.289727e-01  3.035183e+01  1.540085e+01  1.767943e+02  1.527480e+00  5.668506e-01  2.226544e-01  1.616856e+03  2.472464e+06  1.000240e+00 259.763 17 19  3.19  74.64
  298977  2.689993e+00  6.283294e-01  3.035962e+01  1.546848e+01  1.773522e+02  1.262432e+00  4.692730e-01  2.230147e-01  1.614243e+03  2.472456e+06  1.000201e+00 259.188 17 16 45.14  74.82
  294718  2.729174e+00  6.336119e-01  3.004523e+01  1.386595e+01  1.822474e+02  3.589329e+02 -3.910174e-01  2.182789e-01  1.649266e+03  2.477212e+06  1.000237e+00 265.058 17 40 13.94  75.24
  300740  2.678002e+00  6.265166e-01  3.026641e+01  1.438493e+01  1.800934e+02  3.599518e+02 -1.797699e-02  2.248833e-01  1.600830e+03  2.482318e+06  1.000190e+00 262.078 17 28 18.65  75.05
  301360  2.678121e+00  6.265518e-01  3.026129e+01  1.439148e+01  1.787045e+02  6.174085e-01  2.305776e-01  2.248586e-01  1.601006e+03  2.482315e+06  1.000237e+00 262.162 17 28 38.88  75.04
  301855  2.677992e+00  6.265101e-01  3.026548e+01  1.439250e+01  1.793525e+02  3.069421e-01  1.146407e-01  2.248767e-01  1.600877e+03  2.482316e+06  1.000227e+00 261.529 17 26  6.86  74.99
  303606  2.677942e+00  6.265076e-01  3.026213e+01  1.437463e+01  1.804545e+02  3.597788e+02 -8.259900e-02  2.248961e-01  1.600739e+03  2.482319e+06  1.000203e+00 261.291 17 25  9.96  74.96
  305049  2.677806e+00  6.264904e-01  3.025870e+01  1.437929e+01  1.795529e+02  2.109115e-01  7.877776e-02  2.249008e-01  1.600706e+03  2.482318e+06  1.000198e+00 264.349 17 37 23.64  75.27
  311145  2.699148e+00  6.296573e-01  3.043233e+01  1.563261e+01  1.768602e+02  1.495535e+00  5.539674e-01  2.216766e-01  1.623988e+03  2.465887e+06  1.000189e+00 263.568 17 34 16.42  75.19
  316785  2.697066e+00  6.292851e-01  3.031711e+01  1.549340e+01  1.774324e+02  1.223443e+00  4.536069e-01  2.222059e-01  1.620119e+03  2.465889e+06  1.000229e+00 260.883 17 23 32.02  74.90
  319935  2.689825e+00  6.282488e-01  3.035979e+01  1.550520e+01  1.777577e+02  1.068802e+00  3.973672e-01  2.230945e-01  1.613666e+03  2.472457e+06  1.000240e+00 261.070 17 24 16.78  74.92
  316403  2.719508e+00  6.322267e-01  3.003844e+01  1.429559e+01  1.806831e+02  3.596730e+02 -1.202636e-01  2.193446e-01  1.641253e+03  2.477203e+06  1.000190e+00 261.004 17 24  0.91  74.97
  312739  2.683046e+00  6.272828e-01  3.040904e+01  1.508821e+01  1.780894e+02  9.105015e-01  3.393836e-01  2.241704e-01  1.605921e+03  2.483780e+06  1.000230e+00 260.900 17 23 36.00  74.94
  315327  2.680447e+00  6.268843e-01  3.045918e+01  1.512028e+01  1.786542e+02  6.405525e-01  2.390086e-01  2.244978e-01  1.603579e+03  2.483781e+06  1.000222e+00 261.080 17 24 19.27  74.97
  316613  2.726557e+00  6.332041e-01  3.040223e+01  1.512138e+01  1.787444e+02  5.911480e-01  2.168373e-01  2.187934e-01  1.645388e+03  2.483782e+06  1.000182e+00 261.506 17 26  1.37  75.00
  332007  2.695321e+00  6.291668e-01  3.043309e+01  1.551364e+01  1.765904e+02  1.624301e+00  6.024817e-01  2.225088e-01  1.617913e+03  2.472454e+06  1.000196e+00 260.727 17 22 54.46  74.89
  333688  2.691862e+00  6.285366e-01  3.039147e+01  1.537548e+01  1.776557e+02  1.116999e+00  4.149686e-01  2.230807e-01  1.613766e+03  2.472462e+06  1.000250e+00 261.655 17 26 37.18  75.00
  333544  2.691390e+00  6.284789e-01  3.039223e+01  1.538745e+01  1.776253e+02  1.131622e+00  4.204678e-01  2.231087e-01  1.613563e+03  2.472463e+06  1.000238e+00 263.162 17 32 38.95  75.15
  334456  2.692021e+00  6.285518e-01  3.038441e+01  1.540419e+01  1.778321e+02  1.032703e+00  3.836310e-01  2.230500e-01  1.613988e+03  2.472461e+06  1.000221e+00 262.139 17 28 33.43  75.06
  334379  2.691532e+00  6.284754e-01  3.039346e+01  1.538580e+01  1.779446e+02  9.791059e-01  3.637919e-01  2.231316e-01  1.613397e+03  2.472462e+06  1.000217e+00 261.938 17 27 45.12  75.03
  333792  2.693464e+00  6.288842e-01  3.039840e+01  1.541326e+01  1.768076e+02  1.521329e+00  5.647017e-01  2.228757e-01  1.615250e+03  2.472463e+06  1.000184e+00 262.970 17 31 52.85  75.14
  333922  2.692634e+00  6.287113e-01  3.039527e+01  1.539330e+01  1.770956e+02  1.384204e+00  5.140239e-01  2.229649e-01  1.614604e+03  2.472463e+06  1.000239e+00 260.494 17 21 58.54  74.74
  335220  2.687449e+00  6.278926e-01  3.039348e+01  1.539914e+01  1.780963e+02  9.075093e-01  3.377147e-01  2.236360e-01  1.609759e+03  2.472458e+06  1.000231e+00 262.407 17 29 37.78  74.93
  335491  2.687821e+00  6.279568e-01  3.039618e+01  1.539309e+01  1.780190e+02  9.443963e-01  3.513831e-01  2.235983e-01  1.610030e+03  2.472458e+06  1.000215e+00 261.978 17 27 54.65  74.94
  335365  2.698629e+00  6.294421e-01  3.037423e+01  1.539619e+01  1.780297e+02  9.369553e-01  3.472225e-01  2.222192e-01  1.620022e+03  2.472459e+06  1.000226e+00 265.152 17 40 36.48  75.23
  335024  2.695331e+00  6.289999e-01  3.039311e+01  1.539484e+01  1.780820e+02  9.126642e-01  3.386228e-01  2.226684e-01  1.616754e+03  2.472460e+06  1.000183e+00 262.318 17 29 16.30  75.06
  336848  2.695482e+00  6.290159e-01  3.036486e+01  1.540076e+01  1.779920e+02  9.556025e-01  3.545412e-01  2.225981e-01  1.617264e+03  2.472459e+06  1.000217e+00 262.702 17 30 48.36  75.04
  337045  2.692668e+00  6.286509e-01  3.036500e+01  1.539215e+01  1.778445e+02  1.026611e+00  3.812655e-01  2.229146e-01  1.614968e+03  2.472460e+06  1.000192e+00 262.581 17 30 19.37  75.08
  336284  2.691634e+00  6.284719e-01  3.037644e+01  1.542749e+01  1.781481e+02  8.818563e-01  3.276562e-01  2.230397e-01  1.614062e+03  2.472461e+06  1.000218e+00 262.801 17 31 12.29  75.13
  337398  2.691476e+00  6.284699e-01  3.036253e+01  1.539312e+01  1.777938e+02  1.051140e+00  3.905672e-01  2.230329e-01  1.614112e+03  2.472461e+06  1.000249e+00 266.997 17 47 59.33  75.39
  337142  2.692194e+00  6.286473e-01  3.036909e+01  1.545398e+01  1.772449e+02  1.313006e+00  4.876604e-01  2.229481e-01  1.614726e+03  2.472463e+06  1.000198e+00 263.668 17 34 40.44  75.12
  337302  2.691663e+00  6.285272e-01  3.036469e+01  1.544297e+01  1.775989e+02  1.144139e+00  4.250643e-01  2.230323e-01  1.614116e+03  2.472463e+06  1.000217e+00 262.284 17 29  8.09  75.05
  336854  2.691197e+00  6.284476e-01  3.036999e+01  1.545829e+01  1.776849e+02  1.103191e+00  4.099360e-01  2.230829e-01  1.613750e+03  2.472464e+06  1.000234e+00 104.209  6 56 50.11 -10.61
  337238  2.691781e+00  6.285721e-01  3.035924e+01  1.539941e+01  1.773153e+02  1.279566e+00  4.753332e-01  2.229826e-01  1.614476e+03  2.472464e+06  1.000224e+00 260.108 17 20 25.85  74.99
  330181  2.681568e+00  6.270738e-01  3.043287e+01  1.511200e+01  1.783667e+02  7.780174e-01  2.901581e-01  2.242798e-01  1.605138e+03  2.483779e+06  1.000182e+00 258.534 17 14  8.18  74.74
  330560  2.682874e+00  6.273064e-01  3.043558e+01  1.512130e+01  1.776509e+02  1.120334e+00  4.175859e-01  2.240862e-01  1.606525e+03  2.483779e+06  1.000212e+00 259.122 17 16 29.33  74.86
  331470  2.683679e+00  6.274148e-01  3.042642e+01  1.510955e+01  1.777930e+02  1.052127e+00  3.920440e-01  2.240669e-01  1.606663e+03  2.483779e+06  1.000183e+00 259.887 17 19 32.93  74.80
  333627  2.695836e+00  6.292380e-01  3.043184e+01  1.524610e+01  1.766001e+02  1.618104e+00  6.000670e-01  2.224241e-01  1.618529e+03  2.483774e+06  1.000190e+00 258.968 17 15 52.27  74.73
  333628  2.694656e+00  6.289270e-01  3.040346e+01  1.522825e+01  1.776050e+02  1.139115e+00  4.227422e-01  2.227134e-01  1.616427e+03  2.483775e+06  1.000249e+00 262.454 17 29 48.98  74.85
  333048  2.685288e+00  6.276616e-01  3.041745e+01  1.514399e+01  1.774949e+02  1.194271e+00  4.447271e-01  2.238878e-01  1.607948e+03  2.483777e+06  1.000202e+00 261.259 17 25  2.11  74.74
  335529  2.686559e+00  6.278331e-01  3.039559e+01  1.514975e+01  1.775238e+02  1.180013e+00  4.392142e-01  2.237616e-01  1.608855e+03  2.483775e+06  1.000206e+00 256.729 17  6 54.89  74.68
  344201  2.692864e+00  6.287299e-01  3.039583e+01  1.537978e+01  1.773751e+02  1.250664e+00  4.643966e-01  2.229858e-01  1.614452e+03  2.472461e+06  1.000183e+00 104.151  6 56 36.17 -10.31
  344874  2.682506e+00  6.271407e-01  3.020564e+01  1.436862e+01  1.808399e+02  3.595945e+02 -1.511769e-01  2.243254e-01  1.604812e+03  2.482323e+06  1.000239e+00 256.163 17  4 39.19  74.64
  351324  2.693026e+00  6.289481e-01  3.042763e+01  1.542119e+01  1.759115e+02  1.949077e+00  7.234451e-01  2.227970e-01  1.615821e+03  2.472451e+06  1.000233e+00 259.681 17 18 43.49  75.00
  351653  2.689634e+00  6.282960e-01  3.041561e+01  1.539549e+01  1.771089e+02  1.378701e+00  5.125521e-01  2.232453e-01  1.612576e+03  2.472452e+06  1.000237e+00 260.455 17 21 49.32  75.05
  356959  2.689967e+00  6.282977e-01  3.036637e+01  1.542373e+01  1.775609e+02  1.162760e+00  4.322509e-01  2.232036e-01  1.612877e+03  2.472456e+06  1.000215e+00 260.319 17 21 16.49  75.09
  353966  2.707518e+00  6.305891e-01  3.034320e+01  1.453061e+01  1.800933e+02  3.599531e+02 -1.730157e-02  2.208707e-01  1.629913e+03  2.473919e+06  1.000187e+00 259.587 17 18 20.78  74.99
  353411  2.701255e+00  6.297813e-01  3.030560e+01  1.509605e+01  1.783544e+02  7.814304e-01  2.893154e-01  2.219326e-01  1.622114e+03  2.475740e+06  1.000213e+00 260.637 17 22 32.93  75.10
  356293  2.697700e+00  6.292679e-01  3.032243e+01  1.514591e+01  1.789691e+02  4.887741e-01  1.812080e-01  2.223413e-01  1.619132e+03  2.475746e+06  1.000186e+00 259.610 17 18 26.28  74.93
  358482  2.701987e+00  6.298642e-01  3.025644e+01  1.511134e+01  1.787362e+02  5.992619e-01  2.218152e-01  2.216548e-01  1.624147e+03  2.475749e+06  1.000195e+00 259.531 17 18  7.46  74.93
  353473  2.714103e+00  6.315102e-01  3.037419e+01  1.499046e+01  1.785438e+02  6.888853e-01  2.538577e-01  2.200850e-01  1.635732e+03  2.480496e+06  1.000243e+00 258.601 17 14 24.22  74.86
  354211  2.710192e+00  6.309572e-01  3.033926e+01  1.499376e+01  1.788831e+02  5.281073e-01  1.948989e-01  2.205848e-01  1.632025e+03  2.480491e+06  1.000249e+00 258.127 17 12 30.41  74.81
  364642  2.679506e+00  6.267206e-01  3.020098e+01  1.435294e+01  1.805158e+02  3.597495e+02 -9.348242e-02  2.246986e-01  1.602146e+03  2.482325e+06  1.000220e+00 259.079 17 16 18.91  74.92
  371030  2.691417e+00  6.284845e-01  3.047322e+01  1.545932e+01  1.776071e+02  1.140347e+00  4.237038e-01  2.228275e-01  1.615599e+03  2.472461e+06  1.000238e+00 258.003 17 12  0.72  74.79
  410610  2.692679e+00  6.286150e-01  3.038549e+01  1.490823e+01  1.781529e+02  8.788872e-01  3.264272e-01  2.224526e-01  1.618322e+03  2.480490e+06  1.000220e+00 258.971 17 15 53.04  74.92
  430945  2.685528e+00  6.275557e-01  3.028284e+01  1.437834e+01  1.801154e+02  3.599414e+02 -2.181264e-02  2.237775e-01  1.608741e+03  2.482322e+06  1.000210e+00 258.123 17 12 29.50  74.81
  604318  2.703289e+00  6.300402e-01  3.000751e+01  1.372480e+01  1.815483e+02  3.592603e+02 -2.736685e-01  2.215943e-01  1.624590e+03  2.471003e+06  1.000250e+00 258.383 17 13 31.90  74.77
  604078  2.702084e+00  6.298633e-01  3.000564e+01  1.376809e+01  1.813000e+02  3.593784e+02 -2.300714e-01  2.217216e-01  1.623657e+03  2.471003e+06  1.000241e+00 258.068 17 12 16.32  74.72
  605393  2.705978e+00  6.305193e-01  2.994548e+01  1.372571e+01  1.825341e+02  3.587915e+02 -4.465685e-01  2.212666e-01  1.626996e+03  2.471003e+06  1.000186e+00 257.441 17  9 45.82  74.65
  602480  2.704706e+00  6.302697e-01  2.996973e+01  1.388862e+01  1.816833e+02  3.591956e+02 -2.974330e-01  2.212853e-01  1.626859e+03  2.474280e+06  1.000180e+00 259.235 17 16 56.45  74.87
  605880  2.707398e+00  6.305988e-01  2.986548e+01  1.390971e+01  1.813612e+02  3.593494e+02 -2.403373e-01  2.210698e-01  1.628445e+03  2.474289e+06  1.000226e+00 258.375 17 13 29.95  74.76
  603831  2.696407e+00  6.290531e-01  3.020081e+01  1.451826e+01  1.797088e+02  1.358680e-01  5.039989e-02  2.225195e-01  1.617836e+03  2.479036e+06  1.000229e+00 257.357 17  9 25.68  74.64
  614252  2.696976e+00  6.291404e-01  3.019805e+01  1.452510e+01  1.800524e+02  3.599719e+02 -1.041882e-02  2.224692e-01  1.618202e+03  2.479036e+06  1.000200e+00 258.539 17 14  9.38  74.79
  615026  2.698085e+00  6.292784e-01  3.019667e+01  1.451220e+01  1.799032e+02  4.305790e-02  1.596250e-02  2.223654e-01  1.618957e+03  2.479035e+06  1.000239e+00 259.526 17 18  6.14  74.97
  623784  2.700198e+00  6.296023e-01  3.010689e+01  1.388607e+01  1.813122e+02  3.593723e+02 -2.325063e-01  2.219645e-01  1.621881e+03  2.470996e+06  1.000249e+00 257.549 17 10 11.78  74.67
  625540  2.697300e+00  6.292838e-01  3.012563e+01  1.390823e+01  1.821382e+02  3.589779e+02 -3.789501e-01  2.223261e-01  1.619243e+03  2.470999e+06  1.000203e+00 256.347 17  5 23.18  74.50
  624261  2.713040e+00  6.317759e-01  2.932815e+01  1.273426e+01  1.844536e+02  3.578798e+02 -7.810051e-01  2.203878e-01  1.633484e+03  2.485614e+06  1.000180e+00 254.482 16 57 55.56  76.17
  626890  2.712401e+00  6.317397e-01  2.922953e+01  1.278725e+01  1.847917e+02  3.577189e+02 -8.404247e-01  2.202986e-01  1.634146e+03  2.485615e+06  1.000228e+00 256.093 17  4 22.30  74.48
  647707  2.694500e+00  6.287961e-01  3.011725e+01  1.419927e+01  1.804983e+02  3.597600e+02 -8.908380e-02  2.226112e-01  1.617169e+03  2.470995e+06  1.000224e+00 256.706 17  6 49.37  74.55
  707495  2.695731e+00  6.289755e-01  3.012321e+01  1.421627e+01  1.801957e+02  3.599044e+02 -3.546038e-02  2.224988e-01  1.617986e+03  2.470992e+06  1.000185e+00 256.900 17  7 36.10  74.58
  709857  2.698164e+00  6.293331e-01  3.023472e+01  1.481579e+01  1.785416e+02  6.926501e-01  2.567531e-01  2.222834e-01  1.619554e+03  2.479027e+06  1.000244e+00 258.595 17 14 22.75  74.79
  704386  2.772927e+00  6.397599e-01  2.895373e+01  1.273142e+01  1.847115e+02  3.577873e+02 -7.974325e-01  2.129985e-01  1.690153e+03  2.482688e+06  1.000242e+00 256.830 17  7 19.25  74.57
  742108  2.699721e+00  6.295684e-01  3.028180e+01  1.491861e+01  1.782488e+02  8.320396e-01  3.082321e-01  2.221161e-01  1.620774e+03  2.475741e+06  1.000241e+00 256.632 17  6 31.70  74.55
  747404  2.698700e+00  6.294230e-01  3.023713e+01  1.481122e+01  1.782885e+02  8.132590e-01  3.013923e-01  2.222471e-01  1.619819e+03  2.479026e+06  1.000247e+00 260.125 17 20 30.07  74.82
  769117  2.698192e+00  6.293573e-01  3.024093e+01  1.480140e+01  1.785709e+02  6.786174e-01  2.515345e-01  2.222919e-01  1.619492e+03  2.479027e+06  1.000184e+00 259.320 17 17 16.78  74.71
  763398  2.719889e+00  6.325904e-01  2.954270e+01  1.285457e+01  1.839012e+02  3.581450e+02 -6.817256e-01  2.193152e-01  1.641473e+03  2.485614e+06  1.000215e+00 260.005 17 20  1.15  74.70
  775470  2.700321e+00  6.296767e-01  3.027652e+01  1.492993e+01  1.781586e+02  8.749009e-01  3.240176e-01  2.220982e-01  1.620905e+03  2.475740e+06  1.000190e+00 265.954 17 43 48.96  75.42
  780769  2.699302e+00  6.294921e-01  3.029656e+01  1.493703e+01  1.785764e+02  6.759075e-01  2.504390e-01  2.221672e-01  1.620401e+03  2.475741e+06  1.000231e+00 265.797 17 43 11.33  75.39
  780859  2.699249e+00  6.294758e-01  3.028827e+01  1.493258e+01  1.786104e+02  6.597272e-01  2.444540e-01  2.221713e-01  1.620371e+03  2.475742e+06  1.000250e+00 264.950 17 39 47.93  75.35
  785551  2.702764e+00  6.299517e-01  3.026892e+01  1.492137e+01  1.789233e+02  5.100647e-01  1.887528e-01  2.217505e-01  1.623446e+03  2.475748e+06  1.000220e+00 266.403 17 45 36.74  75.54
  786652  2.705511e+00  6.303231e-01  3.027005e+01  1.492258e+01  1.791175e+02  4.173146e-01  1.542739e-01  2.214131e-01  1.625920e+03  2.475747e+06  1.000210e+00 260.738 17 22 57.07  74.92
  793735  2.703773e+00  6.301111e-01  3.027551e+01  1.493533e+01  1.787504e+02  5.923307e-01  2.191032e-01  2.216385e-01  1.624267e+03  2.475747e+06  1.000187e+00 260.288 17 21  9.24  74.86
  794214  2.701201e+00  6.297340e-01  3.027258e+01  1.491003e+01  1.791546e+02  3.999747e-01  1.480991e-01  2.219843e-01  1.621736e+03  2.475750e+06  1.000204e+00 258.508 17 14  1.87  74.66
  794406  2.701516e+00  6.297832e-01  3.026846e+01  1.491835e+01  1.787801e+02  5.784388e-01  2.141539e-01  2.219523e-01  1.621970e+03  2.475750e+06  1.000233e+00 260.179 17 20 42.89  74.75
  796502  2.702307e+00  6.298791e-01  3.026331e+01  1.490472e+01  1.791184e+02  4.171692e-01  1.544054e-01  2.218146e-01  1.622977e+03  2.475748e+06  1.000225e+00 259.755 17 19  1.20  74.65
  865678  2.687680e+00  6.278860e-01  3.005586e+01  1.378792e+01  1.813684e+02  3.593419e+02 -2.448922e-01  2.235367e-01  1.610474e+03  2.485611e+06  1.000235e+00 261.216 17 24 51.89  74.97
  893885  2.681141e+00  6.269576e-01  3.024813e+01  1.433287e+01  1.806044e+02  3.597072e+02 -1.092068e-01  2.244976e-01  1.603581e+03  2.482324e+06  1.000201e+00 262.120 17 28 28.78  75.01
  895744  2.680854e+00  6.269021e-01  3.024851e+01  1.433939e+01  1.801108e+02  3.599436e+02 -2.105126e-02  2.245228e-01  1.603401e+03  2.482324e+06  1.000222e+00 261.368 17 25 28.32  74.99
  912383  2.699738e+00  6.295301e-01  3.026517e+01  1.434361e+01  1.804308e+02  3.597912e+02 -7.734211e-02  2.221623e-01  1.620437e+03  2.482321e+06  1.000183e+00 261.250 17 25  0.05  74.80
  914109  2.684975e+00  6.274855e-01  3.024918e+01  1.433601e+01  1.800949e+02  3.599512e+02 -1.817652e-02  2.240015e-01  1.607132e+03  2.482322e+06  1.000193e+00 262.015 17 28  3.60  74.94
  917154  2.678063e+00  6.265428e-01  3.025792e+01  1.437346e+01  1.791626e+02  3.979295e-01  1.486116e-01  2.248796e-01  1.600857e+03  2.482316e+06  1.000182e+00 263.338 17 33 21.05  75.07
  916875  2.677744e+00  6.264835e-01  3.025668e+01  1.436832e+01  1.792808e+02  3.413119e-01  1.274869e-01  2.248964e-01  1.600737e+03  2.482317e+06  1.000211e+00 260.046 17 20 11.16  74.75
  918837  2.677937e+00  6.265039e-01  3.025606e+01  1.437084e+01  1.795347e+02  2.195966e-01  8.201882e-02  2.248863e-01  1.600809e+03  2.482317e+06  1.000211e+00 260.419 17 21 40.51  74.77
  930162  2.678063e+00  6.265396e-01  3.026061e+01  1.436506e+01  1.788393e+02  5.528609e-01  2.064771e-01  2.248750e-01  1.600889e+03  2.482316e+06  1.000229e+00 260.382 17 21 31.78  74.76
  930443  2.678324e+00  6.265537e-01  3.025931e+01  1.436725e+01  1.802109e+02  3.598956e+02 -3.899861e-02  2.248414e-01  1.601129e+03  2.482316e+06  1.000213e+00 260.524 17 22  5.74  74.80
  930447  2.678076e+00  6.265293e-01  3.026440e+01  1.437175e+01  1.791759e+02  3.915602e-01  1.462382e-01  2.248741e-01  1.600896e+03  2.482316e+06  1.000222e+00 259.523 17 18  5.52  74.68
  931827  2.678152e+00  6.265385e-01  3.026264e+01  1.436933e+01  1.795531e+02  2.107890e-01  7.872188e-02  2.248705e-01  1.600921e+03  2.482316e+06  1.000198e+00 260.699 17 22 47.64  74.81
  932022  2.678370e+00  6.265672e-01  3.026432e+01  1.437604e+01  1.801765e+02  3.599120e+02 -3.283659e-02  2.248439e-01  1.601111e+03  2.482316e+06  1.000193e+00 263.917 17 35 40.10  75.06
  932979  2.678244e+00  6.265610e-01  3.026010e+01  1.436884e+01  1.790933e+02  4.310998e-01  1.609920e-01  2.248614e-01  1.600986e+03  2.482315e+06  1.000208e+00 263.384 17 33 32.16  75.05
  934714  2.678306e+00  6.265591e-01  3.026057e+01  1.437219e+01  1.801093e+02  3.599443e+02 -2.080128e-02  2.248464e-01  1.601093e+03  2.482316e+06  1.000190e+00 259.787 17 19  8.88  74.79
  936053  2.678113e+00  6.265150e-01  3.025220e+01  1.435567e+01  1.803205e+02  3.598430e+02 -5.861508e-02  2.248677e-01  1.600941e+03  2.482318e+06  1.000241e+00 259.664 17 18 39.43  74.92
  936477  2.677722e+00  6.265009e-01  3.021556e+01  1.439957e+01  1.786765e+02  6.308355e-01  2.356245e-01  2.249272e-01  1.600518e+03  2.482314e+06  1.000228e+00 264.153 17 36 36.70  75.15
  936296  2.678081e+00  6.265111e-01  3.025543e+01  1.436185e+01  1.794897e+02  2.411660e-01  9.007327e-02  2.248772e-01  1.600873e+03  2.482316e+06  1.000248e+00 260.098 17 20 23.42  74.84
  937355  2.678195e+00  6.265230e-01  3.025632e+01  1.435951e+01  1.802678e+02  3.598683e+02 -4.918309e-02  2.248612e-01  1.600988e+03  2.482317e+06  1.000249e+00 261.525 17 26  6.02  74.96
  936725  2.677705e+00  6.264721e-01  3.025953e+01  1.435679e+01  1.799594e+02  1.605971e-02  5.998751e-03  2.249242e-01  1.600539e+03  2.482319e+06  1.000198e+00 263.858 17 35 26.04  75.21
  943911  3.569187e+00  7.197785e-01  3.070957e+01  1.473128e+01  1.794888e+02  2.046314e-01  5.734242e-02  1.459833e-01  2.466036e+03  2.469172e+06  1.000179e+00 260.731 17 22 55.51  74.83
  944696  2.721446e+00  6.324609e-01  3.029427e+01  1.469008e+01  1.799892e+02  3.083723e-03  1.133389e-03  2.192751e-01  1.641773e+03  2.469173e+06  1.000238e+00 264.339 17 37 21.34  75.21
  951300  2.677943e+00  6.265008e-01  3.026242e+01  1.436408e+01  1.798224e+02  8.172488e-02  3.052420e-02  2.248945e-01  1.600750e+03  2.482318e+06  1.000211e+00 259.811 17 19 14.57  74.71
  952322  2.677955e+00  6.265020e-01  3.025937e+01  1.435703e+01  1.797374e+02  1.225000e-01  4.575358e-02  2.248975e-01  1.600729e+03  2.482318e+06  1.000215e+00 265.864 17 43 27.41  75.33
  952883  2.678285e+00  6.265566e-01  3.025891e+01  1.436555e+01  1.801895e+02  3.599058e+02 -3.515932e-02  2.248568e-01  1.601019e+03  2.482317e+06  1.000190e+00 259.039 17 16  9.46  74.86
  953336  2.678411e+00  6.265679e-01  3.025845e+01  1.436173e+01  1.805022e+02  3.597560e+02 -9.110819e-02  2.248363e-01  1.601165e+03  2.482317e+06  1.000220e+00 259.738 17 18 57.19  74.93
  953424  2.677918e+00  6.265018e-01  3.025835e+01  1.436607e+01  1.790807e+02  4.371880e-01  1.632916e-01  2.248894e-01  1.600787e+03  2.482316e+06  1.000247e+00 258.003 17 12  0.72  74.69
  953556  2.678136e+00  6.265156e-01  3.025985e+01  1.437286e+01  1.797699e+02  1.069000e-01  3.992552e-02  2.248751e-01  1.600889e+03  2.482317e+06  1.000245e+00 260.277 17 21  6.58  74.98
  953093  2.678302e+00  6.265622e-01  3.026087e+01  1.436936e+01  1.805089e+02  3.597528e+02 -9.231882e-02  2.248532e-01  1.601044e+03  2.482318e+06  1.000195e+00 258.031 17 12  7.51  74.71
  953329  2.677835e+00  6.264947e-01  3.026048e+01  1.435850e+01  1.801630e+02  3.599185e+02 -3.043028e-02  2.249121e-01  1.600625e+03  2.482319e+06  1.000187e+00 258.291 17 13  9.72  74.75
  956563  2.677846e+00  6.264894e-01  3.025549e+01  1.435295e+01  1.798505e+02  6.828258e-02  2.550428e-02  2.249068e-01  1.600663e+03  2.482318e+06  1.000205e+00 261.034 17 24  8.16  75.03
  966096  2.697958e+00  6.293106e-01  3.038628e+01  1.521063e+01  1.784218e+02  7.501257e-01  2.780771e-01  2.222357e-01  1.619902e+03  2.472457e+06  1.000250e+00 258.602 17 14 24.38  74.69
  967334  2.696804e+00  6.291552e-01  3.037219e+01  1.521181e+01  1.787317e+02  6.023544e-01  2.233870e-01  2.223212e-01  1.619279e+03  2.472454e+06  1.000190e+00 258.111 17 12 26.66  74.71
  973168  2.677490e+00  6.264528e-01  3.022514e+01  1.435759e+01  1.807943e+02  3.596159e+02 -1.434673e-01  2.249542e-01  1.600326e+03  2.482321e+06  1.000207e+00 258.325 17 13 18.12  74.73
  988170  2.696050e+00  6.290538e-01  3.037474e+01  1.524569e+01  1.785054e+02  7.104032e-01  2.635328e-01  2.222019e-01  1.620148e+03  2.472453e+06  1.000220e+00 259.678 17 18 42.84  74.89
 1004017  2.729291e+00  6.335522e-01  2.998311e+01  1.377651e+01  1.812961e+02  3.593830e+02 -2.260876e-01  2.181451e-01  1.650278e+03  2.480494e+06  1.000243e+00 259.596 17 18 23.02  74.91
 1025772  2.729955e+00  6.336721e-01  2.987410e+01  1.396849e+01  1.814226e+02  3.593232e+02 -2.479361e-01  2.179817e-01  1.651514e+03  2.480497e+06  1.000179e+00 258.936 17 15 44.57  74.84
 1043704  2.712421e+00  6.315633e-01  3.037564e+01  1.545013e+01  1.762395e+02  1.785982e+00  6.582039e-01  2.203285e-01  1.633924e+03  2.465878e+06  1.000188e+00 260.489 17 21 57.46  75.02
 1043756  2.712258e+00  6.315184e-01  3.038287e+01  1.539227e+01  1.763080e+02  1.753541e+00  6.463203e-01  2.203518e-01  1.633751e+03  2.465879e+06  1.000219e+00 257.631 17 10 31.34  74.68
 1043761  2.711887e+00  6.314353e-01  3.037795e+01  1.544248e+01  1.765832e+02  1.622886e+00  5.982754e-01  2.204438e-01  1.633069e+03  2.465879e+06  1.000193e+00 258.904 17 15 37.08  74.86
 1045310  2.714051e+00  6.317919e-01  3.035707e+01  1.542615e+01  1.760645e+02  1.868505e+00  6.882078e-01  2.202570e-01  1.634454e+03  2.465876e+06  1.000247e+00 258.246 17 12 58.99  74.79
 1044111  2.697567e+00  6.292860e-01  3.039790e+01  1.524382e+01  1.781628e+02  8.736747e-01  3.239047e-01  2.223832e-01  1.618827e+03  2.472461e+06  1.000223e+00 258.622 17 14 29.33  74.83
 1044241  2.697009e+00  6.292090e-01  3.039810e+01  1.523738e+01  1.783483e+02  7.852952e-01  2.911959e-01  2.224506e-01  1.618336e+03  2.472462e+06  1.000186e+00 261.348 17 25 23.47  75.02
 1045448  2.738220e+00  6.348073e-01  2.991015e+01  1.375963e+01  1.818793e+02  3.591093e+02 -3.252911e-01  2.171192e-01  1.658075e+03  2.473557e+06  1.000188e+00 260.380 17 21 31.27  74.91
 1044588  2.699590e+00  6.295161e-01  3.038235e+01  1.499364e+01  1.790716e+02  4.387843e-01  1.625652e-01  2.220805e-01  1.621034e+03  2.483786e+06  1.000204e+00 260.006 17 20  1.51  74.84
 1047443  2.695408e+00  6.289677e-01  3.037385e+01  1.497719e+01  1.784819e+02  7.206333e-01  2.673901e-01  2.223598e-01  1.618998e+03  2.483787e+06  1.000217e+00 258.106 17 12 25.49  74.69
 1049201  2.680551e+00  6.269039e-01  3.040143e+01  1.496691e+01  1.786749e+02  6.305888e-01  2.352782e-01  2.243101e-01  1.604921e+03  2.483778e+06  1.000205e+00 259.410 17 17 38.40  74.89
 1066268  2.702712e+00  6.300259e-01  3.035459e+01  1.545471e+01  1.779537e+02  9.734566e-01  3.601832e-01  2.215512e-01  1.624906e+03  2.465880e+06  1.000179e+00 258.663 17 14 39.02  74.82
 1062814  2.694911e+00  6.289676e-01  3.039811e+01  1.521081e+01  1.776884e+02  1.100620e+00  4.084082e-01  2.226074e-01  1.617197e+03  2.472463e+06  1.000212e+00 259.562 17 18 14.86  74.93
 1064891  2.700361e+00  6.296935e-01  3.038045e+01  1.497744e+01  1.779819e+02  9.581470e-01  3.548362e-01  2.219673e-01  1.621860e+03  2.483786e+06  1.000199e+00 260.898 17 23 35.50  75.08
 1080191  2.691970e+00  6.285402e-01  3.043446e+01  1.524547e+01  1.780528e+02  9.272867e-01  3.444752e-01  2.228436e-01  1.615483e+03  2.472463e+06  1.000180e+00 259.836 17 19 20.59  74.97
 1080567  2.692942e+00  6.286985e-01  3.041347e+01  1.521195e+01  1.777545e+02  1.069510e+00  3.971498e-01  2.227722e-01  1.616000e+03  2.472463e+06  1.000188e+00 259.370 17 17 28.70  74.91
 1080893  2.693700e+00  6.288478e-01  3.041580e+01  1.521777e+01  1.772741e+02  1.298639e+00  4.820626e-01  2.226791e-01  1.616676e+03  2.472463e+06  1.000208e+00 257.454 17  9 48.94  74.68
 1088486  2.692003e+00  6.285129e-01  3.038410e+01  1.523649e+01  1.784658e+02  7.300811e-01  2.712281e-01  2.228747e-01  1.615257e+03  2.472462e+06  1.000182e+00 257.125 17  8 29.93  74.64
 1088590  2.691376e+00  6.284124e-01  3.039084e+01  1.519263e+01  1.783520e+02  7.845504e-01  2.915446e-01  2.229365e-01  1.614810e+03  2.472463e+06  1.000240e+00 259.960 17 19 50.47  74.96
 1089374  2.693546e+00  6.287251e-01  3.039921e+01  1.519472e+01  1.783672e+02  7.769087e-01  2.884617e-01  2.226488e-01  1.616896e+03  2.472460e+06  1.000202e+00 257.268 17  9  4.42  74.40
 1088924  2.693264e+00  6.286828e-01  3.038127e+01  1.525431e+01  1.782879e+02  8.148382e-01  3.025807e-01  2.226817e-01  1.616657e+03  2.472460e+06  1.000226e+00 258.208 17 12 49.94  74.44
 1089201  2.692009e+00  6.284921e-01  3.038892e+01  1.521701e+01  1.786730e+02  6.310945e-01  2.344646e-01  2.228794e-01  1.615223e+03  2.472462e+06  1.000205e+00 258.213 17 12 51.10  74.46
 1089371  2.691769e+00  6.284769e-01  3.038791e+01  1.521455e+01  1.782346e+02  8.405603e-01  3.123065e-01  2.228839e-01  1.615190e+03  2.472462e+06  1.000236e+00 258.219 17 12 52.66  74.71
 1086116  2.720863e+00  6.323871e-01  3.016070e+01  1.461676e+01  1.805691e+02  3.597274e+02 -1.002069e-01  2.192138e-01  1.642232e+03  2.473926e+06  1.000244e+00 257.800 17 11 11.93  74.65
 1085094  2.741089e+00  6.351761e-01  2.981474e+01  1.343444e+01  1.818603e+02  3.591181e+02 -3.217628e-01  2.166342e-01  1.661787e+03  2.478665e+06  1.000221e+00 258.086 17 12 20.62  74.73
 1101336  2.700658e+00  6.298197e-01  3.038878e+01  1.538643e+01  1.770605e+02  1.399639e+00  5.182066e-01  2.214984e-01  1.625294e+03  2.465887e+06  1.000238e+00 258.749 17 14 59.71  74.80
 1101198  2.704279e+00  6.302873e-01  3.034873e+01  1.498238e+01  1.773174e+02  1.274432e+00  4.712400e-01  2.210191e-01  1.628818e+03  2.480488e+06  1.000228e+00 257.675 17 10 41.88  74.68
 1101959  2.735944e+00  6.344506e-01  3.037102e+01  1.504437e+01  1.785840e+02  6.664734e-01  2.436385e-01  2.172545e-01  1.657043e+03  2.480494e+06  1.000240e+00 259.447 17 17 47.40  74.92
 1104979  2.706517e+00  6.304824e-01  3.030779e+01  1.505518e+01  1.785406e+02  6.917042e-01  2.556075e-01  2.212148e-01  1.627377e+03  2.480500e+06  1.000230e+00 257.928 17 11 42.84  74.73
 1120149  2.691972e+00  6.286364e-01  3.041699e+01  1.519419e+01  1.769710e+02  1.443939e+00  5.363223e-01  2.229103e-01  1.614999e+03  2.472463e+06  1.000238e+00 261.337 17 25 20.76  75.21
 1126179  2.694658e+00  6.288772e-01  3.039410e+01  1.519021e+01  1.784270e+02  7.481725e-01  2.776773e-01  2.227456e-01  1.616193e+03  2.472460e+06  1.000193e+00 258.700 17 14 47.93  74.84
 1125965  2.691127e+00  6.284263e-01  3.039286e+01  1.518982e+01  1.779074e+02  9.969559e-01  3.704742e-01  2.231326e-01  1.613390e+03  2.472462e+06  1.000208e+00 258.486 17 13 56.54  74.82
 1126711  2.690734e+00  6.284576e-01  3.039207e+01  1.517891e+01  1.770524e+02  1.405379e+00  5.222466e-01  2.232036e-01  1.612877e+03  2.472452e+06  1.000231e+00 258.328 17 13 18.82  74.81
 1127494  2.687596e+00  6.279222e-01  3.039341e+01  1.522115e+01  1.782198e+02  8.483158e-01  3.156590e-01  2.234898e-01  1.610812e+03  2.472453e+06  1.000180e+00 260.219 17 20 52.44  75.02
 1127552  2.690151e+00  6.284116e-01  3.039329e+01  1.522378e+01  1.768794e+02  1.488157e+00  5.530869e-01  2.231724e-01  1.613103e+03  2.472452e+06  1.000199e+00 258.706 17 14 49.51  74.84
 1127606  2.686843e+00  6.277780e-01  3.040312e+01  1.518785e+01  1.785687e+02  6.817467e-01  2.537712e-01  2.236099e-01  1.609946e+03  2.472457e+06  1.000222e+00 257.957 17 11 49.63  74.76
 1141524  2.690857e+00  6.285796e-01  3.040790e+01  1.516977e+01  1.763617e+02  1.735113e+00  6.446231e-01  2.230996e-01  1.613629e+03  2.472450e+06  1.000215e+00 257.666 17 10 39.91  74.74
 1142818  2.706963e+00  6.305296e-01  3.030295e+01  1.502632e+01  1.787738e+02  5.807380e-01  2.145718e-01  2.211763e-01  1.627660e+03  2.475747e+06  1.000230e+00 257.576 17 10 18.29  74.73
 1142761  2.701289e+00  6.297728e-01  3.029264e+01  1.500029e+01  1.785155e+02  7.045914e-01  2.608701e-01  2.218510e-01  1.622711e+03  2.475749e+06  1.000219e+00 256.895 17  7 34.73  74.79
 1162323  2.692513e+00  6.285278e-01  3.030883e+01  1.495937e+01  1.792054e+02  3.762913e-01  1.397834e-01  2.230127e-01  1.614257e+03  2.480494e+06  1.000230e+00 258.143 17 12 34.22  74.83
 1205120  2.752814e+00  6.367816e-01  2.941105e+01  1.339598e+01  1.822937e+02  3.589167e+02 -3.935040e-01  2.152797e-01  1.672243e+03  2.477205e+06  1.000186e+00 258.129 17 12 30.96  74.83
 1204919  2.696057e+00  6.290685e-01  3.029546e+01  1.496677e+01  1.783313e+02  7.931830e-01  2.942324e-01  2.225361e-01  1.617715e+03  2.480499e+06  1.000215e+00 258.568 17 14 16.34  74.88
 1243737  2.694482e+00  6.288080e-01  3.029492e+01  1.487272e+01  1.791938e+02  3.820039e-01  1.417986e-01  2.227606e-01  1.616085e+03  2.475740e+06  1.000208e+00 256.997 17  7 59.16  74.68
 1243938  2.694673e+00  6.288356e-01  3.029472e+01  1.487962e+01  1.790944e+02  4.294092e-01  1.593840e-01  2.227491e-01  1.616168e+03  2.475740e+06  1.000214e+00 258.450 17 13 47.90  74.88
 1262084  2.693784e+00  6.287818e-01  3.029345e+01  1.484877e+01  1.780909e+02  9.085644e-01  3.372995e-01  2.227517e-01  1.616149e+03  2.475742e+06  1.000194e+00 257.337 17  9 21.00  74.74
 1262494  2.691689e+00  6.284189e-01  3.032133e+01  1.487575e+01  1.790427e+02  4.543447e-01  1.688289e-01  2.229873e-01  1.614441e+03  2.475745e+06  1.000234e+00 260.450 17 21 47.88  75.13
 1262089  2.699718e+00  6.295180e-01  3.028113e+01  1.483717e+01  1.791924e+02  3.821657e-01  1.415873e-01  2.219780e-01  1.621782e+03  2.475747e+06  1.000235e+00 256.901 17  7 36.29  74.81
 1262460  2.697724e+00  6.292680e-01  3.028106e+01  1.484006e+01  1.791044e+02  4.242979e-01  1.573032e-01  2.222343e-01  1.619912e+03  2.475747e+06  1.000179e+00 257.663 17 10 39.19  74.93
 1262538  2.696142e+00  6.290518e-01  3.028587e+01  1.488148e+01  1.785753e+02  6.769347e-01  2.511176e-01  2.224592e-01  1.618274e+03  2.475749e+06  1.000247e+00 104.547  6 58 11.40 -10.31
 1262851  2.696347e+00  6.290870e-01  3.028401e+01  1.488240e+01  1.785933e+02  6.682891e-01  2.478867e-01  2.224744e-01  1.618163e+03  2.475749e+06  1.000226e+00 261.948 17 27 47.42  75.17
 1263336  2.696104e+00  6.290500e-01  3.027778e+01  1.483714e+01  1.788556e+02  5.431173e-01  2.014744e-01  2.225267e-01  1.617783e+03  2.475750e+06  1.000196e+00 259.133 17 16 31.94  74.86
 1263695  2.696494e+00  6.291381e-01  3.027639e+01  1.487313e+01  1.782701e+02  8.224043e-01  3.050162e-01  2.224684e-01  1.618207e+03  2.475750e+06  1.000201e+00 257.898 17 11 35.59  74.68
 1263377  2.695809e+00  6.289857e-01  3.027732e+01  1.484195e+01  1.793456e+02  3.092943e-01  1.147536e-01  2.225760e-01  1.617425e+03  2.475751e+06  1.000208e+00 257.094 17  8 22.49  74.63
 1264260  2.696246e+00  6.290712e-01  3.027332e+01  1.485906e+01  1.788457e+02  5.477381e-01  2.031771e-01  2.225471e-01  1.617635e+03  2.475752e+06  1.000193e+00 257.401 17  9 36.22  74.66
 1265997  2.696718e+00  6.291128e-01  3.026410e+01  1.485382e+01  1.791050e+02  4.240707e-01  1.572848e-01  2.224738e-01  1.618168e+03  2.475749e+06  1.000225e+00 258.629 17 14 30.91  74.80
 1265871  2.696656e+00  6.291086e-01  3.026897e+01  1.486565e+01  1.789557e+02  4.953325e-01  1.837184e-01  2.224919e-01  1.618036e+03  2.475749e+06  1.000230e+00 258.620 17 14 28.68  74.83
 1268599  2.691329e+00  6.284526e-01  3.028019e+01  1.483167e+01  1.779934e+02  9.556727e-01  3.551055e-01  2.229362e-01  1.614812e+03  2.475740e+06  1.000192e+00 259.985 17 19 56.50  74.96
 1281026  2.691297e+00  6.284106e-01  3.028495e+01  1.481471e+01  1.783724e+02  7.746095e-01  2.878515e-01  2.229542e-01  1.614681e+03  2.475743e+06  1.000212e+00 255.468 17  1 52.37  74.90
 1281046  2.691252e+00  6.283957e-01  3.031194e+01  1.487247e+01  1.784998e+02  7.137562e-01  2.652465e-01  2.229797e-01  1.614497e+03  2.475743e+06  1.000212e+00 257.097 17  8 23.28  74.64
 1282320  2.697905e+00  6.292711e-01  3.028466e+01  1.484147e+01  1.791923e+02  3.823540e-01  1.417515e-01  2.221986e-01  1.620172e+03  2.475747e+06  1.000229e+00 258.241 17 12 57.84  74.77
 1282809  2.695452e+00  6.289717e-01  3.027714e+01  1.483834e+01  1.786769e+02  6.284938e-01  2.331969e-01  2.225923e-01  1.617307e+03  2.475749e+06  1.000191e+00 258.200 17 12 47.95  74.82
 1283428  2.695255e+00  6.289137e-01  3.027510e+01  1.485198e+01  1.789414e+02  5.022766e-01  1.863920e-01  2.226542e-01  1.616857e+03  2.475751e+06  1.000237e+00 258.921 17 15 41.14  74.85
 1283533  2.695399e+00  6.289574e-01  3.027246e+01  1.483712e+01  1.786114e+02  6.596975e-01  2.447851e-01  2.226312e-01  1.617024e+03  2.475751e+06  1.000220e+00 259.916 17 19 39.89  74.97
 1283953  2.695906e+00  6.290641e-01  3.027459e+01  1.482929e+01  1.781102e+02  8.988147e-01  3.334258e-01  2.225718e-01  1.617456e+03  2.475751e+06  1.000217e+00 257.197 17  8 47.28  74.66
 1283971  2.695603e+00  6.289909e-01  3.027180e+01  1.483687e+01  1.785042e+02  7.108311e-01  2.637363e-01  2.226232e-01  1.617082e+03  2.475752e+06  1.000224e+00 257.026 17  8  6.31  74.64
 1284487  2.695208e+00  6.289365e-01  3.026599e+01  1.485396e+01  1.786825e+02  6.257707e-01  2.322085e-01  2.226513e-01  1.616878e+03  2.475752e+06  1.000194e+00 256.529 17  6  7.06  74.65
 1285517  2.694310e+00  6.287717e-01  3.025084e+01  1.483745e+01  1.794100e+02  2.786074e-01  1.034276e-01  2.227435e-01  1.616209e+03  2.475752e+06  1.000224e+00 256.635 17  6 32.47  74.67
 1287495  2.710698e+00  6.310278e-01  3.027370e+01  1.485145e+01  1.795270e+02  2.220270e-01  8.192213e-02  2.206585e-01  1.631480e+03  2.475747e+06  1.000185e+00 256.938 17  7 45.17  74.69
 1286655  2.694448e+00  6.288449e-01  3.026162e+01  1.484489e+01  1.784732e+02  7.258781e-01  2.694256e-01  2.226802e-01  1.616668e+03  2.475750e+06  1.000194e+00 257.654 17 10 36.84  74.79
 1287877  2.685528e+00  6.275671e-01  3.037690e+01  1.481115e+01  1.796385e+02  1.699827e-01  6.330732e-02  2.237284e-01  1.609094e+03  2.475746e+06  1.000186e+00 258.185 17 12 44.33  74.84
 1300153  2.682755e+00  6.271716e-01  3.037076e+01  1.482764e+01  1.793135e+02  3.256547e-01  1.214144e-01  2.238955e-01  1.607893e+03  2.475746e+06  1.000234e+00 257.334 17  9 20.09  74.72
 1300417  2.682726e+00  6.271843e-01  3.038814e+01  1.483040e+01  1.792996e+02  3.323407e-01  1.239030e-01  2.239827e-01  1.607267e+03  2.475746e+06  1.000191e+00 259.302 17 17 12.46  74.97
 1301449  2.701146e+00  6.297311e-01  3.028967e+01  1.482494e+01  1.791620e+02  3.965313e-01  1.468252e-01  2.218001e-01  1.623083e+03  2.475747e+06  1.000191e+00 256.810 17  7 14.45  74.67
 1302149  2.692617e+00  6.285347e-01  3.027062e+01  1.480959e+01  1.793247e+02  3.195540e-01  1.187043e-01  2.228456e-01  1.615468e+03  2.475750e+06  1.000240e+00 256.765 17  7  3.62  74.64
 1302954  2.693537e+00  6.286795e-01  3.027567e+01  1.483741e+01  1.791870e+02  3.851666e-01  1.430221e-01  2.228384e-01  1.615520e+03  2.475751e+06  1.000204e+00 256.423 17  5 41.42  74.62
 1303008  2.693473e+00  6.286662e-01  3.027740e+01  1.485908e+01  1.789306e+02  5.076181e-01  1.885000e-01  2.228222e-01  1.615638e+03  2.475751e+06  1.000244e+00 256.793 17  7 10.42  74.68
 1303199  2.693403e+00  6.286407e-01  3.027275e+01  1.482027e+01  1.793431e+02  3.106307e-01  1.153566e-01  2.228560e-01  1.615393e+03  2.475751e+06  1.000245e+00 257.792 17 11 10.10  74.77
 1303600  2.694164e+00  6.287890e-01  3.026967e+01  1.482468e+01  1.786606e+02  6.363689e-01  2.362353e-01  2.227936e-01  1.615845e+03  2.475752e+06  1.000208e+00 258.476 17 13 54.26  74.81
 1303843  2.693601e+00  6.286789e-01  3.026880e+01  1.483356e+01  1.792456e+02  3.571282e-01  1.326107e-01  2.228524e-01  1.615419e+03  2.475753e+06  1.000224e+00 256.970 17  7 52.78  74.62
 1303081  2.717929e+00  6.321812e-01  2.958344e+01  1.337950e+01  1.830231e+02  3.585611e+02 -5.293490e-01  2.194401e-01  1.640539e+03  2.484149e+06  1.000247e+00 256.887 17  7 32.90  74.66
 1366508  2.717399e+00  6.320139e-01  3.016179e+01  1.499384e+01  1.778826e+02  1.003566e+00  3.693308e-01  2.195733e-01  1.639543e+03  2.466253e+06  1.000229e+00 258.594 17 14 22.56  74.89
 1362338  2.693229e+00  6.286366e-01  3.023852e+01  1.474277e+01  1.789409e+02  5.026931e-01  1.866858e-01  2.228433e-01  1.615485e+03  2.479029e+06  1.000232e+00 256.436 17  5 44.62  74.66
 1362481  2.693416e+00  6.286640e-01  3.024056e+01  1.474900e+01  1.790251e+02  4.624086e-01  1.717121e-01  2.228409e-01  1.615502e+03  2.479031e+06  1.000218e+00 257.550 17 10 11.95  74.75
 1362617  2.693657e+00  6.286934e-01  3.024442e+01  1.476403e+01  1.790656e+02  4.430679e-01  1.645168e-01  2.228479e-01  1.615452e+03  2.479029e+06  1.000223e+00 257.292 17  9 10.13  74.67
 1362650  2.693961e+00  6.287858e-01  3.024273e+01  1.476093e+01  1.783647e+02  7.776804e-01  2.887010e-01  2.227719e-01  1.616003e+03  2.479029e+06  1.000193e+00 257.714 17 10 51.29  74.77
 1362658  2.693474e+00  6.286842e-01  3.024265e+01  1.476173e+01  1.789339e+02  5.059203e-01  1.878603e-01  2.228325e-01  1.615563e+03  2.479030e+06  1.000195e+00 258.129 17 12 30.86  74.76
 1363219  2.693323e+00  6.286367e-01  3.024231e+01  1.474474e+01  1.792355e+02  3.619404e-01  1.344129e-01  2.228708e-01  1.615285e+03  2.479032e+06  1.000235e+00 260.088 17 20 21.10  75.00
 1363380  2.693583e+00  6.286804e-01  3.024509e+01  1.476369e+01  1.793160e+02  3.234339e-01  1.200984e-01  2.228843e-01  1.615188e+03  2.479032e+06  1.000207e+00 257.351 17  9 24.34  74.72
 1363494  2.693524e+00  6.286628e-01  3.024447e+01  1.476070e+01  1.793579e+02  3.034664e-01  1.126892e-01  2.228898e-01  1.615148e+03  2.479032e+06  1.000229e+00 261.277 17 25  6.41  75.15
 1363919  2.733563e+00  6.341087e-01  3.024928e+01  1.473666e+01  1.795510e+02  2.093361e-01  7.659457e-02  2.180073e-01  1.651321e+03  2.479034e+06  1.000199e+00 258.260 17 13  2.33  74.79
 1364410  2.697359e+00  6.292091e-01  3.022571e+01  1.474897e+01  1.791244e+02  4.145873e-01  1.537275e-01  2.224007e-01  1.618700e+03  2.479036e+06  1.000201e+00 256.014 17  4  3.43  74.62
 1364523  2.696788e+00  6.291332e-01  3.022919e+01  1.474001e+01  1.791324e+02  4.108327e-01  1.523664e-01  2.224770e-01  1.618145e+03  2.479037e+06  1.000193e+00 259.121 17 16 29.09  74.83
 1364703  2.696852e+00  6.291349e-01  3.022863e+01  1.474337e+01  1.789566e+02  4.947071e-01  1.834735e-01  2.224690e-01  1.618203e+03  2.479037e+06  1.000232e+00 255.317 17  1 16.13  74.44
 1364423  2.696535e+00  6.290651e-01  3.022799e+01  1.473936e+01  1.795727e+02  2.007393e-01  7.446146e-02  2.225087e-01  1.617914e+03  2.479037e+06  1.000249e+00 226.344 15  5 22.51  72.71
 1364604  2.696544e+00  6.291062e-01  3.021949e+01  1.474972e+01  1.789995e+02  4.742436e-01  1.758974e-01  2.225114e-01  1.617894e+03  2.479038e+06  1.000190e+00 249.971 16 39 52.99  73.80
 1364822  2.696276e+00  6.290348e-01  3.021684e+01  1.475034e+01  1.794270e+02  2.702788e-01  1.002647e-01  2.225365e-01  1.617712e+03  2.479039e+06  1.000244e+00 248.223 16 32 53.59  73.62
 1365573  2.697060e+00  6.292015e-01  3.021440e+01  1.473858e+01  1.782491e+02  8.321963e-01  3.085955e-01  2.224517e-01  1.618329e+03  2.479039e+06  1.000245e+00 255.714 17  2 51.26  74.45
 1408596  2.698008e+00  6.292870e-01  3.004121e+01  1.451670e+01  1.804444e+02  3.597853e+02 -7.958069e-02  2.219558e-01  1.621944e+03  2.474284e+06  1.000199e+00 235.562 15 42 14.95  73.32
 1408396  2.696744e+00  6.291081e-01  3.007174e+01  1.446491e+01  1.806934e+02  3.596664e+02 -1.237181e-01  2.221342e-01  1.620642e+03  2.474285e+06  1.000229e+00 238.249 15 52 59.86  72.84
 1407432  2.707900e+00  6.306516e-01  3.000000e+01  1.435456e+01  1.807806e+02  3.596251e+02 -1.384513e-01  2.207476e-01  1.630822e+03  2.480862e+06  1.000195e+00 230.319 15 21 16.44  72.72
 1404538  2.748278e+00  6.364602e-01  2.898626e+01  1.255206e+01  1.843246e+02  3.579572e+02 -7.429087e-01  2.159270e-01  1.667230e+03  2.485607e+06  1.000220e+00 256.067 17  4 16.20  74.45
 1424870  2.758480e+00  6.375438e-01  2.964178e+01  1.360209e+01  1.825279e+02  3.588082e+02 -4.320352e-01  2.145185e-01  1.678177e+03  2.473557e+06  1.000209e+00 250.387 16 41 32.93  73.95
 1427098  2.703391e+00  6.300159e-01  3.004118e+01  1.443745e+01  1.795710e+02  2.011618e-01  7.442693e-02  2.213219e-01  1.626590e+03  2.477577e+06  1.000222e+00 256.021 17  4  5.06  74.45
 1444107  2.704591e+00  6.301770e-01  3.009294e+01  1.445488e+01  1.792733e+02  3.429543e-01  1.268336e-01  2.213703e-01  1.626234e+03  2.477567e+06  1.000250e+00 255.124 17  0 29.86  74.33
 1444948  2.711907e+00  6.311784e-01  3.008233e+01  1.446519e+01  1.802887e+02  3.598596e+02 -5.178946e-02  2.204831e-01  1.632778e+03  2.477574e+06  1.000215e+00 254.075 16 56 17.88  74.47
 1523248  2.696278e+00  6.291389e-01  3.025643e+01  1.476415e+01  1.777421e+02  1.075181e+00  3.987827e-01  2.224126e-01  1.618613e+03  2.470990e+06  1.000243e+00 254.004 16 56  0.98  74.26
 1522902  2.695314e+00  6.289401e-01  3.025241e+01  1.472999e+01  1.788018e+02  5.696876e-01  2.113941e-01  2.225385e-01  1.617697e+03  2.470992e+06  1.000207e+00 254.840 16 59 21.62  74.38
 1522791  2.694498e+00  6.288172e-01  3.026512e+01  1.477450e+01  1.792929e+02  3.353908e-01  1.244925e-01  2.226225e-01  1.617087e+03  2.470997e+06  1.000180e+00 256.048 17  4 11.57  74.39
 1522831  2.710325e+00  6.309572e-01  3.025101e+01  1.473888e+01  1.795780e+02  1.985862e-01  7.328706e-02  2.206009e-01  1.631906e+03  2.470998e+06  1.000236e+00 252.070 16 48 16.87  74.27
 1522692  2.700842e+00  6.296719e-01  3.024590e+01  1.473950e+01  1.794566e+02  2.569070e-01  9.514040e-02  2.218305e-01  1.622860e+03  2.470999e+06  1.000215e+00 252.649 16 50 35.69  74.35
 1522856  2.697706e+00  6.292634e-01  3.024613e+01  1.477178e+01  1.789820e+02  4.834975e-01  1.792539e-01  2.221948e-01  1.620200e+03  2.471001e+06  1.000199e+00 249.569 16 38 16.61  73.94
 1523140  2.697906e+00  6.292790e-01  3.023917e+01  1.472235e+01  1.789763e+02  4.862178e-01  1.802549e-01  2.222288e-01  1.619952e+03  2.471001e+06  1.000232e+00 251.681 16 46 43.34  74.20
 1526534  2.695409e+00  6.289813e-01  3.024766e+01  1.480128e+01  1.784636e+02  7.311236e-01  2.712730e-01  2.224965e-01  1.618003e+03  2.470993e+06  1.000185e+00 252.063 16 48 15.02  74.48
 1526736  2.859218e+00  6.501863e-01  3.033007e+01  1.473562e+01  1.799324e+02  2.905568e-02  1.016408e-02  2.036827e-01  1.767455e+03  2.470998e+06  1.000194e+00 252.830 16 51 19.15  74.23
 1526906  2.699204e+00  6.294421e-01  3.023063e+01  1.476387e+01  1.795518e+02  2.115918e-01  7.840731e-02  2.220320e-01  1.621388e+03  2.471000e+06  1.000223e+00 250.982 16 43 55.66  73.88
 1543570  2.696156e+00  6.290305e-01  3.024791e+01  1.478981e+01  1.791200e+02  4.177862e-01  1.549882e-01  2.224518e-01  1.618328e+03  2.470993e+06  1.000237e+00 243.821 16 15 16.99  73.82
 1543636  2.699910e+00  6.295679e-01  3.022807e+01  1.472347e+01  1.791128e+02  4.209414e-01  1.559326e-01  2.220155e-01  1.621509e+03  2.471002e+06  1.000179e+00 242.901 16 11 36.22  73.67
 1545947  2.696266e+00  6.290543e-01  3.024646e+01  1.478263e+01  1.788585e+02  5.425711e-01  2.012695e-01  2.224194e-01  1.618564e+03  2.470992e+06  1.000244e+00 254.783 16 59  7.99  74.46
 1545805  2.696447e+00  6.291096e-01  3.023524e+01  1.475640e+01  1.784978e+02  7.146264e-01  2.650597e-01  2.223728e-01  1.618903e+03  2.470993e+06  1.000218e+00 255.523 17  2  5.62  74.58
 1564805  2.697956e+00  6.292708e-01  3.025475e+01  1.474653e+01  1.795259e+02  2.240196e-01  8.305099e-02  2.223026e-01  1.619414e+03  2.470997e+06  1.000224e+00 241.716 16  6 51.94  74.08
 1564588  2.697357e+00  6.291815e-01  3.024816e+01  1.475647e+01  1.795915e+02  1.927440e-01  7.147329e-02  2.223563e-01  1.619023e+03  2.470997e+06  1.000240e+00 245.778 16 23  6.77  73.80
 1564914  2.708868e+00  6.307689e-01  3.022460e+01  1.474739e+01  1.797385e+02  1.222846e-01  4.515133e-02  2.209422e-01  1.629386e+03  2.470999e+06  1.000202e+00 252.682 16 50 43.66  74.24
 1564970  2.707630e+00  6.306037e-01  3.022365e+01  1.474633e+01  1.796973e+02  1.419497e-01  5.243578e-02  2.211091e-01  1.628155e+03  2.470999e+06  1.000194e+00 254.733 16 58 55.94  74.30
 1564891  2.702955e+00  6.299534e-01  3.021646e+01  1.474602e+01  1.795930e+02  1.918017e-01  7.097578e-02  2.216479e-01  1.624198e+03  2.471000e+06  1.000229e+00 255.924 17  3 41.78  74.47
 1564683  2.702153e+00  6.298688e-01  3.021298e+01  1.475104e+01  1.792993e+02  3.317887e-01  1.228065e-01  2.217581e-01  1.623391e+03  2.471000e+06  1.000180e+00 255.082 17  0 19.63  74.40
 1564853  2.701523e+00  6.297741e-01  3.021480e+01  1.474241e+01  1.791015e+02  4.261141e-01  1.577610e-01  2.218189e-01  1.622945e+03  2.471001e+06  1.000221e+00 255.961 17  3 50.64  74.49
 1564873  2.701569e+00  6.297746e-01  3.022380e+01  1.473906e+01  1.794437e+02  2.630337e-01  9.738236e-02  2.218183e-01  1.622950e+03  2.471001e+06  1.000207e+00 255.710 17  2 50.52  74.41
 1564938  2.700878e+00  6.296965e-01  3.021064e+01  1.473557e+01  1.786998e+02  6.177488e-01  2.287621e-01  2.218614e-01  1.622635e+03  2.471002e+06  1.000243e+00 255.803 17  3 12.60  74.42
 1564416  2.701018e+00  6.296860e-01  3.021385e+01  1.474137e+01  1.796310e+02  1.738608e-01  6.438324e-02  2.219049e-01  1.622317e+03  2.471003e+06  1.000233e+00 255.987 17  3 56.76  74.45
 1564973  2.700363e+00  6.296095e-01  3.020666e+01  1.473616e+01  1.796739e+02  1.534392e-01  5.683255e-02  2.219132e-01  1.622256e+03  2.471003e+06  1.000195e+00 255.440 17  1 45.50  74.38
 1565140  2.702929e+00  6.299574e-01  3.021848e+01  1.474192e+01  1.797795e+02  1.029123e-01  3.808197e-02  2.216782e-01  1.623975e+03  2.471000e+06  1.000202e+00 255.555 17  2 13.22  74.40
 1565150  2.702671e+00  6.299108e-01  3.021112e+01  1.474001e+01  1.796347e+02  1.719323e-01  6.363044e-02  2.217000e-01  1.623816e+03  2.471000e+06  1.000237e+00 255.765 17  3  3.67  74.43
 1584472  2.701374e+00  6.297559e-01  3.023640e+01  1.476024e+01  1.792659e+02  3.477749e-01  1.287630e-01  2.218580e-01  1.622660e+03  2.470995e+06  1.000199e+00 255.018 17  0  4.32  74.32
 1584948  2.700806e+00  6.296716e-01  3.024531e+01  1.475893e+01  1.790348e+02  4.579739e-01  1.696038e-01  2.218438e-01  1.622763e+03  2.470996e+06  1.000240e+00 254.964 16 59 51.29  74.31
 1584195  2.699789e+00  6.295178e-01  3.023966e+01  1.477366e+01  1.795985e+02  1.893034e-01  7.013373e-02  2.219915e-01  1.621683e+03  2.470997e+06  1.000233e+00 255.828 17  3 18.62  74.43
 1584138  2.708734e+00  6.307575e-01  3.023387e+01  1.472839e+01  1.796229e+02  1.772963e-01  6.546552e-02  2.209044e-01  1.629664e+03  2.470999e+06  1.000188e+00 254.207 16 56 49.68  74.24
 1584248  2.703669e+00  6.300818e-01  3.020955e+01  1.476443e+01  1.789397e+02  5.029912e-01  1.860697e-01  2.215024e-01  1.625264e+03  2.471002e+06  1.000202e+00 252.609 16 50 26.16  74.37
 1585319  2.718880e+00  6.321307e-01  3.022918e+01  1.475724e+01  1.797631e+02  1.103327e-01  4.058805e-02  2.196873e-01  1.638692e+03  2.470998e+06  1.000195e+00 252.011 16 48  2.59  74.39
 1585378  2.704312e+00  6.301570e-01  3.020754e+01  1.474417e+01  1.793473e+02  3.087709e-01  1.141977e-01  2.214045e-01  1.625983e+03  2.471000e+06  1.000196e+00 250.960 16 43 50.50  74.26
 1604176  2.703578e+00  6.300523e-01  3.024934e+01  1.474530e+01  1.794950e+02  2.384256e-01  8.820545e-02  2.215249e-01  1.625099e+03  2.470996e+06  1.000197e+00 254.490 16 57 57.65  74.38
 1604016  2.710372e+00  6.309691e-01  3.022277e+01  1.478976e+01  1.792873e+02  3.368722e-01  1.243175e-01  2.206405e-01  1.631613e+03  2.470999e+06  1.000240e+00 250.983 16 43 55.82  74.36
 1624658  2.707567e+00  6.306134e-01  3.024635e+01  1.479491e+01  1.791681e+02  3.937998e-01  1.454664e-01  2.209555e-01  1.629288e+03  2.470992e+06  1.000180e+00 248.697 16 34 47.35  74.64
 1624768  2.708009e+00  6.307126e-01  3.023399e+01  1.479847e+01  1.784159e+02  7.517268e-01  2.776168e-01  2.208643e-01  1.629960e+03  2.470993e+06  1.000180e+00 247.763 16 31  3.14  74.04
 1624063  2.728897e+00  6.334799e-01  3.023908e+01  1.479957e+01  1.794249e+02  2.702748e-01  9.906179e-02  2.182935e-01  1.649156e+03  2.470998e+06  1.000215e+00 254.697 16 58 47.23  74.46
 1625075  2.709036e+00  6.308779e-01  3.024515e+01  1.479337e+01  1.779626e+02  9.672042e-01  3.570454e-01  2.207948e-01  1.630473e+03  2.470993e+06  1.000209e+00 254.189 16 56 45.41  74.35
 1625774  2.710451e+00  6.309985e-01  3.021079e+01  1.475542e+01  1.791173e+02  4.177362e-01  1.541476e-01  2.204932e-01  1.632703e+03  2.471001e+06  1.000206e+00 253.795 16 55 10.82  74.43
 1623524  2.727877e+00  6.333478e-01  3.010071e+01  1.436964e+01  1.799755e+02  8.247336e-03  3.023904e-03  2.181473e-01  1.650261e+03  2.479397e+06  1.000182e+00 242.917 16 11 40.13  74.24
 1643735  2.718834e+00  6.321590e-01  3.023835e+01  1.483063e+01  1.788007e+02  5.673036e-01  2.086834e-01  2.193266e-01  1.641388e+03  2.471003e+06  1.000183e+00 248.764 16 35  3.26  74.26


==> 2016 Segon et al A&A paper/new plots/2008GVids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           41 meteoroids of shower:  2008GVids
# ejected in 1603 1607 1612 1616 1621 1625 1629 1634 1638 1643 1647 1701 1705 1710 1714 1718 1723 1727 1732 1736 1740 1745 1749 1754 1758 1763 1767 1772 1776 1780 1803 1807 1812 1816 1821 1825 1830 1834 1839 1843 1848 1852 1857 1861 1866 1870 1874 1879 1883 1888 1892 1897 1901 1905 1910 1914 1919 1923 1927 1932 1936 1941 1945 1950 1954 1958 1963 1967 1972 1976 1981 1985 1990 1994 1999 2003 2008 2012 2017 2021 2026 2030 2035 2039 2044 2048 2052 2057 2061 2066 2070 2075 2079 2084 2088 2092 2097 m1000 m1498 m2001 m2499 m2998 m497
# for year 2000-2050
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071615867 au
# of the point located at (heliocentric, J2000, ua):  -0.9785 -0.2034  0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   2.687083e+00  6.329530e-01  2.830898e+01  5.655659e+00  1.973091e+02  3.516978e+02 -3.080380e+00  2.236330e-01  1.609780e+03  2.460402e+06  9.996149e-01 220.262  69.384  18.772
# standard deviations: 
#   2.785146e-02  5.682970e-03  1.827379e+00  1.486787e+02  4.272211e+00  1.993091e+00  7.067244e-01  3.407994e-03  2.483811e+01  4.822380e+03  4.410326e-04  11.485   1.673   0.768
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
    5736  2.736738e+00  6.449415e-01  2.658851e+01  1.336528e-01  2.017870e+02  3.497813e+02 -3.663120e+00  2.175761e-01  1.654593e+03  2.454198e+06  9.996995e-01 207.641 13 50 33.86  67.82  18.37
    9100  2.712732e+00  6.385285e-01  2.694838e+01  5.035470e+00  1.981496e+02  3.514190e+02 -3.122241e+00  2.203848e-01  1.633506e+03  2.455296e+06  9.999651e-01 214.341 14 17 21.77  68.71  18.28
    6694  2.675106e+00  6.280601e-01  3.041769e+01  6.861107e+00  1.892874e+02  3.555531e+02 -1.656787e+00  2.248799e-01  1.600854e+03  2.459313e+06  1.000037e+00 239.351 15 57 24.22  71.43  19.60
    4508  2.695666e+00  6.311542e-01  2.923277e+01  6.835402e+00  1.889629e+02  3.557305e+02 -1.577258e+00  2.225221e-01  1.617817e+03  2.461133e+06  9.990065e-01 235.967 15 43 52.06  72.71  19.03
    6897  2.695614e+00  6.345121e-01  2.820320e+01  5.863609e+00  1.957999e+02  3.524910e+02 -2.758074e+00  2.225677e-01  1.617486e+03  2.462599e+06  9.998821e-01 221.765 14 47  3.70  69.59  18.77
    6629  2.698336e+00  6.329530e-01  2.916682e+01  5.655659e+00  1.924224e+02  3.540919e+02 -2.175185e+00  2.220317e-01  1.621390e+03  2.462601e+06  9.994881e-01 229.940 15 19 45.58  71.10  19.10
    7905  2.680980e+00  6.327413e-01  2.665776e+01  4.945670e+00  1.959813e+02  3.523814e+02 -2.812165e+00  2.242650e-01  1.605244e+03  2.462597e+06  9.995874e-01 215.814 14 23 15.26  70.37  17.99
   15234  2.698122e+00  6.385637e-01  2.681757e+01  1.861540e+00  2.000643e+02  3.505005e+02 -3.461217e+00  2.223787e-01  1.618860e+03  2.453829e+06  9.988256e-01 210.934 14  3 44.23  68.45  18.34
   23193  2.693355e+00  6.357539e-01  2.514254e+01  3.688094e+00  1.978096e+02  3.515426e+02 -3.100056e+00  2.228765e-01  1.615244e+03  2.452003e+06  9.996643e-01 207.039 13 48  9.46  69.85  17.38
   23848  2.692762e+00  6.307772e-01  2.877609e+01  7.021576e+00  1.890513e+02  3.556858e+02 -1.595476e+00  2.229270e-01  1.614879e+03  2.454560e+06  9.990420e-01 234.213 15 36 51.02  73.00  18.81
   26817  2.681633e+00  6.317055e-01  2.866881e+01  2.755408e+00  1.944167e+02  3.531223e+02 -2.543432e+00  2.242825e-01  1.605119e+03  2.454563e+06  9.998208e-01 225.129 15  0 30.89  71.06  18.93
   21404  2.682763e+00  6.310710e-01  2.779136e+01  5.253695e+00  1.932394e+02  3.536811e+02 -2.339279e+00  2.239084e-01  1.607801e+03  2.456383e+06  1.000034e+00 224.000 14 56  0.05  71.55  18.41
   29649  2.663847e+00  6.284364e-01  2.732155e+01  6.992450e+00  1.931330e+02  3.537044e+02 -2.347147e+00  2.265546e-01  1.589021e+03  2.461510e+06  9.998838e-01 222.389 14 49 33.48  71.43  18.18
   22809  2.687083e+00  6.323645e-01  2.685912e+01  6.041431e+00  1.938287e+02  3.534118e+02 -2.431235e+00  2.236330e-01  1.609780e+03  2.462603e+06  9.990882e-01 219.178 14 36 42.62  71.50  18.01
   26251  2.671821e+00  6.319567e-01  2.979072e+01  4.353769e+00  1.962334e+02  3.522497e+02 -2.867357e+00  2.256068e-01  1.595696e+03  2.465889e+06  9.987696e-01 226.446 15  5 47.16  68.89  19.57
   26215  2.720841e+00  6.411106e-01  2.718012e+01  1.984949e+00  1.995402e+02  3.507916e+02 -3.330179e+00  2.194721e-01  1.640300e+03  2.466619e+06  9.989607e-01 212.706 14 10 49.32  68.67  18.50
   22411  2.643536e+00  6.315903e-01  2.625576e+01  3.591991e+02  2.011579e+02  3.498560e+02 -3.770544e+00  2.292296e-01  1.570478e+03  2.466975e+06  1.000003e+00 207.519 13 50  4.54  68.66  18.06
   23592  2.684459e+00  6.304555e-01  2.849813e+01  6.540508e+00  1.907880e+02  3.548508e+02 -1.907203e+00  2.240176e-01  1.607017e+03  2.469171e+06  9.988570e-01 230.193 15 20 46.39  72.35  18.72
   24375  2.682116e+00  6.297192e-01  2.890185e+01  7.075003e+00  1.902456e+02  3.551047e+02 -1.816377e+00  2.242909e-01  1.605058e+03  2.469166e+06  9.992969e-01 232.573 15 30 17.42  72.22  18.90
   36449  2.739621e+00  6.453450e-01  2.473172e+01  3.596079e+02  2.019501e+02  3.497099e+02 -3.685073e+00  2.173327e-01  1.656446e+03  2.460045e+06  1.000057e+00 199.981 13 19 55.49  68.07  17.51
   34539  2.674012e+00  6.277372e-01  2.839959e+01  6.804595e+00  1.887786e+02  3.557941e+02 -1.568051e+00  2.253638e-01  1.597417e+03  2.465878e+06  9.999556e-01 233.579 15 34 18.94  73.48  18.60
   33049  2.766561e+00  6.508775e-01  2.563744e+01  3.598802e+02  2.037247e+02  3.489647e+02 -3.896994e+00  2.141784e-01  1.680842e+03  2.466981e+06  9.991644e-01 202.254 13 29  1.01  66.56  18.09
   59409  2.698559e+00  6.367753e-01  2.744855e+01  2.565170e+00  1.981343e+02  3.514012e+02 -3.143814e+00  2.223265e-01  1.619240e+03  2.453098e+06  9.994986e-01 215.452 14 21 48.43  69.38  18.54
   51749  2.726589e+00  6.386488e-01  2.861642e+01  5.652748e+00  1.956363e+02  3.526212e+02 -2.679347e+00  2.188899e-01  1.644662e+03  2.456391e+06  9.996766e-01 222.974 14 51 53.76  69.62  19.02
   56600  2.668034e+00  6.271799e-01  3.070515e+01  6.709410e+00  1.894867e+02  3.554504e+02 -1.699173e+00  2.261172e-01  1.592094e+03  2.457847e+06  9.999691e-01 239.653 15 58 36.70  71.22  19.78
   55377  2.698918e+00  6.344312e-01  2.881340e+01  3.456356e+00  1.949329e+02  3.529056e+02 -2.604988e+00  2.222819e-01  1.619565e+03  2.467709e+06  9.997494e-01 224.595 14 58 22.75  70.53  19.06
   76279  2.685944e+00  6.390738e-01  2.063997e+01  3.579610e+02  2.024075e+02  3.493795e+02 -3.872022e+00  2.238913e-01  1.607923e+03  2.456759e+06  9.988325e-01 181.903 12  7 36.77  67.16  15.60
   71933  2.677782e+00  6.311944e-01  2.763973e+01  6.440459e+00  1.937993e+02  3.534133e+02 -2.438349e+00  2.249179e-01  1.600584e+03  2.461135e+06  9.987373e-01 222.351 14 49 24.36  71.03  18.40
  107470  2.719103e+00  6.430127e-01  2.733020e+01  3.580803e+02  2.023187e+02  3.494923e+02 -3.788922e+00  2.194926e-01  1.640146e+03  2.454930e+06  1.000005e+00 209.410 13 57 38.50  67.94  18.71
  107744  2.646214e+00  6.297675e-01  2.923563e+01  6.974223e-01  1.985325e+02  3.511068e+02 -3.314997e+00  2.284385e-01  1.575916e+03  2.454931e+06  9.997486e-01 221.734 14 46 56.11  68.70  19.33
  104513  2.697243e+00  6.377732e-01  2.830898e+01  3.597119e+02  1.992999e+02  3.508558e+02 -3.337011e+00  2.223743e-01  1.618892e+03  2.457481e+06  9.988754e-01 216.602 14 26 24.48  69.14  19.01
  105753  2.728363e+00  6.446924e-01  2.634605e+01  3.575071e+02  2.028169e+02  3.492838e+02 -3.847749e+00  2.184926e-01  1.647653e+03  2.458578e+06  1.000084e+00 204.915 13 39 39.65  68.01  18.30
  108809  2.661655e+00  6.327089e-01  2.869735e+01  4.540666e-01  1.992451e+02  3.508047e+02 -3.402273e+00  2.264961e-01  1.589431e+03  2.458943e+06  9.992431e-01 218.857 14 35 25.58  68.64  19.12
  105386  2.666032e+00  6.310262e-01  3.029315e+01  5.390143e+00  1.963291e+02  3.521923e+02 -2.896077e+00  2.263388e-01  1.590536e+03  2.459312e+06  9.992918e-01 228.046 15 12 10.99  68.25  19.81
  104689  2.647882e+00  6.290883e-01  2.961112e+01  5.391686e-01  1.972017e+02  3.517435e+02 -3.080380e+00  2.285915e-01  1.574862e+03  2.460033e+06  9.993955e-01 224.354 14 57 25.06  69.42  19.49
  104787  2.670260e+00  6.337381e-01  2.908006e+01  1.258502e+00  1.989830e+02  3.509474e+02 -3.339449e+00  2.257464e-01  1.594710e+03  2.460403e+06  9.990925e-01 220.262 14 41  2.76  68.48  19.34
  106948  2.650966e+00  6.295214e-01  2.972035e+01  1.644493e-01  1.973091e+02  3.516978e+02 -3.094056e+00  2.281445e-01  1.577947e+03  2.460402e+06  9.996149e-01 224.528 14 58  6.65  69.39  19.55
  102742  2.678642e+00  6.351046e-01  2.884779e+01  3.592464e+02  1.996198e+02  3.506603e+02 -3.434231e+00  2.246522e-01  1.602477e+03  2.461500e+06  9.999761e-01 218.208 14 32 50.02  68.80  19.27
  109308  2.713649e+00  6.385666e-01  2.632793e+01  4.684177e+00  1.978068e+02  3.515832e+02 -3.061406e+00  2.204003e-01  1.633391e+03  2.464421e+06  9.994670e-01 212.005 14  8  1.30  69.27  17.98
  105843  2.704882e+00  6.385607e-01  2.842719e+01  3.597435e+02  1.994576e+02  3.507920e+02 -3.353397e+00  2.213771e-01  1.626185e+03  2.465155e+06  9.999076e-01 216.828 14 27 18.72  68.96  19.08
  101183  2.740913e+00  6.431730e-01  2.801065e+01  1.891267e+00  1.992676e+02  3.509539e+02 -3.252014e+00  2.171251e-01  1.658030e+03  2.467347e+06  9.999580e-01 215.711 14 22 50.57  68.63  18.91


==> 2016 Segon et al A&A paper/new plots/2008GVids/BIN-tout/ElemEarth2000-2100.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          283 meteoroids of shower:  2008GVids
# ejected in m1000 m1498 m2001 m2499 m2998 m497
# for year 2100
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071679502 au
# of the point located at (heliocentric, J2000, ua):  -0.9701 -0.2428  0.0001
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   2.688352e+00  6.292291e-01  3.024487e+01  1.329515e+01  1.844278e+02  3.533069e+02 -7.780988e-01  2.235328e-01  1.610502e+03  2.472453e+06  9.999848e-01 246.159  72.972  19.432
# standard deviations: 
#   3.005389e-02  1.391758e-02  3.345670e+00  9.636643e+01  1.741867e+01  1.527833e+02  1.944610e+00  3.872093e-03  2.689435e+01  1.039058e+04  4.093518e-04  30.128  12.607   0.664
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
    5736  2.736738e+00  6.449415e-01  2.658851e+01  1.336528e-01  2.017870e+02  3.497813e+02 -3.663120e+00  2.175761e-01  1.654593e+03  2.454198e+06  9.996995e-01 258.706 17 14 49.51  74.46  19.60
    3739  2.722819e+00  6.326743e-01  3.062483e+01  1.617114e+01  1.788891e+02  5.266298e-01  1.934494e-01  2.192878e-01  1.641678e+03  2.454563e+06  1.000234e+00 257.740 17 10 57.62  74.14  19.56
    3894  2.697285e+00  6.313260e-01  3.002739e+01  8.781616e+00  1.899039e+02  3.552826e+02 -1.742551e+00  2.224112e-01  1.618624e+03  2.454925e+06  1.000188e+00 256.517 17  6  4.08  75.24  19.07
    9100  2.712732e+00  6.385285e-01  2.694838e+01  5.035470e+00  1.981496e+02  3.514190e+02 -3.122241e+00  2.203848e-01  1.633506e+03  2.455296e+06  9.999651e-01 256.609 17  6 26.21  74.34  19.44
    3762  2.600096e+00  7.051563e-01  1.163527e+01  3.129640e+02  2.441202e+02  3.308068e+02 -9.486622e+00  2.346126e-01  1.534445e+03  2.456004e+06  9.995087e-01 260.616 17 22 27.77  74.62  19.51
    2803  2.681625e+00  6.271009e-01  3.062324e+01  1.427926e+01  1.797598e+02  1.140323e-01  4.252258e-02  2.242712e-01  1.605199e+03  2.457845e+06  9.999789e-01 257.002 17  8  0.36  74.32  19.43
    2908  2.681798e+00  6.269384e-01  2.969227e+01  1.594432e+01  1.790910e+02  4.342848e-01  1.620176e-01  2.242011e-01  1.605701e+03  2.457846e+06  1.000524e+00 257.597 17 10 23.38  74.19  19.57
    5800  2.683069e+00  6.271007e-01  3.037646e+01  1.464382e+01  1.799204e+02  3.698821e-02  1.379288e-02  2.241393e-01  1.606144e+03  2.457842e+06  1.000515e+00 262.872 17 31 29.38  75.27  19.40
    5553  2.686371e+00  6.275489e-01  3.053912e+01  1.509847e+01  1.783836e+02  7.723738e-01  2.876861e-01  2.236854e-01  1.609403e+03  2.457853e+06  1.000695e+00 259.574 17 18 17.81  74.92  19.40
    4906  2.675032e+00  6.288076e-01  2.950057e+01  7.476602e+00  1.904526e+02  3.549991e+02 -1.860287e+00  2.250819e-01  1.599417e+03  2.459308e+06  9.993546e-01 260.940 17 23 45.70  74.53  19.59
    6694  2.675106e+00  6.280601e-01  3.041769e+01  6.861107e+00  1.892874e+02  3.555531e+02 -1.656787e+00  2.248799e-01  1.600854e+03  2.459313e+06  1.000037e+00 262.416 17 29 39.86  75.05  19.51
    7437  2.641250e+00  6.288629e-01  2.764073e+01  1.800076e+00  1.985506e+02  3.510843e+02 -3.331545e+00  2.291750e-01  1.570852e+03  2.461508e+06  1.000335e+00 264.371 17 37 29.11  74.92  19.63
    6897  2.695614e+00  6.345121e-01  2.820320e+01  5.863609e+00  1.957999e+02  3.524910e+02 -2.758074e+00  2.225677e-01  1.617486e+03  2.462599e+06  9.998821e-01 260.605 17 22 25.18  74.69  19.54
    6629  2.698336e+00  6.329530e-01  2.916682e+01  5.655659e+00  1.924224e+02  3.540919e+02 -2.175185e+00  2.220317e-01  1.621390e+03  2.462601e+06  9.994881e-01 259.882 17 19 31.58  74.28  19.67
    7905  2.680980e+00  6.327413e-01  2.665776e+01  4.945670e+00  1.959813e+02  3.523814e+02 -2.812165e+00  2.242650e-01  1.605244e+03  2.462597e+06  9.995874e-01 259.214 17 16 51.24  74.37  19.58
    5604  2.691804e+00  6.293239e-01  3.013813e+01  1.220477e+01  1.854436e+02  3.574008e+02 -9.640172e-01  2.230323e-01  1.614116e+03  2.464424e+06  9.995300e-01 263.978 17 35 54.67  74.95  19.59
    5908  2.703862e+00  6.306038e-01  2.999032e+01  1.269343e+01  1.844278e+02  3.578903e+02 -7.796108e-01  2.215252e-01  1.625097e+03  2.465888e+06  9.999522e-01 259.322 17 17 17.35  74.41  19.58
    1830  2.685341e+00  6.277940e-01  3.039283e+01  1.481366e+01  1.797695e+02  1.081262e-01  4.024525e-02  2.236871e-01  1.609391e+03  2.469169e+06  9.995032e-01 258.575 17 14 18.10  74.12  19.68
    2905  2.673648e+00  6.261830e-01  2.990203e+01  1.268253e+01  1.832284e+02  3.584498e+02 -5.795853e-01  2.251875e-01  1.598667e+03  2.469176e+06  1.000068e+00 259.863 17 19 27.05  75.01  19.36
    3935  2.687237e+00  6.278982e-01  3.061244e+01  1.461697e+01  1.797076e+02  1.376381e-01  5.121545e-02  2.236417e-01  1.609718e+03  2.469166e+06  9.999305e-01 261.771 17 27  5.09  74.95  19.52
    7955  2.692184e+00  6.286687e-01  3.030605e+01  1.731249e+01  1.768846e+02  1.485654e+00  5.517747e-01  2.229918e-01  1.614409e+03  2.469169e+06  1.000261e+00 260.294 17 21 10.66  73.64  19.87
    1006  2.701296e+00  6.330012e-01  2.885248e+01  7.902804e+00  1.923843e+02  3.541097e+02 -2.168278e+00  2.217560e-01  1.623406e+03  2.470636e+06  1.000400e+00  87.857  5 51 25.75 -48.40  17.46
    2309  2.674826e+00  6.284500e-01  2.824153e+01  7.647609e+00  1.900177e+02  3.552036e+02 -1.785599e+00  2.249532e-01  1.600333e+03  2.470994e+06  9.997181e-01 259.846 17 19 23.02  74.95  19.43
    5145  2.691265e+00  6.295052e-01  3.051864e+01  1.144596e+01  1.862319e+02  3.570241e+02 -1.103380e+00  2.231726e-01  1.613101e+03  2.470994e+06  9.993844e-01 259.193 17 16 46.42  74.68  19.44
    5214  2.673562e+00  7.202836e-01  1.150549e+01  3.112019e+02  2.465059e+02  3.303930e+02 -9.218005e+00  2.251924e-01  1.598633e+03  2.472071e+06  9.992710e-01  93.156  6 12 37.49  -0.32  16.85
    9019  2.692453e+00  6.287029e-01  3.028835e+01  1.665636e+01  1.782267e+02  8.439058e-01  3.133590e-01  2.230055e-01  1.614310e+03  2.472462e+06  9.998836e-01 263.504 17 34  0.89  74.98  19.54
    1690  2.698131e+00  6.293572e-01  3.082549e+01  1.443516e+01  1.812250e+02  3.594128e+02 -2.176254e-01  2.222767e-01  1.619603e+03  2.475752e+06  1.000132e+00 262.052 17 28 12.48  74.47  19.68
    6330  2.674411e+00  6.288946e-01  2.823824e+01  5.203683e+00  1.916804e+02  3.544079e+02 -2.080844e+00  2.250544e-01  1.599613e+03  2.477203e+06  1.000493e+00 259.195 17 16 46.73  74.48  19.52
    1790  2.671223e+00  6.327993e-01  2.623171e+01  1.073857e+00  1.978416e+02  3.514848e+02 -3.146602e+00  2.252581e-01  1.598167e+03  2.477575e+06  9.995083e-01  93.804  6 15 12.89  -0.91  17.38
    2528  2.679224e+00  6.332314e-01  2.816327e+01  6.893055e-01  1.969429e+02  3.519246e+02 -2.978707e+00  2.246311e-01  1.602628e+03  2.477568e+06  9.994783e-01 259.476 17 17 54.22  74.87  19.44
    2270  2.717285e+00  6.372268e-01  2.673470e+01  2.108957e+00  1.953467e+02  3.527408e+02 -2.645814e+00  2.194545e-01  1.640431e+03  2.479040e+06  9.996370e-01 265.006 17 40  1.51  75.00  19.63
    3293  2.687068e+00  7.023939e-01  1.227538e+01  3.178386e+02  2.390948e+02  3.333476e+02 -8.599781e+00  2.233447e-01  1.611858e+03  2.479011e+06  1.000232e+00 258.643 17 14 34.30  75.12  19.31
    1510  2.663187e+00  6.250954e-01  3.042303e+01  1.283427e+01  1.846065e+02  3.577834e+02 -8.313666e-01  2.266825e-01  1.588124e+03  2.482317e+06  9.996868e-01 265.229 17 40 54.98  74.15  19.95
    2299  2.673023e+00  6.258903e-01  3.077626e+01  1.493452e+01  1.807233e+02  3.596491e+02 -1.312661e-01  2.254522e-01  1.596791e+03  2.483782e+06  1.000035e+00 104.593  6 58 22.30 -10.70  17.02
    2787  2.675651e+00  6.269758e-01  2.990452e+01  1.136812e+01  1.857096e+02  3.572609e+02 -1.022405e+00  2.250574e-01  1.599592e+03  2.483786e+06  9.999991e-01 258.853 17 15 24.84  74.64  19.48
    5860  2.676713e+00  6.265247e-01  3.081428e+01  1.256071e+01  1.835915e+02  3.582750e+02 -6.443963e-01  2.249826e-01  1.600124e+03  2.483788e+06  1.000446e+00 257.066 17  8 15.91  74.35  19.49
    7837  2.686529e+00  6.275922e-01  3.077942e+01  1.485427e+01  1.803605e+02  3.598235e+02 -6.570433e-02  2.237601e-01  1.608866e+03  2.483777e+06  1.000492e+00 261.141 17 24 33.91  74.43  19.64
     991  2.678930e+00  6.287116e-01  2.891428e+01  8.684420e+00  1.900833e+02  3.551729e+02 -1.795812e+00  2.244110e-01  1.604199e+03  2.485615e+06  1.000629e+00 259.937 17 19 44.86  74.40  19.62
    3188  2.608058e+00  6.916131e-01  1.224034e+01  3.189913e+02  2.386739e+02  3.330306e+02 -8.998192e+00  2.333453e-01  1.542778e+03  2.485953e+06  1.000452e+00 262.250 17 29  0.07  74.50  19.78
    3278  2.875581e+00  6.524105e-01  2.987502e+01  1.417282e+01  1.810916e+02  3.594952e+02 -1.754544e-01  2.019391e-01  1.782715e+03  2.487070e+06  9.995948e-01 258.716 17 14 51.96  74.62  19.51
   13883  2.679378e+00  6.267242e-01  3.067613e+01  1.654235e+01  1.780509e+02  9.327870e-01  3.482127e-01  2.247139e-01  1.602037e+03  2.457848e+06  1.000370e+00 265.325 17 41 17.98  74.68  19.81
   15640  2.697489e+00  6.294465e-01  3.047689e+01  1.649757e+01  1.773067e+02  1.283633e+00  4.757223e-01  2.224592e-01  1.618274e+03  2.457851e+06  9.999899e-01 258.391 17 13 33.94  74.10  19.69
   17980  2.697360e+00  6.293635e-01  3.072164e+01  1.626004e+01  1.767939e+02  1.528540e+00  5.666467e-01  2.224748e-01  1.618161e+03  2.457852e+06  1.000344e+00 257.157 17  8 37.70  74.77  19.39
   10146  2.691086e+00  6.286815e-01  3.056188e+01  1.620214e+01  1.781319e+02  8.909316e-01  3.308419e-01  2.232306e-01  1.612682e+03  2.459316e+06  9.994546e-01 262.159 17 28 38.09  73.73  19.96
   10781  2.727869e+00  6.358984e-01  2.925490e+01  9.672511e+00  1.909558e+02  3.548178e+02 -1.891347e+00  2.187131e-01  1.645992e+03  2.467715e+06  1.000312e+00 259.485 17 17 56.33  74.43  19.58
   12807  2.692446e+00  6.286992e-01  3.080171e+01  1.575977e+01  1.786868e+02  6.250500e-01  2.320894e-01  2.230766e-01  1.613795e+03  2.469178e+06  9.998081e-01 263.112 17 32 26.98  74.88  19.59
   19580  2.681443e+00  6.272658e-01  3.065051e+01  1.608293e+01  1.787917e+02  5.760743e-01  2.147287e-01  2.244588e-01  1.603858e+03  2.469166e+06  9.995505e-01 257.471 17  9 52.94  74.09  19.64
   10665  2.691045e+00  6.285305e-01  3.065353e+01  1.670731e+01  1.768256e+02  1.513399e+00  5.622922e-01  2.232470e-01  1.612564e+03  2.472452e+06  1.000231e+00 264.222 17 36 53.23  74.63  19.73
   15006  2.688060e+00  6.280845e-01  3.064063e+01  1.573302e+01  1.788121e+02  5.650042e-01  2.101396e-01  2.236137e-01  1.609919e+03  2.472456e+06  9.998133e-01 261.374 17 25 29.76  74.33  19.72
   15513  2.694378e+00  6.291355e-01  3.080844e+01  1.565779e+01  1.792396e+02  3.600950e-01  1.335479e-01  2.228429e-01  1.615488e+03  2.472461e+06  9.992826e-01 263.736 17 34 56.52  75.10  19.59
   19228  2.779696e+00  6.453261e-01  2.647027e+01  7.656526e+00  1.952734e+02  3.528737e+02 -2.539346e+00  2.126639e-01  1.692812e+03  2.474656e+06  9.997426e-01 258.466 17 13 51.82  74.83  19.41
   17173  2.672629e+00  6.259506e-01  3.039209e+01  1.296575e+01  1.827829e+02  3.586618e+02 -5.006074e-01  2.255596e-01  1.596030e+03  2.482318e+06  1.000151e+00 259.319 17 17 16.54  73.87  19.79
   10999  2.709306e+00  6.388659e-01  2.809424e+01  4.879842e+00  1.989624e+02  3.510327e+02 -3.261766e+00  2.209532e-01  1.629304e+03  2.483786e+06  9.995787e-01 257.839 17 11 21.38  74.34  19.56
   12626  2.682098e+00  6.271713e-01  3.023004e+01  1.602594e+01  1.782153e+02  8.500229e-01  3.169325e-01  2.243482e-01  1.604649e+03  2.483776e+06  1.000148e+00 259.003 17 16  0.77  74.22  19.67
   14311  2.679947e+00  6.271294e-01  3.059054e+01  1.370255e+01  1.821911e+02  3.589472e+02 -3.925701e-01  2.246380e-01  1.602579e+03  2.483786e+06  9.995570e-01 261.113 17 24 27.10  73.63  19.97
   17381  2.677151e+00  6.262120e-01  3.054961e+01  1.589208e+01  1.803960e+02  3.598061e+02 -7.247784e-02  2.249845e-01  1.600110e+03  2.483782e+06  1.000697e+00 258.775 17 15  6.00  74.92  19.38
   17390  2.697214e+00  6.293831e-01  3.049418e+01  1.637911e+01  1.775865e+02  1.147103e+00  4.251841e-01  2.224928e-01  1.618030e+03  2.483786e+06  9.999734e-01 260.017 17 20  4.08  74.54  19.59
   19387  2.667365e+00  6.248941e-01  3.123928e+01  1.614841e+01  1.788562e+02  5.455449e-01  2.046422e-01  2.262306e-01  1.591296e+03  2.483783e+06  1.000620e+00 263.639 17 34 33.26  75.19  19.57
   10729  2.685988e+00  6.367050e-01  2.545245e+01  1.436227e+00  2.004207e+02  3.502979e+02 -3.554198e+00  2.238667e-01  1.608100e+03  2.484509e+06  1.000266e+00 256.430 17  5 43.20  74.66  19.41
   16427  2.675322e+00  6.330291e-01  2.807426e+01  3.195444e+00  1.975446e+02  3.516307e+02 -3.090092e+00  2.252054e-01  1.598541e+03  2.486336e+06  9.998007e-01 259.846 17 19 23.04  73.84  19.87
   23193  2.693355e+00  6.357539e-01  2.514254e+01  3.688094e+00  1.978096e+02  3.515426e+02 -3.100056e+00  2.228765e-01  1.615244e+03  2.452003e+06  9.996643e-01 262.516 17 30  3.84  74.84  19.58
   26753  2.667032e+00  6.272458e-01  2.861798e+01  6.943061e+00  1.905411e+02  3.549439e+02 -1.888805e+00  2.260934e-01  1.592263e+03  2.453096e+06  1.000657e+00 261.319 17 25 16.49  74.78  19.58
   28079  2.700436e+00  6.314497e-01  2.694979e+01  7.333226e+00  1.892832e+02  3.555803e+02 -1.631634e+00  2.219833e-01  1.621744e+03  2.453106e+06  1.000317e+00 261.178 17 24 42.79  74.87  19.50
   25991  2.691544e+00  6.304441e-01  2.944839e+01  8.574636e+00  1.893047e+02  3.555622e+02 -1.642822e+00  2.230564e-01  1.613941e+03  2.454560e+06  9.997635e-01 257.298 17  9 11.62  74.27  19.55
   26817  2.681633e+00  6.317055e-01  2.866881e+01  2.755408e+00  1.944167e+02  3.531223e+02 -2.543432e+00  2.242825e-01  1.605119e+03  2.454563e+06  9.998208e-01 262.436 17 29 44.62  74.76  19.61
   21404  2.682763e+00  6.310710e-01  2.779136e+01  5.253695e+00  1.932394e+02  3.536811e+02 -2.339279e+00  2.239084e-01  1.607801e+03  2.456383e+06  1.000034e+00 261.284 17 25  8.04  74.16  19.78
   25180  2.761635e+00  6.425917e-01  2.607690e+01  2.135922e+02  3.451555e+02  6.955924e+00  2.497077e+00  2.143388e-01  1.679584e+03  2.456762e+06  1.000093e+00 259.971 17 19 53.04  74.48  19.60
   20725  2.703105e+00  6.324693e-01  2.802456e+01  7.270895e+00  1.901431e+02  3.551768e+02 -1.776250e+00  2.215804e-01  1.624693e+03  2.457843e+06  9.995279e-01 259.506 17 18  1.42  74.29  19.64
   24081  2.705206e+00  6.311786e-01  3.096148e+01  1.018126e+01  1.863495e+02  3.569775e+02 -1.115623e+00  2.214110e-01  1.625935e+03  2.457851e+06  1.000113e+00 261.687 17 26 44.93  74.53  19.64
   28460  2.697802e+00  6.299683e-01  2.898759e+01  1.133983e+01  1.853988e+02  3.574252e+02 -9.532827e-01  2.220383e-01  1.621342e+03  2.457856e+06  9.999879e-01 259.590 17 18 21.50  74.92  19.38
   24686  2.710683e+00  6.313197e-01  2.902316e+01  1.248362e+01  1.841701e+02  3.580156e+02 -7.318393e-01  2.207762e-01  1.630611e+03  2.461143e+06  1.000402e+00 259.595 17 18 22.75  74.56  19.53
   22144  2.685092e+00  6.375702e-01  2.604487e+01  8.498986e-01  2.015584e+02  3.497633e+02 -3.744744e+00  2.239039e-01  1.607833e+03  2.461504e+06  1.000408e+00 207.655 13 50 37.08  67.82  18.37
   29649  2.663847e+00  6.284364e-01  2.732155e+01  6.992450e+00  1.931330e+02  3.537044e+02 -2.347147e+00  2.265546e-01  1.589021e+03  2.461510e+06  9.998838e-01 236.514 15 46  3.41  71.20  19.47
   22431  2.684171e+00  6.323996e-01  2.826965e+01  2.908152e+00  1.952102e+02  3.527485e+02 -2.677891e+00  2.239939e-01  1.607187e+03  2.462602e+06  1.000279e+00 214.333 14 17 19.85  68.70  18.28
   29229  2.705994e+00  6.337327e-01  2.873462e+01  8.646539e+00  1.924674e+02  3.540777e+02 -2.175823e+00  2.213241e-01  1.626574e+03  2.462967e+06  1.000270e+00 130.399  8 41 35.83  40.99  18.52
   25997  2.675384e+00  6.329881e-01  2.830907e+01  3.590929e+02  1.977403e+02  3.515370e+02 -3.125476e+00  2.251401e-01  1.599004e+03  2.463690e+06  1.000338e+00 234.324 15 37 17.66  71.52  19.19
   26549  2.711323e+00  6.327791e-01  2.834084e+01  9.588137e+00  1.886753e+02  3.558787e+02 -1.515651e+00  2.205350e-01  1.632394e+03  2.464420e+06  1.000091e+00 239.366 15 57 27.82  71.43  19.60
   27030  2.702849e+00  6.302635e-01  3.032310e+01  1.606865e+01  1.782655e+02  8.244431e-01  3.048447e-01  2.217227e-01  1.623650e+03  2.464422e+06  9.995182e-01 216.545 14 26 10.90  69.12  18.54
   26924  2.697721e+00  6.408997e-01  2.544826e+01  3.571316e+02  2.029563e+02  3.491470e+02 -3.938832e+00  2.221519e-01  1.620513e+03  2.465891e+06  9.996776e-01 221.780 14 47  7.22  69.59  18.77
   21100  2.699037e+00  6.327286e-01  2.845858e+01  8.801427e+00  1.917932e+02  3.543901e+02 -2.066018e+00  2.222029e-01  1.620141e+03  2.466255e+06  9.994583e-01 229.956 15 19 49.32  71.10  19.10
   22411  2.643536e+00  6.315903e-01  2.625576e+01  3.591991e+02  2.011579e+02  3.498560e+02 -3.770544e+00  2.292296e-01  1.570478e+03  2.466975e+06  1.000003e+00 215.804 14 23 12.86  70.35  17.99
   24458  2.725656e+00  6.367754e-01  2.689550e+01  7.513722e+00  1.928291e+02  3.539355e+02 -2.209987e+00  2.189581e-01  1.644150e+03  2.467712e+06  9.997388e-01 244.518 16 18  4.44  72.65  19.40
   21918  2.695899e+00  6.294860e-01  2.829844e+01  1.352589e+01  1.834187e+02  3.583674e+02 -6.050481e-01  2.223788e-01  1.618860e+03  2.469179e+06  9.995572e-01 245.926 16 23 42.22  73.20  19.32
   24375  2.682116e+00  6.297192e-01  2.890185e+01  7.075003e+00  1.902456e+02  3.551047e+02 -1.816377e+00  2.242909e-01  1.605058e+03  2.469166e+06  9.992969e-01 248.611 16 34 26.74  73.69  19.21
   28741  2.686735e+00  6.277695e-01  3.039393e+01  1.571284e+01  1.786957e+02  6.215730e-01  2.313761e-01  2.236822e-01  1.609426e+03  2.469167e+06  1.000184e+00 228.883 15 15 32.04  70.79  18.95
   24563  2.688972e+00  6.292972e-01  2.880941e+01  9.720741e+00  1.880458e+02  3.561552e+02 -1.427072e+00  2.234127e-01  1.611367e+03  2.470993e+06  1.000618e+00 230.846 15 23 23.11  72.60  18.52
   20545  2.680214e+00  6.350058e-01  2.882653e+01  9.945405e-01  1.995025e+02  3.507150e+02 -3.414728e+00  2.245544e-01  1.603175e+03  2.471366e+06  1.000561e+00 244.177 16 16 42.46  72.09  19.62
   25671  2.831666e+00  7.127863e-01  1.121226e+01  2.551032e+02  3.034875e+02  2.484353e+01  7.685097e+00  2.066619e-01  1.741976e+03  2.472114e+06  1.000077e+00 129.327  8 37 18.58  39.97  19.19
   20658  2.686863e+00  6.281999e-01  3.058302e+01  1.723561e+01  1.768458e+02  1.504681e+00  5.595491e-01  2.237129e-01  1.609205e+03  2.472457e+06  9.995579e-01 254.517 16 58  4.06  73.48  19.70
   25522  2.693545e+00  6.289001e-01  2.923185e+01  1.161285e+01  1.842930e+02  3.579477e+02 -7.618659e-01  2.228448e-01  1.615474e+03  2.472464e+06  1.000661e+00 228.152 15 12 36.46  72.25  18.58
   28705  2.692395e+00  6.285773e-01  3.083372e+01  1.558105e+01  1.779067e+02  9.970214e-01  3.703480e-01  2.230299e-01  1.614134e+03  2.472456e+06  1.000273e+00 211.382 14  5 31.75  70.37  17.85
   28867  2.693500e+00  6.364905e-01  2.700735e+01  2.355998e+00  1.986670e+02  3.511401e+02 -3.243087e+00  2.228123e-01  1.615710e+03  2.474285e+06  9.995688e-01 219.448 14 37 47.45  70.39  18.80
   23264  2.682205e+00  6.312771e-01  2.788613e+01  4.561222e+00  1.934765e+02  3.535685e+02 -2.379937e+00  2.242769e-01  1.605159e+03  2.475743e+06  9.996463e-01 216.238 14 24 57.02  71.62  18.01
   24484  2.730861e+00  6.404879e-01  2.717966e+01  2.846551e+00  1.977247e+02  3.516493e+02 -3.021073e+00  2.183141e-01  1.649000e+03  2.475754e+06  1.000322e+00 133.837  8 55 20.83  43.01  17.85
   24549  2.692219e+00  6.301279e-01  2.889100e+01  1.049844e+01  1.879516e+02  3.562047e+02 -1.405508e+00  2.230441e-01  1.614030e+03  2.482325e+06  9.994970e-01 246.995 16 27 58.75  72.60  19.51
   25826  2.682390e+00  6.302162e-01  2.779734e+01  6.004021e+00  1.919218e+02  3.543037e+02 -2.112291e+00  2.242050e-01  1.605673e+03  2.482319e+06  1.000252e+00 255.502 17  2  0.50  73.60  19.65
   27387  2.677600e+00  6.272116e-01  3.052967e+01  1.035299e+01  1.854356e+02  3.573939e+02 -9.720852e-01  2.248783e-01  1.600865e+03  2.482315e+06  9.999152e-01 243.667 16 14 40.03  72.82  19.27
   27518  2.673166e+00  6.261387e-01  2.976839e+01  1.301360e+01  1.833561e+02  3.583872e+02 -6.030900e-01  2.252937e-01  1.597914e+03  2.482317e+06  1.000057e+00 250.105 16 40 25.22  72.73  19.71
   20107  2.678939e+00  6.265836e-01  3.076191e+01  1.236585e+01  1.823643e+02  3.588635e+02 -4.244178e-01  2.247131e-01  1.602043e+03  2.483787e+06  1.000690e+00 256.268 17  5  4.42  73.77  19.66
   22468  2.682528e+00  6.273151e-01  3.054499e+01  1.635492e+01  1.786833e+02  6.260200e-01  2.333160e-01  2.242428e-01  1.605402e+03  2.483781e+06  9.998382e-01 233.041 15 32  9.84  71.83  18.86
   24527  2.742323e+00  7.096623e-01  1.198271e+01  2.582195e+02  3.006657e+02  2.644916e+01  8.338761e+00  2.166665e-01  1.661540e+03  2.483810e+06  9.999007e-01 135.188  9  0 45.00  43.04  17.56
   26900  2.678216e+00  6.289696e-01  2.904535e+01  6.599193e+00  1.899447e+02  3.552422e+02 -1.768733e+00  2.247178e-01  1.602009e+03  2.483776e+06  9.995043e-01 251.451 16 45 48.34  75.03  19.37
   28337  2.675441e+00  6.265638e-01  3.059904e+01  1.229618e+01  1.829883e+02  3.585643e+02 -5.362202e-01  2.251524e-01  1.598917e+03  2.483779e+06  9.996327e-01 231.966 15 27 51.89  71.04  19.15
   28956  2.682348e+00  6.273959e-01  3.081571e+01  1.468873e+01  1.811435e+02  3.594490e+02 -2.053199e-01  2.242568e-01  1.605302e+03  2.483787e+06  9.995316e-01 215.069 14 20 16.46  70.21  18.00
   29828  2.668585e+00  7.246763e-01  1.113098e+01  3.111187e+02  2.483746e+02  3.296538e+02 -9.368847e+00  2.259762e-01  1.593088e+03  2.484862e+06  9.996851e-01 250.646 16 42 34.97  73.43  19.48
   27124  2.696139e+00  6.302139e-01  2.963422e+01  1.162208e+01  1.865755e+02  3.568620e+02 -1.161360e+00  2.225511e-01  1.617606e+03  2.485606e+06  9.995424e-01 217.501 14 30  0.24  67.86  18.90
   23016  2.693226e+00  6.301233e-01  2.785479e+01  1.116468e+01  1.872868e+02  3.565216e+02 -1.287925e+00  2.227875e-01  1.615890e+03  2.487068e+06  9.992880e-01 252.131 16 48 31.37  73.41  19.58
   24675  2.712613e+00  6.323177e-01  2.819243e+01  1.171105e+01  1.862149e+02  3.570442e+02 -1.087607e+00  2.204998e-01  1.632654e+03  2.487074e+06  9.996616e-01 255.276 17  1  6.24  73.90  19.53
   32559  2.672261e+00  6.275635e-01  2.984684e+01  8.102544e+00  1.894806e+02  3.554565e+02 -1.695149e+00  2.256041e-01  1.595715e+03  2.456393e+06  1.000518e+00 205.412 13 41 38.90  68.58  17.68
   33619  2.693156e+00  6.289660e-01  3.033856e+01  1.576597e+01  1.784814e+02  7.238505e-01  2.685852e-01  2.229823e-01  1.614478e+03  2.457849e+06  9.993876e-01 218.862 14 35 26.88  69.31  18.78
   33488  2.686061e+00  6.283287e-01  3.076704e+01  1.154924e+01  1.851120e+02  3.575557e+02 -9.089228e-01  2.238483e-01  1.608232e+03  2.459317e+06  9.998674e-01 207.055 13 48 13.13  69.85  17.38
   36449  2.739621e+00  6.453450e-01  2.473172e+01  3.596079e+02  2.019501e+02  3.497099e+02 -3.685073e+00  2.173327e-01  1.656446e+03  2.460045e+06  1.000057e+00 231.357 15 25 25.80  72.22  18.74
   34539  2.674012e+00  6.277372e-01  2.839959e+01  6.804595e+00  1.887786e+02  3.557941e+02 -1.568051e+00  2.253638e-01  1.597417e+03  2.465878e+06  9.999556e-01 226.481 15  5 55.39  74.17  17.90
   37397  2.698906e+00  6.299869e-01  3.072589e+01  1.704877e+01  1.763929e+02  1.716855e+00  6.354207e-01  2.222482e-01  1.619810e+03  2.469172e+06  9.993937e-01 235.845 15 43 22.90  71.98  19.15
   39581  2.689419e+00  6.280937e-01  3.036419e+01  1.506311e+01  1.819483e+02  3.590658e+02 -3.474369e-01  2.234151e-01  1.611350e+03  2.477213e+06  1.000436e+00 225.112 15  0 26.76  71.05  18.93
   33914  2.673993e+00  6.263571e-01  3.021670e+01  1.250449e+01  1.835720e+02  3.582843e+02 -6.412237e-01  2.253695e-01  1.597376e+03  2.482315e+06  9.998692e-01 223.984 14 55 56.26  71.55  18.42
   34671  2.677521e+00  6.267045e-01  3.076110e+01  1.126829e+01  1.841941e+02  3.579873e+02 -7.515981e-01  2.249417e-01  1.600415e+03  2.482318e+06  1.000542e+00 229.386 15 17 32.62  72.88  18.46
   34974  2.693028e+00  6.285515e-01  3.008016e+01  1.502201e+01  1.801154e+02  3.599409e+02 -2.194321e-02  2.230029e-01  1.614328e+03  2.483784e+06  1.000322e+00 245.337 16 21 20.86  71.86  19.86
   36905  2.684514e+00  6.277188e-01  3.068467e+01  1.419083e+01  1.815135e+02  3.592724e+02 -2.708951e-01  2.240496e-01  1.606787e+03  2.483787e+06  9.995300e-01 241.454 16  5 48.98  73.79  18.79
   31859  2.729346e+00  6.344905e-01  3.035129e+01  1.187791e+01  1.854824e+02  3.574025e+02 -9.499807e-01  2.185440e-01  1.647266e+03  2.485616e+06  9.993811e-01 243.462 16 13 50.98  74.30  18.83
   33661  2.675074e+00  6.269763e-01  2.960363e+01  1.144457e+01  1.855782e+02  3.573239e+02 -9.988624e-01  2.252266e-01  1.598390e+03  2.485616e+06  9.996952e-01 206.665 13 46 39.53  67.82  18.03
   34107  2.695745e+00  6.289661e-01  3.036629e+01  1.351467e+01  1.824516e+02  3.588258e+02 -4.357270e-01  2.226603e-01  1.616813e+03  2.487071e+06  1.000569e+00 222.406 14 49 37.46  71.43  18.18
   59409  2.698559e+00  6.367753e-01  2.744855e+01  2.565170e+00  1.981343e+02  3.514012e+02 -3.143814e+00  2.223265e-01  1.619240e+03  2.453098e+06  9.994986e-01 222.515 14 50  3.65  70.78  18.77
   54070  2.702472e+00  6.304255e-01  2.960365e+01  1.128774e+01  1.853755e+02  3.574389e+02 -9.470561e-01  2.218004e-01  1.623081e+03  2.454563e+06  1.000467e+00 228.193 15 12 46.32  70.67  18.91
   51749  2.726589e+00  6.386488e-01  2.861642e+01  5.652748e+00  1.956363e+02  3.526212e+02 -2.679347e+00  2.188899e-01  1.644662e+03  2.456391e+06  9.996766e-01 218.696 14 34 47.11  70.31  18.91
   53540  2.694959e+00  6.290016e-01  3.008738e+01  1.617842e+01  1.785035e+02  7.131363e-01  2.645841e-01  2.227673e-01  1.616036e+03  2.457844e+06  9.999570e-01 232.880 15 31 31.18  72.97  18.58
   52847  2.706335e+00  6.303789e-01  3.063473e+01  1.461162e+01  1.813070e+02  3.593767e+02 -2.303799e-01  2.213636e-01  1.626284e+03  2.457851e+06  1.000419e+00 201.576 13 26 18.34  68.12  17.84
   54276  2.680699e+00  6.274525e-01  3.137141e+01  1.765152e+01  1.766118e+02  1.620535e+00  6.038618e-01  2.245528e-01  1.603186e+03  2.457851e+06  9.993605e-01 228.232 15 12 55.70  71.22  18.75
   56600  2.668034e+00  6.271799e-01  3.070515e+01  6.709410e+00  1.894867e+02  3.554504e+02 -1.699173e+00  2.261172e-01  1.592094e+03  2.457847e+06  9.999691e-01 207.533 13 50  7.94  68.67  18.06
   53743  2.707239e+00  6.306820e-01  3.020540e+01  1.518962e+01  1.807507e+02  3.596412e+02 -1.324914e-01  2.212344e-01  1.627233e+03  2.465890e+06  9.998655e-01 220.323 14 41 17.54  71.80  18.03
   56914  2.698123e+00  6.306761e-01  2.836998e+01  9.852233e+00  1.878869e+02  3.562406e+02 -1.390136e+00  2.223714e-01  1.618913e+03  2.465883e+06  1.000143e+00 242.572 16 10 17.21  75.08  18.42
   55377  2.698918e+00  6.344312e-01  2.881340e+01  3.456356e+00  1.949329e+02  3.529056e+02 -2.604988e+00  2.222819e-01  1.619565e+03  2.467709e+06  9.997494e-01 232.552 15 30 12.53  72.22  18.90
   51002  2.693824e+00  6.301739e-01  2.768161e+01  8.663413e+00  1.886270e+02  3.558831e+02 -1.524757e+00  2.228883e-01  1.615159e+03  2.469168e+06  1.000627e+00 235.829 15 43 19.08  72.92  18.79
   51172  2.686892e+00  6.279131e-01  3.074463e+01  1.544189e+01  1.801749e+02  3.599143e+02 -3.188743e-02  2.237425e-01  1.608992e+03  2.469175e+06  9.997593e-01 218.652 14 34 36.58  68.38  19.26
   52513  2.687704e+00  6.279662e-01  3.092384e+01  1.424695e+01  1.806871e+02  3.596695e+02 -1.229434e-01  2.236611e-01  1.609578e+03  2.469174e+06  9.999447e-01 244.400 16 17 36.00  74.13  18.92
   54089  2.684492e+00  6.278548e-01  3.000636e+01  1.262403e+01  1.839566e+02  3.581056e+02 -7.052026e-01  2.240756e-01  1.606601e+03  2.469169e+06  9.999420e-01 213.375 14 13 29.88  69.20  18.33
   54999  2.691811e+00  6.282921e-01  3.090283e+01  1.516050e+01  1.800329e+02  3.599821e+02 -6.639562e-03  2.231643e-01  1.613161e+03  2.469167e+06  1.000568e+00 223.706 14 54 49.51  71.63  18.51
   54873  2.682401e+00  6.272950e-01  3.147857e+01  1.234165e+01  1.833503e+02  3.583944e+02 -5.985378e-01  2.243315e-01  1.604768e+03  2.469170e+06  1.000405e+00 214.730 14 18 55.20  69.69  18.41
   55181  2.683076e+00  6.274789e-01  3.067130e+01  1.481818e+01  1.805472e+02  3.597361e+02 -9.829878e-02  2.242453e-01  1.605384e+03  2.469170e+06  9.995205e-01 236.060 15 44 14.50  72.77  18.83
   55083  2.690970e+00  6.282605e-01  3.025554e+01  1.454995e+01  1.810121e+02  3.595143e+02 -1.805347e-01  2.232646e-01  1.612437e+03  2.469172e+06  1.000401e+00 225.823 15  3 17.57  72.24  18.40
   56860  2.688482e+00  6.293686e-01  2.788310e+01  1.000250e+01  1.869705e+02  3.566704e+02 -1.235222e+00  2.235786e-01  1.610172e+03  2.469176e+06  9.992920e-01 246.159 16 24 38.18  72.56  19.60
   51293  2.684075e+00  6.280214e-01  3.008224e+01  1.292744e+01  1.838172e+02  3.581728e+02 -6.798748e-01  2.241241e-01  1.606253e+03  2.470995e+06  9.992756e-01 247.820 16 31 16.70  73.74  19.15
   53620  2.679911e+00  6.279225e-01  2.978162e+01  1.033656e+01  1.877796e+02  3.562745e+02 -1.387831e+00  2.246210e-01  1.602700e+03  2.471005e+06  1.000691e+00 252.687 16 50 44.95  73.29  19.67
   56536  2.686656e+00  6.283698e-01  3.033644e+01  1.148686e+01  1.856649e+02  3.572902e+02 -1.007669e+00  2.238045e-01  1.608547e+03  2.471006e+06  1.000330e+00 233.735 15 34 56.40  72.35  18.95
   59007  2.671690e+00  6.266527e-01  2.920776e+01  1.128678e+01  1.869630e+02  3.566590e+02 -1.248520e+00  2.256451e-01  1.595426e+03  2.471002e+06  1.000314e+00 250.945 16 43 46.87  73.22  19.59
   53222  2.667620e+00  6.312370e-01  2.963348e+01  1.643872e+00  1.968719e+02  3.519321e+02 -2.991940e+00  2.261886e-01  1.591592e+03  2.472461e+06  1.000386e+00 254.672 16 58 41.33  73.46  19.68
   58362  2.671818e+00  6.255544e-01  3.039234e+01  1.355683e+01  1.804055e+02  3.598028e+02 -7.385153e-02  2.256736e-01  1.595224e+03  2.472453e+06  1.000460e+00 129.822  8 39 17.21  38.61  19.53
   58313  2.686521e+00  6.279512e-01  3.042795e+01  1.515267e+01  1.789373e+02  5.052166e-01  1.879694e-01  2.238238e-01  1.608408e+03  2.472452e+06  9.995826e-01 240.853 16  3 24.62  72.67  19.18
   57423  2.693599e+00  6.328746e-01  2.886869e+01  6.379366e+00  1.940566e+02  3.533069e+02 -2.466843e+00  2.228991e-01  1.615080e+03  2.480857e+06  1.000507e+00 233.413 15 33 39.07  73.77  18.28
   59869  2.687865e+00  6.379319e-01  2.532151e+01  1.254493e+00  2.013674e+02  3.498610e+02 -3.704696e+00  2.236473e-01  1.609677e+03  2.481961e+06  9.999673e-01 236.408 15 45 37.90  74.09  18.45
   52019  2.683090e+00  6.273433e-01  3.059573e+01  1.333078e+01  1.826675e+02  3.587201e+02 -4.770061e-01  2.242498e-01  1.605352e+03  2.482320e+06  1.000292e+00 236.947 15 47 47.23  71.66  19.35
   51054  2.684772e+00  6.276487e-01  3.045981e+01  1.556007e+01  1.795912e+02  1.915614e-01  7.132837e-02  2.240414e-01  1.606846e+03  2.483788e+06  9.996876e-01 247.024 16 28  5.81  72.33  19.72
   53140  2.680658e+00  6.271982e-01  3.077627e+01  1.656522e+01  1.780319e+02  9.379913e-01  3.497111e-01  2.245462e-01  1.603233e+03  2.483782e+06  9.995792e-01 199.979 13 19 54.91  68.06  17.51
   53538  2.689769e+00  6.280868e-01  3.100850e+01  1.376375e+01  1.811414e+02  3.594507e+02 -2.042785e-01  2.234001e-01  1.611459e+03  2.483786e+06  1.000438e+00 233.597 15 34 23.28  73.48  18.60
   54320  2.690193e+00  6.280711e-01  3.070674e+01  1.653086e+01  1.784605e+02  7.317525e-01  2.721724e-01  2.233489e-01  1.611828e+03  2.483782e+06  1.000698e+00 251.556 16 46 13.42  73.59  19.46
   56807  2.723414e+00  6.331693e-01  3.095413e+01  1.665501e+01  1.776278e+02  1.120327e+00  4.110155e-01  2.192796e-01  1.641739e+03  2.483782e+06  9.993616e-01 248.604 16 34 24.89  73.34  19.40
   58140  2.673674e+00  6.257773e-01  3.043263e+01  1.482876e+01  1.814756e+02  3.592881e+02 -2.664220e-01  2.254174e-01  1.597037e+03  2.483783e+06  1.000679e+00 249.057 16 36 13.63  72.73  19.70
   59917  2.669886e+00  6.258823e-01  2.968359e+01  1.200796e+01  1.855197e+02  3.573470e+02 -9.931022e-01  2.259187e-01  1.593493e+03  2.483780e+06  1.000643e+00 255.091 17  0 21.82  74.63  19.31
   59869  2.678582e+00  6.363154e-01  2.529872e+01  1.211362e+00  2.009476e+02  3.500366e+02 -3.655429e+00  2.248109e-01  1.601346e+03  2.485250e+06  9.998643e-01 253.649 16 54 35.66  73.53  19.63
   57271  2.703321e+00  6.399783e-01  2.511398e+01  1.709480e+00  2.012411e+02  3.499561e+02 -3.648876e+00  2.217404e-01  1.623520e+03  2.485975e+06  9.997681e-01 244.750 16 19  0.10  72.62  19.56
   53343  2.685110e+00  6.286728e-01  2.950493e+01  1.018213e+01  1.862299e+02  3.570197e+02 -1.107514e+00  2.239885e-01  1.607225e+03  2.487067e+06  9.993375e-01 242.945 16 11 46.87  73.18  19.13
   56550  2.712043e+00  6.340105e-01  2.701543e+01  7.286550e+00  1.914665e+02  3.545563e+02 -1.997534e+00  2.206664e-01  1.631422e+03  2.487077e+06  1.000334e+00 250.926 16 43 42.19  73.59  19.48
   57456  2.700483e+00  6.296398e-01  3.046967e+01  1.668721e+01  1.786890e+02  6.203194e-01  2.297492e-01  2.220891e-01  1.620971e+03  2.487070e+06  1.000251e+00 215.466 14 21 51.91  69.39  18.54
   58460  2.718089e+00  6.323435e-01  3.026050e+01  1.379722e+01  1.817330e+02  3.591734e+02 -3.039248e-01  2.199037e-01  1.637080e+03  2.487066e+06  9.995022e-01 243.185 16 12 44.40  73.37  19.15
   72085  2.684096e+00  6.330282e-01  2.999392e+01  4.879888e+00  1.961339e+02  3.523120e+02 -2.835855e+00  2.241214e-01  1.606272e+03  2.454567e+06  1.000260e+00 222.988 14 51 57.24  69.62  19.02
   76000  2.711822e+00  6.314683e-01  3.103545e+01  1.707845e+01  1.764312e+02  1.696359e+00  6.253184e-01  2.206949e-01  1.631211e+03  2.454564e+06  1.000143e+00 253.706 16 54 49.51  73.69  19.62
   70888  2.689104e+00  6.284505e-01  3.044494e+01  1.351840e+01  1.836552e+02  3.582533e+02 -6.491352e-01  2.234973e-01  1.610758e+03  2.456394e+06  9.999202e-01 239.668 15 58 40.22  71.22  19.78
   71215  2.688903e+00  6.284266e-01  3.002781e+01  1.317423e+01  1.818869e+02  3.590976e+02 -3.353249e-01  2.235237e-01  1.610568e+03  2.457845e+06  9.993342e-01 253.672 16 54 41.18  74.28  19.39
   70001  2.668885e+00  6.254326e-01  3.293957e+01  1.167721e+01  1.840168e+02  3.580703e+02 -7.230144e-01  2.260413e-01  1.592629e+03  2.457849e+06  1.000624e+00 234.309 15 37 14.23  73.38  18.58
   71495  2.701602e+00  6.298128e-01  3.081700e+01  1.547908e+01  1.793497e+02  3.090235e-01  1.143975e-01  2.219451e-01  1.622023e+03  2.457850e+06  1.000123e+00 224.610 14 58 26.40  70.53  19.06
   73070  2.697530e+00  6.294866e-01  3.153040e+01  1.381758e+01  1.811659e+02  3.594431e+02 -2.063263e-01  2.224433e-01  1.618390e+03  2.457850e+06  9.995510e-01 230.560 15 22 14.45  73.73  18.25
   72573  2.705047e+00  6.305421e-01  3.022548e+01  1.570577e+01  1.792733e+02  3.449885e-01  1.274601e-01  2.215062e-01  1.625237e+03  2.457850e+06  9.994318e-01 256.359 17  5 26.14  73.84  19.64
   74732  2.679157e+00  6.269770e-01  3.138798e+01  1.640792e+01  1.781078e+02  9.052101e-01  3.376878e-01  2.247180e-01  1.602008e+03  2.457848e+06  9.995968e-01 256.059 17  4 14.06  73.59  19.74
   77443  2.691136e+00  6.282159e-01  3.063686e+01  1.585993e+01  1.787223e+02  6.095248e-01  2.266189e-01  2.232182e-01  1.612772e+03  2.457844e+06  1.000617e+00 247.046 16 28 10.92  73.40  19.31
   71474  2.595136e+00  6.929157e-01  1.141450e+01  3.185317e+02  2.397709e+02  3.325002e+02 -9.167966e+00  2.357498e-01  1.527043e+03  2.462576e+06  1.000101e+00 252.144 16 48 34.58  72.24  20.06
   70861  2.710932e+00  6.316313e-01  2.977274e+01  1.137289e+01  1.853573e+02  3.574519e+02 -9.391621e-01  2.208033e-01  1.630410e+03  2.464430e+06  1.000315e+00 255.608 17  2 25.90  73.84  19.61
   74894  2.708180e+00  6.354963e-01  2.788472e+01  1.921594e+00  1.949306e+02  3.529197e+02 -2.592244e+00  2.211439e-01  1.627899e+03  2.464424e+06  1.000266e+00 253.615 16 54 27.53  74.15  19.41
   78164  2.696125e+00  6.294514e-01  3.069032e+01  1.294327e+01  1.837121e+02  3.582280e+02 -6.567797e-01  2.226229e-01  1.617084e+03  2.464426e+06  9.998567e-01 234.302 15 37 12.58  74.26  18.30
   74633  2.697715e+00  6.292291e-01  2.995269e+01  1.401156e+01  1.822811e+02  3.589102e+02 -4.041003e-01  2.224289e-01  1.618495e+03  2.465883e+06  1.000541e+00 247.458 16 29 49.80  73.35  19.35
   79563  2.687296e+00  6.283482e-01  3.025096e+01  1.243094e+01  1.844595e+02  3.578673e+02 -7.929095e-01  2.237229e-01  1.609133e+03  2.465891e+06  9.999080e-01 239.421 15 57 41.09  72.14  19.27
   74572  2.687309e+00  6.303553e-01  2.934905e+01  9.026951e+00  1.907610e+02  3.548631e+02 -1.903153e+00  2.237237e-01  1.609128e+03  2.467716e+06  1.000153e+00 244.779 16 19  6.91  72.50  19.52
   70546  2.690816e+00  6.288009e-01  3.065251e+01  1.698236e+01  1.770891e+02  1.387661e+00  5.151837e-01  2.232740e-01  1.612369e+03  2.469168e+06  9.993247e-01 239.041 15 56  9.94  72.84  18.95
   70267  2.693177e+00  6.289554e-01  3.072258e+01  1.480061e+01  1.797869e+02  9.973194e-02  3.700503e-02  2.229908e-01  1.614416e+03  2.469178e+06  9.992913e-01 224.768 14 59  4.27  69.35  19.52
   71799  2.694705e+00  6.290397e-01  3.093237e+01  1.693112e+01  1.768437e+02  1.504327e+00  5.581542e-01  2.227928e-01  1.615851e+03  2.469174e+06  1.000213e+00 255.975 17  3 54.07  74.26  19.45
   74623  2.674512e+00  6.272888e-01  3.107100e+01  9.502873e+00  1.866133e+02  3.568306e+02 -1.182263e+00  2.253230e-01  1.597707e+03  2.469170e+06  9.993865e-01 226.396 15  5 34.99  70.21  19.03
   74178  2.687321e+00  6.282135e-01  2.992832e+01  1.402730e+01  1.816539e+02  3.592075e+02 -2.946309e-01  2.237225e-01  1.609136e+03  2.469171e+06  9.992710e-01 204.084 13 36 20.21  67.92  17.69
   74962  2.690951e+00  6.282339e-01  3.090065e+01  1.647464e+01  1.780410e+02  9.340057e-01  3.472577e-01  2.232593e-01  1.612475e+03  2.469170e+06  1.000629e+00 251.199 16 44 47.78  73.27  19.59
   74745  2.718407e+00  6.321242e-01  3.060867e+01  1.712316e+01  1.767512e+02  1.540543e+00  5.668457e-01  2.198949e-01  1.637146e+03  2.469172e+06  1.000657e+00 255.387 17  1 32.86  73.38  19.79
   75064  2.667019e+00  6.270227e-01  3.139472e+01  8.780581e+00  1.896323e+02  3.553782e+02 -1.726968e+00  2.262806e-01  1.590945e+03  2.469176e+06  1.000175e+00 252.977 16 51 54.41  73.70  19.48
   78554  2.676101e+00  6.262290e-01  3.195697e+01  1.342799e+01  1.818342e+02  3.591187e+02 -3.294340e-01  2.251323e-01  1.599060e+03  2.469172e+06  1.000447e+00 243.190 16 12 45.72  73.03  19.16
   79869  2.690253e+00  6.285045e-01  2.972765e+01  1.298565e+01  1.825849e+02  3.587632e+02 -4.595188e-01  2.233496e-01  1.611823e+03  2.469170e+06  9.998107e-01 204.368 13 37 28.30  68.27  17.64
   75265  2.689745e+00  6.288447e-01  3.091200e+01  1.218769e+01  1.844166e+02  3.578890e+02 -7.837962e-01  2.234174e-01  1.611334e+03  2.471002e+06  9.994611e-01 203.392 13 33 34.08  67.86  17.60
   71045  2.695885e+00  6.292548e-01  3.027786e+01  1.521565e+01  1.789252e+02  5.099702e-01  1.890732e-01  2.226509e-01  1.616881e+03  2.472456e+06  9.995536e-01 241.530 16  6  7.25  73.21  19.11
   71928  2.685116e+00  6.278045e-01  3.103740e+01  1.577594e+01  1.791230e+02  4.166671e-01  1.550839e-01  2.239939e-01  1.607186e+03  2.472458e+06  9.994327e-01 222.865 14 51 27.62  72.74  18.03
   72082  2.697903e+00  6.293357e-01  3.056968e+01  1.588396e+01  1.792904e+02  3.356690e-01  1.244217e-01  2.223891e-01  1.618784e+03  2.472464e+06  1.000045e+00 252.038 16 48  9.24  74.02  19.44
   71335  2.718762e+00  6.322112e-01  3.062615e+01  1.582666e+01  1.803852e+02  3.598144e+02 -6.825664e-02  2.198535e-01  1.637454e+03  2.472467e+06  9.999392e-01 227.160 15  8 38.40  68.72  19.68
   73212  2.701306e+00  6.299685e-01  3.078042e+01  1.603779e+01  1.789720e+02  4.870282e-01  1.802195e-01  2.219494e-01  1.621991e+03  2.472457e+06  9.996298e-01 248.573 16 34 17.42  73.00  19.54
   73724  2.686586e+00  6.278512e-01  3.139525e+01  1.543007e+01  1.787176e+02  6.105070e-01  2.272067e-01  2.238145e-01  1.608475e+03  2.472457e+06  9.999056e-01 251.540 16 46  9.50  74.20  19.30
   72845  2.699093e+00  6.293591e-01  3.023487e+01  1.598641e+01  1.786137e+02  6.584039e-01  2.440406e-01  2.222105e-01  1.620085e+03  2.472466e+06  1.000506e+00 253.976 16 55 54.26  70.60  20.81
   74627  2.684517e+00  6.277611e-01  3.063091e+01  1.449802e+01  1.809357e+02  3.595498e+02 -1.675599e-01  2.240708e-01  1.606635e+03  2.472455e+06  9.993339e-01 256.312 17  5 14.95  72.86  20.07
   74794  2.694558e+00  6.288646e-01  3.063085e+01  1.599916e+01  1.784601e+02  7.322379e-01  2.717719e-01  2.228225e-01  1.615635e+03  2.472455e+06  1.000184e+00 133.921  8 55 41.06  41.35  17.64
   74745  2.723896e+00  6.330213e-01  3.055018e+01  1.709243e+01  1.767476e+02  1.539220e+00  5.649783e-01  2.192306e-01  1.642107e+03  2.472455e+06  1.000234e+00 243.575 16 14 18.05  73.24  19.25
   75655  2.683506e+00  6.276121e-01  3.053782e+01  1.400188e+01  1.816776e+02  3.591949e+02 -2.998146e-01  2.241889e-01  1.605789e+03  2.472459e+06  9.994714e-01 220.976 14 43 54.19  71.52  18.61
   75648  2.696280e+00  6.292254e-01  3.064348e+01  1.485015e+01  1.805574e+02  3.597314e+02 -9.957563e-02  2.225763e-01  1.617423e+03  2.472459e+06  9.997309e-01 249.235 16 36 56.40  72.84  19.67
   75476  2.710558e+00  6.309603e-01  3.024487e+01  1.566989e+01  1.795647e+02  2.042804e-01  7.538788e-02  2.208525e-01  1.630047e+03  2.472466e+06  1.000314e+00 250.021 16 40  5.04  74.03  19.27
   77580  2.683406e+00  6.275477e-01  3.158984e+01  1.329515e+01  1.815502e+02  3.592559e+02 -2.771479e-01  2.242111e-01  1.605630e+03  2.472465e+06  9.995828e-01 246.729 16 26 54.94  72.98  19.45
   79863  2.701233e+00  6.300164e-01  3.115795e+01  1.600951e+01  1.789295e+02  5.072305e-01  1.876711e-01  2.219911e-01  1.621687e+03  2.472455e+06  9.994784e-01 232.984 15 31 56.23  71.18  19.15
   79164  2.695154e+00  6.289324e-01  3.063417e+01  1.676493e+01  1.773466e+02  1.263779e+00  4.690118e-01  2.227406e-01  1.616229e+03  2.472458e+06  1.000497e+00 245.401 16 21 36.17  71.70  19.91
   78996  2.685982e+00  6.275039e-01  3.047837e+01  1.381200e+01  1.814834e+02  3.592877e+02 -2.653356e-01  2.238889e-01  1.607940e+03  2.472465e+06  1.000648e+00 251.437 16 45 44.90  74.28  19.25
   74114  2.679824e+00  6.294288e-01  2.842199e+01  3.228780e+00  1.907568e+02  3.548571e+02 -1.910143e+00  2.246546e-01  1.602460e+03  2.474644e+06  9.998561e-01 241.021 16  4  5.02  70.19  20.14
   70988  2.704045e+00  6.304099e-01  3.060009e+01  1.658936e+01  1.777937e+02  1.047369e+00  3.871340e-01  2.216362e-01  1.624283e+03  2.475749e+06  9.996729e-01 255.991 17  3 57.77  72.16  20.28
   75010  2.670596e+00  6.265229e-01  3.068890e+01  1.271421e+01  1.863149e+02  3.569685e+02 -1.133068e+00  2.258187e-01  1.594199e+03  2.482324e+06  9.997479e-01 249.172 16 36 41.23  74.24  19.16
   77992  2.694137e+00  6.289742e-01  3.186914e+01  1.320693e+01  1.821778e+02  3.589575e+02 -3.868229e-01  2.228684e-01  1.615303e+03  2.482321e+06  9.998746e-01 248.583 16 34 19.97  72.42  19.79
   71235  2.683510e+00  6.272637e-01  3.062101e+01  1.398133e+01  1.812460e+02  3.593999e+02 -2.236888e-01  2.241925e-01  1.605763e+03  2.483788e+06  1.000334e+00 255.203 17  0 48.84  73.97  19.62
   71805  2.686409e+00  6.281834e-01  2.999557e+01  1.216260e+01  1.844012e+02  3.578924e+02 -7.839235e-01  2.238349e-01  1.608329e+03  2.483785e+06  9.999930e-01 254.703 16 58 48.65  73.78  19.59
   72068  2.687757e+00  6.280789e-01  3.048163e+01  1.696741e+01  1.776994e+02  1.095478e+00  4.074733e-01  2.236668e-01  1.609537e+03  2.483782e+06  9.999420e-01 253.005 16 52  1.22  73.64  19.55
   73713  2.690369e+00  6.281672e-01  3.105097e+01  1.406417e+01  1.809049e+02  3.595637e+02 -1.622238e-01  2.232946e-01  1.612219e+03  2.483778e+06  1.000416e+00 255.432 17  1 43.66  73.90  19.61
   77443  2.692078e+00  6.285414e-01  3.054977e+01  1.524890e+01  1.796225e+02  1.763401e-01  6.550323e-02  2.231010e-01  1.613619e+03  2.483787e+06  1.000004e+00 255.844 17  3 22.51  72.67  20.09
   77112  2.694493e+00  6.289527e-01  3.068991e+01  1.678224e+01  1.773959e+02  1.238864e+00  4.597379e-01  2.228281e-01  1.615595e+03  2.483785e+06  1.000181e+00 253.398 16 53 35.50  73.80  19.52
   76647  2.689266e+00  6.283205e-01  3.101387e+01  1.587994e+01  1.782827e+02  8.166082e-01  3.035339e-01  2.234790e-01  1.610890e+03  2.483789e+06  9.997166e-01 230.355 15 21 25.30  73.24  18.69
   77938  2.676972e+00  6.266208e-01  3.108639e+01  1.357844e+01  1.819315e+02  3.590708e+02 -3.469580e-01  2.250217e-01  1.599846e+03  2.483779e+06  9.997465e-01 244.358 16 17 25.87  71.65  19.69
   78409  2.691761e+00  6.286469e-01  3.066364e+01  1.576211e+01  1.785589e+02  6.841401e-01  2.540678e-01  2.231590e-01  1.613199e+03  2.483786e+06  9.997143e-01 255.035 17  0  8.42  72.21  20.26
   71911  2.664310e+00  6.280935e-01  2.672159e+01  8.190469e+00  1.924474e+02  3.540298e+02 -2.227147e+00  2.266217e-01  1.588551e+03  2.484154e+06  9.999508e-01 254.221 16 56 52.99  73.71  19.59
   72882  2.409635e+00  5.849927e-01  3.169081e+01  1.399692e+01  1.801242e+02  3.599327e+02 -2.790862e-02  2.634628e-01  1.366417e+03  2.484149e+06  1.000017e+00 246.193 16 24 46.27  73.28  19.32
   75160  2.661794e+00  6.291573e-01  2.936011e+01  4.271096e+00  1.946994e+02  3.529549e+02 -2.623773e+00  2.269476e-01  1.586269e+03  2.484152e+06  9.997509e-01 255.892 17  3 34.18  73.38  19.81
   73988  2.666954e+00  6.327791e-01  2.734309e+01  3.734039e-01  1.987913e+02  3.510249e+02 -3.319023e+00  2.262805e-01  1.590945e+03  2.485250e+06  1.000024e+00 253.904 16 55 37.03  73.01  19.83
   72759  2.688556e+00  6.284606e-01  3.025922e+01  1.423476e+01  1.834429e+02  3.583508e+02 -6.128699e-01  2.235559e-01  1.610335e+03  2.487068e+06  9.996044e-01 220.836 14 43 20.57  71.88  17.87
   74514  2.682948e+00  6.301198e-01  2.967591e+01  9.366271e+00  1.915770e+02  3.544676e+02 -2.051728e+00  2.242475e-01  1.605369e+03  2.487073e+06  1.000244e+00 260.394 17 21 34.44  71.92  19.82
   75289  2.700915e+00  6.305792e-01  3.054520e+01  1.181110e+01  1.851186e+02  3.575587e+02 -9.023184e-01  2.220197e-01  1.621478e+03  2.487072e+06  9.993200e-01 227.236 15  8 56.69  70.05  19.28
   75103  2.702378e+00  6.299267e-01  3.026826e+01  1.438949e+01  1.816829e+02  3.591938e+02 -2.983583e-01  2.218538e-01  1.622690e+03  2.487073e+06  1.000247e+00 214.124 14 16 29.69  69.65  18.49
   76665  2.617074e+00  6.228397e-01  3.028861e+01  5.551993e+00  1.948767e+02  3.527945e+02 -2.729457e+00  2.327827e-01  1.546507e+03  2.488165e+06  9.999292e-01 248.302 16 33 12.53  73.17  19.44
  107108  2.689211e+00  6.368363e-01  2.868628e+01  1.100408e-01  2.000228e+02  3.504932e+02 -3.480260e+00  2.230329e-01  1.614111e+03  2.453102e+06  1.000144e+00 232.829 15 31 19.06  70.40  19.33
  107470  2.719103e+00  6.430127e-01  2.733020e+01  3.580803e+02  2.023187e+02  3.494923e+02 -3.788922e+00  2.194926e-01  1.640146e+03  2.454930e+06  1.000005e+00 246.238 16 24 57.14  72.55  19.63
  107744  2.646214e+00  6.297675e-01  2.923563e+01  6.974223e-01  1.985325e+02  3.511068e+02 -3.314997e+00  2.284385e-01  1.575916e+03  2.454931e+06  9.997486e-01 252.024 16 48  5.81  73.92  19.43
  101682  2.706234e+00  6.302736e-01  3.074234e+01  1.499586e+01  1.789684e+02  4.903469e-01  1.812980e-01  2.212011e-01  1.627478e+03  2.457849e+06  1.000629e+00 230.452 15 21 48.46  68.96  19.70
  103886  2.691173e+00  6.284529e-01  3.074797e+01  1.504917e+01  1.780987e+02  9.072858e-01  3.371232e-01  2.231750e-01  1.613084e+03  2.457845e+06  1.000110e+00 217.567 14 30 16.13  68.29  19.19
  104781  2.700623e+00  6.394927e-01  2.672607e+01  3.575330e+02  2.013816e+02  3.498820e+02 -3.681196e+00  2.219208e-01  1.622201e+03  2.458574e+06  1.000453e+00 209.424 13 57 41.71  67.94  18.71
  105753  2.728363e+00  6.446924e-01  2.634605e+01  3.575071e+02  2.028169e+02  3.492838e+02 -3.847749e+00  2.184926e-01  1.647653e+03  2.458578e+06  1.000084e+00 221.748 14 46 59.40  68.70  19.33
  104493  2.737613e+00  6.447451e-01  2.709477e+01  3.571438e+02  2.015270e+02  3.499020e+02 -3.621018e+00  2.173218e-01  1.656530e+03  2.459310e+06  9.998925e-01 207.913 13 51 39.12  68.99  18.36
  105386  2.666032e+00  6.310262e-01  3.029315e+01  5.390143e+00  1.963291e+02  3.521923e+02 -2.896077e+00  2.263388e-01  1.590536e+03  2.459312e+06  9.992918e-01 204.929 13 39 42.89  68.01  18.30
  104689  2.647882e+00  6.290883e-01  2.961112e+01  5.391686e-01  1.972017e+02  3.517435e+02 -3.080380e+00  2.285915e-01  1.574862e+03  2.460033e+06  9.993955e-01 208.708 13 54 50.02  68.91  18.58
  106948  2.650966e+00  6.295214e-01  2.972035e+01  1.644493e-01  1.973091e+02  3.516978e+02 -3.094056e+00  2.281445e-01  1.577947e+03  2.460402e+06  9.996149e-01 228.059 15 12 14.14  68.25  19.82
  102887  2.663852e+00  6.326306e-01  2.939608e+01  3.594065e+02  1.992389e+02  3.508067e+02 -3.402247e+00  2.262958e-01  1.590838e+03  2.461138e+06  1.000264e+00 224.368 14 57 28.42  69.42  19.49
  104411  2.697108e+00  6.390480e-01  2.636799e+01  3.565799e+02  2.010715e+02  3.500238e+02 -3.633078e+00  2.223945e-01  1.618745e+03  2.461139e+06  9.995872e-01 224.511 14 58  2.69  69.39  19.55
  102742  2.678642e+00  6.351046e-01  2.884779e+01  3.592464e+02  1.996198e+02  3.506603e+02 -3.434231e+00  2.246522e-01  1.602477e+03  2.461500e+06  9.999761e-01 220.844 14 43 22.58  68.63  19.48
  101780  2.688352e+00  6.296155e-01  2.879408e+01  1.040871e+01  1.891205e+02  3.556438e+02 -1.616091e+00  2.235328e-01  1.610502e+03  2.462599e+06  1.000613e+00 206.402 13 45 36.43  69.64  18.17
  105546  2.668417e+00  6.325266e-01  3.023802e+01  3.597464e+02  1.983734e+02  3.512242e+02 -3.246526e+00  2.259516e-01  1.593262e+03  2.463692e+06  1.000332e+00 218.222 14 32 53.30  68.81  19.27
  109308  2.713649e+00  6.385666e-01  2.632793e+01  4.684177e+00  1.978068e+02  3.515832e+02 -3.061406e+00  2.204003e-01  1.633391e+03  2.464421e+06  9.994670e-01 233.738 15 34 57.10  72.19  18.81
  105843  2.704882e+00  6.385607e-01  2.842719e+01  3.597435e+02  1.994576e+02  3.507920e+02 -3.353397e+00  2.213771e-01  1.626185e+03  2.465155e+06  9.999076e-01 224.408 14 57 37.94  68.64  19.88
  106956  2.668321e+00  6.324771e-01  2.914456e+01  1.176015e-01  1.983826e+02  3.512188e+02 -3.249002e+00  2.258859e-01  1.593725e+03  2.465887e+06  1.000451e+00 212.020 14  8  4.82  69.28  17.98
  104466  2.682435e+00  6.378002e-01  2.671018e+01  3.568558e+02  2.021867e+02  3.494634e+02 -3.854154e+00  2.242620e-01  1.605265e+03  2.466252e+06  1.000425e+00 216.842 14 27 22.08  68.97  19.08
  101183  2.740913e+00  6.431730e-01  2.801065e+01  1.891267e+00  1.992676e+02  3.509539e+02 -3.252014e+00  2.171251e-01  1.658030e+03  2.467347e+06  9.999580e-01 221.115 14 44 27.70  69.12  19.33
  100543  2.683148e+00  6.273613e-01  3.053352e+01  1.427224e+01  1.803442e+02  3.598332e+02 -6.215091e-02  2.241410e-01  1.606132e+03  2.469168e+06  9.998521e-01 206.957 13 47 49.78  68.67  18.39
  100723  2.688224e+00  6.278746e-01  3.073535e+01  1.460420e+01  1.802584e+02  3.598738e+02 -4.694429e-02  2.235523e-01  1.610362e+03  2.472461e+06  1.000360e+00 215.725 14 22 53.88  68.63  18.92
  103153  2.690805e+00  6.287004e-01  3.026536e+01  1.667948e+01  1.782274e+02  8.435486e-01  3.132284e-01  2.231402e-01  1.613335e+03  2.472457e+06  9.992783e-01 256.063 17  4 15.07  74.07  19.53
  107080  2.674951e+00  6.260822e-01  3.080908e+01  1.402889e+01  1.815111e+02  3.592727e+02 -2.719551e-01  2.251992e-01  1.598585e+03  2.472455e+06  1.000347e+00 256.527 17  6  6.43  73.88  19.64
  103532  2.692848e+00  6.287404e-01  3.065773e+01  1.277447e+01  1.838094e+02  3.581781e+02 -6.765708e-01  2.229479e-01  1.614727e+03  2.475751e+06  1.000601e+00 254.135 16 56 32.38  73.37  19.67
  104796  2.690540e+00  6.288057e-01  3.068808e+01  1.081917e+01  1.839715e+02  3.581012e+02 -7.050367e-01  2.232507e-01  1.612537e+03  2.475752e+06  9.996421e-01 249.056 16 36 13.56  72.80  19.64
  104590  2.667608e+00  6.303153e-01  2.926969e+01  9.073255e-01  1.955692e+02  3.525497e+02 -2.767479e+00  2.260637e-01  1.592471e+03  2.476113e+06  1.000369e+00 249.397 16 37 35.30  72.97  19.67
  103684  2.709813e+00  6.366870e-01  2.765418e+01  3.030349e+00  1.964654e+02  3.521989e+02 -2.849584e+00  2.208100e-01  1.630361e+03  2.477203e+06  1.000478e+00 225.464 15  1 51.34  70.48  19.27
  103821  2.749920e+00  6.488026e-01  2.574133e+01  3.551472e+02  2.041047e+02  3.487444e+02 -3.999827e+00  2.156489e-01  1.669380e+03  2.477573e+06  1.000081e+00 218.311 14 33 14.71  70.26  18.55
  103775  2.688425e+00  6.373714e-01  2.767018e+01  3.581311e+02  2.009064e+02  3.500751e+02 -3.630635e+00  2.234392e-01  1.611177e+03  2.477572e+06  1.000544e+00 200.513 13 22  3.05  67.91  18.10
  109174  2.675786e+00  6.327118e-01  2.737195e+01  4.013861e+00  1.974500e+02  3.516722e+02 -3.077221e+00  2.250889e-01  1.599368e+03  2.478312e+06  1.000636e+00 212.252 14  9  0.50  68.82  18.78
  102883  2.680978e+00  6.315587e-01  3.044671e+01  6.301370e+00  1.942650e+02  3.531922e+02 -2.518390e+00  2.244589e-01  1.603857e+03  2.479041e+06  9.997213e-01 216.659 14 26 38.09  69.39  18.43
  104910  2.695207e+00  6.292537e-01  3.077130e+01  1.215371e+01  1.843908e+02  3.579020e+02 -7.780988e-01  2.226769e-01  1.616692e+03  2.479038e+06  1.000375e+00 231.217 15 24 52.15  69.10  19.82
  104594  2.688251e+00  6.327183e-01  3.039737e+01  3.827083e+00  1.946944e+02  3.529992e+02 -2.582280e+00  2.235268e-01  1.610545e+03  2.480490e+06  1.000027e+00 248.285 16 33  8.47  72.55  19.72
  101857  2.649289e+00  6.293168e-01  2.952175e+01  9.003062e-02  1.977836e+02  3.514636e+02 -3.184136e+00  2.283073e-01  1.576822e+03  2.480864e+06  1.000517e+00 230.261 15 21  2.64  69.52  19.82
  101081  2.674312e+00  6.265826e-01  3.064255e+01  1.192919e+01  1.845028e+02  3.578387e+02 -8.073920e-01  2.252965e-01  1.597894e+03  2.482320e+06  9.998264e-01 223.321 14 53 17.11  69.24  19.46
  103035  2.673097e+00  6.265534e-01  3.028173e+01  1.216296e+01  1.851428e+02  3.575315e+02 -9.223421e-01  2.254408e-01  1.596872e+03  2.482320e+06  9.998130e-01 247.965 16 31 51.65  72.61  19.63
  107158  2.651731e+00  6.299061e-01  2.731757e+01  3.593306e+02  1.981149e+02  3.513110e+02 -3.236676e+00  2.277498e-01  1.580682e+03  2.483056e+06  1.000560e+00 245.623 16 22 29.42  72.62  19.46
  106519  2.715698e+00  6.432377e-01  2.548366e+01  3.573791e+02  2.027577e+02  3.492849e+02 -3.862834e+00  2.198480e-01  1.637495e+03  2.483419e+06  9.993167e-01 215.206 14 20 49.34  70.33  18.37
  101819  2.676987e+00  6.263962e-01  3.078864e+01  1.299288e+01  1.826122e+02  3.587442e+02 -4.692231e-01  2.249453e-01  1.600389e+03  2.483781e+06  1.000535e+00 201.875 13 27 30.12  68.16  17.85
  102085  2.671057e+00  6.256628e-01  3.072219e+01  1.292965e+01  1.833372e+02  3.583946e+02 -6.010763e-01  2.256542e-01  1.595362e+03  2.483782e+06  1.000532e+00 252.012 16 48  2.95  73.09  19.68
  102197  2.681398e+00  6.270982e-01  3.062494e+01  1.397367e+01  1.812056e+02  3.594191e+02 -2.166297e-01  2.243929e-01  1.604328e+03  2.483782e+06  9.999848e-01 250.353 16 41 24.74  72.84  19.64
  101429  2.689383e+00  6.283722e-01  3.065485e+01  1.455528e+01  1.799936e+02  3.599992e+02 -2.908796e-04  2.233508e-01  1.611814e+03  2.483787e+06  9.994496e-01 254.365 16 57 27.60  73.70  19.58
  102837  2.676225e+00  6.263094e-01  3.087329e+01  1.316315e+01  1.820127e+02  3.590314e+02 -3.619618e-01  2.250504e-01  1.599641e+03  2.483780e+06  1.000320e+00 104.024  6 56  5.86 -10.64  16.92
  106030  2.696162e+00  6.289569e-01  3.084928e+01  1.377231e+01  1.818049e+02  3.591348e+02 -3.210546e-01  2.225580e-01  1.617556e+03  2.483779e+06  1.000586e+00 253.456 16 53 49.49  73.21  19.71
  108190  2.694041e+00  6.288160e-01  3.091133e+01  1.425702e+01  1.811044e+02  3.594690e+02 -1.970914e-01  2.226703e-01  1.616740e+03  2.483784e+06  1.000058e+00 253.525 16 54  5.98  73.31  19.72
  109786  2.667581e+00  6.272653e-01  3.077669e+01  8.836226e+00  1.898587e+02  3.552697e+02 -1.766500e+00  2.260713e-01  1.592418e+03  2.483788e+06  9.999992e-01 255.152 17  0 36.53  73.40  19.73
  109090  2.687581e+00  6.281951e-01  3.054217e+01  1.610649e+01  1.785597e+02  6.842191e-01  2.544062e-01  2.236296e-01  1.609805e+03  2.483787e+06  9.993762e-01 239.086 15 56 20.71  70.54  19.81
  107954  2.692358e+00  6.347375e-01  2.909761e+01  4.566680e+00  1.969626e+02  3.519340e+02 -2.963102e+00  2.229310e-01  1.614849e+03  2.485612e+06  1.000324e+00 223.265 14 53  3.70  68.76  19.26
  109195  2.682945e+00  6.279544e-01  3.041819e+01  1.101033e+01  1.863296e+02  3.569684e+02 -1.128786e+00  2.242055e-01  1.605670e+03  2.485616e+06  1.000536e+00 243.911 16 15 38.54  72.17  19.56
  100646  2.699574e+00  6.374588e-01  2.810322e+01  1.915227e+00  1.992932e+02  3.508528e+02 -3.340966e+00  2.221397e-01  1.620602e+03  2.488165e+06  1.000591e+00 216.481 14 25 55.37  68.55  18.91


==> 2016 Segon et al A&A paper/new plots/2009SG18ids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  357.6486  311.5147  -52.9347   28.4519   22.3681 2466962.2   0.32008   0.74582     177.6554  327.0212   77.8501   34.2568   38.3160 2466783.3   0.00012   0.00012
  357.6486  312.3043  -52.5893   28.5945   22.5601 2466962.2   0.32761   0.74434     177.6456  327.6904   77.6193   34.2815   38.3386 2466783.3   0.00006   0.00006
  357.6486  312.3125  -52.5909   28.5948   22.5627 2466962.2   0.32772   0.74430     177.6554  327.6825   77.6237   34.2801   38.3380 2466783.3   0.00010   0.00010
  357.6387  312.4281  -52.5443   28.6167   22.5955 2466962.2   0.32898   0.74393     177.6456  327.7948   77.5820   34.2825   38.3404 2466783.3   0.00004   0.00004
  357.6586  312.4177  -52.5400   28.6128   22.5847 2466962.2   0.32856   0.74424     177.6652  327.7528   77.5999   34.2844   38.3421 2466783.3   0.00012   0.00012
  357.6486  312.5667  -52.4761   28.6427   22.6262 2466962.2   0.33016   0.74384     177.6456  327.9026   77.5436   34.2884   38.3456 2466783.3   0.00011   0.00010
  357.6486  311.4468  -52.9904   28.4374   22.3561 2466962.2   0.31962   0.74560     177.6456  327.0016   77.8644   34.2505   38.3088 2466783.3   0.00013   0.00013
  357.6387  312.1527  -52.6642   28.5690   22.5278 2466962.2   0.32637   0.74442     177.6359  327.5908   77.6580   34.2763   38.3323 2466783.3   0.00003   0.00003
  357.6586  312.1449  -52.6706   28.5621   22.5187 2466962.2   0.32601   0.74460     177.6554  327.5504   77.6732   34.2745   38.3320 2466783.3   0.00011   0.00011
  357.6586  312.2836  -52.5920   28.5887   22.5502 2466962.2   0.32722   0.74463     177.6554  327.6498   77.6312   34.2813   38.3394 2466783.3   0.00017   0.00016
  357.6486  311.9277  -52.7480   28.5272   22.4668 2466962.2   0.32396   0.74511     177.6456  327.3589   77.7285   34.2693   38.3286 2466783.3   0.00007   0.00007
  357.6586  312.4198  -52.5240   28.6147   22.5831 2466962.2   0.32847   0.74442     177.6554  327.7441   77.5919   34.2854   38.3447 2466783.3   0.00012   0.00012
  357.6586  312.0102  -52.7081   28.5384   22.4820 2466962.2   0.32454   0.74509     177.6554  327.4090   77.7085   34.2718   38.3323 2466783.3   0.00007   0.00006
  357.6486  311.9164  -52.7561   28.5251   22.4645 2466962.2   0.32388   0.74505     177.6456  327.3533   77.7322   34.2687   38.3277 2466783.3   0.00004   0.00004
  357.3502  313.0082  -52.3504   28.5253   22.7736 2466961.9   0.33333   0.74138     177.3525  326.6566   76.9440   33.9408   38.3382 2466783.0   0.00001   0.00001
  357.3203  312.6406  -52.4352   28.4684   22.6797 2466961.9   0.32961   0.74295     177.3134  326.2997   77.0159   33.9350   38.3413 2466783.0   0.00001   0.00001
  357.3900  313.0038  -52.3067   28.4907   22.7415 2466962.0   0.33168   0.74243     177.3818  326.3159   76.9306   33.9041   38.3472 2466783.1   0.00008   0.00008
  357.3104  312.8139  -52.3536   28.5042   22.7272 2466961.9   0.33141   0.74256     177.3134  326.4541   76.9649   33.9429   38.3472 2466783.0   0.00006   0.00006
  357.3104  313.4192  -52.0108   28.6079   22.8691 2466961.9   0.33632   0.74233     177.3036  326.7227   76.7509   33.9406   38.3776 2466783.0   0.00001   0.00001
  357.3104  313.3318  -52.0587   28.5949   22.8487 2466961.9   0.33565   0.74242     177.3134  326.6851   76.7900   33.9437   38.3736 2466783.0   0.00002   0.00002
  357.3104  313.5607  -51.9298   28.6370   22.9046 2466961.9   0.33758   0.74230     177.3036  326.8126   76.7063   33.9455   38.3847 2466783.0   0.00005   0.00005
  357.3104  313.6913  -51.8652   28.6584   22.9373 2466961.9   0.33870   0.74200     177.3036  326.8763   76.6609   33.9433   38.3895 2466783.0   0.00005   0.00005
  356.9621  314.5705  -51.5780   28.6003   23.2239 2466961.5   0.34628   0.73763     176.9617  325.9526   75.8340   33.5490   38.3835 2466782.6   0.00006   0.00006
  357.6486  311.8898  -52.7308   28.5248   22.4529 2466962.2   0.32340   0.74568     177.6456  327.3048   77.7378   34.2746   38.3339 2466783.3   0.00014   0.00014
  357.6486  312.1770  -52.5961   28.5728   22.5204 2466962.2   0.32597   0.74523     177.6554  327.4914   77.6560   34.2795   38.3443 2466783.3   0.00006   0.00006
  357.6486  311.9623  -52.6895   28.5354   22.4680 2466962.2   0.32396   0.74570     177.6554  327.3213   77.7193   34.2746   38.3382 2466783.3   0.00014   0.00014
  357.6486  311.8301  -52.7648   28.5090   22.4381 2466962.2   0.32279   0.74567     177.6456  327.2367   77.7503   34.2670   38.3309 2466783.3   0.00010   0.00010
  357.6486  311.9598  -52.7203   28.5338   22.4724 2466962.2   0.32417   0.74526     177.6456  327.3715   77.7175   34.2720   38.3322 2466783.3   0.00010   0.00010
  357.6486  312.1403  -52.6103   28.5706   22.5125 2466962.2   0.32570   0.74533     177.6456  327.4937   77.6648   34.2826   38.3432 2466783.3   0.00011   0.00011
  357.6586  312.3765  -52.5586   28.6075   22.5752 2466962.2   0.32822   0.74425     177.6652  327.7457   77.6140   34.2871   38.3410 2466783.3   0.00005   0.00005
  357.6387  311.4654  -52.9668   28.4457   22.3622 2466962.2   0.31986   0.74567     177.6359  327.0233   77.8533   34.2546   38.3119 2466783.3   0.00011   0.00010
  357.6486  311.8879  -52.8072   28.5168   22.4635 2466962.2   0.32390   0.74468     177.6456  327.3960   77.7427   34.2660   38.3199 2466783.3   0.00010   0.00009
  357.6486  311.4320  -52.9761   28.4393   22.3502 2466962.2   0.31939   0.74580     177.6456  326.9877   77.8697   34.2561   38.3123 2466783.3   0.00005   0.00005
  357.6486  312.7044  -52.3777   28.6739   22.6565 2466962.2   0.33127   0.74398     177.6456  327.9986   77.5019   34.3009   38.3567 2466783.3   0.00003   0.00003
  357.6486  311.7716  -52.8386   28.4973   22.4324 2466962.2   0.32264   0.74510     177.6456  327.2696   77.7739   34.2636   38.3201 2466783.3   0.00006   0.00006
  357.6486  312.6533  -52.4271   28.6610   22.6470 2466962.2   0.33096   0.74378     177.6554  327.9698   77.5249   34.2954   38.3504 2466783.3   0.00006   0.00006
  357.6486  312.3298  -52.5847   28.5998   22.5679 2466962.2   0.32793   0.74419     177.6456  327.7233   77.6141   34.2825   38.3379 2466783.3   0.00006   0.00006
  357.6486  312.1822  -52.6703   28.5707   22.5343 2466962.2   0.32666   0.74429     177.6456  327.6305   77.6578   34.2761   38.3299 2466783.3   0.00014   0.00014
  357.6586  311.2897  -53.0415   28.4125   22.3139 2466962.2   0.31794   0.74605     177.6554  326.8554   77.9172   34.2511   38.3076 2466783.3   0.00007   0.00007
  357.6387  311.3255  -53.0430   28.4202   22.3318 2466962.2   0.31867   0.74575     177.6359  326.9264   77.8940   34.2487   38.3049 2466783.3   0.00015   0.00015
  357.6387  311.7105  -52.8536   28.4900   22.4197 2466962.2   0.32214   0.74531     177.6359  327.2260   77.7839   34.2639   38.3203 2466783.3   0.00008   0.00008
  357.6586  311.9574  -52.7328   28.5327   22.4707 2466962.2   0.32414   0.74523     177.6554  327.3894   77.7285   34.2740   38.3302 2466783.3   0.00016   0.00016
  357.6486  312.6706  -52.4203   28.6658   22.6521 2466962.2   0.33116   0.74380     177.6456  327.9881   77.5158   34.2950   38.3502 2466783.3   0.00016   0.00016
  357.6586  312.1591  -52.6603   28.5670   22.5222 2466962.2   0.32616   0.74459     177.6554  327.5720   77.6710   34.2778   38.3331 2466783.3   0.00009   0.00009
  357.3104  313.1878  -52.2339   28.5751   22.8316 2466961.9   0.33549   0.74129     177.3134  326.8473   76.8631   33.9547   38.3491 2466783.0   0.00007   0.00007
  357.3900  312.4595  -52.6439   28.3809   22.6175 2466962.0   0.32715   0.74230     177.3916  325.9786   77.1053   33.8808   38.3144 2466783.1   0.00005   0.00005
  357.3900  313.4105  -52.0623   28.5756   22.8396 2466962.0   0.33521   0.74232     177.3916  326.5975   76.8106   33.9266   38.3710 2466783.1   0.00001   0.00001
  357.3900  313.9016  -51.8623   28.6710   22.9740 2466962.0   0.34023   0.74099     177.3916  327.0399   76.6651   33.9408   38.3811 2466783.1   0.00004   0.00004
  357.3701  313.0545  -52.2544   28.5081   22.7583 2466961.9   0.33226   0.74254     177.3623  326.3619   76.8995   33.9101   38.3538 2466783.0   0.00003   0.00003
  357.1512  310.7477  -53.2444   28.0552   22.2478 2466961.7   0.31165   0.74611     177.1473  324.0501   77.3081   33.7251   38.2867 2466782.8   0.00003   0.00003
  357.1512  314.0823  -51.6554   28.7002   23.0762 2466961.7   0.34293   0.74090     177.1571  326.8010   76.3524   33.8571   38.4030 2466782.8   0.00003   0.00002
  357.3402  313.6936  -51.8708   28.6507   22.9269 2466961.9   0.33832   0.74225     177.3427  326.8312   76.6875   33.9424   38.3894 2466783.0   0.00008   0.00008
  357.3502  311.8745  -52.7788   28.2931   22.4707 2466961.9   0.32129   0.74463     177.3525  325.3800   77.2329   33.8722   38.3192 2466783.0   0.00002   0.00002
  357.3402  312.4226  -52.4821   28.3966   22.6000 2466961.9   0.32615   0.74427     177.3427  325.7784   77.0598   33.8918   38.3452 2466783.0   0.00004   0.00004
  357.3402  312.9090  -52.2454   28.4867   22.7197 2466961.9   0.33060   0.74358     177.3427  326.1311   76.9135   33.9037   38.3628 2466783.0   0.00003   0.00003
  357.3402  313.1363  -52.1784   28.5302   22.7843 2466961.9   0.33312   0.74268     177.3329  326.3958   76.8467   33.9111   38.3626 2466783.0   0.00001   0.00001
  357.3004  312.6911  -52.4897   28.4523   22.7031 2466961.9   0.33042   0.74189     177.3036  326.2756   76.9769   33.8990   38.3283 2466783.0   0.00002   0.00002
  357.6486  312.1192  -52.6593   28.5627   22.5130 2466962.2   0.32578   0.74491     177.6554  327.5172   77.6798   34.2783   38.3355 2466783.3   0.00015   0.00015
  357.6486  312.2114  -52.5741   28.5853   22.5298 2466962.2   0.32638   0.74528     177.6456  327.5687   77.6448   34.2885   38.3463 2466783.3   0.00012   0.00012
  357.6486  311.4322  -52.9575   28.4393   22.3468 2466962.2   0.31924   0.74614     177.6554  326.9425   77.8731   34.2567   38.3160 2466783.3   0.00014   0.00014
  357.6586  312.6482  -52.3888   28.6606   22.6359 2466962.2   0.33043   0.74438     177.6554  327.8941   77.5229   34.2966   38.3577 2466783.3   0.00008   0.00008
  357.6486  310.8267  -53.2151   28.3361   22.2059 2466962.2   0.31357   0.74715     177.6456  326.4526   78.0346   34.2394   38.2991 2466783.3   0.00013   0.00013
  357.6486  311.1903  -53.0660   28.3976   22.2909 2466962.2   0.31701   0.74651     177.6554  326.7501   77.9416   34.2496   38.3083 2466783.3   0.00016   0.00016
  357.6486  311.5173  -52.9136   28.4572   22.3666 2466962.2   0.32003   0.74602     177.6456  327.0242   77.8451   34.2614   38.3193 2466783.3   0.00011   0.00010
  357.6486  311.8861  -52.7440   28.5243   22.4541 2466962.2   0.32347   0.74543     177.6456  327.3216   77.7412   34.2743   38.3316 2466783.3   0.00005   0.00005
  357.6586  310.9877  -53.2204   28.3586   22.2525 2466962.2   0.31551   0.74595     177.6554  326.6707   78.0076   34.2380   38.2895 2466783.3   0.00012   0.00012
  357.6685  311.7952  -52.8325   28.5012   22.4328 2466962.2   0.32270   0.74516     177.6652  327.2877   77.7863   34.2681   38.3202 2466783.3   0.00014   0.00014
  357.6586  311.4429  -52.9938   28.4384   22.3531 2466962.2   0.31954   0.74560     177.6652  327.0068   77.8832   34.2559   38.3088 2466783.3   0.00010   0.00010
  357.6486  311.0574  -53.1643   28.3726   22.2671 2466962.2   0.31609   0.74620     177.6554  326.7046   77.9829   34.2432   38.2968 2466783.3   0.00017   0.00017
  357.6685  312.4670  -52.4966   28.6269   22.5920 2466962.2   0.32884   0.74444     177.6652  327.7967   77.5899   34.2936   38.3474 2466783.3   0.00012   0.00012
  357.6586  311.4401  -52.9700   28.4394   22.3483 2466962.2   0.31933   0.74598     177.6652  326.9707   77.8812   34.2580   38.3135 2466783.3   0.00015   0.00015
  357.6486  312.1940  -52.6289   28.5786   22.5327 2466962.2   0.32657   0.74465     177.6456  327.6204   77.6541   34.2842   38.3371 2466783.3   0.00007   0.00007
  357.3601  313.0213  -52.4213   28.5270   22.7865 2466961.9   0.33406   0.74045     177.3525  326.8182   76.9568   33.9444   38.3242 2466783.0   0.00006   0.00006
  357.3203  312.2808  -52.7344   28.4026   22.6141 2466961.9   0.32748   0.74182     177.3134  326.2730   77.1483   33.9281   38.3049 2466783.0   0.00002   0.00002
  357.3402  313.3462  -52.2721   28.5873   22.8755 2466961.9   0.33736   0.73975     177.3427  327.0688   76.8445   33.9490   38.3345 2466783.0   0.00006   0.00006
  357.4298  310.8196  -53.4719   28.1616   22.2615 2466962.0   0.31397   0.74352     177.4307  325.3806   77.6987   33.9366   38.2467 2466783.1   0.00007   0.00007
  357.3502  311.8229  -52.8169   28.2808   22.4601 2466961.9   0.32087   0.74454     177.3427  325.3573   77.2402   33.8669   38.3147 2466783.0   0.00001   0.00001
  357.3004  313.4692  -51.9665   28.6175   22.8819 2466961.9   0.33670   0.74246     177.3036  326.7164   76.7283   33.9397   38.3832 2466783.0   0.00003   0.00003
  357.3004  313.8272  -51.7910   28.6932   22.9779 2466961.9   0.34021   0.74190     177.3036  327.0144   76.6223   33.9553   38.3959 2466783.0   0.00006   0.00006
  357.2805  313.7623  -51.8994   28.6768   22.9777 2466961.8   0.34044   0.74087     177.2841  327.0865   76.6353   33.9467   38.3791 2466783.0   0.00001   0.00001
  357.3203  313.3921  -52.1336   28.5919   22.8731 2466961.9   0.33676   0.74101     177.3232  326.8187   76.7857   33.9319   38.3567 2466783.0   0.00004   0.00004
  357.3203  312.4514  -52.5773   28.4002   22.6312 2466961.9   0.32758   0.74276     177.3232  325.9890   77.0529   33.8872   38.3255 2466783.0   0.00003   0.00003
  357.3104  313.2840  -52.3832   28.5850   22.8853 2466961.9   0.33806   0.73857     177.3134  327.2325   76.8620   33.9523   38.3162 2466783.0   0.00007   0.00007
  357.3999  311.9679  -52.9039   28.2955   22.5033 2466962.0   0.32287   0.74272     177.4013  325.6847   77.2671   33.8751   38.2925 2466783.1   0.00010   0.00010
  357.3104  312.9321  -52.2437   28.5090   22.7422 2466961.9   0.33162   0.74326     177.3134  326.3027   76.9000   33.9207   38.3612 2466783.0   0.00005   0.00005
  357.2905  311.9857  -53.0020   28.3130   22.5635 2466961.9   0.32539   0.74052     177.2939  325.9716   77.2004   33.8628   38.2700 2466783.0   0.00003   0.00003
  357.3004  313.3585  -52.1670   28.5874   22.8739 2466961.9   0.33686   0.74072     177.3036  326.8512   76.7824   33.9304   38.3522 2466783.0   0.00006   0.00006
  357.3203  313.2937  -52.1570   28.5726   22.8437 2466961.9   0.33560   0.74151     177.3134  326.7097   76.8039   33.9281   38.3576 2466783.0   0.00002   0.00002
  357.3203  312.8476  -52.4104   28.4791   22.7343 2466961.9   0.33158   0.74180     177.3232  326.3666   76.9448   33.9051   38.3350 2466783.0   0.00000   0.00000
  357.3104  313.7651  -51.8876   28.6751   22.9667 2466961.9   0.34003   0.74119     177.3134  327.0563   76.6583   33.9517   38.3817 2466783.0   0.00004   0.00004
  357.3203  312.0250  -52.7759   28.3310   22.5308 2466961.9   0.32381   0.74332     177.3134  325.7190   77.1809   33.8840   38.3108 2466783.0   0.00001   0.00001
  357.3104  312.9781  -52.2985   28.5128   22.7648 2466961.9   0.33266   0.74222     177.3134  326.4444   76.8960   33.9173   38.3485 2466783.0   0.00008   0.00008
  357.3203  311.9245  -52.8350   28.3105   22.5083 2466961.9   0.32295   0.74337     177.3134  325.6456   77.2097   33.8781   38.3051 2466783.0   0.00004   0.00004
  357.3999  312.6189  -52.6522   28.4369   22.6765 2466962.0   0.32992   0.74081     177.3916  326.4768   77.1060   33.9248   38.3040 2466783.1   0.00003   0.00003
  357.3004  312.6676  -52.7382   28.4764   22.7471 2466961.9   0.33308   0.73866     177.2939  326.9394   77.0532   33.9412   38.2827 2466783.0   0.00006   0.00006
  357.3203  311.1432  -53.2962   28.1710   22.3455 2466961.9   0.31669   0.74313     177.3232  325.2037   77.4547   33.8548   38.2606 2466783.0   0.00002   0.00002
  357.3203  312.5971  -52.7230   28.4382   22.7072 2466961.9   0.33118   0.73960     177.3232  326.5825   77.0639   33.9095   38.2901 2466783.0   0.00002   0.00002
  357.4895  310.8779  -53.2088   28.2150   22.2258 2466962.1   0.31282   0.74664     177.4893  325.3675   77.7396   34.0157   38.2946 2466783.2   0.00005   0.00005
  357.4596  312.0972  -52.6293   28.4409   22.5182 2466962.0   0.32433   0.74502     177.4600  326.3850   77.3759   34.0595   38.3380 2466783.1   0.00005   0.00005
  357.4696  311.1480  -53.1265   28.2618   22.3003 2466962.0   0.31582   0.74566     177.4697  325.6626   77.6547   34.0194   38.2954 2466783.1   0.00005   0.00005
  357.1014  312.5340  -52.3856   28.2930   22.6515 2466961.7   0.32621   0.74398     177.0985  324.7512   76.6558   33.6496   38.3501 2466782.8   0.00004   0.00004
  357.3402  313.0464  -52.2049   28.5533   22.7723 2466961.9   0.33307   0.74291     177.3329  326.6117   76.9138   33.9629   38.3626 2466783.0   0.00006   0.00006
  357.3502  313.1637  -52.1364   28.5783   22.7980 2466961.9   0.33401   0.74287     177.3427  326.6994   76.8876   33.9721   38.3692 2466783.0   0.00001   0.00001
  357.3502  313.2694  -52.1258   28.6002   22.8323 2466961.9   0.33543   0.74219     177.3525  326.8580   76.8716   33.9787   38.3656 2466783.0   0.00004   0.00005
  357.3402  313.1528  -52.1777   28.5780   22.8048 2466961.9   0.33440   0.74238     177.3427  326.7708   76.8971   33.9741   38.3623 2466783.0   0.00003   0.00003
  357.4099  312.1896  -52.6940   28.3880   22.5515 2466962.0   0.32505   0.74357     177.4111  326.0673   77.2495   33.9524   38.3196 2466783.1   0.00010   0.00010
  357.4099  311.8069  -52.7897   28.3205   22.4461 2466962.0   0.32082   0.74519     177.4111  325.6425   77.3449   33.9442   38.3226 2466783.1   0.00005   0.00005
  357.4099  311.7887  -52.7791   28.3214   22.4397 2466962.0   0.32056   0.74536     177.4111  325.6116   77.3517   33.9472   38.3253 2466783.1   0.00003   0.00002
  357.4099  310.9819  -53.1708   28.1811   22.2578 2466962.0   0.31346   0.74631     177.4111  325.0267   77.5836   33.9255   38.2947 2466783.1   0.00010   0.00010
  357.4099  313.6788  -51.8767   28.6865   22.9146 2466962.0   0.33840   0.74242     177.4111  327.1421   76.7977   34.0156   38.3909 2466783.1   0.00002   0.00002
  357.3303  311.5219  -53.0535   28.2715   22.4273 2466961.9   0.32021   0.74347     177.3329  325.6560   77.3821   33.9156   38.2862 2466783.0   0.00008   0.00007
  357.4895  310.9603  -53.1469   28.2324   22.2407 2466962.1   0.31342   0.74682     177.4893  325.4167   77.7159   34.0228   38.3019 2466783.2   0.00001   0.00001
  357.4696  312.2143  -52.5675   28.4628   22.5425 2466962.0   0.32526   0.74497     177.4697  326.4588   77.3507   34.0651   38.3433 2466783.1   0.00004   0.00004
  357.4696  312.9554  -52.1975   28.6061   22.7249 2466962.0   0.33211   0.74403     177.4697  327.0303   77.1322   34.0928   38.3723 2466783.1   0.00003   0.00003
  357.4895  312.0550  -52.6581   28.4277   22.4989 2466962.1   0.32361   0.74514     177.4893  326.3367   77.4108   34.0601   38.3357 2466783.2   0.00005   0.00005
  357.4895  311.3940  -52.9530   28.3091   22.3410 2466962.1   0.31742   0.74616     177.4893  325.7765   77.5976   34.0375   38.3154 2466783.2   0.00000   0.00000
  357.4895  312.7949  -52.2849   28.5701   22.6782 2466962.1   0.33039   0.74436     177.4893  326.8989   77.1946   34.0880   38.3653 2466783.2   0.00011   0.00011
  357.4696  312.7790  -52.3182   28.5696   22.6855 2466962.0   0.33073   0.74386     177.4697  326.9588   77.1882   34.0867   38.3597 2466783.1   0.00002   0.00002
  357.3303  310.9735  -53.2404   28.1674   22.2876 2466961.9   0.31446   0.74509     177.3329  325.0177   77.5147   33.8848   38.2799 2466783.0   0.00007   0.00007
  357.3900  313.3636  -52.0464   28.6378   22.8455 2466962.0   0.33607   0.74254     177.3916  327.0454   76.8929   34.0207   38.3765 2466783.1   0.00002   0.00002
  357.3900  311.0648  -53.1833   28.2075   22.2956 2466962.0   0.31512   0.74536     177.3916  325.2845   77.5663   33.9394   38.2874 2466783.1   0.00008   0.00008
  357.3900  311.1314  -53.1308   28.2128   22.3046 2466962.0   0.31538   0.74553     177.3916  325.2453   77.5365   33.9329   38.2938 2466783.1   0.00001   0.00001
  357.3900  311.0295  -53.1660   28.2025   22.2817 2466962.0   0.31453   0.74582     177.3916  325.2118   77.5705   33.9407   38.2927 2466783.1   0.00005   0.00005
  357.3999  312.4074  -52.4988   28.4804   22.6085 2466962.0   0.32753   0.74416     177.4013  326.5023   77.2145   34.0285   38.3444 2466783.1   0.00006   0.00006
  357.4099  312.9857  -52.2733   28.5512   22.7454 2466962.0   0.33242   0.74280     177.4111  326.7331   77.0207   33.9971   38.3553 2466783.1   0.00004   0.00004
  357.4099  312.2887  -52.5594   28.4179   22.5639 2466962.0   0.32544   0.74454     177.4111  326.0845   77.2158   33.9713   38.3396 2466783.1   0.00009   0.00009
  357.4795  311.7046  -52.7993   28.3722   22.4171 2466962.0   0.32045   0.74581     177.4795  326.0795   77.5068   34.0566   38.3276 2466783.2   0.00002   0.00002
  357.4596  313.2849  -52.2332   28.6579   22.8402 2466962.0   0.33690   0.74096     177.4600  327.5768   77.0467   34.0913   38.3478 2466783.1   0.00006   0.00006
  357.4596  311.5323  -53.1679   28.3159   22.4272 2466962.0   0.32108   0.74223     177.4600  326.2695   77.5635   34.0123   38.2671 2466783.1   0.00001   0.00001
  357.4596  312.0909  -52.6754   28.4403   22.5245 2466962.0   0.32469   0.74451     177.4600  326.4705   77.3862   34.0612   38.3297 2466783.1   0.00010   0.00010
  357.3303  312.6119  -52.4832   28.4680   22.6771 2466961.9   0.32968   0.74256     177.3329  326.3684   77.0525   33.9442   38.3343 2466783.0   0.00001   0.00001
  357.4795  312.3020  -52.5025   28.4813   22.5576 2466962.0   0.32581   0.74513     177.4795  326.4982   77.3325   34.0728   38.3508 2466783.2   0.00002   0.00001
  357.4099  312.9112  -52.2693   28.5431   22.7220 2466962.0   0.33148   0.74336     177.4013  326.6489   77.0356   34.0004   38.3596 2466783.1   0.00001   0.00001
  357.3900  313.3649  -52.0317   28.6398   22.8441 2466962.0   0.33600   0.74276     177.3916  327.0376   76.8913   34.0233   38.3793 2466783.1   0.00002   0.00002
  357.3900  313.4076  -51.9858   28.6513   22.8522 2466962.0   0.33623   0.74294     177.3916  327.0406   76.8769   34.0272   38.3853 2466783.1   0.00004   0.00004
  357.4099  312.9502  -52.3573   28.5516   22.7500 2466962.0   0.33287   0.74188     177.4111  326.8804   77.0522   34.0061   38.3414 2466783.1   0.00000   0.00000
  357.3900  313.5491  -51.9727   28.6845   22.9000 2466962.0   0.33823   0.74197     177.3916  327.2877   76.8502   34.0392   38.3799 2466783.1   0.00001   0.00001
  357.3999  313.2468  -52.1777   28.6107   22.8230 2466962.0   0.33547   0.74181     177.4013  327.0582   76.9481   34.0151   38.3586 2466783.1   0.00002   0.00001
  357.3999  313.4532  -51.9973   28.6658   22.8684 2466962.0   0.33702   0.74251     177.4013  327.1777   76.8850   34.0390   38.3808 2466783.1   0.00004   0.00004
  357.4198  311.8368  -52.8507   28.3693   22.4777 2466962.0   0.32267   0.74404     177.4209  326.1654   77.4071   34.0085   38.3096 2466783.1   0.00009   0.00009
  357.4198  313.1928  -52.2381   28.6250   22.8171 2466962.0   0.33568   0.74151     177.4111  327.2956   77.0086   34.0534   38.3505 2466783.1   0.00008   0.00008
  357.4099  313.5878  -52.1205   28.6597   22.9196 2466962.0   0.33925   0.74001     177.4111  327.4160   76.8541   34.0113   38.3513 2466783.1   0.00003   0.00003
  357.4895  312.9635  -52.2302   28.6090   22.7275 2466962.1   0.33237   0.74361     177.4893  327.1248   77.1566   34.1018   38.3662 2466783.2   0.00001   0.00002
  357.4895  313.0239  -52.2141   28.6227   22.7457 2466962.1   0.33312   0.74336     177.4893  327.2171   77.1429   34.1074   38.3660 2466783.2   0.00004   0.00004
  357.4696  311.6451  -52.9368   28.3556   22.4240 2466962.0   0.32085   0.74442     177.4697  326.1669   77.5298   34.0420   38.3044 2466783.1   0.00004   0.00004
  357.4596  313.3077  -52.1796   28.6703   22.8418 2466962.0   0.33690   0.74143     177.4600  327.5839   77.0397   34.1028   38.3566 2466783.1   0.00003   0.00003
  357.4596  312.1751  -52.7718   28.4493   22.5666 2466962.0   0.32655   0.74252     177.4600  326.7292   77.3807   34.0553   38.3069 2466783.1   0.00002   0.00002
  357.4696  312.7754  -52.5054   28.5544   22.7112 2466962.0   0.33210   0.74151     177.4697  327.1873   77.2089   34.0698   38.3248 2466783.1   0.00007   0.00007
  357.4795  311.9474  -52.9303   28.3913   22.5103 2466962.0   0.32433   0.74236     177.4795  326.5103   77.4569   34.0308   38.2898 2466783.2   0.00005   0.00005
  357.0616  313.6820  -51.7720   28.4928   22.9409 2466961.6   0.33623   0.74277     177.0594  325.3665   76.2337   33.6396   38.3998 2466782.7   0.00001   0.00001
  357.3800  311.0026  -53.2255   28.2011   22.2884 2466961.9   0.31486   0.74508     177.3818  325.2846   77.5827   33.9394   38.2823 2466783.1   0.00003   0.00003
  357.3999  313.0009  -52.3593   28.5685   22.7726 2466962.0   0.33387   0.74141     177.4013  327.0339   77.0400   34.0164   38.3382 2466783.1   0.00004   0.00004
  357.3800  313.3782  -51.9805   28.6613   22.8499 2466961.9   0.33623   0.74323     177.3818  327.0872   76.8900   34.0423   38.3874 2466783.1   0.00008   0.00008
  357.3203  312.5020  -52.4240   28.4449   22.6331 2466961.9   0.32768   0.74426     177.3232  326.0664   77.0507   33.9341   38.3513 2466783.0   0.00007   0.00007
  357.4497  313.1761  -52.1918   28.6342   22.7990 2466962.0   0.33501   0.74238     177.4502  327.2839   77.0505   34.0784   38.3611 2466783.1   0.00009   0.00009
  357.4397  312.7778  -52.4579   28.5483   22.7107 2466962.0   0.33182   0.74196     177.4404  327.0402   77.1652   34.0516   38.3329 2466783.1   0.00003   0.00003
  357.4397  312.7626  -52.3975   28.5516   22.6975 2466962.0   0.33119   0.74290     177.4404  326.9352   77.1641   34.0563   38.3447 2466783.1   0.00008   0.00008
  357.4596  313.2107  -52.2121   28.6251   22.8055 2466962.0   0.33522   0.74196     177.4600  327.2527   77.0400   34.0612   38.3556 2466783.1   0.00009   0.00009
  357.4497  312.7532  -52.3871   28.5481   22.6891 2466962.0   0.33083   0.74319     177.4404  326.9045   77.1645   34.0566   38.3473 2466783.1   0.00011   0.00011
  357.4994  312.1952  -52.5807   28.4689   22.5329 2466962.1   0.32506   0.74513     177.4991  326.5521   77.3939   34.0881   38.3428 2466783.2   0.00012   0.00011
  357.4696  312.9614  -52.2180   28.6110   22.7316 2466962.0   0.33249   0.74375     177.4697  327.1353   77.1377   34.1020   38.3686 2466783.1   0.00007   0.00007
  357.4994  312.2084  -52.6121   28.4616   22.5395 2466962.1   0.32529   0.74453     177.4991  326.5381   77.3874   34.0738   38.3359 2466783.2   0.00001   0.00001
  357.4895  312.7503  -52.3137   28.5719   22.6718 2466962.1   0.33028   0.74418     177.4893  326.9756   77.2196   34.1025   38.3626 2466783.2   0.00001   0.00001
  357.4994  312.0281  -52.6473   28.4375   22.4902 2466962.1   0.32338   0.74547     177.4991  326.3889   77.4393   34.0812   38.3392 2466783.2   0.00006   0.00006
  357.4895  312.3782  -52.5038   28.4966   22.5800 2466962.1   0.32681   0.74470     177.4893  326.6666   77.3263   34.0836   38.3472 2466783.2   0.00010   0.00010
  357.4795  312.6911  -52.3475   28.5595   22.6605 2466962.0   0.32984   0.74416     177.4795  326.9046   77.2288   34.0932   38.3588 2466783.2   0.00002   0.00002
  357.4795  312.5251  -52.4694   28.5246   22.6254 2466962.0   0.32860   0.74388     177.4795  326.8263   77.2823   34.0837   38.3450 2466783.2   0.00004   0.00005
  357.4895  312.5594  -52.5275   28.5169   22.6390 2466962.1   0.32921   0.74306     177.4893  326.9111   77.2788   34.0733   38.3331 2466783.2   0.00012   0.00012
  357.4696  312.4468  -52.5798   28.5072   22.6209 2466962.0   0.32858   0.74295     177.4600  326.8981   77.2999   34.0764   38.3283 2466783.1   0.00001   0.00001
  357.4696  313.0830  -52.3270   28.6221   22.7862 2466962.0   0.33494   0.74145     177.4697  327.4593   77.1192   34.0941   38.3418 2466783.1   0.00012   0.00011
  357.4795  313.3171  -52.2363   28.6583   22.8435 2466962.0   0.33707   0.74081     177.4795  327.6157   77.0519   34.0932   38.3463 2466783.2   0.00006   0.00006
  357.4596  312.8086  -52.4420   28.5764   22.7197 2466962.0   0.33244   0.74198     177.4600  327.2509   77.1971   34.0890   38.3347 2466783.1   0.00009   0.00009
  357.4895  310.4748  -53.3825   28.1570   22.1382 2466962.1   0.30935   0.74722     177.4893  325.1240   77.8593   34.0183   38.2830 2466783.2   0.00005   0.00005
  357.4795  313.0258  -51.9955   28.7504   22.7564 2466962.0   0.33413   0.74553     177.4795  327.8339   77.2248   34.2734   38.4063 2466783.2   0.00000   0.00000
  357.4696  313.0534  -52.2119   28.6287   22.7613 2466962.0   0.33370   0.74300     177.4697  327.2566   77.1182   34.1028   38.3643 2466783.1   0.00001   0.00000
  357.4795  311.4112  -52.9431   28.3233   22.3511 2466962.0   0.31791   0.74613     177.4795  325.8770   77.5957   34.0504   38.3160 2466783.2   0.00007   0.00007
  357.4994  312.9954  -52.2482   28.6164   22.7385 2466962.1   0.33294   0.74327     177.4991  327.2528   77.1625   34.1116   38.3618 2466783.2   0.00009   0.00009
  357.3900  311.6334  -53.0782   28.3196   22.4585 2466962.0   0.32198   0.74245     177.3916  326.1169   77.4500   33.9738   38.2767 2466783.1   0.00009   0.00009
  357.4198  313.5949  -52.0660   28.7298   22.9338 2466962.0   0.34036   0.74044     177.4209  327.8620   76.9221   34.1048   38.3611 2466783.1   0.00010   0.00010
  357.4795  312.4920  -52.5430   28.5162   22.6266 2466962.0   0.32879   0.74325     177.4795  326.9074   77.2998   34.0824   38.3333 2466783.2   0.00011   0.00011
  357.4596  312.8919  -52.3681   28.5939   22.7353 2466962.0   0.33293   0.74220     177.4600  327.2620   77.1677   34.0931   38.3439 2466783.1   0.00000   0.00000
  357.4994  313.0263  -52.1921   28.6250   22.7404 2466962.1   0.33290   0.74378     177.4991  327.2156   77.1485   34.1148   38.3706 2466783.2   0.00012   0.00012
  357.4895  312.8580  -52.2551   28.5959   22.6988 2466962.1   0.33132   0.74420     177.4893  327.0764   77.1897   34.1108   38.3678 2466783.2   0.00010   0.00010
  357.4895  312.4992  -52.5253   28.5182   22.6231 2466962.1   0.32865   0.74350     177.4893  326.9087   77.3041   34.0881   38.3368 2466783.2   0.00012   0.00012
  357.4895  313.2149  -52.1240   28.6609   22.7952 2466962.1   0.33497   0.74303     177.4893  327.3901   77.0862   34.1167   38.3726 2466783.2   0.00003   0.00003
  357.4895  313.1795  -52.1226   28.6570   22.7841 2466962.1   0.33453   0.74333     177.4893  327.3432   77.0969   34.1181   38.3746 2466783.2   0.00005   0.00005
  357.4994  313.2846  -52.1009   28.6713   22.8108 2466962.1   0.33557   0.74288     177.4991  327.4414   77.0730   34.1178   38.3733 2466783.2   0.00008   0.00008
  357.4895  312.8554  -52.3069   28.5903   22.7050 2466962.1   0.33165   0.74356     177.4893  327.1194   77.1951   34.1036   38.3580 2466783.2   0.00012   0.00012
  357.4895  313.2396  -52.2053   28.6565   22.8138 2466962.1   0.33588   0.74179     177.4893  327.5055   77.0870   34.1061   38.3560 2466783.2   0.00004   0.00004
  357.4696  312.4005  -52.5838   28.5043   22.6084 2466962.0   0.32813   0.74334     177.4697  326.8720   77.3226   34.0838   38.3304 2466783.1   0.00010   0.00010
  357.4696  311.5955  -52.9165   28.3578   22.4082 2466962.0   0.32027   0.74503     177.4697  326.1533   77.5472   34.0571   38.3111 2466783.1   0.00005   0.00005
  357.4994  312.8150  -52.3253   28.5822   22.6915 2466962.1   0.33115   0.74367     177.4991  327.0780   77.2161   34.1035   38.3569 2466783.2   0.00010   0.00010
  357.4696  312.9546  -52.2435   28.6274   22.7396 2466962.0   0.33304   0.74329     177.4697  327.3045   77.1629   34.1249   38.3640 2466783.1   0.00002   0.00002
  357.4795  312.7227  -52.3517   28.5708   22.6735 2466962.0   0.33044   0.74385     177.4795  327.0220   77.2281   34.1035   38.3566 2466783.2   0.00003   0.00003
  357.4994  312.8809  -52.2270   28.6028   22.6996 2466962.1   0.33132   0.74433     177.4991  327.0581   77.1927   34.1141   38.3715 2466783.2   0.00003   0.00003
  357.4895  312.8311  -52.2585   28.5953   22.6920 2466962.1   0.33107   0.74427     177.4893  327.0545   77.2016   34.1134   38.3682 2466783.2   0.00005   0.00005
  357.4895  312.5221  -52.4504   28.5312   22.6206 2466962.1   0.32847   0.74424     177.4991  326.8570   77.3018   34.0990   38.3496 2466783.2   0.00008   0.00008
  357.4298  312.3622  -52.5834   28.4491   22.5918 2466962.0   0.32687   0.74368     177.4307  326.3959   77.2430   34.0039   38.3316 2466783.1   0.00011   0.00011
  357.4099  312.3547  -52.5357   28.4630   22.5922 2466962.0   0.32687   0.74413     177.4111  326.4081   77.2340   34.0174   38.3403 2466783.1   0.00004   0.00004
  357.3203  314.1035  -50.9154   28.8946   22.9854 2466961.9   0.33881   0.75044     177.3232  326.8819   76.5591   34.1293   38.5416 2466783.0   0.00001   0.00001
  357.4099  312.5552  -52.5817   28.4941   22.6636 2466962.0   0.32990   0.74198     177.4111  326.7805   77.1950   34.0177   38.3209 2466783.1   0.00004   0.00004
  357.4298  312.7160  -52.6526   28.5365   22.7266 2466962.0   0.33289   0.73977     177.4307  327.3115   77.2046   34.0506   38.2997 2466783.1   0.00002   0.00001
  357.4795  312.3152  -52.5720   28.4977   22.5785 2466962.0   0.32696   0.74417     177.4795  326.7680   77.3575   34.0936   38.3371 2466783.2   0.00012   0.00012
  357.4099  313.0545  -52.3018   28.5942   22.7831 2466962.0   0.33434   0.74169     177.4111  327.1304   77.0436   34.0399   38.3460 2466783.1   0.00002   0.00002
  357.4795  313.1830  -52.5607   28.6522   22.8593 2466962.0   0.33872   0.73740     177.4795  328.1498   77.1612   34.1182   38.2923 2466783.2   0.00003   0.00003
  357.4795  313.0578  -52.2120   28.6304   22.7601 2466962.0   0.33369   0.74302     177.4795  327.2765   77.1273   34.1074   38.3643 2466783.2   0.00001   0.00001
  357.4795  313.4484  -52.3691   28.6714   22.9052 2466962.0   0.33990   0.73800     177.4795  327.9971   77.0353   34.0857   38.3143 2466783.2   0.00003   0.00003
  357.2407  313.2807  -52.3101   28.5046   22.8664 2466961.8   0.33610   0.73949     177.2352  326.4452   76.6942   33.8196   38.3278 2466782.9   0.00001   0.00001
  357.4895  313.5631  -52.1711   28.7068   22.9129 2466962.1   0.33985   0.73970     177.4893  327.9174   76.9961   34.1063   38.3452 2466783.2   0.00003   0.00003
  357.4596  313.4890  -52.4198   28.6786   22.9329 2466962.0   0.34115   0.73696     177.4600  328.1474   77.0164   34.0814   38.3020 2466783.1   0.00011   0.00010
  357.6387  310.6536  -53.3335   28.3085   22.1786 2466962.2   0.31248   0.74670     177.6359  326.3871   78.0831   34.2313   38.2852 2466783.3   0.00008   0.00008
  357.6088  311.4936  -53.1264   28.4458   22.4079 2466962.2   0.32187   0.74315     177.6163  327.3197   77.8491   34.2413   38.2798 2466783.3   0.00004   0.00004
  357.6287  311.3587  -53.1542   28.4221   22.3647 2466962.2   0.32012   0.74399     177.6261  327.1677   77.8926   34.2426   38.2821 2466783.3   0.00015   0.00014
  357.4397  312.5990  -52.4114   28.5242   22.6471 2466962.0   0.32914   0.74392     177.4404  326.7141   77.2044   34.0546   38.3510 2466783.1   0.00003   0.00003
  357.5392  313.4606  -52.2068   28.7487   22.8902 2466962.1   0.33972   0.74010     177.5381  328.3257   77.1340   34.2006   38.3451 2466783.2   0.00014   0.00013
  357.5193  312.2478  -52.7654   28.5150   22.5885 2466962.1   0.32814   0.74221     177.5186  327.3104   77.4727   34.1492   38.3057 2466783.2   0.00013   0.00013
  357.5093  310.6803  -53.3563   28.2487   22.2083 2466962.1   0.31286   0.74590     177.5088  325.8870   77.8973   34.1067   38.2769 2466783.2   0.00006   0.00006
  357.5093  313.6482  -51.5384   28.8586   22.8813 2466962.1   0.33792   0.74691     177.5088  327.8930   77.0177   34.2766   38.4580 2466783.2   0.00013   0.00013
  357.5690  309.8681  -53.6571   28.1167   22.0044 2466962.1   0.30453   0.74796     177.5675  325.1712   78.1599   34.1043   38.2640 2466783.2   0.00007   0.00007
  357.3303  312.2985  -52.6712   28.4671   22.6260 2466961.9   0.32847   0.74223     177.3329  326.6766   77.2133   34.0154   38.3162 2466783.0   0.00003   0.00003
  357.3402  312.4751  -52.6328   28.4986   22.6736 2466961.9   0.33040   0.74142     177.3427  326.8791   77.1779   34.0213   38.3139 2466783.0   0.00002   0.00002
  357.3303  313.4695  -52.1137   28.6953   22.9231 2466961.9   0.33966   0.74031     177.3329  327.6193   76.8655   34.0590   38.3567 2466783.0   0.00001   0.00001
  357.3303  313.4792  -52.1165   28.6990   22.9275 2466961.9   0.33986   0.74012     177.3329  327.6448   76.8661   34.0605   38.3555 2466783.0   0.00005   0.00005
  357.3303  313.5513  -52.0466   28.7121   22.9403 2466961.9   0.34019   0.74053     177.3232  327.6361   76.8292   34.0602   38.3644 2466783.0   0.00002   0.00002
  357.3402  312.9385  -52.4153   28.5829   22.7882 2466961.9   0.33473   0.74074     177.3329  327.2321   77.0295   34.0322   38.3293 2466783.0   0.00007   0.00007
  357.3303  313.4014  -52.1377   28.6798   22.9032 2466961.9   0.33888   0.74062     177.3329  327.5247   76.8830   34.0526   38.3558 2466783.0   0.00008   0.00008
  357.3303  312.6418  -52.4988   28.5306   22.7086 2466961.9   0.33157   0.74187     177.3329  326.9124   77.1095   34.0245   38.3298 2466783.0   0.00001   0.00001
  357.2905  313.3543  -52.0676   28.5746   22.8554 2466961.9   0.33567   0.74217     177.2939  326.5446   76.7421   33.9059   38.3703 2466783.0   0.00005   0.00005
  357.2805  314.1965  -50.0821   28.9698   22.9304 2466961.8   0.33354   0.75986     177.2841  325.7711   76.3862   34.1430   38.6846 2466783.0   0.00003   0.00003
  357.2706  313.2229  -52.0388   28.5675   22.8189 2466961.8   0.33416   0.74332     177.2645  326.4040   76.7588   33.9161   38.3818 2466782.9   0.00003   0.00003
  357.3303  313.3486  -52.1421   28.6653   22.8846 2466961.9   0.33807   0.74097     177.3329  327.4117   76.8909   34.0448   38.3579 2466783.0   0.00003   0.00004
  357.3303  313.6405  -51.9025   28.7330   22.9489 2466961.9   0.34015   0.74176     177.3329  327.5260   76.7923   34.0646   38.3865 2466783.0   0.00007   0.00007
  357.3303  313.6007  -51.9527   28.7211   22.9419 2466961.9   0.33998   0.74144     177.3329  327.5267   76.8063   34.0594   38.3794 2466783.0   0.00007   0.00007
  357.3303  313.7343  -51.8884   28.7442   22.9762 2466961.9   0.34118   0.74119     177.3329  327.6051   76.7612   34.0592   38.3841 2466783.0   0.00005   0.00005
  357.3203  313.3498  -52.1785   28.6704   22.8957 2466961.9   0.33864   0.74032     177.3232  327.5196   76.8932   34.0496   38.3508 2466783.0   0.00005   0.00005
  357.3303  313.5549  -52.0076   28.7071   22.9333 2466961.9   0.33973   0.74103     177.3232  327.5249   76.8150   34.0518   38.3715 2466783.0   0.00000   0.00000
  357.6586  312.1645  -52.6278   28.5835   22.5233 2466962.2   0.32630   0.74496     177.6652  327.6503   77.6864   34.3006   38.3393 2466783.3   0.00013   0.00012
  357.6486  312.4028  -52.5962   28.6312   22.5998 2466962.2   0.32946   0.74345     177.6456  328.0269   77.6184   34.3104   38.3318 2466783.3   0.00012   0.00012
  357.6586  310.2969  -53.5853   28.2578   22.1159 2466962.2   0.31007   0.74592     177.6554  326.3591   78.2233   34.2368   38.2563 2466783.3   0.00005   0.00005
  357.3104  313.6165  -51.9878   28.7273   22.9601 2466961.9   0.34080   0.74061     177.3134  327.6438   76.7938   34.0602   38.3717 2466783.0   0.00005   0.00004
  357.3303  313.1504  -52.2726   28.6143   22.8351 2466961.9   0.33622   0.74083     177.3329  327.2261   76.9455   34.0223   38.3443 2466783.0   0.00004   0.00004
  357.3303  313.7397  -51.9201   28.7421   22.9819 2466961.9   0.34148   0.74068     177.3232  327.6574   76.7561   34.0554   38.3776 2466783.0   0.00000   0.00000
  357.3303  312.6527  -52.5020   28.5275   22.7110 2466961.9   0.33163   0.74181     177.3232  326.8973   77.0960   34.0165   38.3282 2466783.0   0.00007   0.00007
  357.3303  313.6528  -52.0194   28.7155   22.9648 2466961.9   0.34100   0.74020     177.3329  327.6297   76.7908   34.0439   38.3644 2466783.0   0.00006   0.00006
  357.3303  313.5660  -52.0327   28.7026   22.9388 2466961.9   0.33997   0.74061     177.3232  327.5379   76.8105   34.0438   38.3662 2466783.0   0.00003   0.00003
  357.3303  312.4654  -52.5945   28.4878   22.6638 2466961.9   0.32980   0.74196     177.3329  326.7169   77.1541   34.0054   38.3214 2466783.0   0.00006   0.00005
  357.3203  313.3655  -52.2131   28.6677   22.9046 2466961.9   0.33906   0.73975     177.3134  327.5768   76.8837   34.0431   38.3433 2466783.0   0.00005   0.00005
  357.3104  313.2095  -52.4352   28.6488   22.8957 2466961.9   0.33936   0.73808     177.3134  327.8216   76.9677   34.0553   38.3104 2466783.0   0.00008   0.00008
  357.3303  311.3180  -53.0928   28.2795   22.3843 2466961.9   0.31885   0.74413     177.3329  325.7404   77.4784   33.9673   38.2892 2466783.0   0.00004   0.00004
  357.3203  313.5902  -52.0283   28.7077   22.9495 2466961.9   0.34039   0.74047     177.3232  327.5717   76.8017   34.0443   38.3659 2466783.0   0.00000   0.00000
  357.3203  313.0361  -52.3202   28.5960   22.8091 2466961.9   0.33525   0.74105     177.3134  327.1641   76.9667   34.0207   38.3413 2466783.0   0.00003   0.00003
  357.3303  312.9249  -52.3744   28.5704   22.7766 2466961.9   0.33401   0.74135     177.3232  327.0478   77.0053   34.0141   38.3374 2466783.0   0.00003   0.00003
  357.3104  312.5566  -52.5250   28.5105   22.6897 2466961.9   0.33074   0.74207     177.3134  326.7805   77.1095   34.0100   38.3290 2466783.0   0.00004   0.00003
  357.3203  312.9391  -52.3492   28.5799   22.7824 2466961.9   0.33423   0.74147     177.3134  327.0732   76.9955   34.0202   38.3411 2466783.0   0.00001   0.00001
  357.3104  313.3401  -52.1529   28.6644   22.8899 2466961.9   0.33826   0.74079     177.3036  327.4268   76.8703   34.0394   38.3556 2466783.0   0.00005   0.00005
  357.3203  313.1398  -52.3223   28.6138   22.8433 2466961.9   0.33668   0.74028     177.3232  327.3130   76.9494   34.0224   38.3355 2466783.0   0.00005   0.00005
  357.3203  313.4869  -52.0823   28.6871   22.9230 2466961.9   0.33944   0.74067     177.3232  327.4952   76.8344   34.0404   38.3614 2466783.0   0.00008   0.00008
  357.3303  313.6583  -52.0150   28.7138   22.9650 2466961.9   0.34095   0.74010     177.3329  327.5935   76.7866   34.0382   38.3646 2466783.0   0.00005   0.00005
  357.3104  313.6405  -52.0024   28.7229   22.9674 2466961.9   0.34107   0.74029     177.3134  327.6405   76.7820   34.0494   38.3676 2466783.0   0.00002   0.00002
  357.3303  313.4893  -52.1158   28.6816   22.9241 2466961.9   0.33954   0.74019     177.3329  327.5069   76.8441   34.0347   38.3550 2466783.0   0.00000   0.00000
  357.3104  313.3521  -52.1877   28.6609   22.8976 2466961.9   0.33864   0.74029     177.3134  327.4645   76.8748   34.0343   38.3489 2466783.0   0.00006   0.00006
  357.3104  313.1492  -52.3055   28.6185   22.8477 2466961.9   0.33682   0.74027     177.3134  327.3247   76.9376   34.0244   38.3380 2466783.0   0.00006   0.00005
  357.3104  313.5243  -52.0974   28.6999   22.9431 2466961.9   0.34033   0.73999     177.3036  327.6305   76.8189   34.0458   38.3560 2466783.0   0.00000   0.00000
  357.3104  313.5712  -52.0633   28.7082   22.9532 2466961.9   0.34065   0.74011     177.3134  327.6274   76.8080   34.0461   38.3600 2466783.0   0.00004   0.00004
  357.3203  313.0728  -52.3807   28.5948   22.8285 2466961.9   0.33616   0.74011     177.3232  327.2704   76.9682   34.0136   38.3283 2466783.0   0.00008   0.00008
  357.3303  313.6779  -52.0761   28.7122   22.9795 2466961.9   0.34170   0.73927     177.3329  327.7108   76.7879   34.0349   38.3524 2466783.0   0.00005   0.00005
  357.3203  312.7528  -52.5006   28.5363   22.7434 2466961.9   0.33287   0.74097     177.3232  326.9757   77.0614   34.0053   38.3232 2466783.0   0.00001   0.00001
  357.2905  313.6613  -51.9929   28.6081   22.9382 2466961.9   0.33866   0.74071     177.2939  326.7301   76.6336   33.8834   38.3676 2466783.0   0.00004   0.00004
  357.3203  312.8975  -52.5413   28.5705   22.8003 2466961.9   0.33543   0.73927     177.3134  327.3647   77.0384   34.0217   38.3076 2466783.0   0.00003   0.00003
  357.3004  312.4105  -52.5837   28.4806   22.6540 2466961.9   0.32932   0.74245     177.3036  326.6319   77.1388   33.9999   38.3258 2466783.0   0.00001   0.00001
  357.3203  313.1327  -52.2780   28.6113   22.8332 2466961.9   0.33613   0.74094     177.3134  327.2156   76.9349   34.0188   38.3438 2466783.0   0.00006   0.00006
  357.3203  313.5283  -52.0614   28.6968   22.9343 2466961.9   0.33985   0.74056     177.3134  327.5346   76.8169   34.0417   38.3626 2466783.0   0.00006   0.00006
  357.3104  312.5151  -52.6389   28.4888   22.6909 2466961.9   0.33091   0.74102     177.3134  326.8201   77.1247   33.9922   38.3101 2466783.0   0.00003   0.00003
  357.2805  313.6620  -52.1565   28.7534   23.0176 2466961.8   0.34379   0.73774     177.2743  328.1732   76.7977   34.0806   38.3367 2466782.9   0.00002   0.00002
  357.3004  313.0957  -52.3845   28.6120   22.8472 2466961.9   0.33701   0.73964     177.3036  327.4142   76.9586   34.0265   38.3259 2466783.0   0.00000   0.00000
  357.3004  312.7272  -52.6911   28.5288   22.7724 2466961.9   0.33444   0.73860     177.3036  327.2675   77.0813   33.9986   38.2884 2466783.0   0.00005   0.00005
  357.3004  312.9138  -52.3861   28.5716   22.7850 2466961.9   0.33434   0.74113     177.3036  327.0607   76.9924   34.0103   38.3354 2466783.0   0.00003   0.00003
  357.3203  313.6527  -52.0781   28.7057   22.9738 2466961.9   0.34141   0.73930     177.3134  327.6558   76.7768   34.0270   38.3527 2466783.0   0.00003   0.00003
  357.3004  313.6880  -51.9912   28.7416   22.9881 2466961.9   0.34197   0.73999     177.3036  327.7708   76.7693   34.0611   38.3669 2466783.0   0.00002   0.00002
  357.3104  312.2887  -52.7249   28.4470   22.6321 2466961.9   0.32859   0.74155     177.3134  326.5990   77.1883   33.9840   38.3060 2466783.0   0.00006   0.00006
  357.3402  312.9282  -52.3954   28.5674   22.7770 2466961.9   0.33407   0.74106     177.3329  327.0673   77.0140   34.0127   38.3336 2466783.0   0.00002   0.00002
  357.3303  311.9427  -52.8250   28.3822   22.5316 2466961.9   0.32458   0.74300     177.3232  326.2177   77.2874   33.9757   38.3061 2466783.0   0.00005   0.00005
  357.3104  311.1660  -53.2402   28.2433   22.3667 2466961.9   0.31813   0.74326     177.3036  325.6993   77.5004   33.9444   38.2689 2466783.0   0.00003   0.00003
  357.3203  311.1648  -53.1904   28.2462   22.3552 2466961.9   0.31765   0.74400     177.3232  325.6197   77.5103   33.9515   38.2788 2466783.0   0.00000   0.00000
  357.3303  312.1699  -52.7197   28.4276   22.5876 2466961.9   0.32679   0.74275     177.3232  326.4254   77.2258   33.9877   38.3136 2466783.0   0.00007   0.00007
  357.3004  312.7543  -52.4852   28.5371   22.7474 2466961.9   0.33296   0.74115     177.3036  326.9592   77.0398   34.0015   38.3258 2466783.0   0.00007   0.00007
  357.3402  313.3109  -52.2037   28.6423   22.8736 2466961.9   0.33766   0.74062     177.3329  327.3538   76.8973   34.0259   38.3484 2466783.0   0.00008   0.00008
  357.3004  312.1658  -52.7303   28.4310   22.5984 2466961.9   0.32722   0.74244     177.3036  326.4591   77.2123   33.9858   38.3114 2466783.0   0.00003   0.00003
  357.3104  311.9457  -52.8009   28.3886   22.5361 2466961.9   0.32474   0.74327     177.3134  326.2139   77.2768   33.9786   38.3103 2466783.0   0.00004   0.00004
  357.3203  312.0179  -52.7536   28.4026   22.5483 2466961.9   0.32520   0.74338     177.3134  326.2550   77.2572   33.9831   38.3151 2466783.0   0.00005   0.00005
  357.3303  312.0566  -52.7512   28.4042   22.5556 2466961.9   0.32547   0.74310     177.3329  326.2613   77.2587   33.9803   38.3140 2466783.0   0.00005   0.00005
  357.3203  313.6477  -51.9756   28.7166   22.9599 2466961.9   0.34063   0.74065     177.3232  327.5436   76.7767   34.0413   38.3725 2466783.0   0.00005   0.00005
  357.3104  312.4570  -52.5694   28.4849   22.6623 2466961.9   0.32962   0.74232     177.3134  326.6542   77.1307   33.9989   38.3263 2466783.0   0.00002   0.00002
  357.3303  311.3577  -53.1429   28.2749   22.4023 2466961.9   0.31956   0.74330     177.3329  325.8008   77.4674   33.9527   38.2776 2466783.0   0.00004   0.00004
  357.3203  312.0310  -52.8197   28.3977   22.5618 2466961.9   0.32581   0.74238     177.3134  326.3402   77.2593   33.9744   38.3020 2466783.0   0.00001   0.00001
  357.3004  311.1277  -53.2344   28.2393   22.3574 2466961.9   0.31774   0.74355     177.3036  325.6354   77.5075   33.9444   38.2720 2466783.0   0.00006   0.00005
  357.3303  312.1325  -52.7292   28.4193   22.5767 2466961.9   0.32634   0.74281     177.3329  326.3698   77.2398   33.9863   38.3143 2466783.0   0.00005   0.00005
  357.3104  311.3866  -53.0459   28.2905   22.4028 2466961.9   0.31951   0.74423     177.3134  325.7514   77.4371   33.9620   38.2939 2466783.0   0.00004   0.00004
  357.3203  312.2113  -52.6557   28.4350   22.5927 2466961.9   0.32686   0.74322     177.3232  326.3728   77.2020   33.9873   38.3236 2466783.0   0.00004   0.00004
  357.3203  313.4846  -52.1104   28.6792   22.9242 2466961.9   0.33949   0.74033     177.3232  327.4763   76.8331   34.0297   38.3561 2466783.0   0.00007   0.00007
  357.3004  311.9226  -52.8011   28.3882   22.5329 2466961.9   0.32461   0.74331     177.3036  326.2055   77.2766   33.9802   38.3113 2466783.0   0.00003   0.00003
  357.3104  311.0731  -53.2026   28.2303   22.3317 2466961.9   0.31664   0.74441     177.3134  325.4875   77.5217   33.9453   38.2811 2466783.0   0.00006   0.00006
  357.3004  311.0112  -53.2585   28.2192   22.3257 2466961.9   0.31643   0.74420     177.3036  325.4973   77.5342   33.9416   38.2738 2466783.0   0.00005   0.00005
  357.3203  311.7528  -52.8909   28.3516   22.4867 2466961.9   0.32281   0.74355     177.3232  326.0516   77.3391   33.9730   38.3041 2466783.0   0.00002   0.00002
  357.3203  313.1111  -52.2406   28.6098   22.8208 2466961.9   0.33554   0.74162     177.3232  327.1282   76.9414   34.0221   38.3524 2466783.0   0.00007   0.00007
  357.3203  311.5200  -52.9909   28.3094   22.4305 2466961.9   0.32058   0.74401     177.3134  325.8408   77.3978   33.9619   38.2971 2466783.0   0.00003   0.00003
  357.3303  312.1415  -52.7132   28.4221   22.5772 2466961.9   0.32633   0.74301     177.3232  326.3621   77.2302   33.9860   38.3163 2466783.0   0.00003   0.00003
  357.3104  313.5815  -52.0139   28.7071   22.9477 2466961.9   0.34025   0.74066     177.3134  327.5317   76.7928   34.0416   38.3687 2466783.0   0.00001   0.00001
  357.3104  311.9895  -52.7736   28.3977   22.5457 2466961.9   0.32509   0.74318     177.3134  326.2329   77.2647   33.9800   38.3129 2466783.0   0.00006   0.00006
  357.3104  313.0532  -52.2498   28.6022   22.8071 2466961.9   0.33499   0.74182     177.3134  327.0710   76.9500   34.0214   38.3535 2466783.0   0.00000   0.00000
  357.3104  313.1558  -52.2077   28.6235   22.8351 2466961.9   0.33606   0.74155     177.3036  327.1780   76.9153   34.0255   38.3554 2466783.0   0.00002   0.00002
  357.3104  313.2357  -52.1689   28.6387   22.8555 2466961.9   0.33681   0.74141     177.3134  327.2224   76.8974   34.0274   38.3584 2466783.0   0.00001   0.00000
  357.3303  312.5668  -52.5142   28.4973   22.6801 2466961.9   0.33023   0.74234     177.3232  326.6672   77.1012   33.9945   38.3307 2466783.0   0.00001   0.00001
  357.3104  312.3910  -52.6000   28.4706   22.6453 2466961.9   0.32894   0.74246     177.3036  326.5804   77.1421   33.9917   38.3236 2466783.0   0.00002   0.00002
  357.3203  313.3110  -52.1617   28.6434   22.8732 2466961.9   0.33748   0.74103     177.3232  327.2714   76.8783   34.0215   38.3561 2466783.0   0.00002   0.00002
  357.3104  312.7467  -52.4261   28.5415   22.7339 2466961.9   0.33233   0.74191     177.3134  326.8663   77.0464   34.0085   38.3371 2466783.0   0.00002   0.00002
  357.3104  313.6187  -51.9902   28.7118   22.9557 2466961.9   0.34048   0.74065     177.3134  327.5259   76.7776   34.0387   38.3711 2466783.0   0.00003   0.00003
  357.3004  312.8675  -52.3855   28.5637   22.7698 2466961.9   0.33371   0.74152     177.3036  326.9881   77.0030   34.0094   38.3380 2466783.0   0.00005   0.00005
  357.3104  312.4333  -52.5930   28.4807   22.6587 2466961.9   0.32952   0.74225     177.3134  326.6451   77.1411   33.9967   38.3229 2466783.0   0.00006   0.00006
  357.3104  313.4369  -52.0957   28.6758   22.9108 2466961.9   0.33890   0.74076     177.3134  327.4072   76.8377   34.0317   38.3612 2466783.0   0.00000   0.00000
  357.3203  313.3032  -52.1504   28.6480   22.8709 2466961.9   0.33740   0.74120     177.3232  327.2802   76.8845   34.0285   38.3586 2466783.0   0.00002   0.00002
  357.3104  313.0541  -52.3030   28.5959   22.8140 2466961.9   0.33536   0.74113     177.3134  327.1178   76.9535   34.0134   38.3435 2466783.0   0.00001   0.00001
  357.3104  312.7970  -52.4366   28.5475   22.7511 2466961.9   0.33304   0.74141     177.3134  326.9451   77.0340   34.0064   38.3325 2466783.0   0.00000   0.00000
  357.3104  313.7106  -51.9728   28.7323   22.9851 2466961.9   0.34168   0.74017     177.3036  327.6648   76.7500   34.0436   38.3688 2466783.0   0.00004   0.00004
  357.3004  313.6659  -52.0078   28.7242   22.9787 2466961.9   0.34150   0.73997     177.3036  327.6602   76.7642   34.0426   38.3650 2466783.0   0.00002   0.00002
  357.3104  313.0537  -52.3448   28.5945   22.8204 2466961.9   0.33572   0.74065     177.3134  327.1833   76.9603   34.0122   38.3356 2466783.0   0.00007   0.00007
  357.3104  311.0758  -53.1876   28.2333   22.3306 2466961.9   0.31661   0.74470     177.3134  325.4852   77.5212   33.9489   38.2837 2466783.0   0.00006   0.00006
  357.3303  313.0792  -52.2746   28.6022   22.8122 2466961.9   0.33529   0.74150     177.3329  327.1315   76.9624   34.0226   38.3480 2466783.0   0.00008   0.00008
  357.3303  311.8404  -52.8764   28.3631   22.5078 2466961.9   0.32367   0.74320     177.3329  326.1423   77.3230   33.9737   38.3024 2466783.0   0.00003   0.00003
  357.3004  311.7967  -52.8749   28.3638   22.5052 2466961.9   0.32354   0.74335     177.2939  326.1240   77.3079   33.9727   38.3038 2466783.0   0.00004   0.00004
  357.3104  311.4880  -53.0167   28.3086   22.4296 2466961.9   0.32060   0.74387     177.3134  325.8690   77.4117   33.9660   38.2940 2466783.0   0.00005   0.00005
  357.3004  311.6994  -52.9028   28.3468   22.4793 2466961.9   0.32251   0.74377     177.3036  326.0169   77.3394   33.9716   38.3041 2466783.0   0.00007   0.00007
  357.3303  312.7375  -52.4352   28.5330   22.7241 2466961.9   0.33194   0.74206     177.3329  326.8333   77.0606   34.0067   38.3366 2466783.0   0.00002   0.00002
  357.3104  312.7230  -52.4833   28.5338   22.7347 2466961.9   0.33247   0.74138     177.3134  326.9247   77.0580   34.0063   38.3280 2466783.0   0.00001   0.00001
  357.3004  313.2820  -52.1629   28.6545   22.8755 2466961.9   0.33767   0.74104     177.3036  327.3579   76.8832   34.0380   38.3572 2466783.0   0.00001   0.00001
  357.3203  310.3713  -53.5009   28.1104   22.1692 2466961.9   0.31004   0.74562     177.3232  324.8865   77.7199   33.9250   38.2618 2466783.0   0.00005   0.00005
  357.3004  310.3025  -53.5399   28.1022   22.1626 2466961.9   0.30977   0.74557     177.2939  324.8894   77.7195   33.9221   38.2574 2466783.0   0.00005   0.00005
  357.3004  313.1384  -52.2531   28.6188   22.8393 2466961.9   0.33632   0.74106     177.3036  327.2156   76.9237   34.0220   38.3480 2466783.0   0.00002   0.00002
  357.3104  313.3627  -52.0927   28.6635   22.8860 2466961.9   0.33788   0.74137     177.3134  327.2974   76.8553   34.0318   38.3658 2466783.0   0.00003   0.00002
  357.3203  313.2578  -52.1627   28.6429   22.8588 2466961.9   0.33696   0.74136     177.3232  327.2522   76.9005   34.0312   38.3587 2466783.0   0.00001   0.00001
  357.3104  312.9970  -52.3113   28.5912   22.7985 2466961.9   0.33478   0.74146     177.3036  327.0940   76.9671   34.0187   38.3447 2466783.0   0.00002   0.00002
  357.3104  313.1571  -52.2431   28.6213   22.8405 2466961.9   0.33636   0.74108     177.3134  327.2215   76.9258   34.0239   38.3491 2466783.0   0.00000   0.00000
  357.3203  313.1213  -52.2612   28.6091   22.8267 2466961.9   0.33581   0.74122     177.3232  327.1587   76.9406   34.0188   38.3479 2466783.0   0.00002   0.00002
  357.3104  311.5234  -52.9704   28.3143   22.4322 2466961.9   0.32065   0.74417     177.3134  325.8499   77.3947   33.9678   38.3011 2466783.0   0.00002   0.00001
  357.3004  311.9428  -52.8000   28.3919   22.5392 2466961.9   0.32488   0.74324     177.3036  326.2354   77.2725   33.9808   38.3104 2466783.0   0.00005   0.00005
  357.3203  312.0460  -52.7739   28.4049   22.5600 2466961.9   0.32570   0.74290     177.3232  326.3172   77.2584   33.9824   38.3103 2466783.0   0.00002   0.00002
  357.3104  312.2707  -52.6384   28.4519   22.6140 2466961.9   0.32775   0.74292     177.3134  326.4804   77.1841   33.9941   38.3233 2466783.0   0.00006   0.00006
  357.3004  311.3275  -53.0702   28.2819   22.3922 2466961.9   0.31909   0.74423     177.3036  325.7258   77.4458   33.9614   38.2924 2466783.0   0.00004   0.00003
  357.3203  312.7455  -52.4096   28.5384   22.7268 2466961.9   0.33200   0.74224     177.3232  326.8252   77.0490   34.0087   38.3407 2466783.0   0.00000   0.00001
  357.3203  312.2146  -52.6604   28.4389   22.5957 2466961.9   0.32701   0.74300     177.3134  326.4109   77.1998   33.9899   38.3221 2466783.0   0.00005   0.00005
  357.3004  311.4852  -52.9240   28.3253   22.4203 2466961.9   0.32022   0.74495     177.3036  325.8379   77.4043   33.9867   38.3114 2466783.0   0.00000   0.00000
  357.3004  313.6421  -51.8596   28.7462   22.9564 2466961.9   0.34036   0.74205     177.3036  327.5471   76.7685   34.0732   38.3939 2466783.0   0.00002   0.00002
  357.2905  313.3544  -52.1044   28.6806   22.8976 2466961.9   0.33850   0.74108     177.2841  327.4569   76.8533   34.0509   38.3634 2466783.0   0.00002   0.00002
  357.3203  312.8877  -52.4414   28.5705   22.7809 2466961.9   0.33439   0.74068     177.3232  327.1535   77.0310   34.0208   38.3269 2466783.0   0.00003   0.00003
  357.3203  311.6108  -53.0288   28.3389   22.4705 2466961.9   0.32244   0.74274     177.3134  326.1749   77.4012   33.9842   38.2851 2466783.0   0.00001   0.00001
  357.3004  312.2905  -52.6920   28.4629   22.6351 2466961.9   0.32879   0.74198     177.3036  326.6747   77.1886   34.0033   38.3120 2466783.0   0.00007   0.00007
  357.2905  310.5262  -53.4637   28.1563   22.2241 2466961.9   0.31246   0.74486     177.2841  325.2476   77.6731   33.9488   38.2597 2466783.0   0.00006   0.00006
  357.3104  313.1121  -52.2349   28.6271   22.8290 2466961.9   0.33600   0.74150     177.3134  327.2468   76.9488   34.0416   38.3530 2466783.0   0.00002   0.00002
  357.3104  313.4291  -52.1407   28.6671   22.9129 2466961.9   0.33906   0.74027     177.3134  327.4445   76.8395   34.0258   38.3536 2466783.0   0.00002   0.00002
  357.3303  313.0200  -52.3421   28.5842   22.8013 2466961.9   0.33493   0.74098     177.3329  327.1024   76.9811   34.0120   38.3386 2466783.0   0.00005   0.00004
  357.3104  311.6559  -52.8915   28.3352   22.4591 2466961.9   0.32164   0.74424     177.3134  325.8993   77.3505   33.9680   38.3089 2466783.0   0.00001   0.00001
  357.3104  311.6246  -52.9291   28.3258   22.4547 2466961.9   0.32147   0.74397     177.3134  325.8739   77.3603   33.9605   38.3033 2466783.0   0.00002   0.00002
  357.3004  312.8376  -52.3373   28.5577   22.7518 2466961.9   0.33283   0.74232     177.3036  326.8554   76.9993   34.0081   38.3488 2466783.0   0.00005   0.00005
  357.3203  313.4049  -52.0848   28.6700   22.8953 2466961.9   0.33826   0.74127     177.3134  327.3518   76.8455   34.0335   38.3650 2466783.0   0.00006   0.00006
  357.3303  313.6736  -51.9565   28.7179   22.9613 2466961.9   0.34063   0.74084     177.3329  327.5142   76.7732   34.0383   38.3746 2466783.0   0.00004   0.00004
  357.3104  313.5012  -52.0226   28.6882   22.9208 2466961.9   0.33911   0.74119     177.3134  327.3925   76.8087   34.0346   38.3716 2466783.0   0.00003   0.00003
  357.3104  313.5609  -51.9728   28.7029   22.9341 2466961.9   0.33955   0.74142     177.3134  327.4073   76.7898   34.0379   38.3773 2466783.0   0.00005   0.00005
  357.3104  312.8369  -52.3373   28.5582   22.7488 2466961.9   0.33273   0.74235     177.3134  326.8425   77.0103   34.0093   38.3487 2466783.0   0.00005   0.00004
  357.3303  312.6189  -52.4641   28.5124   22.6905 2466961.9   0.33061   0.74263     177.3232  326.7015   77.0866   34.0028   38.3372 2466783.0   0.00008   0.00008
  357.3104  312.7959  -52.3630   28.5510   22.7396 2466961.9   0.33242   0.74234     177.3134  326.8265   77.0244   34.0089   38.3461 2466783.0   0.00004   0.00004
  357.3203  313.2762  -52.1349   28.6435   22.8595 2466961.9   0.33689   0.74158     177.3232  327.2258   76.8874   34.0299   38.3632 2466783.0   0.00005   0.00005
  357.3104  312.6910  -52.4122   28.5318   22.7134 2466961.9   0.33144   0.74249     177.3036  326.7630   77.0496   34.0065   38.3425 2466783.0   0.00005   0.00005
  357.3104  312.8821  -52.3524   28.5652   22.7657 2466961.9   0.33348   0.74189     177.3134  326.9447   77.0015   34.0108   38.3437 2466783.0   0.00004   0.00004
  357.3203  312.6546  -52.4514   28.5240   22.7047 2466961.9   0.33119   0.74240     177.3134  326.7688   77.0730   34.0071   38.3373 2466783.0   0.00004   0.00004
  357.3104  313.4288  -52.0710   28.6702   22.9027 2466961.9   0.33847   0.74123     177.3134  327.3275   76.8299   34.0269   38.3664 2466783.0   0.00004   0.00004
  357.3203  312.0349  -52.7506   28.3988   22.5510 2466961.9   0.32525   0.74335     177.3232  326.2172   77.2520   33.9755   38.3151 2466783.0   0.00006   0.00006
  357.3303  313.5517  -52.0318   28.6911   22.9308 2466961.9   0.33956   0.74089     177.3329  327.4325   76.8115   34.0316   38.3673 2466783.0   0.00008   0.00008
  357.3104  313.0443  -52.2408   28.5988   22.8021 2466961.9   0.33474   0.74205     177.3036  327.0238   76.9423   34.0165   38.3552 2466783.0   0.00005   0.00005
  357.3303  312.5129  -52.5142   28.4898   22.6633 2466961.9   0.32955   0.74279     177.3329  326.5828   77.1221   33.9956   38.3337 2466783.0   0.00005   0.00005
  357.3303  313.2381  -52.1651   28.6332   22.8476 2466961.9   0.33647   0.74154     177.3329  327.1833   76.9083   34.0258   38.3596 2466783.0   0.00004   0.00004
  357.3303  313.6514  -51.9729   28.7150   22.9568 2466961.9   0.34051   0.74077     177.3329  327.5238   76.7826   34.0404   38.3728 2466783.0   0.00001   0.00001
  357.3303  313.6643  -51.9519   28.7407   22.9659 2466961.9   0.34103   0.74080     177.3232  327.6910   76.7930   34.0705   38.3757 2466783.0   0.00000   0.00000
  357.3303  313.3680  -52.1287   28.6554   22.8844 2466961.9   0.33788   0.74098     177.3232  327.3220   76.8633   34.0265   38.3591 2466783.0   0.00004   0.00004
  357.3303  312.6711  -52.4196   28.5235   22.7006 2466961.9   0.33094   0.74272     177.3329  326.7050   77.0753   34.0062   38.3429 2466783.0   0.00002   0.00002
  357.3303  313.1064  -52.2056   28.6090   22.8104 2466961.9   0.33504   0.74206     177.3232  327.0624   76.9386   34.0230   38.3591 2466783.0   0.00004   0.00004
  357.3303  312.2715  -52.6179   28.4469   22.6030 2466961.9   0.32725   0.74323     177.3329  326.3989   77.1931   33.9916   38.3275 2466783.0   0.00001   0.00001
  357.3303  312.7622  -52.3851   28.5406   22.7248 2466961.9   0.33188   0.74255     177.3329  326.7875   77.0497   34.0086   38.3444 2466783.0   0.00008   0.00008
  357.3104  312.4374  -52.5294   28.4838   22.6499 2466961.9   0.32903   0.74296     177.3036  326.5637   77.1239   33.9988   38.3344 2466783.0   0.00003   0.00003
  357.3004  312.5330  -52.5559   28.4987   22.6877 2466961.9   0.33063   0.74183     177.3036  326.7498   77.1028   33.9983   38.3245 2466783.0   0.00004   0.00004
  357.3303  313.0001  -52.2711   28.5871   22.7852 2466961.9   0.33415   0.74214     177.3329  326.9801   76.9792   34.0176   38.3527 2466783.0   0.00005   0.00006
  357.3104  312.5890  -52.5328   28.5048   22.6977 2466961.9   0.33099   0.74185     177.3134  326.7638   77.0915   33.9967   38.3260 2466783.0   0.00004   0.00004
  357.3104  313.3813  -52.0919   28.6685   22.8926 2466961.9   0.33817   0.74133     177.3134  327.3476   76.8521   34.0357   38.3651 2466783.0   0.00006   0.00006
  357.3004  312.9256  -52.3351   28.5763   22.7813 2466961.9   0.33407   0.74162     177.3036  327.0042   76.9826   34.0131   38.3443 2466783.0   0.00005   0.00005
  357.3104  313.4782  -52.1153   28.6849   22.9283 2466961.9   0.33971   0.74022     177.3134  327.5384   76.8328   34.0377   38.3556 2466783.0   0.00004   0.00004
  357.3303  313.3752  -52.1500   28.6550   22.8896 2466961.9   0.33817   0.74079     177.3329  327.3631   76.8701   34.0270   38.3552 2466783.0   0.00008   0.00008
  357.3104  312.9828  -52.3097   28.5848   22.7922 2466961.9   0.33449   0.74164     177.3134  327.0358   76.9723   34.0145   38.3462 2466783.0   0.00003   0.00003
  357.3303  312.3576  -52.6433   28.4618   22.6350 2466961.9   0.32864   0.74227     177.3329  326.5805   77.1792   33.9938   38.3181 2466783.0   0.00003   0.00003
  357.3104  313.5991  -52.0096   28.7046   22.9510 2466961.9   0.34031   0.74065     177.3036  327.5087   76.7756   34.0328   38.3682 2466783.0   0.00006   0.00006
  357.3203  313.4851  -52.0243   28.6902   22.9143 2466961.9   0.33892   0.74140     177.3134  327.4017   76.8213   34.0407   38.3717 2466783.0   0.00007   0.00007
  357.3203  313.6220  -51.9821   28.7132   22.9528 2466961.9   0.34038   0.74088     177.3232  327.5248   76.7855   34.0425   38.3726 2466783.0   0.00007   0.00007
  357.3303  313.5722  -52.0048   28.6980   22.9345 2466961.9   0.33965   0.74095     177.3232  327.4445   76.7982   34.0348   38.3709 2466783.0   0.00003   0.00003
  357.3104  313.4342  -52.1181   28.6691   22.9114 2466961.9   0.33895   0.74057     177.3134  327.4141   76.8354   34.0262   38.3575 2466783.0   0.00003   0.00003
  357.3203  312.9776  -52.2863   28.5828   22.7832 2466961.9   0.33407   0.74208     177.3232  326.9698   76.9775   34.0143   38.3509 2466783.0   0.00006   0.00006
  357.3203  313.4115  -52.0723   28.6691   22.8947 2466961.9   0.33818   0.74132     177.3232  327.3179   76.8458   34.0316   38.3673 2466783.0   0.00003   0.00003
  357.3004  312.1453  -52.7263   28.4275   22.5912 2466961.9   0.32691   0.74259     177.3036  326.4308   77.2156   33.9868   38.3135 2466783.0   0.00005   0.00004
  357.3104  311.9241  -52.8650   28.3833   22.5401 2466961.9   0.32499   0.74257     177.3036  326.2923   77.2855   33.9757   38.2991 2466783.0   0.00003   0.00003
  357.3203  313.3046  -52.1904   28.6438   22.8763 2466961.9   0.33771   0.74072     177.3232  327.3397   76.8863   34.0257   38.3514 2466783.0   0.00004   0.00004
  357.3104  311.9829  -52.7966   28.3913   22.5460 2466961.9   0.32511   0.74308     177.3134  326.2213   77.2649   33.9728   38.3089 2466783.0   0.00008   0.00008
  357.3104  312.9520  -52.3587   28.5732   22.7882 2466961.9   0.33439   0.74122     177.3134  327.0345   76.9821   34.0070   38.3388 2466783.0   0.00002   0.00002
  357.3104  313.4183  -52.1158   28.6780   22.9098 2466961.9   0.33897   0.74059     177.3036  327.4694   76.8448   34.0389   38.3582 2466783.0   0.00001   0.00001
  357.3104  313.2091  -52.2234   28.6271   22.8533 2466961.9   0.33680   0.74092     177.3036  327.2434   76.9000   34.0189   38.3496 2466783.0   0.00000   0.00000
  357.3004  313.0958  -52.2538   28.6090   22.8246 2466961.9   0.33569   0.74142     177.3036  327.1255   76.9315   34.0171   38.3500 2466783.0   0.00004   0.00004
  357.3203  312.3655  -52.6155   28.4678   22.6373 2466961.9   0.32869   0.74244     177.3232  326.5803   77.1678   33.9975   38.3227 2466783.0   0.00005   0.00004
  357.3004  312.6859  -52.4512   28.5321   22.7218 2466961.9   0.33188   0.74208     177.3036  326.8399   77.0563   34.0082   38.3357 2466783.0   0.00005   0.00005
  357.3004  312.9225  -52.3377   28.5715   22.7793 2466961.9   0.33397   0.74172     177.3036  326.9775   76.9790   34.0082   38.3441 2466783.0   0.00003   0.00003
  357.3303  313.5074  -52.0695   28.6848   22.9226 2466961.9   0.33934   0.74062     177.3329  327.4543   76.8305   34.0348   38.3628 2466783.0   0.00006   0.00005
  357.3004  311.7387  -52.8966   28.3549   22.4910 2466961.9   0.32299   0.74341     177.3036  326.0685   77.3321   33.9731   38.3030 2466783.0   0.00005   0.00005
  357.3104  311.7899  -52.9217   28.3572   22.5067 2466961.9   0.32367   0.74283     177.3134  326.1636   77.3270   33.9708   38.2961 2466783.0   0.00001   0.00001
  357.3203  312.2185  -52.6578   28.4421   22.5973 2466961.9   0.32711   0.74305     177.3232  326.4262   77.2076   33.9944   38.3226 2466783.0   0.00001   0.00001
  357.3104  313.1654  -52.1995   28.6194   22.8349 2466961.9   0.33598   0.74164     177.3134  327.1236   76.9121   34.0182   38.3567 2466783.0   0.00003   0.00003
  357.3303  311.9633  -52.7903   28.3838   22.5314 2466961.9   0.32449   0.74335     177.3329  326.1576   77.2811   33.9733   38.3118 2466783.0   0.00002   0.00001
  357.3303  313.5140  -52.0681   28.6837   22.9239 2466961.9   0.33938   0.74072     177.3329  327.4504   76.8261   34.0326   38.3628 2466783.0   0.00007   0.00007
  357.3203  313.5311  -52.0023   28.6957   22.9252 2466961.9   0.33929   0.74137     177.3232  327.4146   76.8095   34.0397   38.3739 2466783.0   0.00008   0.00008
  357.3203  313.4111  -52.1162   28.6689   22.9017 2466961.9   0.33860   0.74078     177.3232  327.4027   76.8540   34.0331   38.3592 2466783.0   0.00000   0.00000
  357.3104  313.3552  -52.0472   28.6674   22.8779 2466961.9   0.33746   0.74210     177.3036  327.2491   76.8470   34.0369   38.3744 2466783.0   0.00007   0.00007
  357.3004  313.2472  -52.1807   28.6386   22.8635 2466961.9   0.33714   0.74117     177.3036  327.2606   76.8848   34.0245   38.3557 2466783.0   0.00003   0.00003
  357.3303  312.5758  -52.4864   28.5032   22.6797 2466961.9   0.33020   0.74263     177.3329  326.6704   77.1044   34.0027   38.3359 2466783.0   0.00000   0.00000
  357.3402  312.2952  -52.6246   28.4497   22.6084 2466961.9   0.32749   0.74301     177.3329  326.4475   77.1904   33.9924   38.3249 2466783.0   0.00001   0.00001
  357.3303  311.8998  -52.8558   28.3740   22.5232 2466961.9   0.32427   0.74294     177.3329  326.1879   77.3082   33.9740   38.3028 2466783.0   0.00004   0.00004
  357.3402  311.9005  -52.8459   28.3757   22.5192 2466961.9   0.32413   0.74315     177.3329  326.1961   77.3101   33.9784   38.3047 2466783.0   0.00002   0.00002
  357.3004  312.1103  -52.7180   28.4248   22.5796 2466961.9   0.32645   0.74303     177.3036  326.3810   77.2254   33.9896   38.3168 2466783.0   0.00004   0.00004
  357.3303  311.6937  -52.9233   28.3332   22.4682 2466961.9   0.32204   0.74374     177.3329  325.9383   77.3583   33.9615   38.3011 2466783.0   0.00008   0.00008
  357.3203  313.2237  -52.1467   28.6334   22.8438 2466961.9   0.33627   0.74187     177.3232  327.1578   76.9011   34.0276   38.3638 2466783.0   0.00002   0.00002
  357.3004  313.1331  -52.2209   28.6190   22.8326 2466961.9   0.33596   0.74150     177.3036  327.1484   76.9202   34.0218   38.3541 2466783.0   0.00000   0.00001
  357.3104  312.9891  -52.2549   28.5922   22.7874 2466961.9   0.33419   0.74226     177.3134  326.9796   76.9676   34.0203   38.3558 2466783.0   0.00002   0.00002
  357.3104  313.0873  -52.2070   28.6117   22.8125 2466961.9   0.33513   0.74215     177.3134  327.0647   76.9379   34.0250   38.3596 2466783.0   0.00005   0.00005
  357.3203  313.2260  -52.1815   28.6345   22.8504 2466961.9   0.33664   0.74144     177.3134  327.2305   76.9018   34.0275   38.3567 2466783.0   0.00006   0.00006
  357.3104  313.5178  -51.9752   28.7318   22.9327 2466961.9   0.33983   0.74146     177.3036  327.6361   76.8315   34.0854   38.3789 2466783.0   0.00003   0.00003
  357.3303  313.0492  -52.2625   28.5942   22.7994 2466961.9   0.33470   0.74186     177.3329  327.0471   76.9638   34.0189   38.3520 2466783.0   0.00002   0.00002
  357.3402  312.6435  -52.4558   28.5153   22.6936 2466961.9   0.33072   0.74250     177.3329  326.7133   77.0873   34.0038   38.3376 2466783.0   0.00002   0.00002
  357.3303  312.9610  -52.2775   28.5810   22.7737 2466961.9   0.33368   0.74229     177.3329  326.9407   76.9899   34.0184   38.3537 2466783.0   0.00002   0.00002
  357.3104  312.1299  -52.6735   28.4284   22.5752 2466961.9   0.32619   0.74340     177.3036  326.3274   77.2162   33.9902   38.3238 2466783.0   0.00005   0.00005
  357.3203  313.4799  -52.0445   28.6848   22.9143 2466961.9   0.33895   0.74120     177.3232  327.3954   76.8283   34.0366   38.3687 2466783.0   0.00006   0.00006
  357.3203  313.0073  -52.2454   28.5929   22.7879 2466961.9   0.33420   0.74226     177.3232  326.9910   76.9673   34.0224   38.3572 2466783.0   0.00006   0.00006
  357.3303  312.7229  -52.3955   28.5344   22.7140 2466961.9   0.33145   0.74259     177.3329  326.7578   77.0609   34.0097   38.3447 2466783.0   0.00006   0.00005
  357.3303  312.0224  -52.7413   28.3960   22.5422 2466961.9   0.32488   0.74359     177.3329  326.1767   77.2613   33.9770   38.3178 2466783.0   0.00003   0.00003
  357.3004  312.1931  -52.6505   28.4383   22.5941 2466961.9   0.32691   0.74327     177.3036  326.3714   77.1943   33.9886   38.3249 2466783.0   0.00002   0.00002
  357.3104  312.8280  -52.3295   28.5601   22.7457 2466961.9   0.33263   0.74263     177.3134  326.8461   77.0142   34.0142   38.3507 2466783.0   0.00008   0.00008
  357.3203  313.4456  -52.0305   28.6837   22.9023 2466961.9   0.33845   0.74164     177.3134  327.3616   76.8322   34.0415   38.3728 2466783.0   0.00007   0.00007
  357.3203  313.4882  -51.9999   28.6941   22.9125 2466961.9   0.33881   0.74163     177.3134  327.3930   76.8190   34.0455   38.3763 2466783.0   0.00001   0.00000
  357.3104  313.2913  -52.1169   28.6502   22.8660 2466961.9   0.33711   0.74162     177.3134  327.2298   76.8759   34.0304   38.3653 2466783.0   0.00004   0.00004
  357.3104  312.7840  -52.3710   28.5500   22.7375 2466961.9   0.33236   0.74232     177.3134  326.8375   77.0295   34.0110   38.3454 2466783.0   0.00005   0.00005
  357.3203  312.5596  -52.4824   28.5054   22.6785 2466961.9   0.33015   0.74268     177.3232  326.6674   77.1038   34.0052   38.3372 2466783.0   0.00005   0.00005
  357.3303  311.5762  -52.9263   28.3168   22.4329 2466961.9   0.32059   0.74446     177.3232  325.7962   77.3805   33.9629   38.3065 2466783.0   0.00002   0.00002
  357.3104  311.1776  -53.0996   28.2510   22.3461 2466961.9   0.31717   0.74509     177.3134  325.4905   77.4847   33.9520   38.2950 2466783.0   0.00003   0.00003
  357.3203  312.5781  -52.4415   28.5068   22.6769 2466961.9   0.32998   0.74319     177.3232  326.5964   77.0903   34.0012   38.3437 2466783.0   0.00006   0.00006
  357.3004  312.1760  -52.6418   28.4351   22.5870 2466961.9   0.32661   0.74356     177.3036  326.3368   77.1955   33.9891   38.3276 2466783.0   0.00006   0.00006
  357.3303  312.1283  -52.6636   28.4198   22.5642 2466961.9   0.32570   0.74372     177.3232  326.2503   77.2235   33.9852   38.3264 2466783.0   0.00002   0.00002
  357.3104  313.4253  -52.0344   28.6801   22.8992 2466961.9   0.33830   0.74158     177.3036  327.3332   76.8284   34.0380   38.3730 2466783.0   0.00005   0.00005
  357.3104  313.2574  -52.1167   28.6449   22.8550 2466961.9   0.33667   0.74190     177.3134  327.1902   76.8841   34.0316   38.3673 2466783.0   0.00003   0.00003
  357.3203  313.1243  -52.1772   28.6129   22.8150 2466961.9   0.33513   0.74225     177.3232  327.0375   76.9269   34.0222   38.3635 2466783.0   0.00004   0.00004
  357.3203  313.0265  -52.2262   28.5955   22.7907 2466961.9   0.33426   0.74239     177.3134  326.9771   76.9523   34.0194   38.3593 2466783.0   0.00001   0.00001
  357.3203  311.3921  -52.9834   28.2893   22.3895 2466961.9   0.31887   0.74499     177.3232  325.6242   77.4310   33.9611   38.3055 2466783.0   0.00005   0.00005
  357.3203  313.5728  -51.9627   28.7064   22.9339 2466961.9   0.33955   0.74143     177.3232  327.4233   76.7955   34.0430   38.3788 2466783.0   0.00002   0.00002
  357.3203  313.6761  -51.9166   28.7331   22.9640 2466961.9   0.34073   0.74125     177.3134  327.5652   76.7640   34.0540   38.3814 2466783.0   0.00008   0.00008
  357.3104  312.1493  -52.5870   28.4480   22.5716 2466961.9   0.32604   0.74433     177.3134  326.3238   77.2193   34.0128   38.3393 2466783.0   0.00006   0.00006
  357.3004  313.2781  -52.1079   28.6624   22.8682 2466961.9   0.33729   0.74181     177.3036  327.3087   76.8829   34.0473   38.3675 2466783.0   0.00004   0.00004
  357.3004  313.1747  -52.0845   28.6525   22.8330 2466961.9   0.33585   0.74288     177.3036  327.1644   76.9116   34.0551   38.3773 2466783.0   0.00003   0.00003
  357.3104  313.0673  -52.1996   28.6216   22.8093 2466961.9   0.33510   0.74227     177.3036  327.1318   76.9486   34.0417   38.3617 2466783.0   0.00001   0.00001
  357.3203  312.7123  -52.3122   28.5492   22.7051 2466961.9   0.33101   0.74376     177.3134  326.7133   77.0496   34.0256   38.3601 2466783.0   0.00008   0.00007
  357.3004  313.2881  -52.0580   28.6720   22.8661 2466961.9   0.33714   0.74237     177.3036  327.2880   76.8792   34.0563   38.3762 2466783.0   0.00007   0.00007
  357.3104  313.2117  -52.0990   28.6550   22.8432 2466961.9   0.33630   0.74250     177.3036  327.2248   76.9042   34.0525   38.3725 2466783.0   0.00008   0.00007
  357.3104  312.0983  -52.5917   28.4411   22.5567 2466961.9   0.32544   0.74466     177.3134  326.2586   77.2337   34.0131   38.3410 2466783.0   0.00004   0.00004
  357.3104  312.5997  -52.3488   28.5348   22.6793 2466961.9   0.33005   0.74397     177.3134  326.6374   77.0849   34.0288   38.3594 2466783.0   0.00004   0.00004
  357.3104  311.6949  -52.8117   28.3571   22.4621 2466961.9   0.32177   0.74486     177.3134  325.9182   77.3448   33.9867   38.3214 2466783.0   0.00006   0.00005
  357.3104  313.5863  -51.8961   28.7317   22.9388 2466961.9   0.33974   0.74210     177.3134  327.4965   76.7937   34.0698   38.3903 2466783.0   0.00003   0.00003
  357.3004  313.1950  -52.1433   28.6324   22.8412 2466961.9   0.33614   0.74209     177.3036  327.1332   76.8928   34.0266   38.3656 2466783.0   0.00005   0.00005
  357.3203  313.0609  -52.2459   28.5949   22.8031 2466961.9   0.33476   0.74188     177.3232  327.0141   76.9476   34.0132   38.3541 2466783.0   0.00004   0.00003
  357.3303  313.0669  -52.2174   28.5974   22.7978 2466961.9   0.33451   0.74231     177.3329  326.9685   76.9521   34.0154   38.3591 2466783.0   0.00004   0.00004
  357.3004  313.5207  -51.8777   28.7098   22.9134 2466961.9   0.33850   0.74280     177.3036  327.2732   76.7860   34.0505   38.3970 2466783.0   0.00004   0.00004
  357.3303  313.6246  -51.8174   28.7211   22.9269 2466961.9   0.33889   0.74302     177.3329  327.2609   76.7705   34.0483   38.4030 2466783.0   0.00004   0.00004
  357.3303  313.5440  -51.9493   28.6961   22.9172 2466961.9   0.33880   0.74194     177.3232  327.3180   76.7974   34.0365   38.3827 2466783.0   0.00001   0.00001
  357.3104  312.4481  -52.5030   28.4850   22.6486 2466961.9   0.32892   0.74332     177.3134  326.5159   77.1224   33.9982   38.3390 2466783.0   0.00005   0.00005
  357.3303  313.2794  -52.1077   28.6398   22.8516 2466961.9   0.33648   0.74204     177.3329  327.1300   76.8871   34.0238   38.3680 2466783.0   0.00003   0.00003
  357.3104  312.7167  -52.3585   28.5387   22.7136 2466961.9   0.33135   0.74313     177.3134  326.7134   77.0428   34.0100   38.3514 2466783.0   0.00007   0.00007
  357.3104  312.8494  -52.2992   28.5656   22.7482 2466961.9   0.33266   0.74273     177.3036  326.8421   76.9989   34.0154   38.3549 2466783.0   0.00004   0.00004
  357.3203  313.1981  -52.1412   28.6284   22.8343 2466961.9   0.33585   0.74217     177.3232  327.0867   76.9063   34.0240   38.3659 2466783.0   0.00002   0.00002
  357.3104  313.3378  -52.1062   28.6529   22.8778 2466961.9   0.33753   0.74145     177.3134  327.2445   76.8570   34.0244   38.3648 2466783.0   0.00001   0.00000
  357.3203  312.7140  -52.4045   28.5296   22.7145 2466961.9   0.33144   0.74260     177.3134  326.7391   77.0454   34.0015   38.3430 2466783.0   0.00005   0.00005
  357.3104  313.0105  -52.2568   28.5914   22.7931 2466961.9   0.33440   0.74209     177.3134  326.9842   76.9580   34.0152   38.3544 2466783.0   0.00000   0.00001
  357.3303  313.6455  -51.5928   28.7525   22.9082 2466961.9   0.33764   0.74558     177.3232  327.0781   76.7442   34.0766   38.4429 2466783.0   0.00005   0.00005
  357.3303  313.6178  -51.7829   28.7247   22.9209 2466961.9   0.33857   0.74342     177.3232  327.2297   76.7638   34.0528   38.4094 2466783.0   0.00004   0.00004
  357.3203  313.5519  -51.8813   28.7085   22.9159 2466961.9   0.33861   0.74265     177.3134  327.2806   76.7845   34.0461   38.3946 2466783.0   0.00001   0.00001
  357.3104  313.2650  -52.0847   28.6483   22.8530 2466961.9   0.33651   0.74229     177.3036  327.1551   76.8721   34.0317   38.3723 2466783.0   0.00002   0.00002
  357.3104  313.2126  -52.1228   28.6354   22.8406 2466961.9   0.33608   0.74223     177.3134  327.1083   76.8947   34.0271   38.3683 2466783.0   0.00003   0.00003
  357.3203  313.4919  -51.9772   28.6859   22.9071 2466961.9   0.33844   0.74197     177.3232  327.2869   76.8109   34.0347   38.3807 2466783.0   0.00001   0.00001
  357.3203  312.6905  -52.4247   28.5212   22.7089 2466961.9   0.33121   0.74244     177.3134  326.7081   77.0500   33.9958   38.3405 2466783.0   0.00004   0.00004
  357.3104  312.0825  -52.6908   28.4138   22.5609 2466961.9   0.32559   0.74370     177.3134  326.2282   77.2291   33.9817   38.3235 2466783.0   0.00007   0.00007
  357.3203  312.2169  -52.6356   28.4323   22.5898 2466961.9   0.32666   0.74342     177.3232  326.3018   77.1936   33.9806   38.3269 2466783.0   0.00001   0.00001
  357.3104  313.5266  -51.9876   28.6959   22.9247 2466961.9   0.33920   0.74146     177.3134  327.3781   76.7997   34.0368   38.3765 2466783.0   0.00000   0.00000
  357.3104  313.3687  -52.0562   28.6677   22.8831 2466961.9   0.33768   0.74176     177.3134  327.2560   76.8504   34.0343   38.3722 2466783.0   0.00006   0.00006
  357.3203  313.5847  -51.9538   28.7057   22.9354 2466961.9   0.33956   0.74151     177.3232  327.3923   76.7886   34.0378   38.3796 2466783.0   0.00003   0.00003
  357.3203  311.9985  -52.7432   28.3891   22.5370 2466961.9   0.32461   0.74367     177.3232  326.1101   77.2551   33.9688   38.3183 2466783.0   0.00000   0.00000
  357.3104  312.8084  -52.3493   28.5486   22.7399 2466961.9   0.33236   0.74251     177.3134  326.8035   77.0132   34.0052   38.3484 2466783.0   0.00001   0.00001
  357.3203  313.6249  -51.9463   28.7079   22.9460 2466961.9   0.33993   0.74127     177.3232  327.4068   76.7722   34.0323   38.3789 2466783.0   0.00002   0.00002
  357.3203  313.6339  -51.9368   28.7115   22.9482 2466961.9   0.34000   0.74130     177.3134  327.4244   76.7636   34.0341   38.3799 2466783.0   0.00002   0.00002
  357.3203  311.8209  -52.8412   28.3587   22.4979 2466961.9   0.32315   0.74374     177.3134  326.0218   77.3048   33.9652   38.3092 2466783.0   0.00003   0.00003
  357.3203  312.9305  -52.2831   28.5691   22.7655 2466961.9   0.33326   0.74240     177.3134  326.8562   76.9753   34.0052   38.3538 2466783.0   0.00004   0.00004
  357.3104  313.3246  -52.1126   28.6471   22.8732 2466961.9   0.33733   0.74152     177.3134  327.2162   76.8574   34.0206   38.3645 2466783.0   0.00002   0.00002
  357.3104  313.4350  -52.0413   28.6705   22.8997 2466961.9   0.33825   0.74157     177.3134  327.2746   76.8219   34.0251   38.3716 2466783.0   0.00003   0.00003
  357.3203  313.1080  -52.2130   28.6094   22.8153 2466961.9   0.33523   0.74187     177.3134  327.0749   76.9306   34.0201   38.3573 2466783.0   0.00006   0.00005
  357.3203  312.8401  -52.3309   28.5555   22.7446 2466961.9   0.33253   0.74246     177.3134  326.8225   77.0073   34.0073   38.3498 2466783.0   0.00005   0.00005
  357.3104  313.6902  -51.9269   28.7215   22.9685 2466961.9   0.34078   0.74091     177.3134  327.4923   76.7451   34.0341   38.3789 2466783.0   0.00006   0.00006
  357.3203  313.6740  -51.9573   28.7190   22.9650 2466961.9   0.34077   0.74079     177.3232  327.5198   76.7651   34.0366   38.3742 2466783.0   0.00006   0.00006
  357.3104  313.2468  -52.1589   28.6325   22.8547 2466961.9   0.33668   0.74149     177.3134  327.1712   76.8838   34.0183   38.3600 2466783.0   0.00002   0.00002
  357.3104  313.1844  -52.1871   28.6212   22.8387 2466961.9   0.33609   0.74164     177.3134  327.1119   76.9040   34.0155   38.3579 2466783.0   0.00002   0.00002
  357.3104  313.6598  -51.9309   28.7183   22.9597 2466961.9   0.34045   0.74108     177.3036  327.4676   76.7493   34.0346   38.3794 2466783.0   0.00004   0.00004
  357.3203  313.0880  -52.2301   28.6021   22.8102 2466961.9   0.33503   0.74184     177.3232  327.0332   76.9414   34.0150   38.3554 2466783.0   0.00005   0.00004
  357.3104  313.2157  -52.1558   28.6290   22.8446 2466961.9   0.33626   0.74177     177.3036  327.1280   76.8864   34.0179   38.3617 2466783.0   0.00000   0.00000
  357.3203  313.1214  -52.2161   28.6090   22.8192 2466961.9   0.33539   0.74187     177.3232  327.0814   76.9313   34.0187   38.3565 2466783.0   0.00006   0.00006
  357.3104  312.6877  -52.4041   28.5269   22.7095 2466961.9   0.33122   0.74267     177.3134  326.6934   77.0511   34.0002   38.3443 2466783.0   0.00004   0.00004
  357.3203  313.5737  -51.9922   28.7002   22.9367 2466961.9   0.33970   0.74113     177.3232  327.4218   76.7949   34.0340   38.3731 2466783.0   0.00005   0.00006
  357.3104  313.6744  -51.8830   28.7271   22.9592 2466961.9   0.34034   0.74166     177.3036  327.4447   76.7429   34.0414   38.3874 2466783.0   0.00005   0.00005
  357.3203  313.7047  -51.8918   28.7294   22.9666 2466961.9   0.34067   0.74137     177.3134  327.4898   76.7434   34.0414   38.3844 2466783.0   0.00006   0.00006
  357.3104  313.3505  -52.0697   28.6583   22.8772 2466961.9   0.33741   0.74180     177.3036  327.2214   76.8438   34.0265   38.3705 2466783.0   0.00001   0.00001
  357.3104  312.7394  -52.3874   28.5362   22.7237 2466961.9   0.33178   0.74254     177.3134  326.7600   77.0359   34.0034   38.3449 2466783.0   0.00000   0.00000
  357.3203  312.7555  -52.3687   28.5394   22.7229 2466961.9   0.33173   0.74266     177.3232  326.7597   77.0382   34.0073   38.3479 2466783.0   0.00005   0.00005
  357.3104  313.3999  -52.0982   28.6632   22.8968 2466961.9   0.33828   0.74113     177.3134  327.3106   76.8405   34.0233   38.3628 2466783.0   0.00007   0.00007
  357.3104  313.4401  -52.0574   28.6761   22.9056 2466961.9   0.33857   0.74129     177.3036  327.3463   76.8225   34.0298   38.3678 2466783.0   0.00006   0.00006
  357.3203  313.1574  -52.1725   28.6183   22.8249 2466961.9   0.33552   0.74206     177.3232  327.0597   76.9186   34.0199   38.3623 2466783.0   0.00002   0.00002
  357.3303  312.9165  -52.3295   28.5637   22.7646 2466961.9   0.33336   0.74210     177.3329  326.9010   76.9998   34.0066   38.3466 2466783.0   0.00008   0.00008
  357.3104  312.7844  -52.3881   28.5402   22.7371 2466961.9   0.33231   0.74227     177.3134  326.8058   77.0216   33.9998   38.3425 2466783.0   0.00007   0.00007
  357.3203  311.9001  -52.7937   28.3746   22.5154 2466961.9   0.32382   0.74381     177.3232  326.0648   77.2882   33.9699   38.3141 2466783.0   0.00008   0.00008
  357.3203  312.5268  -52.4880   28.4937   22.6668 2466961.9   0.32962   0.74296     177.3134  326.5790   77.0995   33.9947   38.3375 2466783.0   0.00004   0.00004
  357.3104  312.9507  -52.2877   28.5803   22.7784 2466961.9   0.33386   0.74217     177.3036  326.9558   76.9703   34.0135   38.3516 2466783.0   0.00004   0.00004
  357.3203  313.4225  -52.0544   28.6699   22.8951 2466961.9   0.33813   0.74151     177.3134  327.2989   76.8320   34.0290   38.3697 2466783.0   0.00001   0.00001
  357.3303  313.1297  -52.1913   28.6092   22.8144 2466961.9   0.33512   0.74206     177.3329  327.0219   76.9335   34.0170   38.3605 2466783.0   0.00006   0.00005
  357.3203  313.2795  -52.0866   28.6451   22.8531 2466961.9   0.33650   0.74222     177.3232  327.1295   76.8791   34.0276   38.3717 2466783.0   0.00001   0.00001
  357.3104  313.3129  -52.0879   28.6548   22.8687 2466961.9   0.33715   0.74190     177.3036  327.2183   76.8596   34.0299   38.3691 2466783.0   0.00005   0.00005
  357.3303  313.2232  -52.1803   28.6243   22.8430 2466961.9   0.33628   0.74156     177.3329  327.1495   76.9076   34.0187   38.3578 2466783.0   0.00003   0.00003
  357.3004  313.1833  -52.1774   28.6282   22.8422 2466961.9   0.33625   0.74170     177.3036  327.1546   76.9003   34.0232   38.3597 2466783.0   0.00002   0.00002
  357.3203  313.1288  -52.2113   28.6052   22.8192 2466961.9   0.33533   0.74189     177.3232  327.0472   76.9233   34.0123   38.3570 2466783.0   0.00004   0.00004
  357.3303  313.4974  -52.0183   28.6877   22.9127 2466961.9   0.33883   0.74148     177.3329  327.3676   76.8284   34.0380   38.3727 2466783.0   0.00008   0.00008
  357.3004  313.5900  -51.9199   28.7143   22.9406 2466961.9   0.33968   0.74172     177.3036  327.4030   76.7694   34.0432   38.3854 2466783.0   0.00005   0.00005
  357.3303  313.2387  -52.1603   28.6285   22.8453 2466961.9   0.33633   0.74169     177.3329  327.1339   76.9023   34.0187   38.3604 2466783.0   0.00003   0.00003
  357.3303  313.2248  -52.1559   28.6263   22.8401 2466961.9   0.33610   0.74179     177.3329  327.1090   76.9049   34.0191   38.3620 2466783.0   0.00004   0.00004
  357.3203  312.7163  -52.3583   28.5365   22.7097 2466961.9   0.33119   0.74313     177.3134  326.7024   77.0432   34.0088   38.3513 2466783.0   0.00002   0.00002
  357.3104  313.0101  -52.2642   28.5900   22.7938 2466961.9   0.33444   0.74207     177.3134  327.0012   76.9576   34.0154   38.3533 2466783.0   0.00006   0.00006
  357.3303  313.3753  -52.0764   28.6581   22.8788 2466961.9   0.33752   0.74168     177.3329  327.2288   76.8600   34.0266   38.3686 2466783.0   0.00003   0.00003
  357.3203  312.0772  -52.6629   28.4139   22.5517 2466961.9   0.32518   0.74413     177.3232  326.1779   77.2351   33.9853   38.3292 2466783.0   0.00005   0.00005
  357.3203  311.8692  -52.7620   28.3771   22.5025 2466961.9   0.32329   0.74434     177.3134  326.0329   77.2906   33.9793   38.3215 2466783.0   0.00001   0.00001
  357.3203  313.5869  -51.8188   28.7181   22.9189 2466961.9   0.33858   0.74327     177.3232  327.2416   76.7739   34.0511   38.4047 2466783.0   0.00006   0.00006
  357.3203  313.2494  -52.1032   28.6359   22.8444 2466961.9   0.33616   0.74231     177.3232  327.0883   76.8850   34.0228   38.3703 2466783.0   0.00005   0.00005
  357.3104  313.3101  -52.0699   28.6566   22.8656 2466961.9   0.33700   0.74215     177.3134  327.1890   76.8659   34.0329   38.3729 2466783.0   0.00004   0.00004
  357.3203  312.0830  -52.6702   28.4102   22.5533 2466961.9   0.32521   0.74392     177.3232  326.1583   77.2303   33.9786   38.3275 2466783.0   0.00004   0.00004
  357.3104  313.5102  -51.9618   28.6929   22.9151 2466961.9   0.33873   0.74193     177.3134  327.3118   76.7982   34.0367   38.3823 2466783.0   0.00002   0.00002
  357.3104  312.7056  -52.3658   28.5339   22.7102 2466961.9   0.33120   0.74307     177.3134  326.6973   77.0430   34.0073   38.3508 2466783.0   0.00001   0.00000
  357.3203  312.2231  -52.5825   28.4417   22.5853 2466961.9   0.32644   0.74401     177.3134  326.2807   77.1849   33.9897   38.3360 2466783.0   0.00001   0.00001
  357.3203  313.3778  -52.0407   28.6655   22.8793 2466961.9   0.33747   0.74204     177.3134  327.2238   76.8439   34.0315   38.3746 2466783.0   0.00003   0.00003
  357.3203  313.4240  -52.0019   28.6760   22.8892 2466961.9   0.33779   0.74218     177.3134  327.2376   76.8279   34.0341   38.3792 2466783.0   0.00004   0.00004
  357.3203  312.1666  -52.6435   28.4291   22.5768 2466961.9   0.32618   0.74361     177.3134  326.2885   77.2054   33.9861   38.3278 2466783.0   0.00004   0.00004
  357.3104  313.6977  -51.8449   28.7674   22.9735 2466961.9   0.34115   0.74177     177.3134  327.6933   76.7733   34.0917   38.3938 2466783.0   0.00000   0.00001
  357.3203  313.5225  -51.9504   28.6964   22.9147 2466961.9   0.33871   0.74198     177.3232  327.3116   76.8042   34.0399   38.3838 2466783.0   0.00005   0.00005
  357.3104  312.8627  -52.3263   28.5567   22.7533 2466961.9   0.33284   0.74238     177.3036  326.8300   76.9889   34.0018   38.3493 2466783.0   0.00001   0.00001
  357.3104  312.5945  -52.4641   28.5041   22.6873 2466961.9   0.33037   0.74265     177.3134  326.6127   77.0763   33.9910   38.3382 2466783.0   0.00002   0.00002
  357.3004  313.4519  -52.0514   28.6776   22.9114 2466961.9   0.33877   0.74124     177.3036  327.3453   76.8151   34.0279   38.3685 2466783.0   0.00005   0.00005
  357.3004  313.3537  -52.0904   28.6591   22.8847 2466961.9   0.33777   0.74146     177.3036  327.2589   76.8446   34.0255   38.3666 2466783.0   0.00001   0.00001
  357.3203  313.5772  -51.9564   28.6995   22.9317 2466961.9   0.33937   0.74156     177.3232  327.3571   76.7854   34.0324   38.3797 2466783.0   0.00002   0.00002
  357.3203  313.5917  -51.9552   28.7005   22.9358 2466961.9   0.33952   0.74142     177.3232  327.3583   76.7804   34.0296   38.3790 2466783.0   0.00003   0.00003
  357.3203  313.2382  -52.1382   28.6280   22.8445 2466961.9   0.33620   0.74196     177.3232  327.0885   76.8884   34.0152   38.3644 2466783.0   0.00005   0.00005
  357.3203  312.4616  -52.4971   28.4780   22.6458 2466961.9   0.32873   0.74332     177.3232  326.4626   77.1170   33.9897   38.3398 2466783.0   0.00004   0.00003
  357.3203  312.5045  -52.4585   28.4895   22.6545 2466961.9   0.32904   0.74354     177.3232  326.4751   77.1052   33.9936   38.3444 2466783.0   0.00004   0.00004
  357.3203  313.0879  -52.2087   28.6007   22.8062 2466961.9   0.33480   0.74225     177.3134  326.9964   76.9290   34.0129   38.3592 2466783.0   0.00008   0.00007
  357.3203  312.8745  -52.3086   28.5561   22.7503 2466961.9   0.33267   0.74255     177.3134  326.7919   76.9895   34.0003   38.3521 2466783.0   0.00001   0.00001
  357.3104  311.7828  -52.8584   28.3490   22.4908 2466961.9   0.32284   0.74381     177.3134  325.9684   77.3096   33.9593   38.3083 2466783.0   0.00005   0.00005
  357.3004  313.1609  -52.1634   28.6242   22.8325 2466961.9   0.33581   0.74211     177.3036  327.0967   76.9025   34.0229   38.3636 2466783.0   0.00006   0.00006
  357.3203  313.6127  -51.9265   28.7159   22.9423 2466961.9   0.33980   0.74155     177.3232  327.4285   76.7819   34.0451   38.3833 2466783.0   0.00005   0.00004
  357.3104  313.9613  -49.8309   29.0153   22.8326 2466961.9   0.32957   0.76469     177.3134  325.5852   76.5187   34.2537   38.7428 2466783.0   0.00004   0.00004
  357.3004  313.7569  -51.1554   28.8256   22.9063 2466961.9   0.33644   0.75002     177.3036  326.7833   76.6658   34.1227   38.5165 2466783.0   0.00003   0.00003
  357.3104  313.3155  -52.0614   28.6512   22.8639 2466961.9   0.33685   0.74229     177.3134  327.1375   76.8561   34.0251   38.3743 2466783.0   0.00007   0.00007
  357.3104  312.0474  -52.6777   28.4098   22.5481 2466961.9   0.32503   0.74407     177.3036  326.1677   77.2301   33.9820   38.3274 2466783.0   0.00003   0.00003
  357.3203  312.9416  -52.2514   28.5746   22.7650 2466961.9   0.33320   0.74278     177.3134  326.8442   76.9702   34.0099   38.3592 2466783.0   0.00001   0.00001
  357.3104  313.3015  -52.0905   28.6505   22.8646 2466961.9   0.33696   0.74191     177.3036  327.1845   76.8606   34.0262   38.3692 2466783.0   0.00001   0.00001
  357.3203  312.0211  -52.7366   28.3910   22.5424 2466961.9   0.32480   0.74364     177.3232  326.1138   77.2470   33.9661   38.3183 2466783.0   0.00004   0.00004
  357.3104  313.2699  -52.1375   28.6376   22.8592 2466961.9   0.33680   0.74153     177.3036  327.1769   76.8689   34.0182   38.3624 2466783.0   0.00006   0.00006
  357.3104  313.5870  -51.9574   28.7034   22.9390 2466961.9   0.33967   0.74146     177.3134  327.3909   76.7761   34.0330   38.3788 2466783.0   0.00008   0.00007
  357.3104  313.5768  -51.9690   28.7026   22.9377 2466961.9   0.33966   0.74138     177.3134  327.4043   76.7818   34.0344   38.3772 2466783.0   0.00007   0.00007
  357.3104  313.4716  -52.0184   28.6797   22.9091 2466961.9   0.33859   0.74156     177.3134  327.3123   76.8115   34.0293   38.3740 2466783.0   0.00002   0.00002
  357.3004  313.6155  -51.9231   28.7271   22.9526 2466961.9   0.34026   0.74144     177.3036  327.5183   76.7722   34.0557   38.3836 2466783.0   0.00004   0.00004
  357.3203  314.0312  -50.3295   28.9728   22.9063 2466961.9   0.33412   0.75817     177.3134  326.2982   76.5488   34.2164   38.6507 2466783.0   0.00003   0.00003
  357.3104  313.5957  -51.8680   28.7155   22.9313 2466961.9   0.33916   0.74244     177.3134  327.3029   76.7682   34.0429   38.3947 2466783.0   0.00000   0.00000
  357.3004  313.6309  -51.8569   28.7247   22.9454 2466961.9   0.33971   0.74221     177.3036  327.3718   76.7506   34.0464   38.3949 2466783.0   0.00004   0.00004
  357.3203  313.1735  -52.1359   28.6186   22.8234 2466961.9   0.33533   0.74240     177.3134  327.0093   76.8983   34.0160   38.3681 2466783.0   0.00004   0.00004
  357.3104  313.0614  -52.2107   28.6009   22.8025 2466961.9   0.33466   0.74226     177.3036  326.9876   76.9315   34.0151   38.3599 2466783.0   0.00001   0.00001
  357.3104  312.4403  -52.5385   28.4746   22.6491 2466961.9   0.32893   0.74293     177.3134  326.4965   77.1212   33.9861   38.3328 2466783.0   0.00002   0.00002
  357.3104  313.3797  -52.0548   28.6630   22.8843 2466961.9   0.33767   0.74180     177.3134  327.2227   76.8405   34.0261   38.3719 2466783.0   0.00002   0.00002
  357.3203  313.1408  -52.1764   28.6081   22.8176 2466961.9   0.33516   0.74215     177.3134  326.9946   76.9088   34.0095   38.3622 2466783.0   0.00003   0.00003
  357.3104  313.1840  -52.1509   28.6280   22.8349 2466961.9   0.33589   0.74201     177.3036  327.1092   76.8975   34.0238   38.3644 2466783.0   0.00005   0.00005
  357.3104  313.4842  -52.0071   28.6861   22.9129 2466961.9   0.33875   0.74154     177.3134  327.3323   76.8112   34.0335   38.3752 2466783.0   0.00002   0.00002
  357.3104  313.6820  -51.9227   28.7156   22.9636 2466961.9   0.34053   0.74111     177.3134  327.4358   76.7417   34.0276   38.3801 2466783.0   0.00000   0.00000
  357.3104  312.6149  -52.4655   28.5041   22.6929 2466961.9   0.33059   0.74253     177.3134  326.6293   77.0677   33.9880   38.3371 2466783.0   0.00001   0.00001
  357.3104  313.0697  -52.2208   28.5951   22.8044 2466961.9   0.33471   0.74208     177.3134  326.9643   76.9302   34.0077   38.3581 2466783.0   0.00006   0.00006
  357.3104  313.5425  -51.9974   28.6929   22.9296 2466961.9   0.33937   0.74120     177.3134  327.3764   76.7918   34.0296   38.3738 2466783.0   0.00004   0.00004
  357.3104  313.6636  -51.9232   28.7217   22.9607 2466961.9   0.34049   0.74114     177.3134  327.4748   76.7562   34.0391   38.3809 2466783.0   0.00006   0.00006
  357.3104  313.1816  -52.1638   28.6188   22.8333 2466961.9   0.33579   0.74203     177.3134  327.0590   76.8977   34.0136   38.3626 2466783.0   0.00006   0.00006
  357.3104  313.1366  -52.1913   28.6072   22.8217 2466961.9   0.33534   0.74203     177.3036  327.0189   76.9029   34.0076   38.3596 2466783.0   0.00005   0.00005
  357.3104  313.2984  -52.1474   28.6385   22.8689 2466961.9   0.33721   0.74134     177.3134  327.2016   76.8664   34.0144   38.3593 2466783.0   0.00007   0.00007
  357.3104  313.5636  -51.9561   28.7118   22.9353 2466961.9   0.33963   0.74151     177.3134  327.4584   76.7940   34.0506   38.3805 2466783.0   0.00004   0.00004
  357.3104  313.7427  -51.6919   28.7531   22.9569 2466961.9   0.33975   0.74348     177.3134  327.2788   76.7105   34.0548   38.4193 2466783.0   0.00005   0.00005
  357.3203  313.6555  -51.8633   28.7248   22.9470 2466961.9   0.33981   0.74206     177.3134  327.3847   76.7543   34.0441   38.3922 2466783.0   0.00001   0.00001
  357.3104  313.3012  -52.0856   28.6425   22.8609 2466961.9   0.33672   0.74197     177.3134  327.1057   76.8580   34.0161   38.3704 2466783.0   0.00006   0.00006
  357.3104  313.5467  -51.9748   28.6929   22.9271 2466961.9   0.33919   0.74144     177.3134  327.3299   76.7858   34.0274   38.3777 2466783.0   0.00006   0.00005
  357.3104  313.1493  -52.1767   28.6133   22.8248 2466961.9   0.33547   0.74209     177.3134  327.0255   76.9082   34.0123   38.3617 2466783.0   0.00003   0.00004
  357.3203  313.4707  -52.0007   28.6813   22.9035 2466961.9   0.33834   0.74178     177.3232  327.2739   76.8204   34.0314   38.3771 2466783.0   0.00003   0.00003
  357.3104  313.4767  -51.9991   28.6797   22.9074 2466961.9   0.33844   0.74168     177.3036  327.2692   76.7996   34.0249   38.3767 2466783.0   0.00005   0.00005
  357.3104  312.9482  -52.2841   28.5722   22.7744 2466961.9   0.33361   0.74221     177.3134  326.8706   76.9690   34.0028   38.3526 2466783.0   0.00004   0.00004
  357.3104  312.8565  -52.3328   28.5531   22.7515 2466961.9   0.33275   0.74232     177.3036  326.8077   76.9892   33.9977   38.3483 2466783.0   0.00002   0.00002
  357.3004  313.1441  -52.1876   28.6112   22.8275 2466961.9   0.33558   0.74192     177.3036  327.0420   76.9003   34.0101   38.3601 2466783.0   0.00000   0.00000
  357.3104  312.3787  -52.5982   28.4598   22.6382 2466961.9   0.32857   0.74264     177.3134  326.4835   77.1416   33.9807   38.3250 2466783.0   0.00003   0.00003
  357.3104  313.5125  -51.9986   28.6874   22.9197 2466961.9   0.33897   0.74149     177.3134  327.3245   76.7992   34.0279   38.3751 2466783.0   0.00004   0.00004
  357.3004  313.5980  -51.9476   28.7169   22.9481 2466961.9   0.34010   0.74139     177.3036  327.4802   76.7739   34.0462   38.3799 2466783.0   0.00006   0.00006
  357.3004  313.5941  -51.9478   28.7038   22.9425 2466961.9   0.33975   0.74147     177.3036  327.3771   76.7621   34.0292   38.3801 2466783.0   0.00005   0.00005
  357.3203  313.6043  -51.9718   28.7036   22.9430 2466961.9   0.33987   0.74109     177.3232  327.4194   76.7814   34.0320   38.3753 2466783.0   0.00003   0.00003
  357.3104  313.3315  -52.0810   28.6515   22.8715 2466961.9   0.33718   0.74179     177.3134  327.1828   76.8533   34.0229   38.3698 2466783.0   0.00005   0.00005
  357.3203  313.1035  -52.2076   28.6039   22.8113 2466961.9   0.33501   0.74211     177.3134  327.0169   76.9259   34.0131   38.3585 2466783.0   0.00006   0.00006
  357.3104  313.4908  -52.0465   28.6806   22.9192 2466961.9   0.33906   0.74099     177.3036  327.3726   76.8037   34.0250   38.3672 2466783.0   0.00001   0.00001
  357.3104  313.4289  -52.0926   28.6667   22.9050 2466961.9   0.33858   0.74092     177.3134  327.3283   76.8311   34.0210   38.3622 2466783.0   0.00001   0.00001
  357.3104  312.4947  -52.5033   28.4855   22.6612 2466961.9   0.32937   0.74300     177.3036  326.5344   77.0976   33.9879   38.3361 2466783.0   0.00007   0.00007
  357.3203  313.2959  -52.1236   28.6396   22.8616 2466961.9   0.33687   0.74159     177.3134  327.1678   76.8670   34.0170   38.3636 2466783.0   0.00004   0.00004
  357.3203  313.4872  -52.0460   28.6777   22.9140 2466961.9   0.33885   0.74106     177.3134  327.3480   76.8115   34.0243   38.3676 2466783.0   0.00003   0.00003
  357.3004  313.4267  -52.0473   28.6741   22.9027 2466961.9   0.33840   0.74148     177.3036  327.3022   76.8214   34.0280   38.3706 2466783.0   0.00004   0.00004
  357.3104  313.4304  -52.0422   28.6733   22.8995 2466961.9   0.33826   0.74150     177.3036  327.2982   76.8206   34.0283   38.3713 2466783.0   0.00003   0.00003
  357.3104  313.4868  -51.9958   28.6891   22.9129 2466961.9   0.33873   0.74171     177.3036  327.3348   76.8047   34.0349   38.3767 2466783.0   0.00006   0.00006
  357.3104  313.6350  -51.7536   28.7342   22.9304 2466961.9   0.33887   0.74362     177.3036  327.2375   76.7423   34.0541   38.4133 2466783.0   0.00006   0.00006
  357.3104  313.0986  -52.1684   28.6089   22.8082 2466961.9   0.33481   0.74260     177.3134  326.9688   76.9231   34.0175   38.3661 2466783.0   0.00006   0.00006
  357.3004  313.0115  -52.2404   28.5909   22.7936 2466961.9   0.33434   0.74224     177.3036  326.9558   76.9444   34.0122   38.3573 2466783.0   0.00002   0.00002
  357.3104  312.8780  -52.2711   28.5677   22.7519 2466961.9   0.33272   0.74294     177.3134  326.7990   76.9906   34.0117   38.3588 2466783.0   0.00000   0.00000
  357.3203  313.6225  -51.8727   28.7462   22.9469 2466961.9   0.34009   0.74209     177.3134  327.5735   76.7918   34.0818   38.3925 2466783.0   0.00001   0.00001
  357.3203  313.4056  -52.0023   28.6683   22.8816 2466961.9   0.33743   0.74225     177.3134  327.1760   76.8278   34.0279   38.3802 2466783.0   0.00005   0.00005
  357.3104  313.3468  -52.0474   28.6610   22.8735 2466961.9   0.33723   0.74212     177.3134  327.1887   76.8508   34.0305   38.3751 2466783.0   0.00000   0.00000
  357.3104  313.3336  -52.0424   28.6573   22.8678 2466961.9   0.33697   0.74226     177.3134  327.1474   76.8514   34.0282   38.3767 2466783.0   0.00005   0.00004
  357.3104  313.3925  -52.0193   28.6650   22.8827 2466961.9   0.33750   0.74216     177.3134  327.1799   76.8300   34.0259   38.3780 2466783.0   0.00000   0.00000
  357.3104  313.2356  -52.1186   28.6336   22.8455 2466961.9   0.33621   0.74207     177.3134  327.0957   76.8821   34.0204   38.3680 2466783.0   0.00005   0.00005
  357.3104  313.5811  -51.9432   28.6985   22.9334 2466961.9   0.33936   0.74170     177.3134  327.3199   76.7710   34.0266   38.3817 2466783.0   0.00006   0.00006
  357.3104  313.3036  -52.0749   28.6450   22.8607 2466961.9   0.33671   0.74214     177.3134  327.1103   76.8573   34.0194   38.3724 2466783.0   0.00002   0.00001
  357.3104  313.0420  -52.1950   28.5954   22.7928 2466961.9   0.33421   0.74265     177.3134  326.9037   76.9374   34.0122   38.3642 2466783.0   0.00000   0.00000
  357.3203  313.6725  -51.8264   28.7887   22.9680 2466961.9   0.34112   0.74208     177.3134  327.8186   76.8054   34.1259   38.3983 2466783.0   0.00004   0.00004
  357.3104  313.1457  -52.1346   28.6172   22.8182 2466961.9   0.33512   0.74257     177.3134  326.9798   76.9056   34.0179   38.3698 2466783.0   0.00005   0.00005
  357.3104  312.9359  -52.2605   28.5730   22.7675 2466961.9   0.33330   0.74273     177.3134  326.8407   76.9699   34.0074   38.3579 2466783.0   0.00007   0.00007
  357.3104  313.6376  -51.9210   28.7164   22.9514 2466961.9   0.34010   0.74148     177.3036  327.4266   76.7548   34.0360   38.3823 2466783.0   0.00006   0.00006
  357.3104  313.6559  -51.8117   28.7286   22.9434 2466961.9   0.33951   0.74271     177.3134  327.3150   76.7450   34.0465   38.4020 2466783.0   0.00001   0.00001
  357.3104  313.7461  -51.8681   28.7360   22.9795 2466961.9   0.34110   0.74132     177.3134  327.4881   76.7255   34.0376   38.3865 2466783.0   0.00006   0.00006
  357.3104  313.5812  -51.9443   28.7027   22.9351 2466961.9   0.33946   0.74159     177.3134  327.3517   76.7757   34.0319   38.3814 2466783.0   0.00001   0.00001
  357.3104  313.6735  -51.8892   28.7231   22.9585 2466961.9   0.34029   0.74156     177.3036  327.4299   76.7401   34.0370   38.3864 2466783.0   0.00000   0.00000
  357.3203  313.4487  -52.0308   28.6700   22.8985 2466961.9   0.33816   0.74158     177.3232  327.2435   76.8235   34.0224   38.3728 2466783.0   0.00004   0.00004
  357.3203  313.6234  -51.9337   28.7110   22.9446 2466961.9   0.33987   0.74150     177.3232  327.4027   76.7738   34.0359   38.3813 2466783.0   0.00005   0.00005
  357.3104  313.2784  -52.1166   28.6373   22.8581 2466961.9   0.33668   0.74185     177.3036  327.1298   76.8613   34.0145   38.3656 2466783.0   0.00005   0.00005
  357.3104  312.7727  -52.3871   28.5350   22.7321 2466961.9   0.33205   0.74233     177.3036  326.7571   77.0147   33.9930   38.3428 2466783.0   0.00004   0.00003
  357.3004  313.0329  -52.1967   28.5939   22.7931 2466961.9   0.33420   0.74266     177.3036  326.9043   76.9301   34.0111   38.3644 2466783.0   0.00001   0.00001
  357.3004  312.7035  -52.3902   28.5301   22.7155 2466961.9   0.33140   0.74265     177.2939  326.7015   77.0297   33.9974   38.3456 2466783.0   0.00006   0.00005
  357.3203  313.6052  -51.9251   28.7032   22.9356 2466961.9   0.33942   0.74178     177.3134  327.3333   76.7649   34.0289   38.3836 2466783.0   0.00006   0.00006
  357.3104  312.0783  -52.7238   28.4030   22.5621 2466961.9   0.32559   0.74330     177.3036  326.2142   77.2187   33.9681   38.3173 2466783.0   0.00003   0.00003
  357.3203  312.5939  -52.4187   28.5034   22.6761 2466961.9   0.32982   0.74328     177.3134  326.5311   77.0696   33.9913   38.3467 2466783.0   0.00004   0.00004
  357.3004  311.7507  -52.8522   28.3479   22.4839 2466961.9   0.32255   0.74407     177.2939  325.9439   77.3044   33.9604   38.3105 2466783.0   0.00007   0.00007
  357.3004  312.3848  -52.5603   28.4643   22.6378 2466961.9   0.32847   0.74299     177.3036  326.4399   77.1279   33.9811   38.3314 2466783.0   0.00001   0.00001
  357.3104  312.8575  -52.3464   28.5510   22.7534 2466961.9   0.33285   0.74219     177.3134  326.8060   76.9960   33.9953   38.3459 2466783.0   0.00003   0.00003
  357.3004  313.4387  -52.0169   28.6760   22.9017 2466961.9   0.33826   0.74172     177.3036  327.2539   76.8128   34.0261   38.3754 2466783.0   0.00002   0.00002
  357.3004  313.6101  -51.9156   28.7132   22.9450 2466961.9   0.33980   0.74170     177.2939  327.3845   76.7528   34.0347   38.3846 2466783.0   0.00004   0.00004
  357.3004  313.1163  -52.1481   28.6138   22.8144 2466961.9   0.33499   0.74263     177.3036  326.9660   76.9078   34.0164   38.3686 2466783.0   0.00002   0.00002
  357.3004  312.9766  -52.2615   28.5824   22.7848 2466961.9   0.33400   0.74222     177.2939  326.9228   76.9477   34.0070   38.3549 2466783.0   0.00002   0.00002
  357.3104  312.8850  -52.3124   28.5592   22.7578 2466961.9   0.33298   0.74242     177.3036  326.8263   76.9797   33.9999   38.3506 2466783.0   0.00004   0.00004
  357.3203  313.1197  -52.1636   28.6041   22.8085 2466961.9   0.33474   0.74250     177.3134  326.9374   76.9108   34.0086   38.3658 2466783.0   0.00002   0.00002
  357.3004  312.9615  -52.2476   28.5809   22.7779 2466961.9   0.33370   0.74260     177.3036  326.8729   76.9564   34.0084   38.3585 2466783.0   0.00005   0.00005
  357.3004  313.2616  -52.1093   28.6388   22.8559 2466961.9   0.33659   0.74200     177.3036  327.1162   76.8658   34.0180   38.3680 2466783.0   0.00003   0.00003
  357.3203  312.3521  -52.5612   28.4506   22.6187 2466961.9   0.32766   0.74344     177.3134  326.3422   77.1381   33.9749   38.3333 2466783.0   0.00008   0.00007
  357.3004  312.3175  -52.5926   28.4514   22.6212 2466961.9   0.32784   0.74310     177.3036  326.3934   77.1471   33.9795   38.3291 2466783.0   0.00000   0.00000
  357.3104  312.4762  -52.4905   28.4777   22.6515 2466961.9   0.32890   0.74336     177.3134  326.4409   77.1007   33.9822   38.3399 2466783.0   0.00008   0.00007
  357.3104  313.5214  -52.0103   28.6832   22.9225 2466961.9   0.33907   0.74127     177.3134  327.3142   76.7935   34.0204   38.3724 2466783.0   0.00002   0.00002
  357.3004  312.5914  -52.4415   28.5076   22.6867 2466961.9   0.33031   0.74287     177.3036  326.5971   77.0676   33.9934   38.3424 2466783.0   0.00006   0.00006
  357.3203  313.4519  -52.0094   28.6708   22.8962 2466961.9   0.33800   0.74185     177.3134  327.2140   76.8123   34.0210   38.3763 2466783.0   0.00001   0.00001
  357.3104  313.6156  -51.9010   28.7523   22.9547 2466961.9   0.34055   0.74172     177.3134  327.6704   76.8034   34.0912   38.3878 2466783.0   0.00003   0.00003
  357.3004  313.6298  -51.8049   28.7244   22.9368 2466961.9   0.33919   0.74296     177.3036  327.2675   76.7407   34.0442   38.4046 2466783.0   0.00001   0.00001
  357.3104  313.3485  -52.0400   28.6538   22.8703 2466961.9   0.33701   0.74224     177.3134  327.1170   76.8412   34.0200   38.3763 2466783.0   0.00000   0.00000
  357.3104  313.6275  -51.8970   28.7131   22.9438 2466961.9   0.33969   0.74182     177.3036  327.3575   76.7510   34.0336   38.3874 2466783.0   0.00001   0.00001
  357.3104  313.4840  -51.9864   28.6814   22.9079 2466961.9   0.33843   0.74183     177.3036  327.2626   76.7957   34.0257   38.3787 2466783.0   0.00002   0.00002
  357.3104  313.4110  -52.0548   28.6624   22.8926 2466961.9   0.33794   0.74150     177.3134  327.2191   76.8268   34.0179   38.3701 2466783.0   0.00006   0.00006
  357.3104  312.5948  -52.4080   28.5050   22.6781 2466961.9   0.32988   0.74347     177.3134  326.5213   77.0660   33.9920   38.3488 2466783.0   0.00005   0.00005
  357.3004  312.3699  -52.5444   28.4638   22.6309 2466961.9   0.32817   0.74328     177.3036  326.4086   77.1302   33.9840   38.3352 2466783.0   0.00004   0.00004
  357.3104  312.0494  -52.6927   28.3978   22.5473 2466961.9   0.32492   0.74397     177.3134  326.0940   77.2255   33.9665   38.3249 2466783.0   0.00007   0.00007
  357.3104  313.5988  -51.9635   28.6956   22.9404 2466961.9   0.33965   0.74122     177.3134  327.3473   76.7640   34.0206   38.3771 2466783.0   0.00005   0.00005
  357.3104  313.1781  -52.1491   28.6192   22.8300 2466961.9   0.33561   0.74214     177.3134  327.0209   76.8973   34.0129   38.3652 2466783.0   0.00004   0.00004
  357.3104  313.4225  -52.0253   28.6710   22.8939 2466961.9   0.33797   0.74177     177.3036  327.2437   76.8185   34.0260   38.3748 2466783.0   0.00005   0.00005
  357.3104  312.3130  -52.5833   28.4519   22.6156 2466961.9   0.32762   0.74328     177.3036  326.3788   77.1507   33.9817   38.3309 2466783.0   0.00000   0.00000
  357.3104  312.4215  -52.5435   28.4637   22.6414 2466961.9   0.32855   0.74300     177.3134  326.4061   77.1187   33.9742   38.3327 2466783.0   0.00001   0.00001
  357.3104  312.3136  -52.6043   28.4457   22.6173 2466961.9   0.32768   0.74304     177.3036  326.3750   77.1474   33.9743   38.3270 2466783.0   0.00000   0.00000
  357.3104  312.9087  -52.3115   28.5596   22.7641 2466961.9   0.33320   0.74219     177.3036  326.8335   76.9702   33.9955   38.3496 2466783.0   0.00004   0.00004
  357.3104  312.8303  -52.3390   28.5489   22.7441 2466961.9   0.33246   0.74240     177.3036  326.7859   76.9965   33.9984   38.3487 2466783.0   0.00006   0.00006
  357.3104  313.0440  -52.2156   28.5930   22.7959 2466961.9   0.33436   0.74232     177.3036  326.9357   76.9312   34.0088   38.3601 2466783.0   0.00006   0.00006
  357.3104  312.9967  -52.2540   28.5825   22.7859 2466961.9   0.33404   0.74229     177.3134  326.9091   76.9537   34.0064   38.3557 2466783.0   0.00003   0.00003
  357.3104  313.0078  -52.2436   28.5822   22.7871 2466961.9   0.33403   0.74231     177.3036  326.8985   76.9402   34.0028   38.3568 2466783.0   0.00001   0.00001
  357.3104  313.7271  -51.9024   28.7228   22.9752 2466961.9   0.34092   0.74097     177.3036  327.4529   76.7201   34.0241   38.3808 2466783.0   0.00001   0.00001
  357.3104  312.2093  -52.6373   28.4267   22.5892 2466961.9   0.32657   0.74347     177.3036  326.2591   77.1757   33.9703   38.3263 2466783.0   0.00007   0.00007
  357.3004  313.6084  -51.9661   28.7007   22.9483 2466961.9   0.33999   0.74108     177.3036  327.3894   76.7565   34.0224   38.3759 2466783.0   0.00001   0.00001
  357.3004  313.5614  -51.9682   28.6942   22.9336 2466961.9   0.33940   0.74138     177.3036  327.3368   76.7700   34.0242   38.3781 2466783.0   0.00006   0.00005
  357.3104  313.0692  -52.2339   28.5945   22.8062 2466961.9   0.33480   0.74189     177.3036  326.9859   76.9259   34.0058   38.3553 2466783.0   0.00005   0.00005
  357.3004  313.2877  -52.1067   28.6371   22.8619 2466961.9   0.33677   0.74180     177.3036  327.1140   76.8520   34.0115   38.3673 2466783.0   0.00005   0.00004
  357.3004  312.9337  -52.3059   28.5647   22.7747 2466961.9   0.33361   0.74209     177.3036  326.8640   76.9613   33.9957   38.3494 2466783.0   0.00003   0.00003
  357.3104  313.6872  -51.9175   28.7193   22.9654 2466961.9   0.34061   0.74112     177.3134  327.4460   76.7427   34.0300   38.3806 2466783.0   0.00001   0.00001
  357.3004  312.8741  -52.3303   28.5536   22.7590 2466961.9   0.33302   0.74228     177.3036  326.8022   76.9793   33.9927   38.3479 2466783.0   0.00007   0.00007
  357.3104  313.7087  -51.8754   28.7262   22.9671 2466961.9   0.34057   0.74153     177.3036  327.4292   76.7260   34.0324   38.3870 2466783.0   0.00007   0.00007
  357.3104  313.4833  -52.0496   28.6743   22.9154 2466961.9   0.33887   0.74106     177.3134  327.3143   76.8079   34.0181   38.3672 2466783.0   0.00001   0.00002
  357.3104  313.0144  -52.2635   28.5829   22.7924 2466961.9   0.33430   0.74203     177.3134  326.9309   76.9488   34.0030   38.3530 2466783.0   0.00002   0.00002
  357.3104  312.0638  -52.6999   28.4034   22.5542 2466961.9   0.32525   0.74368     177.3134  326.1538   77.2272   33.9710   38.3227 2466783.0   0.00001   0.00001
  357.3104  312.2185  -52.6548   28.4292   22.5955 2466961.9   0.32687   0.74306     177.3134  326.3046   77.1846   33.9727   38.3228 2466783.0   0.00004   0.00004
  357.3104  312.7204  -52.4011   28.5264   22.7176 2466961.9   0.33149   0.74252     177.3134  326.6959   77.0364   33.9933   38.3433 2466783.0   0.00001   0.00001
  357.3104  313.3276  -52.1171   28.6441   22.8738 2466961.9   0.33733   0.74150     177.3134  327.2012   76.8539   34.0159   38.3635 2466783.0   0.00006   0.00006
  357.3104  313.5929  -51.9553   28.7041   22.9405 2466961.9   0.33971   0.74140     177.3036  327.3957   76.7674   34.0312   38.3785 2466783.0   0.00004   0.00004
  357.3004  313.0858  -52.1872   28.6006   22.8081 2466961.9   0.33477   0.74244     177.2939  326.9437   76.9073   34.0061   38.3628 2466783.0   0.00007   0.00007
  357.3004  313.4338  -52.0221   28.6696   22.8990 2466961.9   0.33812   0.74175     177.3036  327.2272   76.8085   34.0206   38.3750 2466783.0   0.00000   0.00000
  357.3004  313.7268  -51.9138   28.7257   22.9810 2466961.9   0.34120   0.74084     177.2939  327.4983   76.7158   34.0261   38.3786 2466783.0   0.00007   0.00007
  357.3104  313.3088  -52.0900   28.6438   22.8642 2466961.9   0.33687   0.74188     177.3134  327.1216   76.8572   34.0158   38.3691 2466783.0   0.00003   0.00002
  357.3104  313.0826  -52.2650   28.5922   22.8142 2466961.9   0.33518   0.74148     177.3036  327.0333   76.9238   34.0011   38.3488 2466783.0   0.00002   0.00002
  357.3004  313.6673  -51.9297   28.7154   22.9637 2466961.9   0.34054   0.74102     177.3036  327.4264   76.7404   34.0257   38.3791 2466783.0   0.00003   0.00003
  357.3203  313.4624  -52.0642   28.6683   22.9070 2466961.9   0.33857   0.74114     177.3134  327.3062   76.8157   34.0177   38.3656 2466783.0   0.00006   0.00006
  357.3203  313.7227  -51.9217   28.7231   22.9740 2466961.9   0.34099   0.74088     177.3232  327.4954   76.7417   34.0308   38.3782 2466783.0   0.00005   0.00005
  357.3104  312.7479  -52.3713   28.5321   22.7218 2466961.9   0.33162   0.74277     177.3134  326.7041   77.0247   33.9964   38.3476 2466783.0   0.00006   0.00006
  357.3104  313.3766  -52.1024   28.6526   22.8876 2466961.9   0.33785   0.74124     177.3036  327.2451   76.8332   34.0142   38.3631 2466783.0   0.00002   0.00002
  357.3104  312.7648  -52.4068   28.5298   22.7315 2466961.9   0.33205   0.74217     177.3134  326.7489   77.0225   33.9895   38.3399 2466783.0   0.00004   0.00004
  357.3104  312.6605  -52.4530   28.5095   22.7048 2466961.9   0.33103   0.74236     177.3134  326.6615   77.0523   33.9860   38.3370 2466783.0   0.00002   0.00002
  357.3104  313.2078  -52.1458   28.6242   22.8393 2466961.9   0.33598   0.74200     177.3036  327.0716   76.8827   34.0131   38.3641 2466783.0   0.00002   0.00002
  357.3004  313.5987  -51.9333   28.7251   22.9489 2466961.9   0.34015   0.74147     177.3036  327.5145   76.7794   34.0563   38.3825 2466783.0   0.00000   0.00000
  357.3004  313.2140  -52.1386   28.6290   22.8444 2466961.9   0.33618   0.74192     177.2939  327.0931   76.8745   34.0150   38.3648 2466783.0   0.00004   0.00004
  357.3004  313.4935  -51.9861   28.6856   22.9150 2466961.9   0.33873   0.74178     177.3036  327.2800   76.7937   34.0263   38.3782 2466783.0   0.00007   0.00007
  357.3004  313.5739  -51.9836   28.6997   22.9413 2466961.9   0.33979   0.74102     177.2939  327.4053   76.7672   34.0269   38.3740 2466783.0   0.00006   0.00006
  357.3004  312.6048  -52.4316   28.5096   22.6893 2466961.9   0.33040   0.74301     177.3036  326.5920   77.0626   33.9924   38.3434 2466783.0   0.00006   0.00006
  357.3104  313.4744  -51.9849   28.6773   22.9037 2466961.9   0.33824   0.74201     177.3134  327.2177   76.8020   34.0228   38.3798 2466783.0   0.00005   0.00005
  357.3104  313.8542  -50.6396   28.9001   22.8789 2466961.9   0.33393   0.75567     177.3036  326.3415   76.6021   34.1745   38.6042 2466783.0   0.00005   0.00005
  357.3104  313.4303  -51.9650   28.6768   22.8883 2466961.9   0.33760   0.74249     177.3036  327.1701   76.8097   34.0296   38.3855 2466783.0   0.00004   0.00004
  357.3104  313.1683  -52.1205   28.6179   22.8223 2466961.9   0.33522   0.74259     177.3134  326.9638   76.8941   34.0137   38.3713 2466783.0   0.00006   0.00006
  357.3104  312.5260  -52.4394   28.4942   22.6615 2466961.9   0.32926   0.74352     177.3036  326.4827   77.0823   33.9910   38.3462 2466783.0   0.00001   0.00001
  357.3104  312.7727  -52.3331   28.5412   22.7251 2466961.9   0.33169   0.74304     177.3036  326.6979   77.0111   33.9994   38.3527 2466783.0   0.00007   0.00007
  357.3104  313.1385  -52.1441   28.6108   22.8157 2466961.9   0.33499   0.74254     177.3134  326.9380   76.9040   34.0099   38.3683 2466783.0   0.00002   0.00002
  357.3104  312.2898  -52.5645   28.4429   22.6032 2466961.9   0.32703   0.74374     177.3134  326.2608   77.1532   33.9750   38.3360 2466783.0   0.00001   0.00001
  357.3104  312.6106  -52.4122   28.5092   22.6844 2466961.9   0.33016   0.74321     177.3036  326.5705   77.0583   33.9932   38.3468 2466783.0   0.00001   0.00001
  357.3104  313.3079  -52.0797   28.6428   22.8619 2466961.9   0.33674   0.74202     177.3036  327.1088   76.8476   34.0146   38.3709 2466783.0   0.00003   0.00003
  357.3104  312.2835  -52.5736   28.4433   22.6033 2466961.9   0.32706   0.74366     177.3036  326.2857   77.1514   33.9760   38.3343 2466783.0   0.00001   0.00001
  357.3104  313.0308  -52.2019   28.5905   22.7892 2466961.9   0.33405   0.74267     177.3036  326.8824   76.9317   34.0072   38.3632 2466783.0   0.00001   0.00001
  357.3104  313.3780  -52.0263   28.6597   22.8781 2466961.9   0.33729   0.74212     177.3036  327.1492   76.8256   34.0204   38.3770 2466783.0   0.00006   0.00006
  357.3004  313.6270  -51.8358   28.7177   22.9386 2466961.9   0.33930   0.74260     177.3036  327.2638   76.7415   34.0354   38.3988 2466783.0   0.00002   0.00002
  357.3104  312.7188  -52.3722   28.5292   22.7133 2466961.9   0.33127   0.74286     177.3134  326.6609   77.0346   33.9965   38.3487 2466783.0   0.00005   0.00005
  357.3004  311.7198  -52.8203   28.3426   22.4684 2466961.9   0.32185   0.74463     177.3036  325.8354   77.3109   33.9610   38.3186 2466783.0   0.00005   0.00005
  357.3104  313.6601  -51.9214   28.7142   22.9569 2466961.9   0.34027   0.74131     177.3036  327.4130   76.7433   34.0280   38.3810 2466783.0   0.00005   0.00005
  357.3104  313.7239  -51.8435   28.7325   22.9684 2466961.9   0.34056   0.74180     177.3036  327.4182   76.7199   34.0363   38.3920 2466783.0   0.00006   0.00005
  357.3004  313.1908  -52.1902   28.6131   22.8412 2466961.9   0.33608   0.74153     177.3036  327.0572   76.8839   34.0010   38.3568 2466783.0   0.00000   0.00000
  357.3004  313.0156  -52.2791   28.5783   22.7968 2466961.9   0.33445   0.74176     177.3036  326.9256   76.9370   33.9945   38.3498 2466783.0   0.00001   0.00001
  357.3004  312.4358  -52.4925   28.4740   22.6429 2466961.9   0.32854   0.74347     177.3036  326.3914   77.1050   33.9811   38.3412 2466783.0   0.00002   0.00002
  357.3104  313.1031  -52.1756   28.5991   22.8073 2466961.9   0.33469   0.74251     177.3134  326.9075   76.9123   34.0036   38.3645 2466783.0   0.00005   0.00005
  357.3104  313.3535  -52.0460   28.6519   22.8719 2466961.9   0.33707   0.74216     177.3036  327.1259   76.8314   34.0163   38.3748 2466783.0   0.00002   0.00002
  357.3004  313.5856  -51.9923   28.7010   22.9464 2466961.9   0.34002   0.74085     177.3036  327.4319   76.7718   34.0278   38.3721 2466783.0   0.00004   0.00004
  357.2905  313.6134  -51.7088   28.7329   22.9232 2466961.9   0.33840   0.74423     177.2939  327.1349   76.7288   34.0518   38.4228 2466783.0   0.00001   0.00001
  357.3104  313.5788  -51.7981   28.7103   22.9138 2466961.9   0.33821   0.74356     177.3134  327.1262   76.7563   34.0372   38.4085 2466783.0   0.00004   0.00005
  357.3104  313.6261  -51.8285   28.7120   22.9321 2466961.9   0.33899   0.74276     177.3134  327.2171   76.7434   34.0317   38.4006 2466783.0   0.00002   0.00002
  357.2905  313.3927  -52.0034   28.6664   22.8868 2466961.9   0.33757   0.74228     177.2939  327.1562   76.8095   34.0217   38.3805 2466783.0   0.00002   0.00002
  357.3004  313.5292  -51.9545   28.6915   22.9217 2466961.9   0.33889   0.74186     177.2939  327.2741   76.7722   34.0240   38.3817 2466783.0   0.00003   0.00003
  357.3104  313.1954  -52.1653   28.6120   22.8349 2466961.9   0.33577   0.74188     177.3134  327.0136   76.8850   34.0019   38.3616 2466783.0   0.00001   0.00001
  357.3004  311.9334  -52.7221   28.3811   22.5195 2466961.9   0.32382   0.74438     177.3036  325.9844   77.2505   33.9650   38.3252 2466783.0   0.00005   0.00005
  357.2905  313.2610  -52.1136   28.6365   22.8587 2466961.9   0.33667   0.74187     177.2939  327.1021   76.8553   34.0121   38.3670 2466783.0   0.00001   0.00001
  357.2905  311.6722  -52.8526   28.3341   22.4620 2466961.9   0.32161   0.74461     177.2939  325.8125   77.3177   33.9565   38.3148 2466783.0   0.00005   0.00005
  357.2905  313.4632  -52.0326   28.6755   22.9138 2466961.9   0.33873   0.74125     177.2939  327.2845   76.7955   34.0181   38.3710 2466783.0   0.00007   0.00006
  357.3104  312.6650  -52.3908   28.5112   22.6960 2466961.9   0.33052   0.74309     177.3134  326.5477   77.0408   33.9846   38.3482 2466783.0   0.00004   0.00004
  357.3004  312.6595  -52.4269   28.5120   22.7039 2466961.9   0.33092   0.74264     177.3036  326.6199   77.0415   33.9849   38.3415 2466783.0   0.00001   0.00001
  357.2905  313.4809  -51.9985   28.6819   22.9153 2466961.9   0.33873   0.74164     177.2939  327.2810   76.7877   34.0230   38.3766 2466783.0   0.00002   0.00002
  357.3004  313.5457  -51.9223   28.7097   22.9273 2466961.9   0.33918   0.74211     177.3036  327.3664   76.7838   34.0470   38.3874 2466783.0   0.00003   0.00003
  357.3104  313.6049  -51.9288   28.7272   22.9475 2466961.9   0.34012   0.74154     177.3134  327.5147   76.7880   34.0590   38.3830 2466783.0   0.00003   0.00003
  357.3004  313.5117  -51.8570   28.6995   22.9041 2466961.9   0.33797   0.74322     177.2939  327.1515   76.7688   34.0361   38.4008 2466783.0   0.00000   0.00000
  357.3004  313.6108  -51.8724   28.7120   22.9380 2466961.9   0.33936   0.74225     177.2939  327.2939   76.7428   34.0317   38.3926 2466783.0   0.00002   0.00002
  357.3004  313.3303  -52.0524   28.6481   22.8685 2466961.9   0.33692   0.74220     177.3036  327.0977   76.8356   34.0147   38.3749 2466783.0   0.00001   0.00001
  357.3004  312.0393  -52.6915   28.4000   22.5481 2466961.9   0.32496   0.74394     177.2939  326.1114   77.2162   33.9677   38.3251 2466783.0   0.00003   0.00003
  357.3004  311.9138  -52.7591   28.3739   22.5185 2466961.9   0.32381   0.74397     177.3036  325.9988   77.2572   33.9607   38.3195 2466783.0   0.00005   0.00004
  357.3004  313.0739  -52.2134   28.5944   22.8071 2466961.9   0.33475   0.74209     177.3036  326.9307   76.9175   34.0011   38.3588 2466783.0   0.00005   0.00005
  357.3004  312.2858  -52.5805   28.4421   22.6077 2466961.9   0.32722   0.74351     177.3036  326.2867   77.1476   33.9729   38.3330 2466783.0   0.00002   0.00002
  357.3004  312.9190  -52.2657   28.5634   22.7636 2466961.9   0.33306   0.74267     177.3036  326.7765   76.9582   33.9963   38.3577 2466783.0   0.00004   0.00004
  357.3004  313.1900  -52.1299   28.6195   22.8333 2466961.9   0.33565   0.74226     177.3036  326.9940   76.8794   34.0083   38.3681 2466783.0   0.00005   0.00005
  357.3104  312.0205  -52.6894   28.3923   22.5373 2466961.9   0.32449   0.74421     177.3036  326.0446   77.2239   33.9641   38.3267 2466783.0   0.00005   0.00005
  357.3004  310.9020  -53.2303   28.1869   22.2822 2466961.9   0.31445   0.74541     177.3036  325.1575   77.5348   33.9198   38.2850 2466783.0   0.00002   0.00002
  357.3004  311.9036  -52.7889   28.3660   22.5185 2466961.9   0.32380   0.74368     177.3036  325.9829   77.2586   33.9517   38.3144 2466783.0   0.00004   0.00004
  357.3004  310.4601  -53.4261   28.1160   22.1847 2466961.9   0.31054   0.74606     177.3036  324.8324   77.6602   33.9118   38.2712 2466783.0   0.00007   0.00007
  357.3004  312.1594  -52.6972   28.4130   22.5850 2466961.9   0.32644   0.74300     177.3036  326.2533   77.1892   33.9625   38.3181 2466783.0   0.00001   0.00001
  357.3004  312.8586  -52.3421   28.5498   22.7555 2466961.9   0.33289   0.74213     177.3036  326.8008   76.9835   33.9924   38.3467 2466783.0   0.00006   0.00005
  357.3004  313.0858  -52.2194   28.5947   22.8114 2466961.9   0.33493   0.74194     177.3036  326.9617   76.9134   34.0011   38.3573 2466783.0   0.00005   0.00005
  357.2905  311.9975  -52.7297   28.3865   22.5424 2466961.9   0.32471   0.74379     177.2939  326.0612   77.2227   33.9572   38.3203 2466783.0   0.00006   0.00006
  357.2905  313.4576  -52.0592   28.6666   22.9135 2466961.9   0.33873   0.74104     177.2939  327.2655   76.7937   34.0082   38.3664 2466783.0   0.00001   0.00000
  357.3004  313.6736  -51.9752   28.7108   22.9710 2466961.9   0.34093   0.74038     177.3036  327.4899   76.7413   34.0212   38.3705 2466783.0   0.00006   0.00005
  357.3104  313.7202  -51.8665   28.7265   22.9689 2466961.9   0.34061   0.74151     177.3134  327.4109   76.7263   34.0309   38.3883 2466783.0   0.00000   0.00000
  357.2905  312.6874  -52.4006   28.5178   22.7119 2466961.9   0.33117   0.74274     177.2939  326.6151   77.0223   33.9828   38.3446 2466783.0   0.00004   0.00004
  357.3104  313.2645  -52.1299   28.6289   22.8536 2466961.9   0.33648   0.74178     177.3036  327.0906   76.8608   34.0070   38.3640 2466783.0   0.00001   0.00001
  357.3104  313.3341  -52.1321   28.6395   22.8764 2466961.9   0.33742   0.74121     177.3134  327.1789   76.8499   34.0066   38.3600 2466783.0   0.00001   0.00001
  357.3104  313.7466  -51.9045   28.7337   22.9846 2466961.9   0.34140   0.74078     177.3134  327.5548   76.7293   34.0376   38.3800 2466783.0   0.00002   0.00001
  357.3104  313.8221  -51.5098   28.7824   22.9607 2466961.9   0.33942   0.74516     177.3036  327.1709   76.6648   34.0686   38.4482 2466783.0   0.00003   0.00003
  357.2905  313.6237  -51.9023   28.7088   22.9482 2466961.9   0.33980   0.74168     177.2939  327.3280   76.7367   34.0247   38.3866 2466783.0   0.00005   0.00005
  357.3104  313.6176  -51.9151   28.7050   22.9411 2466961.9   0.33958   0.74167     177.3134  327.3208   76.7569   34.0262   38.3849 2466783.0   0.00005   0.00004
  357.3104  312.7645  -52.3565   28.5326   22.7240 2466961.9   0.33163   0.74273     177.3036  326.6795   77.0096   33.9910   38.3490 2466783.0   0.00003   0.00003
  357.3004  313.9076  -51.2551   28.8268   22.9640 2466961.9   0.33889   0.74769     177.3036  327.0022   76.6219   34.0938   38.4900 2466783.0   0.00005   0.00005
  357.3004  312.3161  -52.5818   28.4470   22.6175 2466961.9   0.32763   0.74333     177.2939  326.3415   77.1345   33.9724   38.3309 2466783.0   0.00007   0.00007
  357.3004  312.4414  -52.5963   28.4622   22.6582 2466961.9   0.32930   0.74220     177.3036  326.5151   77.1090   33.9687   38.3219 2466783.0   0.00006   0.00006
  357.3004  313.5916  -51.8099   28.7159   22.9242 2466961.9   0.33866   0.74320     177.2939  327.1937   76.7432   34.0380   38.4051 2466783.0   0.00003   0.00003
  357.3104  313.2164  -52.1927   28.6152   22.8461 2466961.9   0.33630   0.74134     177.3036  327.0935   76.8787   34.0006   38.3549 2466783.0   0.00000   0.00000
  357.3004  312.9095  -52.3015   28.5604   22.7660 2466961.9   0.33324   0.74231     177.3036  326.8095   76.9663   33.9939   38.3514 2466783.0   0.00000   0.00000
  357.3004  312.0726  -52.7454   28.3957   22.5649 2466961.9   0.32567   0.74305     177.3036  326.1862   77.2145   33.9577   38.3137 2466783.0   0.00003   0.00003
  357.3203  312.2150  -52.6413   28.4220   22.5869 2466961.9   0.32645   0.74337     177.3134  326.2382   77.1778   33.9664   38.3257 2466783.0   0.00001   0.00001
  357.3004  312.9479  -52.3324   28.5650   22.7830 2466961.9   0.33398   0.74152     177.2939  326.9104   76.9550   33.9908   38.3431 2466783.0   0.00006   0.00006
  357.2905  310.9950  -53.2095   28.2088   22.3120 2466961.9   0.31571   0.74497     177.2939  325.3038   77.5114   33.9263   38.2835 2466783.0   0.00007   0.00007
  357.2905  312.3913  -52.5357   28.4642   22.6382 2466961.9   0.32841   0.74331     177.2939  326.4022   77.1108   33.9776   38.3356 2466783.0   0.00007   0.00007
  357.2905  312.4720  -52.5259   28.4786   22.6627 2466961.9   0.32940   0.74267     177.2939  326.5013   77.0923   33.9783   38.3329 2466783.0   0.00006   0.00006
  357.2905  313.2681  -52.1131   28.6375   22.8609 2466961.9   0.33676   0.74185     177.2939  327.1167   76.8529   34.0128   38.3668 2466783.0   0.00002   0.00002
  357.3203  313.4032  -52.0698   28.6533   22.8867 2466961.9   0.33771   0.74158     177.3134  327.1946   76.8258   34.0111   38.3679 2466783.0   0.00007   0.00007
  357.3104  313.4979  -51.9872   28.6833   22.9125 2466961.9   0.33863   0.74178     177.3134  327.2839   76.7983   34.0273   38.3783 2466783.0   0.00004   0.00004
  357.3104  311.8029  -52.7999   28.3516   22.4865 2466961.9   0.32254   0.74437     177.3134  325.8694   77.2940   33.9561   38.3179 2466783.0   0.00000   0.00000
  357.3004  311.7036  -52.8246   28.3368   22.4631 2466961.9   0.32160   0.74472     177.3036  325.7832   77.3123   33.9552   38.3185 2466783.0   0.00003   0.00003
  357.3004  311.9183  -52.7511   28.3715   22.5175 2466961.9   0.32372   0.74409     177.2939  325.9705   77.2449   33.9552   38.3204 2466783.0   0.00000   0.00000
  357.3004  311.9782  -52.7127   28.3855   22.5310 2466961.9   0.32426   0.74418     177.3036  326.0184   77.2352   33.9624   38.3247 2466783.0   0.00004   0.00004
  357.2407  313.5582  -51.9797   28.6641   22.9426 2466961.8   0.33935   0.74115     177.2450  327.0846   76.6872   33.9640   38.3742 2466782.9   0.00004   0.00004
  357.3104  312.0791  -52.6813   28.3969   22.5528 2466961.9   0.32506   0.74381     177.3036  326.0760   77.2040   33.9577   38.3251 2466783.0   0.00004   0.00004
  357.2805  311.5354  -52.9369   28.3052   22.4351 2466961.8   0.32054   0.74443     177.2841  325.7076   77.3468   33.9437   38.3061 2466783.0   0.00002   0.00002
  357.2905  312.3398  -52.5678   28.4485   22.6249 2466961.9   0.32786   0.74327     177.2939  326.3287   77.1208   33.9679   38.3324 2466783.0   0.00002   0.00002
  357.3104  313.4174  -52.1205   28.6495   22.9005 2466961.9   0.33833   0.74069     177.3036  327.2597   76.8165   34.0014   38.3574 2466783.0   0.00001   0.00001
  357.2805  313.6056  -51.9740   28.7007   22.9549 2466961.8   0.34022   0.74083     177.2841  327.3841   76.7411   34.0155   38.3738 2466783.0   0.00005   0.00005
  357.2905  313.6751  -51.9359   28.7101   22.9680 2466961.9   0.34065   0.74094     177.2939  327.3966   76.7235   34.0144   38.3773 2466783.0   0.00006   0.00006
  357.3004  311.8409  -52.8435   28.3502   22.5067 2466961.9   0.32335   0.74343     177.3036  325.9457   77.2767   33.9441   38.3075 2466783.0   0.00006   0.00006
  357.2905  312.7311  -52.3878   28.5233   22.7232 2466961.9   0.33159   0.74253     177.2939  326.6403   77.0079   33.9804   38.3446 2466783.0   0.00000   0.00000
  357.2905  313.0463  -52.2362   28.5858   22.8036 2466961.9   0.33460   0.74206     177.2841  326.9104   76.9083   33.9930   38.3556 2466783.0   0.00004   0.00004
  357.3004  313.4468  -52.0407   28.6639   22.9036 2466961.9   0.33829   0.74147     177.2939  327.2201   76.7944   34.0089   38.3704 2466783.0   0.00005   0.00005
  357.2805  313.3197  -52.0970   28.6414   22.8766 2466961.8   0.33728   0.74164     177.2841  327.1165   76.8233   34.0026   38.3666 2466783.0   0.00004   0.00004
  357.3104  313.2529  -52.1633   28.6192   22.8526 2466961.9   0.33646   0.74149     177.3134  327.0610   76.8689   33.9971   38.3586 2466783.0   0.00003   0.00003
  357.3004  313.1263  -52.2874   28.5880   22.8312 2466961.9   0.33581   0.74089     177.3036  327.0428   76.9028   33.9848   38.3424 2466783.0   0.00007   0.00007
  357.3004  312.6071  -52.4609   28.4954   22.6902 2466961.9   0.33037   0.74262     177.3036  326.5527   77.0513   33.9756   38.3382 2466783.0   0.00002   0.00001
  357.3004  312.7881  -52.3883   28.5302   22.7379 2466961.9   0.33219   0.74208     177.2939  326.7133   76.9947   33.9793   38.3414 2466783.0   0.00005   0.00005
  357.3004  311.7729  -52.8868   28.3366   22.4922 2466961.9   0.32281   0.74350     177.3036  325.9025   77.2970   33.9402   38.3030 2466783.0   0.00005   0.00005
  357.2905  312.1192  -52.7139   28.4047   22.5776 2466961.9   0.32612   0.74305     177.2841  326.2061   77.1845   33.9551   38.3164 2466783.0   0.00004   0.00004
  357.3104  312.7984  -52.4192   28.5249   22.7410 2466961.9   0.33237   0.74180     177.3036  326.7445   76.9995   33.9749   38.3355 2466783.0   0.00006   0.00006
  357.3004  313.4020  -52.0994   28.6514   22.8966 2466961.9   0.33812   0.74105     177.2939  327.2213   76.8119   34.0027   38.3618 2466783.0   0.00003   0.00003
  357.3004  313.4730  -52.0459   28.6687   22.9132 2466961.9   0.33870   0.74120     177.3036  327.2560   76.7965   34.0094   38.3681 2466783.0   0.00006   0.00006
  357.3104  313.4416  -52.0803   28.6547   22.9024 2466961.9   0.33830   0.74098     177.3036  327.2296   76.8039   34.0022   38.3636 2466783.0   0.00006   0.00006
  357.2805  313.5727  -52.0044   28.6906   22.9473 2466961.8   0.33996   0.74072     177.2743  327.3730   76.7435   34.0104   38.3698 2466782.9   0.00004   0.00004
  357.3104  312.9259  -52.3562   28.5491   22.7727 2466961.9   0.33355   0.74163     177.3134  326.8236   76.9676   33.9785   38.3405 2466783.0   0.00007   0.00007
  357.2905  312.6702  -52.5196   28.5000   22.7215 2466961.9   0.33172   0.74140     177.2939  326.7085   77.0326   33.9666   38.3236 2466783.0   0.00006   0.00006
  357.3004  313.3244  -52.1378   28.6362   22.8766 2466961.9   0.33739   0.74116     177.2939  327.1640   76.8359   34.0004   38.3589 2466783.0   0.00002   0.00002
  357.3004  313.2946  -52.1598   28.6285   22.8695 2466961.9   0.33714   0.74110     177.2939  327.1443   76.8443   33.9976   38.3565 2466783.0   0.00001   0.00001
  357.2805  312.3878  -52.5912   28.4557   22.6470 2466961.8   0.32878   0.74246     177.2841  326.4360   77.1046   33.9650   38.3252 2466783.0   0.00006   0.00006
  357.2905  312.4045  -52.6061   28.4562   22.6512 2466961.9   0.32898   0.74222     177.2841  326.4666   77.1046   33.9626   38.3212 2466783.0   0.00001   0.00001
  357.3004  313.5646  -51.9541   28.6905   22.9309 2466961.9   0.33920   0.74154     177.2939  327.2757   76.7559   34.0155   38.3800 2466783.0   0.00005   0.00005
  357.2805  313.3060  -52.1277   28.6383   22.8768 2466961.8   0.33737   0.74132     177.2743  327.1574   76.8250   34.0018   38.3614 2466782.9   0.00002   0.00002
  357.3004  312.1165  -52.7688   28.3966   22.5809 2466961.9   0.32631   0.74238     177.3036  326.2354   77.2030   33.9488   38.3068 2466783.0   0.00001   0.00001
  357.3104  313.4434  -52.0991   28.6556   22.9062 2466961.9   0.33852   0.74074     177.3134  327.2582   76.8146   34.0033   38.3602 2466783.0   0.00003   0.00003
  357.2905  313.4055  -52.0628   28.6622   22.8984 2466961.9   0.33817   0.74139     177.2939  327.2366   76.8114   34.0147   38.3687 2466783.0   0.00001   0.00001
  357.2805  313.4833  -52.0225   28.6842   22.9237 2466961.8   0.33914   0.74123     177.2841  327.3382   76.7845   34.0229   38.3717 2466783.0   0.00002   0.00002
  357.3004  313.4975  -51.9940   28.6768   22.9143 2466961.9   0.33862   0.74163     177.2939  327.2322   76.7779   34.0127   38.3762 2466783.0   0.00003   0.00003
  357.2805  313.0014  -52.2606   28.5799   22.7966 2466961.8   0.33436   0.74195     177.2743  326.9032   76.9161   33.9929   38.3533 2466782.9   0.00004   0.00004
  357.3104  312.8413  -52.3482   28.5375   22.7448 2466961.9   0.33241   0.74239     177.3134  326.7154   76.9880   33.9826   38.3468 2466783.0   0.00006   0.00006
  357.2905  313.5273  -52.0271   28.6801   22.9319 2466961.9   0.33941   0.74097     177.2939  327.3295   76.7718   34.0114   38.3687 2466783.0   0.00006   0.00006
  357.2905  313.4051  -52.0348   28.6606   22.8933 2466961.9   0.33786   0.74183     177.2939  327.1596   76.8050   34.0103   38.3737 2466783.0   0.00006   0.00006
  357.3104  312.9911  -52.2702   28.5679   22.7822 2466961.9   0.33380   0.74219     177.3134  326.8243   76.9438   33.9883   38.3530 2466783.0   0.00003   0.00004
  357.2805  313.2639  -52.1132   28.6340   22.8616 2466961.8   0.33673   0.74182     177.2841  327.0806   76.8420   34.0053   38.3667 2466783.0   0.00001   0.00001
  357.2905  312.3360  -52.5551   28.4524   22.6230 2466961.9   0.32778   0.74336     177.2841  326.3287   77.1183   33.9712   38.3344 2466783.0   0.00004   0.00004
  357.2905  312.2254  -52.5984   28.4307   22.5940 2466961.9   0.32665   0.74368     177.2939  326.2163   77.1539   33.9677   38.3327 2466783.0   0.00002   0.00002
  357.3004  313.5005  -52.0344   28.6730   22.9203 2466961.9   0.33896   0.74115     177.3036  327.2775   76.7869   34.0095   38.3689 2466783.0   0.00007   0.00007
  357.3004  313.2253  -52.1062   28.6240   22.8405 2466961.9   0.33586   0.74232     177.2939  326.9943   76.8582   34.0049   38.3702 2466783.0   0.00002   0.00002
  357.3004  312.3510  -52.5456   28.4508   22.6218 2466961.9   0.32770   0.74344     177.3036  326.2977   77.1242   33.9696   38.3360 2466783.0   0.00005   0.00004
  357.2905  312.1478  -52.6665   28.4151   22.5802 2466961.9   0.32618   0.74334     177.2841  326.2052   77.1752   33.9623   38.3237 2466783.0   0.00005   0.00004
  357.2905  313.5012  -52.1308   28.6623   22.9353 2466961.9   0.33973   0.73976     177.2939  327.3871   76.7843   33.9966   38.3509 2466783.0   0.00005   0.00005
  357.2905  311.7947  -52.8714   28.3399   22.4992 2466961.9   0.32304   0.74342     177.2939  325.9084   77.2798   33.9378   38.3046 2466783.0   0.00003   0.00003
  357.2905  313.7856  -51.8916   28.7265   22.9969 2466961.9   0.34167   0.74055     177.2939  327.4734   76.6842   34.0130   38.3798 2466783.0   0.00007   0.00006
  357.2706  313.0877  -52.3284   28.5869   22.8364 2466961.8   0.33609   0.74041     177.2645  327.0953   76.8916   33.9821   38.3357 2466782.9   0.00002   0.00002
  357.2805  313.7722  -51.9286   28.7352   23.0052 2466961.8   0.34220   0.74010     177.2841  327.5942   76.6971   34.0243   38.3732 2466783.0   0.00001   0.00001
  357.2905  313.7583  -51.9580   28.7145   22.9957 2466961.9   0.34177   0.74000     177.2939  327.5017   76.6963   34.0048   38.3690 2466783.0   0.00001   0.00001
  357.2905  313.8993  -51.8967   28.7445   23.0351 2466961.9   0.34324   0.73964     177.2939  327.6212   76.6560   34.0097   38.3723 2466783.0   0.00004   0.00004
  357.2905  312.6663  -52.4976   28.4998   22.7166 2466961.9   0.33145   0.74164     177.2841  326.6578   77.0239   33.9641   38.3274 2466783.0   0.00001   0.00001
  357.2905  311.9306  -52.8358   28.3618   22.5355 2466961.9   0.32448   0.74284     177.2841  326.0579   77.2363   33.9387   38.3038 2466783.0   0.00004   0.00004
  357.2905  312.6689  -52.5010   28.4983   22.7174 2466961.9   0.33148   0.74161     177.2939  326.6542   77.0280   33.9635   38.3271 2466783.0   0.00000   0.00001
  357.2706  311.9259  -52.8836   28.3641   22.5494 2466961.8   0.32513   0.74224     177.2743  326.1523   77.2382   33.9384   38.2948 2466782.9   0.00006   0.00006
  357.2805  312.2646  -52.7785   28.4176   22.6343 2466961.8   0.32848   0.74111     177.2841  326.4551   77.1495   33.9418   38.2967 2466783.0   0.00005   0.00005
  357.3004  312.0591  -52.8064   28.3792   22.5667 2466961.9   0.32572   0.74236     177.3036  326.1539   77.2144   33.9376   38.3028 2466783.0   0.00001   0.00001
  357.2905  311.6826  -53.0244   28.3115   22.4882 2466961.9   0.32273   0.74230     177.2841  325.9484   77.3157   33.9231   38.2815 2466783.0   0.00001   0.00001
  357.2805  313.8443  -51.9737   28.7332   23.0313 2466961.8   0.34328   0.73901     177.2743  327.6814   76.6666   34.0062   38.3606 2466782.9   0.00004   0.00004
  357.3004  312.7051  -52.4962   28.5039   22.7251 2466961.9   0.33182   0.74149     177.3036  326.7005   77.0273   33.9664   38.3263 2466783.0   0.00006   0.00006
  357.3104  312.7357  -52.5244   28.5032   22.7347 2466961.9   0.33225   0.74093     177.3134  326.7456   77.0292   33.9610   38.3194 2466783.0   0.00004   0.00004
  357.2706  311.5812  -52.9824   28.3048   22.4581 2466961.8   0.32145   0.74347     177.2743  325.7791   77.3290   33.9292   38.2945 2466782.9   0.00000   0.00000
  357.3104  313.1348  -52.2346   28.5919   22.8231 2466961.9   0.33537   0.74143     177.3036  326.9771   76.8962   33.9880   38.3516 2466783.0   0.00005   0.00005
  357.2905  312.7994  -52.3679   28.5325   22.7412 2466961.9   0.33226   0.74224     177.2841  326.7003   76.9791   33.9777   38.3445 2466783.0   0.00003   0.00003
  357.2905  313.2927  -52.1254   28.6304   22.8671 2466961.9   0.33694   0.74157     177.2939  327.0767   76.8382   33.9965   38.3630 2466783.0   0.00005   0.00005
  357.2805  313.4852  -51.8697   28.7798   22.9329 2466961.8   0.33992   0.74271     177.2743  327.7999   76.8463   34.1459   38.3996 2466782.9   0.00002   0.00002
  357.2905  313.0715  -52.2308   28.5860   22.8095 2466961.9   0.33480   0.74196     177.2939  326.8938   76.9039   33.9877   38.3554 2466783.0   0.00005   0.00005
  357.3104  313.2180  -52.2039   28.6061   22.8453 2466961.9   0.33621   0.74124     177.3036  327.0448   76.8705   33.9884   38.3528 2466783.0   0.00001   0.00001
  357.2109  313.4262  -52.1878   28.6270   22.9366 2466961.8   0.33950   0.73932     177.2157  327.1677   76.7167   33.9414   38.3422 2466782.9   0.00001   0.00001
  357.2606  312.2926  -52.7300   28.4262   22.6420 2466961.8   0.32867   0.74128     177.2548  326.4364   77.1137   33.9397   38.3034 2466782.9   0.00008   0.00007
  357.2606  313.1692  -52.3327   28.5924   22.8638 2466961.8   0.33714   0.73970     177.2645  327.1625   76.8612   33.9715   38.3307 2466782.9   0.00000   0.00000
  357.2706  312.5012  -52.7527   28.4551   22.7075 2466961.8   0.33143   0.73951     177.2743  326.7430   77.0804   33.9389   38.2884 2466782.9   0.00001   0.00000
  357.2706  313.4659  -52.2947   28.6380   22.9500 2466961.8   0.34059   0.73789     177.2743  327.4995   76.7868   33.9706   38.3219 2466782.9   0.00001   0.00001
  357.2805  312.3520  -52.8604   28.4218   22.6729 2466961.8   0.33016   0.73940     177.2841  326.6661   77.1341   33.9313   38.2767 2466783.0   0.00006   0.00006
  357.2706  313.2356  -52.4416   28.5944   22.8972 2466961.8   0.33875   0.73779     177.2645  327.3913   76.8598   33.9628   38.3064 2466782.9   0.00001   0.00001
  357.2905  312.0199  -52.9125   28.3696   22.5750 2466961.9   0.32620   0.74117     177.2939  326.2786   77.2301   33.9330   38.2850 2466783.0   0.00006   0.00006
  357.2606  311.8738  -52.9605   28.3493   22.5476 2466961.8   0.32510   0.74157     177.2645  326.1659   77.2483   33.9274   38.2830 2466782.9   0.00003   0.00003
  357.3004  312.1662  -52.8258   28.3951   22.6034 2466961.9   0.32726   0.74129     177.2939  326.3483   77.1858   33.9365   38.2932 2466783.0   0.00000   0.00000
  357.2706  313.1713  -52.3870   28.5922   22.8702 2466961.8   0.33757   0.73901     177.2645  327.2703   76.8733   33.9738   38.3203 2466782.9   0.00002   0.00002
  357.2606  313.7093  -52.0948   28.7061   23.0104 2466961.8   0.34272   0.73840     177.2645  327.6762   76.7069   33.9993   38.3454 2466782.9   0.00001   0.00001
  357.2805  313.9760  -51.8628   28.7658   23.0614 2466961.8   0.34424   0.73926     177.2743  327.7385   76.6223   34.0169   38.3739 2466782.9   0.00006   0.00006
  357.2706  313.5181  -52.2222   28.6617   22.9605 2466961.8   0.34096   0.73838     177.2743  327.5427   76.7760   33.9875   38.3323 2466782.9   0.00003   0.00003
  357.3004  313.4663  -52.1735   28.6513   22.9259 2466961.9   0.33944   0.73953     177.2939  327.3741   76.7991   33.9910   38.3446 2466783.0   0.00005   0.00005
  357.3104  313.5521  -52.1191   28.6670   22.9428 2466961.9   0.34002   0.73962     177.3134  327.4106   76.7844   33.9966   38.3507 2466783.0   0.00005   0.00005
  357.3104  312.9476  -52.4731   28.5413   22.7954 2466961.9   0.33468   0.73989     177.3134  327.0061   76.9720   33.9685   38.3178 2466783.0   0.00003   0.00003
  357.2606  312.9032  -52.5312   28.5386   22.8074 2466961.8   0.33523   0.73917     177.2645  327.0703   76.9526   33.9609   38.3081 2466782.9   0.00003   0.00003
  357.2606  312.8823  -52.4640   28.5443   22.7925 2466961.8   0.33452   0.74022     177.2645  326.9761   76.9548   33.9704   38.3217 2466782.9   0.00000   0.00000
  357.3004  312.8710  -52.4848   28.5341   22.7775 2466961.9   0.33398   0.74029     177.3036  326.9389   76.9896   33.9704   38.3193 2466783.0   0.00002   0.00002


==> 2016 Segon et al A&A paper/new plots/2009SG18ids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          913 meteoroids of shower: 2009SG18ids
# ejected in 1804 1810 1815 1820 1825 1831 1836 1841 1847 1852 1857 1862 1868 1873 1878 1883 1889 1894 1899 1904 1910 1915 1920 1925 1931 1936 1941 1946 1952 1957 1962 1967 1973 1978 1983 1988 1994 1999 2004 2009 2015 2020 2025
# for year 2050
# in the vicinity of the trajectory of planet Earth
# at less than    7.1624662e-05 au
# of the point located at (heliocentric, J2000, ua):   1.0032 -0.0458 -0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   3.016254e+00  6.787853e-01  5.802236e+01  1.773130e+02  2.040925e+02  3.493427e+02 -3.465230e+00  1.880339e-01  1.914548e+03  2.466799e+06  1.004283e+00 327.033  76.967  34.016
# standard deviations: 
#   3.066637e-02  3.526777e-03  1.730621e-01  9.474187e-02  5.176850e-01  1.907761e-01  5.290004e-02  2.754952e-03  2.966042e+01  4.355735e+03  4.219180e-05   0.587   0.290   0.083
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
     570  2.978722e+00  6.735634e-01  5.861717e+01  1.776533e+02  2.029297e+02  3.497630e+02 -3.378361e+00  1.916577e-01  1.878349e+03  2.453291e+06  1.004303e+00 327.021 21 48  5.09  77.85  34.26
     349  2.998854e+00  6.762990e-01  5.861651e+01  1.776497e+02  2.034663e+02  3.495702e+02 -3.415004e+00  1.897127e-01  1.897606e+03  2.453292e+06  1.004241e+00 327.690 21 50 45.70  77.62  34.28
    5637  2.996484e+00  6.760398e-01  5.861567e+01  1.776510e+02  2.034784e+02  3.495597e+02 -3.421212e+00  1.899504e-01  1.895232e+03  2.453292e+06  1.004279e+00 327.683 21 50 43.80  77.62  34.28
     837  3.002144e+00  6.767524e-01  5.861366e+01  1.776433e+02  2.035617e+02  3.495356e+02 -3.421904e+00  1.893888e-01  1.900851e+03  2.453291e+06  1.004227e+00 327.795 21 51 10.75  77.58  34.28
     920  3.001716e+00  6.766581e-01  5.861636e+01  1.776610e+02  2.035346e+02  3.495461e+02 -3.419359e+00  1.894413e-01  1.900324e+03  2.453291e+06  1.004295e+00 327.753 21 51  0.67  77.60  34.28
    6594  3.002869e+00  6.768996e-01  5.861484e+01  1.776474e+02  2.036544e+02  3.494963e+02 -3.433509e+00  1.893422e-01  1.901319e+03  2.453293e+06  1.004289e+00 327.903 21 51 36.62  77.54  34.29
    7134  2.973447e+00  6.729429e-01  5.861462e+01  1.776496e+02  2.028963e+02  3.497666e+02 -3.383445e+00  1.921671e-01  1.873369e+03  2.453293e+06  1.004317e+00 327.002 21 48  0.38  77.86  34.25
    7106  2.991466e+00  6.754191e-01  5.861820e+01  1.776383e+02  2.033822e+02  3.495917e+02 -3.416945e+00  1.904319e-01  1.890439e+03  2.453294e+06  1.004219e+00 327.591 21 50 21.79  77.66  34.28
    1016  2.994363e+00  6.756818e-01  5.861558e+01  1.776578e+02  2.033497e+02  3.496115e+02 -3.407559e+00  1.901364e-01  1.893377e+03  2.453291e+06  1.004291e+00 327.550 21 50 12.10  77.67  34.27
    1158  2.998238e+00  6.761738e-01  5.861568e+01  1.776599e+02  2.034413e+02  3.495792e+02 -3.413290e+00  1.897812e-01  1.896921e+03  2.453291e+06  1.004347e+00 327.650 21 50 35.95  77.63  34.28
    1843  2.988885e+00  6.749598e-01  5.861544e+01  1.776447e+02  2.032085e+02  3.496621e+02 -3.398021e+00  1.906773e-01  1.888006e+03  2.453291e+06  1.004256e+00 327.359 21 49 26.14  77.73  34.27
    1874  3.001505e+00  6.766323e-01  5.861400e+01  1.776568e+02  2.035338e+02  3.495460e+02 -3.419677e+00  1.894757e-01  1.899980e+03  2.453291e+06  1.004301e+00 327.744 21 50 58.58  77.59  34.29
    2287  2.990631e+00  6.751973e-01  5.861293e+01  1.776597e+02  2.032531e+02  3.496463e+02 -3.400897e+00  1.905168e-01  1.889597e+03  2.453291e+06  1.004245e+00 327.409 21 49 38.16  77.71  34.27
    2416  2.988212e+00  6.748901e-01  5.861578e+01  1.776443e+02  2.032022e+02  3.496637e+02 -3.398213e+00  1.907408e-01  1.887378e+03  2.453291e+06  1.004225e+00 327.353 21 49 24.79  77.73  34.27
    1602  3.022393e+00  6.793672e-01  5.789979e+01  1.773503e+02  2.040192e+02  3.493790e+02 -3.446688e+00  1.873603e-01  1.921432e+03  2.458034e+06  1.004256e+00 326.657 21 46 37.58  76.94  33.94
    2571  3.015230e+00  6.783574e-01  5.789184e+01  1.773182e+02  2.037724e+02  3.494711e+02 -3.426656e+00  1.880891e-01  1.913986e+03  2.458038e+06  1.004265e+00 326.300 21 45 11.93  77.02  33.94
     569  3.015281e+00  6.785163e-01  5.781416e+01  1.773850e+02  2.039549e+02  3.493913e+02 -3.451586e+00  1.881125e-01  1.913748e+03  2.459495e+06  1.004334e+00 326.316 21 45 15.82  76.93  33.90
    4853  3.015098e+00  6.784947e-01  5.789584e+01  1.773133e+02  2.039137e+02  3.494096e+02 -3.445713e+00  1.881305e-01  1.913565e+03  2.460234e+06  1.004217e+00 326.454 21 45 48.98  76.96  33.94
    3531  3.043496e+00  6.818630e-01  5.783312e+01  1.773079e+02  2.042809e+02  3.493101e+02 -3.443059e+00  1.854787e-01  1.940923e+03  2.466073e+06  1.004263e+00 326.723 21 46 53.45  76.75  33.94
    4721  3.033295e+00  6.807355e-01  5.784859e+01  1.773099e+02  2.042431e+02  3.493048e+02 -3.456795e+00  1.864584e-01  1.930726e+03  2.466070e+06  1.004294e+00 326.685 21 46 44.42  76.79  33.94
    4793  3.040117e+00  6.815954e-01  5.782959e+01  1.773064e+02  2.043947e+02  3.492534e+02 -3.464635e+00  1.858443e-01  1.937105e+03  2.466071e+06  1.004329e+00 326.813 21 47 15.02  76.71  33.95
    4683  3.046529e+00  6.823848e-01  5.781507e+01  1.773063e+02  2.044751e+02  3.492329e+02 -3.462959e+00  1.852407e-01  1.943418e+03  2.466074e+06  1.004224e+00 326.876 21 47 30.31  76.66  33.94
    5414  3.106328e+00  6.891764e-01  5.698680e+01  1.769624e+02  2.051322e+02  3.490762e+02 -3.440894e+00  1.795588e-01  2.004914e+03  2.469728e+06  1.004311e+00 325.953 21 43 48.62  75.83  33.55
   53756  2.987613e+00  6.747698e-01  5.861962e+01  1.776464e+02  2.031793e+02  3.496718e+02 -3.396707e+00  1.908352e-01  1.886445e+03  2.453291e+06  1.004326e+00 327.305 21 49 13.15  77.74  34.27
   54219  2.994530e+00  6.757351e-01  5.860925e+01  1.776523e+02  2.033700e+02  3.496033e+02 -3.409767e+00  1.901797e-01  1.892946e+03  2.453292e+06  1.004243e+00 327.491 21 49 57.94  77.66  34.28
   54370  2.988730e+00  6.749368e-01  5.861305e+01  1.776511e+02  2.032258e+02  3.496538e+02 -3.401065e+00  1.907418e-01  1.887368e+03  2.453292e+06  1.004325e+00 327.321 21 49 17.11  77.72  34.27
   54722  2.985081e+00  6.744666e-01  5.860925e+01  1.776492e+02  2.031383e+02  3.496848e+02 -3.395470e+00  1.910786e-01  1.884041e+03  2.453292e+06  1.004284e+00 327.237 21 48 56.81  77.75  34.27
   51145  2.989890e+00  6.750799e-01  5.861500e+01  1.776464e+02  2.032274e+02  3.496558e+02 -3.398915e+00  1.905931e-01  1.888841e+03  2.453291e+06  1.004281e+00 327.372 21 49 29.16  77.72  34.27
   53068  2.994489e+00  6.756917e-01  5.861746e+01  1.776458e+02  2.033464e+02  3.496132e+02 -3.406893e+00  1.901793e-01  1.892950e+03  2.453291e+06  1.004294e+00 327.494 21 49 58.49  77.66  34.28
  100236  3.000571e+00  6.765289e-01  5.862412e+01  1.776630e+02  2.035084e+02  3.495555e+02 -3.417560e+00  1.895501e-01  1.899233e+03  2.453293e+06  1.004233e+00 327.746 21 50 58.97  77.61  34.29
  100365  2.977295e+00  6.733904e-01  5.861829e+01  1.776383e+02  2.029097e+02  3.497688e+02 -3.378144e+00  1.917848e-01  1.877104e+03  2.453293e+06  1.004292e+00 327.023 21 48  5.59  77.85  34.25
  100528  2.987613e+00  6.747957e-01  5.862038e+01  1.776498e+02  2.031903e+02  3.496673e+02 -3.397979e+00  1.907644e-01  1.887145e+03  2.453293e+06  1.004279e+00 327.396 21 49 35.04  77.74  34.27
  100403  2.976520e+00  6.732928e-01  5.862176e+01  1.776495e+02  2.028769e+02  3.497820e+02 -3.374705e+00  1.918651e-01  1.876318e+03  2.453293e+06  1.004235e+00 326.988 21 47 57.05  77.87  34.26
  100588  3.009647e+00  6.777388e-01  5.862102e+01  1.776501e+02  2.037377e+02  3.494746e+02 -3.431965e+00  1.887139e-01  1.907650e+03  2.453293e+06  1.004213e+00 327.999 21 51 59.66  77.50  34.30
  105296  2.982369e+00  6.741572e-01  5.861830e+01  1.776488e+02  2.031125e+02  3.496907e+02 -3.396655e+00  1.913022e-01  1.881839e+03  2.453294e+06  1.004242e+00 327.270 21 49  4.70  77.77  34.26
  105752  3.005687e+00  6.772754e-01  5.862098e+01  1.776527e+02  2.037125e+02  3.494771e+02 -3.436000e+00  1.890813e-01  1.903943e+03  2.453294e+06  1.004245e+00 327.970 21 51 52.75  77.52  34.30
  105767  2.996736e+00  6.760920e-01  5.861893e+01  1.776477e+02  2.034923e+02  3.495544e+02 -3.422460e+00  1.899242e-01  1.895493e+03  2.453294e+06  1.004244e+00 327.723 21 50 53.59  77.61  34.28
  100656  2.995295e+00  6.758108e-01  5.862012e+01  1.776496e+02  2.033898e+02  3.495957e+02 -3.411537e+00  1.900322e-01  1.894416e+03  2.453293e+06  1.004325e+00 327.630 21 50 31.32  77.66  34.28
  100763  2.972509e+00  6.727476e-01  5.862180e+01  1.776573e+02  2.027736e+02  3.498190e+02 -3.367732e+00  1.922564e-01  1.872499e+03  2.453292e+06  1.004248e+00 326.855 21 47 25.30  77.92  34.25
  101013  2.973594e+00  6.728817e-01  5.861904e+01  1.776379e+02  2.028197e+02  3.498005e+02 -3.372631e+00  1.921330e-01  1.873702e+03  2.453292e+06  1.004336e+00 326.926 21 47 42.34  77.89  34.25
  100974  2.983575e+00  6.742466e-01  5.861983e+01  1.776395e+02  2.030736e+02  3.497101e+02 -3.389205e+00  1.911801e-01  1.883041e+03  2.453293e+06  1.004264e+00 327.226 21 48 54.24  77.78  34.26
  101014  2.989765e+00  6.750384e-01  5.862207e+01  1.776562e+02  2.032205e+02  3.496581e+02 -3.398571e+00  1.905969e-01  1.888803e+03  2.453293e+06  1.004347e+00 327.389 21 49 33.46  77.73  34.27
  101410  3.008352e+00  6.775395e-01  5.861999e+01  1.776437e+02  2.037213e+02  3.494782e+02 -3.432844e+00  1.888141e-01  1.906637e+03  2.453293e+06  1.004347e+00 327.988 21 51 57.14  77.52  34.30
  101424  2.994532e+00  6.757177e-01  5.862060e+01  1.776571e+02  2.033608e+02  3.496071e+02 -3.408666e+00  1.901243e-01  1.893498e+03  2.453293e+06  1.004271e+00 327.572 21 50 17.28  77.67  34.28
  106831  3.020671e+00  6.793267e-01  5.790705e+01  1.773114e+02  2.041993e+02  3.492966e+02 -3.474500e+00  1.875875e-01  1.919104e+03  2.458039e+06  1.004350e+00 326.847 21 47 23.35  76.86  33.95
  100371  3.000553e+00  6.765848e-01  5.782581e+01  1.773920e+02  2.035957e+02  3.495169e+02 -3.429881e+00  1.894293e-01  1.900445e+03  2.459495e+06  1.004310e+00 325.979 21 43 54.86  77.11  33.88
  106005  3.022304e+00  6.795749e-01  5.781684e+01  1.773931e+02  2.042398e+02  3.492830e+02 -3.476377e+00  1.875280e-01  1.919713e+03  2.459503e+06  1.004246e+00 326.598 21 46 23.40  76.81  33.93
  107330  3.040352e+00  6.818189e-01  5.781803e+01  1.773923e+02  2.045849e+02  3.491717e+02 -3.489221e+00  1.858009e-01  1.937558e+03  2.459499e+06  1.004293e+00 327.040 21 48  9.58  76.67  33.94
  101281  3.019246e+00  6.790014e-01  5.781519e+01  1.773670e+02  2.040003e+02  3.493802e+02 -3.450144e+00  1.877492e-01  1.917451e+03  2.459500e+06  1.004288e+00 326.362 21 45 26.86  76.90  33.91
  104066  2.975164e+00  6.727957e-01  5.758369e+01  1.771512e+02  2.025424e+02  3.499255e+02 -3.331270e+00  1.918925e-01  1.876050e+03  2.460586e+06  1.004350e+00 324.050 21 36 12.02  77.31  33.73
  104699  3.065566e+00  6.847023e-01  5.760631e+01  1.771555e+02  2.048285e+02  3.491205e+02 -3.474970e+00  1.834750e-01  1.962120e+03  2.460593e+06  1.004293e+00 326.801 21 47 12.24  76.35  33.86
  103879  3.043225e+00  6.819762e-01  5.781545e+01  1.773394e+02  2.044545e+02  3.492339e+02 -3.467011e+00  1.855629e-01  1.940043e+03  2.463880e+06  1.004350e+00 326.831 21 47 19.49  76.69  33.94
  104984  2.987492e+00  6.748117e-01  5.781700e+01  1.773485e+02  2.032096e+02  3.496589e+02 -3.400623e+00  1.907806e-01  1.886984e+03  2.463876e+06  1.004244e+00 325.380 21 41 31.20  77.23  33.87
  104745  3.005089e+00  6.770830e-01  5.780652e+01  1.773438e+02  2.035732e+02  3.495368e+02 -3.418038e+00  1.891237e-01  1.903516e+03  2.463884e+06  1.004227e+00 325.778 21 43  6.82  77.06  33.89
  104752  3.018190e+00  6.788101e-01  5.779447e+01  1.773413e+02  2.039030e+02  3.494207e+02 -3.438701e+00  1.878982e-01  1.915931e+03  2.463886e+06  1.004238e+00 326.131 21 44 31.46  76.91  33.90
  105293  3.022551e+00  6.794324e-01  5.780223e+01  1.773375e+02  2.040754e+02  3.493548e+02 -3.454050e+00  1.874649e-01  1.920359e+03  2.463879e+06  1.004275e+00 326.396 21 45 34.99  76.85  33.91
  102982  3.019705e+00  6.788672e-01  5.783520e+01  1.773031e+02  2.038136e+02  3.494625e+02 -3.424191e+00  1.875808e-01  1.919173e+03  2.466068e+06  1.004298e+00 326.276 21 45  6.14  76.98  33.90
  153229  2.992865e+00  6.754983e-01  5.862020e+01  1.776511e+02  2.033417e+02  3.496116e+02 -3.409426e+00  1.903067e-01  1.891683e+03  2.453293e+06  1.004329e+00 327.517 21 50  4.13  77.68  34.28
  153469  2.995927e+00  6.758922e-01  5.862276e+01  1.776490e+02  2.033966e+02  3.495941e+02 -3.411214e+00  1.900492e-01  1.894246e+03  2.453293e+06  1.004307e+00 327.569 21 50 16.49  77.64  34.29
  153746  2.975692e+00  6.731704e-01  5.861893e+01  1.776528e+02  2.028750e+02  3.497806e+02 -3.376425e+00  1.919708e-01  1.875285e+03  2.453293e+06  1.004323e+00 326.942 21 47 46.20  77.87  34.26
  153909  3.006684e+00  6.773529e-01  5.861343e+01  1.776565e+02  2.036875e+02  3.494900e+02 -3.430882e+00  1.890172e-01  1.904588e+03  2.453293e+06  1.004266e+00 327.894 21 51 34.58  77.52  34.30
  155470  2.959391e+00  6.709861e-01  5.861967e+01  1.776495e+02  2.024757e+02  3.499229e+02 -3.350319e+00  1.935818e-01  1.859679e+03  2.453294e+06  1.004314e+00 326.453 21 45 48.62  78.03  34.24
  152230  2.970475e+00  6.724346e-01  5.862075e+01  1.776522e+02  2.027131e+02  3.498409e+02 -3.363511e+00  1.924728e-01  1.870394e+03  2.453292e+06  1.004341e+00 326.750 21 47  0.02  77.94  34.25
  152485  2.977966e+00  6.734864e-01  5.862155e+01  1.776465e+02  2.029320e+02  3.497605e+02 -3.379991e+00  1.917523e-01  1.877422e+03  2.453293e+06  1.004289e+00 327.024 21 48  5.81  77.85  34.26
  152810  2.987164e+00  6.747511e-01  5.862250e+01  1.776451e+02  2.031800e+02  3.496711e+02 -3.397150e+00  1.908676e-01  1.886124e+03  2.453293e+06  1.004235e+00 327.322 21 49 17.18  77.74  34.27
  200619  2.964748e+00  6.716895e-01  5.862688e+01  1.776543e+02  2.025841e+02  3.498861e+02 -3.355718e+00  1.929732e-01  1.865543e+03  2.453294e+06  1.004303e+00 326.671 21 46 40.97  78.01  34.24
  201078  2.985002e+00  6.744179e-01  5.862793e+01  1.776645e+02  2.031086e+02  3.496973e+02 -3.391739e+00  1.910336e-01  1.884485e+03  2.453294e+06  1.004322e+00 327.288 21 49  9.05  77.79  34.27
  201344  2.976218e+00  6.732486e-01  5.862700e+01  1.776620e+02  2.028810e+02  3.497792e+02 -3.376074e+00  1.918793e-01  1.876179e+03  2.453294e+06  1.004280e+00 327.007 21 48  1.63  77.88  34.26
  201601  2.966608e+00  6.719284e-01  5.862595e+01  1.776535e+02  2.026347e+02  3.498674e+02 -3.359656e+00  1.928171e-01  1.867054e+03  2.453294e+06  1.004350e+00 326.705 21 46 49.10  77.98  34.24
  201692  3.002615e+00  6.767793e-01  5.862639e+01  1.776647e+02  2.035598e+02  3.495369e+02 -3.421185e+00  1.893766e-01  1.900974e+03  2.453295e+06  1.004297e+00 327.797 21 51 11.21  77.59  34.29
  202255  2.976272e+00  6.732309e-01  5.862506e+01  1.776623e+02  2.028743e+02  3.497820e+02 -3.375329e+00  1.918981e-01  1.875995e+03  2.453294e+06  1.004333e+00 326.971 21 47 52.97  77.88  34.26
  202605  2.995093e+00  6.758178e-01  5.862661e+01  1.776502e+02  2.033944e+02  3.495937e+02 -3.412137e+00  1.900868e-01  1.893872e+03  2.453294e+06  1.004250e+00 327.620 21 50 28.90  77.65  34.28
  200536  3.026247e+00  6.797705e-01  5.792442e+01  1.773561e+02  2.040320e+02  3.493811e+02 -3.441731e+00  1.869119e-01  1.926041e+03  2.458033e+06  1.004323e+00 326.818 21 47 16.37  76.96  33.94
  207334  2.993042e+00  6.757635e-01  5.793596e+01  1.773180e+02  2.035904e+02  3.495037e+02 -3.442880e+00  1.901453e-01  1.893289e+03  2.458033e+06  1.004298e+00 326.273 21 45  5.52  77.15  33.93
  207230  3.023272e+00  6.797137e-01  5.791055e+01  1.773450e+02  2.043023e+02  3.492576e+02 -3.483328e+00  1.872564e-01  1.922497e+03  2.458040e+06  1.004325e+00 327.069 21 48 16.51  76.84  33.95
  207791  2.951444e+00  6.701775e-01  5.807125e+01  1.774281e+02  2.025690e+02  3.498657e+02 -3.377884e+00  1.941575e-01  1.854164e+03  2.459856e+06  1.004313e+00 325.381 21 41 31.34  77.70  33.94
  202766  2.993371e+00  6.754044e-01  5.781205e+01  1.773471e+02  2.031595e+02  3.496929e+02 -3.383129e+00  1.901593e-01  1.893149e+03  2.463877e+06  1.004260e+00 325.357 21 41 25.75  77.24  33.87
  205455  3.041273e+00  6.816773e-01  5.782277e+01  1.773038e+02  2.043268e+02  3.492857e+02 -3.453096e+00  1.857225e-01  1.938376e+03  2.466074e+06  1.004249e+00 326.716 21 46 51.94  76.73  33.94
  205908  3.055171e+00  6.833526e-01  5.782772e+01  1.773004e+02  2.045749e+02  3.492074e+02 -3.460981e+00  1.844364e-01  1.951892e+03  2.466073e+06  1.004341e+00 327.014 21 48  3.46  76.62  33.96
  206082  3.047694e+00  6.825836e-01  5.783342e+01  1.772827e+02  2.045762e+02  3.491913e+02 -3.474538e+00  1.850789e-01  1.945116e+03  2.466074e+06  1.004295e+00 327.087 21 48 20.76  76.64  33.95
  202172  3.043777e+00  6.818928e-01  5.784579e+01  1.773190e+02  2.042709e+02  3.493152e+02 -3.441062e+00  1.853496e-01  1.942276e+03  2.466070e+06  1.004233e+00 326.819 21 47 16.49  76.79  33.93
  203014  3.016565e+00  6.783362e-01  5.782197e+01  1.773238e+02  2.036123e+02  3.495434e+02 -3.402819e+00  1.878788e-01  1.916128e+03  2.466069e+06  1.004303e+00 325.989 21 43 57.36  77.05  33.89
  307900  3.021364e+00  6.795144e-01  5.794281e+01  1.773123e+02  2.043153e+02  3.492478e+02 -3.488711e+00  1.873577e-01  1.921458e+03  2.458042e+06  1.004348e+00 327.233 21 48 55.80  76.86  33.95
  308564  2.980241e+00  6.740482e-01  5.785604e+01  1.774033e+02  2.032837e+02  3.496105e+02 -3.424771e+00  1.913915e-01  1.880961e+03  2.459492e+06  1.004350e+00 325.685 21 42 44.33  77.27  33.88
  304984  3.020684e+00  6.791040e-01  5.782916e+01  1.773130e+02  2.039595e+02  3.494009e+02 -3.442198e+00  1.876448e-01  1.918519e+03  2.465711e+06  1.004325e+00 326.303 21 45 12.65  76.90  33.92
  300993  3.007717e+00  6.771611e-01  5.785850e+01  1.772893e+02  2.033635e+02  3.496337e+02 -3.384874e+00  1.884906e-01  1.909909e+03  2.466076e+06  1.004252e+00 325.972 21 43 53.18  77.20  33.86
  302104  3.051137e+00  6.826548e-01  5.784821e+01  1.773043e+02  2.042523e+02  3.493387e+02 -3.425225e+00  1.846138e-01  1.950017e+03  2.466073e+06  1.004218e+00 326.851 21 47 24.29  76.78  33.93
  302392  3.049469e+00  6.823965e-01  5.783810e+01  1.773178e+02  2.041766e+02  3.493677e+02 -3.418428e+00  1.848015e-01  1.948036e+03  2.466073e+06  1.004249e+00 326.710 21 46 50.33  76.80  33.93
  405904  3.015184e+00  6.784907e-01  5.783533e+01  1.773210e+02  2.039203e+02  3.494065e+02 -3.446775e+00  1.880628e-01  1.914254e+03  2.462059e+06  1.004277e+00 326.367 21 45 27.98  76.94  33.91
  405586  3.044663e+00  6.822373e-01  5.784118e+01  1.773103e+02  2.045552e+02  3.491937e+02 -3.477475e+00  1.853859e-01  1.941895e+03  2.465710e+06  1.004316e+00 327.056 21 48 13.51  76.66  33.95
  405620  2.994284e+00  6.756862e-01  5.784584e+01  1.773167e+02  2.033556e+02  3.496090e+02 -3.408357e+00  1.900479e-01  1.894260e+03  2.465703e+06  1.004268e+00 325.719 21 42 52.56  77.18  33.88
  402002  3.030407e+00  6.801630e-01  5.783801e+01  1.773124e+02  2.039881e+02  3.494086e+02 -3.428465e+00  1.866215e-01  1.929038e+03  2.465710e+06  1.004353e+00 326.444 21 45 46.66  76.90  33.92
  402579  2.998800e+00  6.760873e-01  5.784400e+01  1.773171e+02  2.032732e+02  3.496541e+02 -3.389105e+00  1.895629e-01  1.899106e+03  2.465703e+06  1.004312e+00 325.646 21 42 34.94  77.21  33.88
  508590  2.999671e+00  6.766499e-01  5.792397e+01  1.773955e+02  2.037538e+02  3.494463e+02 -3.452845e+00  1.894665e-01  1.900072e+03  2.459502e+06  1.004279e+00 326.477 21 45 54.43  77.11  33.92
  500529  3.028416e+00  6.798350e-01  5.798070e+01  1.772980e+02  2.038653e+02  3.494577e+02 -3.415630e+00  1.864976e-01  1.930320e+03  2.460224e+06  1.004345e+00 326.939 21 47 45.46  77.05  33.94
  500535  2.983454e+00  6.739405e-01  5.787579e+01  1.773243e+02  2.027674e+02  3.498441e+02 -3.347197e+00  1.909033e-01  1.885771e+03  2.465712e+06  1.004287e+00 325.204 21 40 48.89  77.45  33.85
  500393  3.032448e+00  6.801733e-01  5.791083e+01  1.773190e+02  2.037505e+02  3.495163e+02 -3.392670e+00  1.861351e-01  1.934079e+03  2.466077e+06  1.004289e+00 326.582 21 46 19.80  77.06  33.91
  706221  2.966982e+00  6.718795e-01  5.816760e+01  1.774893e+02  2.025091e+02  3.499242e+02 -3.340918e+00  1.927699e-01  1.867511e+03  2.459126e+06  1.004272e+00 325.368 21 41 28.20  77.74  34.02
  706398  2.998271e+00  6.761081e-01  5.816764e+01  1.774609e+02  2.033470e+02  3.496211e+02 -3.399961e+00  1.897745e-01  1.896988e+03  2.459126e+06  1.004284e+00 326.385 21 45 32.40  77.38  34.06
  706475  2.973860e+00  6.728302e-01  5.816695e+01  1.774707e+02  2.027122e+02  3.498488e+02 -3.356822e+00  1.920611e-01  1.874403e+03  2.459126e+06  1.004279e+00 325.663 21 42 39.02  77.65  34.02
  703699  3.010005e+00  6.777284e-01  5.730030e+01  1.770991e+02  2.037139e+02  3.494854e+02 -3.428472e+00  1.886613e-01  1.908181e+03  2.465335e+06  1.004293e+00 324.751 21 39  0.29  76.66  33.65
  705450  3.026760e+00  6.798234e-01  5.790956e+01  1.773374e+02  2.040323e+02  3.493819e+02 -3.440914e+00  1.870490e-01  1.924629e+03  2.465700e+06  1.004331e+00 326.612 21 46 26.81  76.91  33.96
  705325  3.029596e+00  6.802122e-01  5.791655e+01  1.773468e+02  2.041048e+02  3.493568e+02 -3.445138e+00  1.867999e-01  1.927196e+03  2.465702e+06  1.004281e+00 326.699 21 46 47.86  76.89  33.97
  705908  3.030584e+00  6.803955e-01  5.793312e+01  1.773489e+02  2.041954e+02  3.493194e+02 -3.455561e+00  1.866855e-01  1.928377e+03  2.465705e+06  1.004311e+00 326.858 21 47 25.92  76.87  33.98
  705875  3.028135e+00  6.800671e-01  5.793048e+01  1.773425e+02  2.041202e+02  3.493470e+02 -3.449905e+00  1.869108e-01  1.926053e+03  2.465705e+06  1.004293e+00 326.771 21 47  4.99  76.90  33.97
  803278  3.000566e+00  6.764010e-01  5.797208e+01  1.774077e+02  2.034134e+02  3.495963e+02 -3.405215e+00  1.894542e-01  1.900195e+03  2.457665e+06  1.004347e+00 326.067 21 44 16.15  77.25  33.95
  803961  2.989899e+00  6.749928e-01  5.796028e+01  1.774140e+02  2.031383e+02  3.496948e+02 -3.386715e+00  1.905510e-01  1.889258e+03  2.457666e+06  1.004294e+00 325.642 21 42 34.20  77.34  33.94
  804234  2.988765e+00  6.748803e-01  5.796422e+01  1.774096e+02  2.031259e+02  3.496983e+02 -3.386673e+00  1.906785e-01  1.887995e+03  2.457666e+06  1.004222e+00 325.612 21 42 26.78  77.35  33.95
  804908  2.966207e+00  6.718564e-01  5.798022e+01  1.774120e+02  2.026049e+02  3.498798e+02 -3.356164e+00  1.928548e-01  1.866690e+03  2.457665e+06  1.004348e+00 325.027 21 40  6.41  77.58  33.93
  804741  3.039578e+00  6.815910e-01  5.796437e+01  1.774072e+02  2.044294e+02  3.492374e+02 -3.469959e+00  1.859232e-01  1.936283e+03  2.457667e+06  1.004272e+00 327.142 21 48 34.10  76.80  34.02
  803744  3.023004e+00  6.784029e-01  5.795614e+01  1.773330e+02  2.029589e+02  3.498401e+02 -3.303439e+00  1.870478e-01  1.924641e+03  2.458763e+06  1.004347e+00 325.656 21 42 37.44  77.38  33.92
  806074  2.970978e+00  6.723786e-01  5.817033e+01  1.774899e+02  2.025553e+02  3.499122e+02 -3.339963e+00  1.923909e-01  1.871190e+03  2.459126e+06  1.004238e+00 325.417 21 41 40.01  77.72  34.02
  806229  3.002251e+00  6.766083e-01  5.816987e+01  1.774674e+02  2.034142e+02  3.496001e+02 -3.401816e+00  1.893979e-01  1.900760e+03  2.459126e+06  1.004274e+00 326.459 21 45 50.11  77.35  34.07
  805939  3.022892e+00  6.793209e-01  5.816799e+01  1.774660e+02  2.039177e+02  3.494241e+02 -3.432200e+00  1.874742e-01  1.920264e+03  2.459127e+06  1.004262e+00 327.030 21 48  7.27  77.13  34.09
  805999  2.998357e+00  6.760655e-01  5.817367e+01  1.774918e+02  2.032886e+02  3.496468e+02 -3.391786e+00  1.897536e-01  1.897197e+03  2.459127e+06  1.004275e+00 326.337 21 45 20.81  77.41  34.06
  806134  2.981595e+00  6.738251e-01  5.817200e+01  1.774881e+02  2.028432e+02  3.498075e+02 -3.360693e+00  1.913619e-01  1.881252e+03  2.459127e+06  1.004227e+00 325.776 21 43  6.36  77.60  34.04
  806235  3.018619e+00  6.787152e-01  5.817177e+01  1.774884e+02  2.037890e+02  3.494705e+02 -3.423105e+00  1.878659e-01  1.916260e+03  2.459128e+06  1.004336e+00 326.899 21 47 35.74  77.19  34.09
  801504  3.024600e+00  6.793828e-01  5.817613e+01  1.774713e+02  2.037890e+02  3.494835e+02 -3.411821e+00  1.872433e-01  1.922632e+03  2.459128e+06  1.004256e+00 326.959 21 47 50.11  77.19  34.09
  806082  2.969924e+00  6.723225e-01  5.791615e+01  1.773296e+02  2.026597e+02  3.498634e+02 -3.357027e+00  1.923959e-01  1.871142e+03  2.465712e+06  1.004345e+00 325.018 21 40  4.25  77.51  33.88
  904321  3.032350e+00  6.806515e-01  5.800150e+01  1.773924e+02  2.042388e+02  3.493048e+02 -3.457707e+00  1.865621e-01  1.929652e+03  2.451823e+06  1.004231e+00 327.045 21 48 10.90  76.89  34.02
  904536  2.968748e+00  6.722305e-01  5.801557e+01  1.773920e+02  2.026976e+02  3.498442e+02 -3.364452e+00  1.925539e-01  1.869607e+03  2.451821e+06  1.004334e+00 325.284 21 41  8.28  77.57  33.94
  904628  2.969441e+00  6.723637e-01  5.799210e+01  1.773924e+02  2.027319e+02  3.498310e+02 -3.367579e+00  1.925127e-01  1.870006e+03  2.451821e+06  1.004260e+00 325.245 21 40 58.87  77.54  33.93
  904828  2.966498e+00  6.719652e-01  5.801154e+01  1.773947e+02  2.026703e+02  3.498518e+02 -3.364570e+00  1.928138e-01  1.867086e+03  2.451821e+06  1.004300e+00 325.212 21 40 50.83  77.57  33.94
  904891  3.012067e+00  6.778191e-01  5.808618e+01  1.774039e+02  2.035815e+02  3.495472e+02 -3.406918e+00  1.884191e-01  1.910634e+03  2.454021e+06  1.004312e+00 326.502 21 46  0.55  77.21  34.03
  904490  3.021734e+00  6.792284e-01  5.799342e+01  1.774103e+02  2.039598e+02  3.494030e+02 -3.440167e+00  1.875083e-01  1.919915e+03  2.457675e+06  1.004291e+00 326.733 21 46 55.94  77.02  34.00
  904702  3.001331e+00  6.765432e-01  5.798056e+01  1.774114e+02  2.034730e+02  3.495719e+02 -3.411910e+00  1.894756e-01  1.899981e+03  2.457676e+06  1.004339e+00 326.084 21 44 20.28  77.22  33.97
  905209  2.988012e+00  6.747342e-01  5.818578e+01  1.774818e+02  2.030662e+02  3.497229e+02 -3.379923e+00  1.907660e-01  1.887128e+03  2.459128e+06  1.004244e+00 326.079 21 44 19.08  77.51  34.06
  909307  3.024256e+00  6.797440e-01  5.818731e+01  1.774594e+02  2.042142e+02  3.492981e+02 -3.469576e+00  1.872202e-01  1.922869e+03  2.459130e+06  1.004292e+00 327.577 21 50 18.43  77.05  34.09
  909997  2.976863e+00  6.734714e-01  5.818049e+01  1.774612e+02  2.030316e+02  3.497150e+02 -3.395490e+00  1.916086e-01  1.878830e+03  2.459127e+06  1.004245e+00 326.269 21 45  4.68  77.56  34.01
  901553  3.003050e+00  6.766086e-01  5.818194e+01  1.774619e+02  2.033437e+02  3.496321e+02 -3.391113e+00  1.892517e-01  1.902228e+03  2.459126e+06  1.004337e+00 326.471 21 45 52.92  77.39  34.06
  902031  3.029661e+00  6.798614e-01  5.792260e+01  1.773289e+02  2.037242e+02  3.495220e+02 -3.394035e+00  1.866232e-01  1.929020e+03  2.465709e+06  1.004258e+00 326.368 21 45 28.42  77.05  33.94
  955120  3.004122e+00  6.768768e-01  5.817371e+01  1.774754e+02  2.034618e+02  3.495836e+02 -3.404564e+00  1.892450e-01  1.902296e+03  2.459127e+06  1.004213e+00 326.498 21 45 59.57  77.33  34.07
 1003770  3.023296e+00  6.793434e-01  5.799564e+01  1.774049e+02  2.038948e+02  3.494347e+02 -3.428437e+00  1.873743e-01  1.921288e+03  2.451829e+06  1.004260e+00 326.649 21 46 35.74  77.04  34.00
 1004425  3.034674e+00  6.808798e-01  5.800268e+01  1.773939e+02  2.042327e+02  3.493121e+02 -3.452857e+00  1.863477e-01  1.931873e+03  2.451829e+06  1.004271e+00 327.038 21 48  9.02  76.89  34.02
 1004725  3.035824e+00  6.810450e-01  5.800179e+01  1.773922e+02  2.042582e+02  3.493038e+02 -3.453830e+00  1.862632e-01  1.932749e+03  2.451829e+06  1.004214e+00 327.041 21 48  9.74  76.88  34.03
 1005735  3.015742e+00  6.786099e-01  5.803159e+01  1.774070e+02  2.039708e+02  3.493859e+02 -3.452376e+00  1.880356e-01  1.914531e+03  2.451825e+06  1.004245e+00 326.880 21 47 31.30  77.05  34.01
 1005813  3.034890e+00  6.810585e-01  5.802994e+01  1.773884e+02  2.043890e+02  3.492450e+02 -3.473151e+00  1.863291e-01  1.932065e+03  2.451827e+06  1.004260e+00 327.288 21 49  9.05  76.85  34.04
 1002699  3.033296e+00  6.806702e-01  5.801807e+01  1.773989e+02  2.041557e+02  3.493427e+02 -3.444939e+00  1.863816e-01  1.931521e+03  2.451824e+06  1.004235e+00 327.058 21 48 13.97  76.95  34.02
 1003101  3.040133e+00  6.815075e-01  5.803116e+01  1.773986e+02  2.042899e+02  3.492987e+02 -3.450605e+00  1.858204e-01  1.937355e+03  2.451827e+06  1.004292e+00 327.178 21 48 42.65  76.89  34.04
 1005977  2.992454e+00  6.753230e-01  5.810724e+01  1.774234e+02  2.032058e+02  3.496703e+02 -3.391547e+00  1.902268e-01  1.892478e+03  2.454024e+06  1.004335e+00 326.165 21 44 39.70  77.41  34.01
 1006225  3.029402e+00  6.802116e-01  5.810734e+01  1.774151e+02  2.041403e+02  3.493407e+02 -3.450472e+00  1.867270e-01  1.927948e+03  2.454024e+06  1.004325e+00 327.296 21 49 10.94  77.01  34.05
 1006642  3.034720e+00  6.810611e-01  5.800940e+01  1.774148e+02  2.044176e+02  3.492321e+02 -3.477374e+00  1.862071e-01  1.933331e+03  2.457675e+06  1.004282e+00 327.416 21 49 39.84  76.85  34.01
 1005136  3.021716e+00  6.792050e-01  5.819467e+01  1.774851e+02  2.039211e+02  3.494202e+02 -3.434695e+00  1.875604e-01  1.919382e+03  2.459129e+06  1.004241e+00 327.125 21 48 29.95  77.16  34.10
 1005168  3.024196e+00  6.795061e-01  5.820439e+01  1.774860e+02  2.039667e+02  3.494054e+02 -3.436444e+00  1.873138e-01  1.921908e+03  2.459131e+06  1.004268e+00 327.217 21 48 52.10  77.14  34.11
 1007902  2.981413e+00  6.739992e-01  5.818962e+01  1.774653e+02  2.030681e+02  3.497082e+02 -3.392369e+00  1.913272e-01  1.881593e+03  2.459128e+06  1.004274e+00 326.167 21 44 40.06  77.53  34.04
 1008264  3.026208e+00  6.799718e-01  5.819769e+01  1.774619e+02  2.042232e+02  3.492985e+02 -3.467003e+00  1.870698e-01  1.924416e+03  2.459131e+06  1.004260e+00 327.584 21 50 20.14  77.04  34.10
 1008755  2.995185e+00  6.758788e-01  5.819901e+01  1.774574e+02  2.034517e+02  3.495691e+02 -3.419761e+00  1.899331e-01  1.895404e+03  2.459128e+06  1.004258e+00 326.729 21 46 55.01  77.38  34.06
 1009005  3.011373e+00  6.780045e-01  5.818880e+01  1.774684e+02  2.038520e+02  3.494281e+02 -3.444686e+00  1.883903e-01  1.910926e+03  2.459135e+06  1.004305e+00 327.187 21 48 44.95  77.21  34.07
 1009634  2.987096e+00  6.748257e-01  5.817889e+01  1.774750e+02  2.032840e+02  3.496253e+02 -3.411772e+00  1.906718e-01  1.888060e+03  2.459137e+06  1.004282e+00 326.510 21 46  2.47  77.46  34.03
 1003979  3.113019e+00  6.890826e-01  5.717959e+01  1.770623e+02  2.043483e+02  3.494237e+02 -3.329680e+00  1.790167e-01  2.010986e+03  2.465342e+06  1.004335e+00 325.366 21 41 27.96  76.23  33.64
 1105607  2.966925e+00  6.720375e-01  5.802411e+01  1.773791e+02  2.026718e+02  3.498525e+02 -3.363593e+00  1.927159e-01  1.868035e+03  2.451832e+06  1.004230e+00 325.285 21 41  8.30  77.58  33.94
 1107135  3.016254e+00  6.787074e-01  5.805463e+01  1.773997e+02  2.040306e+02  3.493607e+02 -3.459746e+00  1.879700e-01  1.915199e+03  2.451825e+06  1.004292e+00 327.034 21 48  8.14  77.04  34.02
 1102149  3.057558e+00  6.832441e-01  5.803070e+01  1.773783e+02  2.042059e+02  3.493710e+02 -3.408364e+00  1.841635e-01  1.954784e+03  2.451827e+06  1.004343e+00 327.087 21 48 20.93  76.89  34.04
 1103489  3.040362e+00  6.808523e-01  5.788119e+01  1.773250e+02  2.035966e+02  3.495987e+02 -3.358384e+00  1.856581e-01  1.939048e+03  2.454381e+06  1.004341e+00 326.066 21 44 15.94  77.05  33.93
 1105402  3.022862e+00  6.794882e-01  5.814628e+01  1.774493e+02  2.041152e+02  3.493378e+02 -3.459091e+00  1.874243e-01  1.920775e+03  2.455842e+06  1.004325e+00 327.284 21 49  8.14  77.05  34.08
 1105445  3.012208e+00  6.781131e-01  5.813995e+01  1.774400e+02  2.038579e+02  3.494275e+02 -3.443756e+00  1.883466e-01  1.911370e+03  2.455842e+06  1.004266e+00 327.040 21 48  9.65  77.17  34.05
 1105492  3.011785e+00  6.780268e-01  5.813489e+01  1.774364e+02  2.038354e+02  3.494360e+02 -3.441831e+00  1.884482e-01  1.910339e+03  2.455849e+06  1.004326e+00 326.935 21 47 44.45  77.16  34.06
 1102989  3.032160e+00  6.804718e-01  5.811839e+01  1.774571e+02  2.041069e+02  3.493610e+02 -3.440997e+00  1.864790e-01  1.930513e+03  2.455839e+06  1.004329e+00 327.253 21 49  0.65  77.04  34.06
 1103118  3.019398e+00  6.788027e-01  5.813109e+01  1.774449e+02  2.037974e+02  3.494683e+02 -3.422933e+00  1.877016e-01  1.917938e+03  2.455842e+06  1.004349e+00 326.904 21 47 37.08  77.16  34.06
 1105302  3.002993e+00  6.766399e-01  5.821779e+01  1.775005e+02  2.033848e+02  3.496140e+02 -3.396849e+00  1.893210e-01  1.901533e+03  2.459136e+06  1.004340e+00 326.552 21 46 12.50  77.39  34.09
 1105473  3.021741e+00  6.792029e-01  5.818992e+01  1.774732e+02  2.039355e+02  3.494137e+02 -3.436896e+00  1.875711e-01  1.919272e+03  2.459128e+06  1.004299e+00 327.135 21 48 32.47  77.14  34.10
 1105832  2.999790e+00  6.763430e-01  5.819844e+01  1.774955e+02  2.034013e+02  3.496008e+02 -3.404304e+00  1.896086e-01  1.898648e+03  2.459127e+06  1.004229e+00 326.538 21 46  9.14  77.39  34.07
 1105623  3.016824e+00  6.785435e-01  5.820531e+01  1.774923e+02  2.037709e+02  3.494754e+02 -3.423301e+00  1.880292e-01  1.914596e+03  2.459130e+06  1.004216e+00 326.976 21 47 54.14  77.22  34.10
 1105627  2.998646e+00  6.760748e-01  5.821296e+01  1.774999e+02  2.032677e+02  3.496564e+02 -3.388468e+00  1.897417e-01  1.897316e+03  2.459136e+06  1.004283e+00 326.389 21 45 33.34  77.44  34.08
 1105989  3.005101e+00  6.770014e-01  5.819733e+01  1.774925e+02  2.035199e+02  3.495595e+02 -3.411295e+00  1.891303e-01  1.903449e+03  2.459128e+06  1.004326e+00 326.667 21 46 39.98  77.33  34.08
 1106110  3.013312e+00  6.781274e-01  5.819404e+01  1.774758e+02  2.037429e+02  3.494800e+02 -3.426095e+00  1.883623e-01  1.911210e+03  2.459128e+06  1.004249e+00 326.905 21 47 37.10  77.23  34.09
 1106713  3.006573e+00  6.772948e-01  5.819756e+01  1.774752e+02  2.036426e+02  3.495094e+02 -3.424985e+00  1.889707e-01  1.905057e+03  2.459129e+06  1.004274e+00 326.826 21 47 18.31  77.28  34.08
 1107445  3.006486e+00  6.772865e-01  5.819038e+01  1.774930e+02  2.036675e+02  3.494980e+02 -3.428903e+00  1.889217e-01  1.905551e+03  2.459130e+06  1.004344e+00 326.911 21 47 38.66  77.28  34.07
 1107704  3.004061e+00  6.770067e-01  5.820518e+01  1.774646e+02  2.036147e+02  3.495165e+02 -3.425617e+00  1.891410e-01  1.903342e+03  2.459130e+06  1.004240e+00 326.898 21 47 35.54  77.30  34.08
 1107505  3.021193e+00  6.792503e-01  5.820588e+01  1.774741e+02  2.040625e+02  3.493570e+02 -3.455218e+00  1.874956e-01  1.920045e+03  2.459131e+06  1.004349e+00 327.459 21 49 50.23  77.12  34.09
 1108346  3.027159e+00  6.800563e-01  5.819183e+01  1.774842e+02  2.042153e+02  3.493037e+02 -3.464372e+00  1.869252e-01  1.925904e+03  2.459131e+06  1.004289e+00 327.616 21 50 27.77  77.05  34.09
 1108489  3.014782e+00  6.783919e-01  5.821303e+01  1.774602e+02  2.038800e+02  3.494230e+02 -3.442337e+00  1.880987e-01  1.913888e+03  2.459134e+06  1.004328e+00 327.251 21 49  0.22  77.20  34.09
 1101842  2.962925e+00  6.711807e-01  5.819718e+01  1.774920e+02  2.022418e+02  3.500336e+02 -3.310808e+00  1.931347e-01  1.863984e+03  2.459126e+06  1.004277e+00 325.124 21 40 29.76  77.86  34.02
 1101734  3.059282e+00  6.832253e-01  5.848639e+01  1.774791e+02  2.039596e+02  3.494815e+02 -3.372277e+00  1.840837e-01  1.955632e+03  2.459132e+06  1.004226e+00 327.834 21 51 20.14  77.22  34.27
 1102040  3.029880e+00  6.801549e-01  5.819605e+01  1.774659e+02  2.039959e+02  3.494050e+02 -3.429742e+00  1.867436e-01  1.927776e+03  2.459126e+06  1.004226e+00 327.257 21 49  1.58  77.12  34.10
 1102085  2.986433e+00  6.743532e-01  5.819665e+01  1.774782e+02  2.028630e+02  3.498083e+02 -3.355067e+00  1.908706e-01  1.886095e+03  2.459126e+06  1.004299e+00 325.877 21 43 30.48  77.60  34.05
 1101898  3.028433e+00  6.799111e-01  5.821835e+01  1.775024e+02  2.039329e+02  3.494286e+02 -3.424476e+00  1.868754e-01  1.926417e+03  2.459132e+06  1.004316e+00 327.253 21 49  0.67  77.16  34.11
 1207605  2.977992e+00  6.736611e-01  5.808629e+01  1.773870e+02  2.031356e+02  3.496708e+02 -3.408435e+00  1.915440e-01  1.879464e+03  2.451822e+06  1.004346e+00 326.117 21 44 28.06  77.45  33.97
 1206649  3.036168e+00  6.812408e-01  5.818642e+01  1.774221e+02  2.044643e+02  3.492146e+02 -3.481240e+00  1.861136e-01  1.934302e+03  2.455845e+06  1.004344e+00 327.862 21 51 26.88  76.92  34.10
 1200041  3.015306e+00  6.781889e-01  5.821076e+01  1.774791e+02  2.036123e+02  3.495404e+02 -3.405346e+00  1.880394e-01  1.914492e+03  2.459129e+06  1.004340e+00 326.907 21 47 37.78  77.30  34.08
 1200590  3.026134e+00  6.796701e-01  5.820676e+01  1.774598e+02  2.039087e+02  3.494349e+02 -3.424937e+00  1.870146e-01  1.924984e+03  2.459129e+06  1.004229e+00 327.262 21 49  2.88  77.17  34.09
 1206117  3.027458e+00  6.798140e-01  5.821263e+01  1.775016e+02  2.039499e+02  3.494191e+02 -3.428674e+00  1.870147e-01  1.924983e+03  2.459133e+06  1.004345e+00 327.216 21 48 51.74  77.15  34.11
 1206088  3.022411e+00  6.791741e-01  5.821233e+01  1.774930e+02  2.038411e+02  3.494558e+02 -3.423197e+00  1.875007e-01  1.919993e+03  2.459134e+06  1.004330e+00 327.076 21 48 18.34  77.19  34.11
 1200796  3.015286e+00  6.781797e-01  5.821699e+01  1.774934e+02  2.036067e+02  3.495427e+02 -3.404662e+00  1.880582e-01  1.914301e+03  2.459130e+06  1.004345e+00 326.909 21 47 38.09  77.30  34.09
 1206399  3.036275e+00  6.809111e-01  5.820865e+01  1.774893e+02  2.040858e+02  3.493792e+02 -3.430323e+00  1.861555e-01  1.933867e+03  2.459133e+06  1.004260e+00 327.390 21 49 33.62  77.09  34.12
 1206486  3.031137e+00  6.803412e-01  5.821017e+01  1.774871e+02  2.040683e+02  3.493759e+02 -3.437444e+00  1.866706e-01  1.928531e+03  2.459133e+06  1.004281e+00 327.343 21 49 22.37  77.10  34.12
 1206728  3.031091e+00  6.804013e-01  5.820822e+01  1.774987e+02  2.041421e+02  3.493437e+02 -3.447469e+00  1.866690e-01  1.928547e+03  2.459134e+06  1.004300e+00 327.441 21 49 45.94  77.07  34.12
 1206861  3.017897e+00  6.786992e-01  5.821120e+01  1.774894e+02  2.038581e+02  3.494389e+02 -3.433807e+00  1.879023e-01  1.915889e+03  2.459135e+06  1.004350e+00 327.119 21 48 28.66  77.20  34.10
 1207351  3.029620e+00  6.802484e-01  5.820921e+01  1.774859e+02  2.041360e+02  3.493434e+02 -3.449166e+00  1.867290e-01  1.927928e+03  2.459134e+06  1.004269e+00 327.505 21 50  1.32  77.09  34.11
 1207398  3.005509e+00  6.770994e-01  5.821940e+01  1.774699e+02  2.035789e+02  3.495346e+02 -3.418616e+00  1.890069e-01  1.904692e+03  2.459135e+06  1.004334e+00 326.872 21 47 29.28  77.32  34.08
 1201525  2.991886e+00  6.750929e-01  5.821175e+01  1.774699e+02  2.030084e+02  3.497559e+02 -3.365173e+00  1.902893e-01  1.891856e+03  2.459129e+06  1.004283e+00 326.153 21 44 36.79  77.55  34.06
 1201723  3.024049e+00  6.793152e-01  5.821457e+01  1.774968e+02  2.038048e+02  3.494750e+02 -3.415341e+00  1.872849e-01  1.922205e+03  2.459130e+06  1.004329e+00 327.078 21 48 18.72  77.22  34.10
 1202072  3.030048e+00  6.801177e-01  5.824338e+01  1.774695e+02  2.039338e+02  3.494323e+02 -3.421093e+00  1.867252e-01  1.927967e+03  2.459132e+06  1.004212e+00 327.305 21 49 13.08  77.16  34.12
 1202174  3.026270e+00  6.795224e-01  5.821643e+01  1.774794e+02  2.037479e+02  3.495048e+02 -3.403302e+00  1.870628e-01  1.924487e+03  2.459133e+06  1.004256e+00 327.022 21 48  5.28  77.23  34.10
 1201937  3.030732e+00  6.800762e-01  5.821514e+01  1.774948e+02  2.038281e+02  3.494792e+02 -3.405976e+00  1.866945e-01  1.928284e+03  2.459133e+06  1.004253e+00 327.058 21 48 13.94  77.19  34.11
 1202154  3.026956e+00  6.796504e-01  5.821874e+01  1.774873e+02  2.038117e+02  3.494784e+02 -3.410712e+00  1.870518e-01  1.924601e+03  2.459135e+06  1.004275e+00 327.055 21 48 13.08  77.20  34.11
 1202319  3.017260e+00  6.784087e-01  5.822302e+01  1.774942e+02  2.036104e+02  3.495455e+02 -3.401362e+00  1.879233e-01  1.915675e+03  2.459137e+06  1.004305e+00 326.857 21 47 25.68  77.30  34.10
 1202835  3.016659e+00  6.782312e-01  5.805634e+01  1.774290e+02  2.035082e+02  3.495885e+02 -3.388888e+00  1.878976e-01  1.915937e+03  2.461686e+06  1.004353e+00 326.396 21 45 35.02  77.24  34.00
 1203009  3.019412e+00  6.785524e-01  5.807184e+01  1.774086e+02  2.035133e+02  3.495923e+02 -3.384296e+00  1.876656e-01  1.918305e+03  2.461692e+06  1.004292e+00 326.408 21 45 37.94  77.23  34.02
 1207754  3.221858e+00  6.997026e-01  5.797937e+01  1.773186e+02  2.043458e+02  3.496383e+02 -3.151030e+00  1.700915e-01  2.116508e+03  2.465707e+06  1.004279e+00 326.882 21 47 31.66  76.56  34.13
 1306840  3.005063e+00  6.772050e-01  5.809306e+01  1.774072e+02  2.037253e+02  3.494700e+02 -3.439096e+00  1.890056e-01  1.904705e+03  2.451830e+06  1.004290e+00 326.781 21 47  7.32  77.19  34.02
 1307279  3.007695e+00  6.776532e-01  5.818313e+01  1.774318e+02  2.038734e+02  3.494115e+02 -3.453925e+00  1.886348e-01  1.908449e+03  2.455840e+06  1.004226e+00 327.312 21 49 14.76  77.20  34.05
 1301682  3.012139e+00  6.777247e-01  5.823372e+01  1.774753e+02  2.034874e+02  3.495881e+02 -3.394261e+00  1.883748e-01  1.911083e+03  2.459137e+06  1.004352e+00 326.768 21 47  4.32  77.36  34.09
 1302375  3.043184e+00  6.815652e-01  5.809107e+01  1.774063e+02  2.040081e+02  3.494272e+02 -3.407575e+00  1.853539e-01  1.942230e+03  2.461691e+06  1.004269e+00 327.130 21 48 31.30  77.04  34.04
 1607530  3.022269e+00  6.795400e-01  5.831934e+01  1.774762e+02  2.042126e+02  3.492947e+02 -3.472868e+00  1.871449e-01  1.923643e+03  2.455842e+06  1.004261e+00 328.150 21 52 35.95  77.16  34.12
 1603116  3.052921e+00  6.825425e-01  5.820549e+01  1.774761e+02  2.039412e+02  3.494765e+02 -3.381072e+00  1.844950e-01  1.951272e+03  2.461689e+06  1.004221e+00 327.276 21 49  6.36  77.13  34.11
 1708104  3.032164e+00  6.807250e-01  5.821553e+01  1.774835e+02  2.043452e+02  3.492582e+02 -3.472339e+00  1.862760e-01  1.932616e+03  2.457674e+06  1.004262e+00 327.997 21 51 59.30  77.04  34.09
 1706533  3.040258e+00  6.814662e-01  5.765604e+01  1.772387e+02  2.042306e+02  3.493248e+02 -3.442429e+00  1.855558e-01  1.940117e+03  2.467903e+06  1.004282e+00 326.445 21 45 46.85  76.69  33.82
 1806694  3.044436e+00  6.820514e-01  5.821319e+01  1.774936e+02  2.043710e+02  3.492731e+02 -3.453254e+00  1.852260e-01  1.943571e+03  2.461689e+06  1.004259e+00 327.917 21 51 40.18  77.00  34.11
 1907029  3.041125e+00  6.816953e-01  5.822151e+01  1.774629e+02  2.043914e+02  3.492569e+02 -3.462422e+00  1.853417e-01  1.942359e+03  2.461695e+06  1.004340e+00 328.147 21 52 35.38  77.02  34.08
 2305492  2.964774e+00  6.715002e-01  5.862631e+01  1.776347e+02  2.023600e+02  3.499855e+02 -3.323949e+00  1.929482e-01  1.865786e+03  2.457300e+06  1.004260e+00 326.387 21 45 32.90  78.08  34.23
 2301232  2.999055e+00  6.758354e-01  5.863362e+01  1.776129e+02  2.029450e+02  3.497987e+02 -3.343262e+00  1.894023e-01  1.900716e+03  2.457299e+06  1.004229e+00 327.320 21 49 16.73  77.85  34.24
 2301272  2.995907e+00  6.753517e-01  5.863567e+01  1.776307e+02  2.028303e+02  3.498418e+02 -3.333719e+00  1.897338e-01  1.897396e+03  2.457299e+06  1.004332e+00 327.168 21 48 40.25  77.89  34.24
 2303547  3.060027e+00  6.829429e-01  5.812742e+01  1.774368e+02  2.035928e+02  3.496409e+02 -3.322911e+00  1.837487e-01  1.959197e+03  2.465708e+06  1.004267e+00 326.714 21 46 51.38  77.20  34.05
 2406076  3.045865e+00  6.821088e-01  5.840923e+01  1.775409e+02  2.043046e+02  3.493040e+02 -3.442458e+00  1.850871e-01  1.945030e+03  2.451824e+06  1.004350e+00 328.326 21 53 18.17  77.13  34.20
 2406086  3.015430e+00  6.780618e-01  5.838973e+01  1.775218e+02  2.034684e+02  3.496031e+02 -3.385791e+00  1.878911e-01  1.916003e+03  2.451832e+06  1.004353e+00 327.310 21 49 14.50  77.47  34.15
 2505403  2.981451e+00  6.733808e-01  5.838109e+01  1.775062e+02  2.023964e+02  3.500028e+02 -3.299381e+00  1.911851e-01  1.882992e+03  2.451832e+06  1.004283e+00 325.887 21 43 32.88  77.90  34.11
 2505854  3.142025e+00  6.918106e-01  5.840736e+01  1.775097e+02  2.041733e+02  3.495558e+02 -3.258744e+00  1.766434e-01  2.038004e+03  2.451827e+06  1.004353e+00 327.893 21 51 34.32  77.02  34.28
 2503520  2.969156e+00  6.714806e-01  5.841207e+01  1.775714e+02  2.017978e+02  3.502416e+02 -3.237436e+00  1.923877e-01  1.871222e+03  2.461317e+06  1.004272e+00 325.171 21 40 41.09  78.16  34.10
 2509921  2.987895e+00  6.752761e-01  5.809824e+01  1.773329e+02  2.036507e+02  3.494670e+02 -3.460302e+00  1.907247e-01  1.887537e+03  2.466799e+06  1.004239e+00 326.677 21 46 42.38  77.21  34.02
 2509942  2.991591e+00  6.757982e-01  5.810973e+01  1.773386e+02  2.037757e+02  3.494202e+02 -3.470557e+00  1.903360e-01  1.891392e+03  2.466799e+06  1.004248e+00 326.879 21 47 30.98  77.18  34.02
 2509836  3.020595e+00  6.796016e-01  5.810061e+01  1.773316e+02  2.044649e+02  3.491819e+02 -3.509710e+00  1.876304e-01  1.918666e+03  2.466800e+06  1.004276e+00 327.619 21 50 28.63  76.87  34.06
 2509798  3.021397e+00  6.797144e-01  5.810562e+01  1.773286e+02  2.044736e+02  3.491801e+02 -3.509071e+00  1.875436e-01  1.919554e+03  2.466802e+06  1.004219e+00 327.645 21 50 34.75  76.87  34.06
 2609426  3.023365e+00  6.799413e-01  5.808970e+01  1.773266e+02  2.045142e+02  3.491663e+02 -3.511229e+00  1.873932e-01  1.921094e+03  2.466802e+06  1.004293e+00 327.636 21 50 32.66  76.83  34.06
 2609898  3.006830e+00  6.777282e-01  5.809707e+01  1.773368e+02  2.040869e+02  3.493162e+02 -3.484957e+00  1.888726e-01  1.906047e+03  2.466805e+06  1.004341e+00 327.232 21 48 55.70  77.03  34.03
 2609836  3.020105e+00  6.794708e-01  5.809112e+01  1.773293e+02  2.044095e+02  3.492044e+02 -3.503628e+00  1.876760e-01  1.918199e+03  2.466807e+06  1.004350e+00 327.525 21 50  5.93  76.88  34.05
 2609921  2.998556e+00  6.766496e-01  5.808982e+01  1.773306e+02  2.038791e+02  3.493896e+02 -3.471825e+00  1.897084e-01  1.897649e+03  2.466807e+06  1.004276e+00 326.912 21 47 38.98  77.11  34.02
 2703620  3.065172e+00  6.840258e-01  5.777497e+01  1.772913e+02  2.041878e+02  3.493947e+02 -3.392348e+00  1.833533e-01  1.963422e+03  2.465339e+06  1.004330e+00 326.545 21 46 10.70  76.74  33.91
 2705263  3.341105e+00  7.102523e-01  5.781293e+01  1.772832e+02  2.040396e+02  3.499830e+02 -2.938572e+00  1.611353e-01  2.234147e+03  2.465341e+06  1.004251e+00 325.771 21 43  5.06  76.39  34.14
 2705056  3.054421e+00  6.828585e-01  5.778280e+01  1.772660e+02  2.041202e+02  3.494020e+02 -3.402248e+00  1.844406e-01  1.951847e+03  2.465344e+06  1.004263e+00 326.404 21 45 36.96  76.76  33.92
 2708913  3.019051e+00  6.793252e-01  5.807400e+01  1.773298e+02  2.043614e+02  3.492233e+02 -3.498906e+00  1.877902e-01  1.917033e+03  2.466805e+06  1.004305e+00 327.412 21 49 38.81  76.89  34.04
 2709248  3.042266e+00  6.819358e-01  5.806765e+01  1.773305e+02  2.045153e+02  3.492058e+02 -3.476706e+00  1.856425e-01  1.939211e+03  2.466803e+06  1.004344e+00 327.526 21 50  6.24  76.79  34.06
 2709113  3.036422e+00  6.813051e-01  5.806750e+01  1.773312e+02  2.045027e+02  3.491988e+02 -3.485779e+00  1.861798e-01  1.933614e+03  2.466803e+06  1.004343e+00 327.527 21 50  6.41  76.81  34.06
 2709141  3.040878e+00  6.818717e-01  5.805689e+01  1.773318e+02  2.045923e+02  3.491697e+02 -3.489310e+00  1.857659e-01  1.937923e+03  2.466803e+06  1.004322e+00 327.605 21 50 25.22  76.76  34.06
 2709294  3.018506e+00  6.793193e-01  5.809278e+01  1.773201e+02  2.043862e+02  3.492119e+02 -3.502747e+00  1.878084e-01  1.916847e+03  2.466806e+06  1.004217e+00 327.520 21 50  4.70  76.89  34.05
 2709750  3.032248e+00  6.808630e-01  5.806287e+01  1.773279e+02  2.044806e+02  3.492000e+02 -3.490156e+00  1.865501e-01  1.929776e+03  2.466803e+06  1.004271e+00 327.525 21 50  5.98  76.81  34.05
 2805244  3.014960e+00  6.778930e-01  5.865914e+01  1.776633e+02  2.033264e+02  3.496644e+02 -3.367111e+00  1.880976e-01  1.913900e+03  2.455476e+06  1.004303e+00 327.650 21 50 36.07  77.69  34.30
 2802491  3.043574e+00  6.810858e-01  5.868167e+01  1.776494e+02  2.034720e+02  3.496595e+02 -3.335880e+00  1.852419e-01  1.943405e+03  2.455480e+06  1.004306e+00 328.027 21 52  6.46  77.62  34.31
 2802810  2.980094e+00  6.729711e-01  5.868459e+01  1.776541e+02  2.020901e+02  3.501351e+02 -3.258852e+00  1.912163e-01  1.882684e+03  2.455474e+06  1.004229e+00 326.359 21 45 26.18  78.22  34.24
 2808416  3.031762e+00  6.809002e-01  5.807810e+01  1.773132e+02  2.045564e+02  3.491664e+02 -3.500860e+00  1.865984e-01  1.929277e+03  2.466804e+06  1.004227e+00 327.644 21 50 34.51  76.79  34.06
 2808686  3.009382e+00  6.781800e-01  5.805226e+01  1.773291e+02  2.042294e+02  3.492604e+02 -3.498770e+00  1.886882e-01  1.907910e+03  2.466798e+06  1.004227e+00 327.226 21 48 54.26  76.95  34.02
 2808522  3.034077e+00  6.811943e-01  5.805666e+01  1.773278e+02  2.046180e+02  3.491445e+02 -3.504950e+00  1.864000e-01  1.931330e+03  2.466804e+06  1.004266e+00 327.657 21 50 37.78  76.76  34.06
 2808643  2.997265e+00  6.764962e-01  5.807458e+01  1.773254e+02  2.038876e+02  3.493828e+02 -3.475729e+00  1.898330e-01  1.896404e+03  2.466808e+06  1.004339e+00 326.897 21 47 35.35  77.10  34.02
 2808930  3.030660e+00  6.807607e-01  5.805409e+01  1.773339e+02  2.045663e+02  3.491592e+02 -3.504769e+00  1.866728e-01  1.928508e+03  2.466804e+06  1.004326e+00 327.630 21 50 31.13  76.79  34.04
 2808887  3.026550e+00  6.802889e-01  5.805357e+01  1.773271e+02  2.045040e+02  3.491779e+02 -3.503637e+00  1.870856e-01  1.924252e+03  2.466804e+06  1.004240e+00 327.538 21 50  9.10  76.81  34.04
 2809110  2.992311e+00  6.758690e-01  5.806728e+01  1.773298e+02  2.037551e+02  3.494310e+02 -3.466192e+00  1.902996e-01  1.891754e+03  2.466807e+06  1.004212e+00 326.717 21 46 52.06  77.15  34.01
 2809912  3.018916e+00  6.793791e-01  5.808804e+01  1.773168e+02  2.044031e+02  3.492054e+02 -3.504259e+00  1.877310e-01  1.917638e+03  2.466805e+06  1.004220e+00 327.577 21 50 18.43  76.88  34.04
 2909533  3.016916e+00  6.790681e-01  5.816167e+01  1.773107e+02  2.043489e+02  3.492237e+02 -3.501519e+00  1.877712e-01  1.917227e+03  2.464973e+06  1.004354e+00 327.822 21 51 17.18  76.97  34.06
 2900858  2.967197e+00  6.723387e-01  5.806246e+01  1.773292e+02  2.029620e+02  3.497257e+02 -3.403433e+00  1.927235e-01  1.867961e+03  2.466798e+06  1.004224e+00 325.740 21 42 57.70  77.48  33.97
 2907516  3.023002e+00  6.799357e-01  5.805452e+01  1.773239e+02  2.045421e+02  3.491536e+02 -3.515521e+00  1.874364e-01  1.920651e+03  2.466801e+06  1.004275e+00 327.572 21 50 17.21  76.80  34.04
 2907711  3.008645e+00  6.780218e-01  5.805452e+01  1.773175e+02  2.041543e+02  3.492914e+02 -3.490115e+00  1.887479e-01  1.907306e+03  2.466806e+06  1.004243e+00 327.164 21 48 39.38  76.97  34.02
 2907988  3.005265e+00  6.775528e-01  5.804973e+01  1.773270e+02  2.040660e+02  3.493223e+02 -3.484792e+00  1.890694e-01  1.904063e+03  2.466806e+06  1.004297e+00 327.048 21 48 11.47  77.01  34.01
 2908010  2.995731e+00  6.763069e-01  5.806322e+01  1.773114e+02  2.038304e+02  3.494051e+02 -3.470247e+00  1.899909e-01  1.894827e+03  2.466806e+06  1.004238e+00 326.781 21 47  7.32  77.11  34.01
 2907842  3.005817e+00  6.776345e-01  5.805668e+01  1.773168e+02  2.040853e+02  3.493152e+02 -3.486308e+00  1.890320e-01  1.904440e+03  2.466807e+06  1.004287e+00 327.073 21 48 17.57  77.00  34.02
 2908284  3.018936e+00  6.793188e-01  5.806442e+01  1.773074e+02  2.043743e+02  3.492173e+02 -3.500970e+00  1.877916e-01  1.917019e+03  2.466805e+06  1.004326e+00 327.427 21 49 42.43  76.87  34.04
 2908369  3.012242e+00  6.784669e-01  5.806418e+01  1.773194e+02  2.042373e+02  3.492625e+02 -3.495011e+00  1.883599e-01  1.911235e+03  2.466805e+06  1.004318e+00 327.313 21 49 15.12  76.95  34.02
 2908404  3.022514e+00  6.797826e-01  5.805572e+01  1.773229e+02  2.044651e+02  3.491854e+02 -3.506597e+00  1.874644e-01  1.920365e+03  2.466805e+06  1.004353e+00 327.495 21 49 58.85  76.83  34.04
 2908192  3.026510e+00  6.803636e-01  5.804289e+01  1.773293e+02  2.045758e+02  3.491469e+02 -3.513118e+00  1.870813e-01  1.924297e+03  2.466806e+06  1.004214e+00 327.594 21 50 22.44  76.79  34.04
 2908408  3.026531e+00  6.803642e-01  5.806092e+01  1.773128e+02  2.045856e+02  3.491425e+02 -3.514567e+00  1.870952e-01  1.924154e+03  2.466808e+06  1.004249e+00 327.640 21 50 33.72  76.78  34.05
 2908722  3.020705e+00  6.796166e-01  5.805359e+01  1.773283e+02  2.044657e+02  3.491818e+02 -3.509574e+00  1.876110e-01  1.918864e+03  2.466802e+06  1.004269e+00 327.507 21 50  1.66  76.84  34.03
 2908824  3.015838e+00  6.790046e-01  5.806379e+01  1.773118e+02  2.043966e+02  3.492010e+02 -3.509772e+00  1.880670e-01  1.914211e+03  2.466798e+06  1.004335e+00 327.464 21 49 51.48  76.87  34.03
 2908925  3.010063e+00  6.782836e-01  5.806391e+01  1.773123e+02  2.042567e+02  3.492501e+02 -3.501117e+00  1.885889e-01  1.908914e+03  2.466798e+06  1.004216e+00 327.325 21 49 17.93  76.94  34.02
 2908955  3.023318e+00  6.799406e-01  5.807153e+01  1.773082e+02  2.045140e+02  3.491664e+02 -3.511204e+00  1.873573e-01  1.921463e+03  2.466806e+06  1.004279e+00 327.630 21 50 31.32  76.82  34.05
 2908958  3.024575e+00  6.800938e-01  5.806660e+01  1.773112e+02  2.045435e+02  3.491561e+02 -3.512971e+00  1.872527e-01  1.922536e+03  2.466807e+06  1.004311e+00 327.627 21 50 30.58  76.81  34.05
 2909093  3.010568e+00  6.782304e-01  5.805740e+01  1.773214e+02  2.041918e+02  3.492785e+02 -3.492212e+00  1.884932e-01  1.909884e+03  2.466805e+06  1.004354e+00 327.270 21 49  4.90  76.97  34.01
 2909305  3.025932e+00  6.802989e-01  5.805152e+01  1.773316e+02  2.046074e+02  3.491313e+02 -3.518994e+00  1.870807e-01  1.924303e+03  2.466808e+06  1.004320e+00 327.711 21 50 50.59  76.79  34.03
 2909567  3.001172e+00  6.770225e-01  5.805653e+01  1.773204e+02  2.039644e+02  3.493581e+02 -3.478448e+00  1.894113e-01  1.900626e+03  2.466805e+06  1.004258e+00 326.976 21 47 54.17  77.06  34.01
 2904870  3.099230e+00  6.877097e-01  5.772345e+01  1.772948e+02  2.043422e+02  3.493991e+02 -3.352090e+00  1.801311e-01  1.998544e+03  2.467892e+06  1.004237e+00 326.730 21 46 55.22  76.63  33.88
 3008857  3.008517e+00  6.779282e-01  5.810493e+01  1.773181e+02  2.040925e+02  3.493175e+02 -3.482412e+00  1.885958e-01  1.908844e+03  2.464972e+06  1.004305e+00 327.365 21 49 27.53  77.04  34.02
 3000609  2.995958e+00  6.762138e-01  5.805002e+01  1.773041e+02  2.037245e+02  3.494515e+02 -3.455673e+00  1.899533e-01  1.895203e+03  2.466798e+06  1.004287e+00 326.632 21 46 31.66  77.14  34.00
 3007576  3.011881e+00  6.784034e-01  5.804486e+01  1.773162e+02  2.042187e+02  3.492697e+02 -3.493290e+00  1.884377e-01  1.910446e+03  2.466805e+06  1.004338e+00 327.216 21 48 51.74  76.93  34.02
 3008167  3.021501e+00  6.797132e-01  5.805511e+01  1.773160e+02  2.045001e+02  3.491681e+02 -3.513076e+00  1.875705e-01  1.919278e+03  2.466802e+06  1.004339e+00 327.535 21 50  8.30  76.82  34.04
 3009040  2.992110e+00  6.758789e-01  5.805326e+01  1.773124e+02  2.038199e+02  3.494016e+02 -3.475941e+00  1.902662e-01  1.892086e+03  2.466799e+06  1.004305e+00 326.820 21 47 16.82  77.12  33.99
 3108422  3.035499e+00  6.814063e-01  5.816251e+01  1.772783e+02  2.046779e+02  3.491215e+02 -3.510258e+00  1.860632e-01  1.934826e+03  2.464976e+06  1.004261e+00 328.173 21 52 41.57  76.80  34.08
 3108430  3.017960e+00  6.790824e-01  5.808529e+01  1.773026e+02  2.042248e+02  3.492802e+02 -3.482548e+00  1.877423e-01  1.917522e+03  2.464978e+06  1.004282e+00 327.414 21 49 39.41  76.96  34.03
 3109402  3.005214e+00  6.774705e-01  5.808932e+01  1.773000e+02  2.039974e+02  3.493518e+02 -3.475808e+00  1.888339e-01  1.906437e+03  2.464982e+06  1.004329e+00 327.267 21 49  4.20  77.08  34.00
 3107616  3.004386e+00  6.774766e-01  5.804525e+01  1.773013e+02  2.040898e+02  3.493100e+02 -3.489712e+00  1.891487e-01  1.903264e+03  2.466808e+06  1.004309e+00 327.061 21 48 14.57  76.99  34.01
 3108089  3.025037e+00  6.802139e-01  5.803479e+01  1.773158e+02  2.045933e+02  3.491360e+02 -3.518353e+00  1.871699e-01  1.923387e+03  2.466808e+06  1.004244e+00 327.656 21 50 37.39  76.78  34.03
 3206531  3.034731e+00  6.812616e-01  5.808366e+01  1.773038e+02  2.046245e+02  3.491428e+02 -3.504792e+00  1.862850e-01  1.932522e+03  2.464971e+06  1.004293e+00 327.771 21 51  4.99  76.77  34.06
 3200121  2.994656e+00  6.760142e-01  5.804830e+01  1.773104e+02  2.036395e+02  3.494864e+02 -3.446078e+00  1.899855e-01  1.894882e+03  2.466807e+06  1.004213e+00 326.599 21 46 23.76  77.19  33.98
 3200367  3.009644e+00  6.780306e-01  5.805231e+01  1.773365e+02  2.040525e+02  3.493379e+02 -3.474525e+00  1.886092e-01  1.908708e+03  2.466796e+06  1.004244e+00 327.067 21 48 16.15  77.01  34.01
 3200433  2.983614e+00  6.745481e-01  5.803962e+01  1.773280e+02  2.033757e+02  3.495785e+02 -3.430393e+00  1.911130e-01  1.883702e+03  2.466796e+06  1.004223e+00 326.218 21 44 52.25  77.29  33.98
 3200487  2.963295e+00  6.718276e-01  5.804473e+01  1.773084e+02  2.028882e+02  3.497500e+02 -3.400437e+00  1.930292e-01  1.865003e+03  2.466796e+06  1.004244e+00 325.699 21 42 47.83  77.50  33.94
 3200511  2.963655e+00  6.718422e-01  5.804746e+01  1.773209e+02  2.028692e+02  3.497589e+02 -3.397257e+00  1.930416e-01  1.864883e+03  2.466796e+06  1.004268e+00 325.620 21 42 28.73  77.51  33.95
 3200447  2.989991e+00  6.753589e-01  5.804841e+01  1.773270e+02  2.035330e+02  3.495223e+02 -3.440864e+00  1.905003e-01  1.889761e+03  2.466797e+06  1.004344e+00 326.425 21 45 42.10  77.23  33.99
 3200575  3.006060e+00  6.775280e-01  5.804408e+01  1.773047e+02  2.039683e+02  3.493662e+02 -3.470380e+00  1.889334e-01  1.905434e+03  2.466797e+06  1.004347e+00 326.959 21 47 50.21  77.04  34.00
 3200566  3.021354e+00  6.795137e-01  5.804869e+01  1.773357e+02  2.043158e+02  3.492477e+02 -3.488771e+00  1.875157e-01  1.919839e+03  2.466798e+06  1.004348e+00 327.354 21 49 24.91  76.90  34.03
 3200443  2.990099e+00  6.754098e-01  5.804760e+01  1.773021e+02  2.035605e+02  3.495107e+02 -3.444233e+00  1.904783e-01  1.889979e+03  2.466799e+06  1.004305e+00 326.459 21 45 50.18  77.21  33.99
 3206111  2.977788e+00  6.739053e-01  5.804040e+01  1.773130e+02  2.034082e+02  3.495514e+02 -3.446195e+00  1.917350e-01  1.877591e+03  2.466799e+06  1.004317e+00 326.214 21 44 51.34  77.28  33.98
 3206213  2.979507e+00  6.741291e-01  5.804083e+01  1.773168e+02  2.034460e+02  3.495384e+02 -3.448248e+00  1.915821e-01  1.879090e+03  2.466799e+06  1.004323e+00 326.255 21 45  1.20  77.26  33.98
 3206220  2.980952e+00  6.743377e-01  5.803716e+01  1.773292e+02  2.034614e+02  3.495354e+02 -3.447097e+00  1.914251e-01  1.880631e+03  2.466799e+06  1.004218e+00 326.261 21 45  2.71  77.26  33.98
 3206119  3.025392e+00  6.802368e-01  5.803826e+01  1.773226e+02  2.045711e+02  3.491465e+02 -3.514631e+00  1.872306e-01  1.922763e+03  2.466799e+06  1.004223e+00 327.544 21 50 10.46  76.78  34.04
 3200693  2.997995e+00  6.764656e-01  5.804633e+01  1.773151e+02  2.037439e+02  3.494476e+02 -3.454358e+00  1.897483e-01  1.897250e+03  2.466797e+06  1.004253e+00 326.654 21 46 37.01  77.13  34.00
 3200697  2.968326e+00  6.724677e-01  5.804751e+01  1.773281e+02  2.029948e+02  3.497132e+02 -3.406365e+00  1.925498e-01  1.869646e+03  2.466797e+06  1.004308e+00 325.801 21 43 12.19  77.47  33.95
 3200720  2.985933e+00  6.748628e-01  5.804036e+01  1.773158e+02  2.034522e+02  3.495496e+02 -3.436854e+00  1.908558e-01  1.886240e+03  2.466797e+06  1.004264e+00 326.340 21 45 21.65  77.26  33.97
 3200725  2.962886e+00  6.717694e-01  5.804252e+01  1.773016e+02  2.028666e+02  3.497588e+02 -3.398056e+00  1.930871e-01  1.864443e+03  2.466797e+06  1.004221e+00 325.635 21 42 32.50  77.51  33.94
 3200765  2.989135e+00  6.752797e-01  5.804616e+01  1.773332e+02  2.035035e+02  3.495342e+02 -3.437698e+00  1.905881e-01  1.888890e+03  2.466798e+06  1.004214e+00 326.370 21 45 28.75  77.24  33.99
 3206328  2.962830e+00  6.718890e-01  5.804329e+01  1.773093e+02  2.030334e+02  3.496847e+02 -3.421942e+00  1.932048e-01  1.863308e+03  2.466797e+06  1.004312e+00 325.751 21 43  0.34  77.44  33.96
 3206357  2.985417e+00  6.749031e-01  5.803338e+01  1.773245e+02  2.035708e+02  3.494963e+02 -3.454359e+00  1.910170e-01  1.884649e+03  2.466798e+06  1.004313e+00 326.373 21 45 29.47  77.20  33.99
 3206355  3.019685e+00  6.794860e-01  5.804176e+01  1.773195e+02  2.044698e+02  3.491773e+02 -3.512462e+00  1.877193e-01  1.917756e+03  2.466799e+06  1.004347e+00 327.476 21 49 54.31  76.83  34.03
 3206524  2.977828e+00  6.739240e-01  5.804256e+01  1.773035e+02  2.033998e+02  3.495556e+02 -3.444586e+00  1.917346e-01  1.877595e+03  2.466799e+06  1.004249e+00 326.205 21 44 49.32  77.28  33.98
 3206671  2.956465e+00  6.710084e-01  5.803409e+01  1.773104e+02  2.028204e+02  3.497658e+02 -3.403403e+00  1.938048e-01  1.857539e+03  2.466796e+06  1.004215e+00 325.488 21 41 57.00  77.52  33.95
 3206814  2.954877e+00  6.707703e-01  5.803689e+01  1.773042e+02  2.027954e+02  3.497729e+02 -3.403431e+00  1.939373e-01  1.856270e+03  2.466796e+06  1.004324e+00 325.497 21 41 59.35  77.53  33.94
 3206627  2.971997e+00  6.731550e-01  5.804225e+01  1.773239e+02  2.032699e+02  3.496003e+02 -3.437446e+00  1.923006e-01  1.872069e+03  2.466798e+06  1.004247e+00 326.052 21 44 12.38  77.34  33.97
 3206668  3.008952e+00  6.780674e-01  5.804146e+01  1.773223e+02  2.041990e+02  3.492721e+02 -3.496098e+00  1.887732e-01  1.907050e+03  2.466798e+06  1.004339e+00 327.128 21 48 30.77  76.94  34.02
 3206798  2.967294e+00  6.724602e-01  5.803480e+01  1.773154e+02  2.031085e+02  3.496610e+02 -3.424083e+00  1.927556e-01  1.867650e+03  2.466798e+06  1.004305e+00 325.841 21 43 21.79  77.40  33.96
 3206638  2.981799e+00  6.744645e-01  5.804209e+01  1.773265e+02  2.035251e+02  3.495087e+02 -3.454753e+00  1.913516e-01  1.881353e+03  2.466799e+06  1.004302e+00 326.362 21 45 26.90  77.23  33.99
 3206766  3.022530e+00  6.798876e-01  5.804527e+01  1.773135e+02  2.045406e+02  3.491533e+02 -3.516133e+00  1.874971e-01  1.920029e+03  2.466799e+06  1.004263e+00 327.532 21 50  7.61  76.79  34.04
 3206791  2.979719e+00  6.741778e-01  5.803930e+01  1.773095e+02  2.034343e+02  3.495447e+02 -3.445620e+00  1.915467e-01  1.879437e+03  2.466798e+06  1.004212e+00 326.233 21 44 55.90  77.26  33.98
 3206585  3.008583e+00  6.780139e-01  5.803983e+01  1.773121e+02  2.041620e+02  3.492878e+02 -3.491426e+00  1.888149e-01  1.906629e+03  2.466799e+06  1.004270e+00 327.071 21 48 17.04  76.95  34.02
 3206611  3.011272e+00  6.783698e-01  5.804190e+01  1.773069e+02  2.042369e+02  3.492608e+02 -3.496628e+00  1.885552e-01  1.909256e+03  2.466799e+06  1.004294e+00 327.178 21 48 42.72  76.92  34.03
 3206741  3.013740e+00  6.786972e-01  5.804099e+01  1.773085e+02  2.042917e+02  3.492424e+02 -3.499254e+00  1.883223e-01  1.911616e+03  2.466799e+06  1.004270e+00 327.222 21 48 53.38  76.90  34.03
 3206879  2.994736e+00  6.761614e-01  5.802896e+01  1.773266e+02  2.038079e+02  3.494125e+02 -3.469290e+00  1.901007e-01  1.893733e+03  2.466797e+06  1.004284e+00 326.667 21 46 40.13  77.10  33.99
 3207044  2.990378e+00  6.755864e-01  5.803663e+01  1.773075e+02  2.037100e+02  3.494460e+02 -3.464099e+00  1.905102e-01  1.889662e+03  2.466797e+06  1.004296e+00 326.580 21 46 19.30  77.14  33.99
 3207130  3.015835e+00  6.789587e-01  5.802971e+01  1.773213e+02  2.043347e+02  3.492281e+02 -3.501225e+00  1.881019e-01  1.913856e+03  2.466797e+06  1.004288e+00 327.271 21 49  5.14  76.88  34.02
 3206882  2.999371e+00  6.768211e-01  5.804458e+01  1.773094e+02  2.039576e+02  3.493573e+02 -3.480851e+00  1.896623e-01  1.898111e+03  2.466798e+06  1.004254e+00 326.866 21 47 27.91  77.05  34.01
 3206920  3.025130e+00  6.801908e-01  5.803527e+01  1.773127e+02  2.045590e+02  3.491511e+02 -3.513596e+00  1.872503e-01  1.922560e+03  2.466798e+06  1.004241e+00 327.526 21 50  6.22  76.78  34.04
 3206987  3.003575e+00  6.773457e-01  5.804129e+01  1.773013e+02  2.040515e+02  3.493248e+02 -3.486141e+00  1.892437e-01  1.902309e+03  2.466798e+06  1.004326e+00 326.988 21 47 57.14  77.00  34.01
 3207075  2.990034e+00  6.755738e-01  5.804783e+01  1.773101e+02  2.037482e+02  3.494283e+02 -3.470174e+00  1.905421e-01  1.889347e+03  2.466799e+06  1.004332e+00 326.645 21 46 34.82  77.14  34.00
 3207104  3.019580e+00  6.794662e-01  5.804030e+01  1.773090e+02  2.044365e+02  3.491920e+02 -3.507790e+00  1.877533e-01  1.917410e+03  2.466799e+06  1.004272e+00 327.407 21 49 37.73  76.84  34.03
 3207105  3.016309e+00  6.790044e-01  5.804119e+01  1.773199e+02  2.043293e+02  3.492314e+02 -3.499631e+00  1.880664e-01  1.914217e+03  2.466805e+06  1.004289e+00 327.280 21 49  7.25  76.88  34.03
 3207292  3.008659e+00  6.780320e-01  5.803733e+01  1.773101e+02  2.041708e+02  3.492842e+02 -3.492430e+00  1.887577e-01  1.907207e+03  2.466798e+06  1.004266e+00 327.118 21 48 28.27  76.95  34.01
 3207318  3.000870e+00  6.770173e-01  5.804499e+01  1.773100e+02  2.039980e+02  3.493427e+02 -3.483635e+00  1.894881e-01  1.899855e+03  2.466799e+06  1.004273e+00 326.945 21 47 46.82  77.03  34.01
 3207214  3.027286e+00  6.804704e-01  5.804485e+01  1.773065e+02  2.046349e+02  3.491223e+02 -3.520129e+00  1.870280e-01  1.924846e+03  2.466799e+06  1.004321e+00 327.665 21 50 39.55  76.75  34.04
 3207229  3.030903e+00  6.808475e-01  5.804958e+01  1.773029e+02  2.046048e+02  3.491435e+02 -3.509026e+00  1.866513e-01  1.928730e+03  2.466804e+06  1.004254e+00 327.660 21 50 38.45  76.76  34.04
 3207498  3.008014e+00  6.779480e-01  5.804556e+01  1.773089e+02  2.041824e+02  3.492772e+02 -3.495652e+00  1.887852e-01  1.906929e+03  2.466799e+06  1.004345e+00 327.183 21 48 43.99  76.96  34.01
 3201004  2.962123e+00  6.715914e-01  5.803764e+01  1.773104e+02  2.028091e+02  3.497818e+02 -3.392065e+00  1.932281e-01  1.863083e+03  2.466796e+06  1.004339e+00 325.485 21 41 56.45  77.52  33.95
 3201116  3.014754e+00  6.786480e-01  5.804954e+01  1.773319e+02  2.041569e+02  3.493026e+02 -3.479727e+00  1.881709e-01  1.913155e+03  2.466797e+06  1.004353e+00 327.132 21 48 31.56  76.96  34.02
 3200996  2.981392e+00  6.742133e-01  5.804378e+01  1.773350e+02  2.033074e+02  3.496033e+02 -3.425513e+00  1.913239e-01  1.881626e+03  2.466798e+06  1.004300e+00 326.142 21 44 34.15  77.32  33.97
 3201028  2.980703e+00  6.741267e-01  5.803981e+01  1.772978e+02  2.033034e+02  3.496034e+02 -3.426358e+00  1.914026e-01  1.880852e+03  2.466798e+06  1.004321e+00 326.124 21 44 29.76  77.31  33.97
 3201037  2.972137e+00  6.729761e-01  5.804850e+01  1.773102e+02  2.030901e+02  3.496791e+02 -3.412678e+00  1.922375e-01  1.872683e+03  2.466798e+06  1.004323e+00 325.869 21 43 28.56  77.41  33.97
 3201155  2.978469e+00  6.738045e-01  5.804030e+01  1.773034e+02  2.032343e+02  3.496289e+02 -3.421105e+00  1.916346e-01  1.878575e+03  2.466798e+06  1.004351e+00 326.017 21 44  4.06  77.34  33.97
 3201180  3.005602e+00  6.774447e-01  5.804165e+01  1.773329e+02  2.039152e+02  3.493887e+02 -3.463741e+00  1.890313e-01  1.904446e+03  2.466798e+06  1.004292e+00 326.833 21 47 19.99  77.06  34.01
 3200977  3.005249e+00  6.774361e-01  5.805209e+01  1.773139e+02  2.039358e+02  3.493792e+02 -3.467027e+00  1.890242e-01  1.904518e+03  2.466800e+06  1.004262e+00 326.925 21 47 41.93  77.06  34.01
 3201023  3.022734e+00  6.796988e-01  5.806158e+01  1.773044e+02  2.043259e+02  3.492468e+02 -3.487103e+00  1.874206e-01  1.920813e+03  2.466802e+06  1.004263e+00 327.358 21 49 25.90  76.88  34.04
 3201288  2.944184e+00  6.691736e-01  5.803560e+01  1.773191e+02  2.023379e+02  3.499535e+02 -3.358042e+00  1.950037e-01  1.846119e+03  2.466795e+06  1.004224e+00 324.887 21 39 32.76  77.72  33.92
 3201429  2.942848e+00  6.689664e-01  5.803517e+01  1.772982e+02  2.023143e+02  3.499606e+02 -3.357691e+00  1.951259e-01  1.844963e+03  2.466795e+06  1.004326e+00 324.889 21 39 33.46  77.72  33.92
 3201259  3.016802e+00  6.789568e-01  5.804616e+01  1.773008e+02  2.042284e+02  3.492763e+02 -3.485211e+00  1.879660e-01  1.915240e+03  2.466797e+06  1.004295e+00 327.216 21 48 51.74  76.92  34.02
 3201311  3.023531e+00  6.798241e-01  5.803609e+01  1.773105e+02  2.043620e+02  3.492329e+02 -3.490354e+00  1.873833e-01  1.921196e+03  2.466797e+06  1.004249e+00 327.297 21 49 11.38  76.86  34.03
 3201470  3.019909e+00  6.793585e-01  5.804814e+01  1.773188e+02  2.042871e+02  3.492576e+02 -3.487127e+00  1.877080e-01  1.917872e+03  2.466797e+06  1.004262e+00 327.252 21 49  0.53  76.90  34.03
 3201480  3.012648e+00  6.784038e-01  5.804704e+01  1.773064e+02  2.041191e+02  3.493150e+02 -3.478206e+00  1.883648e-01  1.911185e+03  2.466797e+06  1.004293e+00 327.094 21 48 22.56  76.97  34.02
 3201504  3.016941e+00  6.789825e-01  5.804832e+01  1.773105e+02  2.042324e+02  3.492750e+02 -3.485369e+00  1.879568e-01  1.915333e+03  2.466797e+06  1.004274e+00 327.221 21 48 53.16  76.93  34.02
 3201277  3.016385e+00  6.788792e-01  5.804076e+01  1.773206e+02  2.041936e+02  3.492905e+02 -3.481283e+00  1.880067e-01  1.914826e+03  2.466798e+06  1.004291e+00 327.159 21 48 38.09  76.94  34.02
 3201363  2.973751e+00  6.731898e-01  5.804113e+01  1.773143e+02  2.031040e+02  3.496768e+02 -3.411268e+00  1.921047e-01  1.873978e+03  2.466798e+06  1.004258e+00 325.850 21 43 23.98  77.39  33.97
 3201375  2.984692e+00  6.746587e-01  5.804454e+01  1.773029e+02  2.034015e+02  3.495688e+02 -3.432505e+00  1.910259e-01  1.884561e+03  2.466798e+06  1.004323e+00 326.235 21 44 56.50  77.27  33.98
 3201418  2.986904e+00  6.749651e-01  5.804575e+01  1.773229e+02  2.034559e+02  3.495498e+02 -3.435701e+00  1.907978e-01  1.886814e+03  2.466798e+06  1.004288e+00 326.317 21 45 16.13  77.26  33.98
 3201540  2.993367e+00  6.758099e-01  5.804584e+01  1.773133e+02  2.036132e+02  3.494944e+02 -3.445521e+00  1.902046e-01  1.892698e+03  2.466798e+06  1.004330e+00 326.480 21 45 55.30  77.18  33.99
 3201578  2.968676e+00  6.725210e-01  5.804455e+01  1.773034e+02  2.029864e+02  3.497180e+02 -3.404191e+00  1.925872e-01  1.869283e+03  2.466798e+06  1.004240e+00 325.726 21 42 54.19  77.45  33.96
 3201634  3.006102e+00  6.775148e-01  5.803978e+01  1.773231e+02  2.039261e+02  3.493851e+02 -3.464200e+00  1.890011e-01  1.904751e+03  2.466798e+06  1.004276e+00 326.825 21 47 18.05  77.05  34.01
 3201802  2.991442e+00  6.755863e-01  5.804013e+01  1.773174e+02  2.035631e+02  3.495129e+02 -3.441636e+00  1.903922e-01  1.890833e+03  2.466798e+06  1.004223e+00 326.411 21 45 38.62  77.20  33.99
 3305498  2.980285e+00  6.738758e-01  5.806676e+01  1.773031e+02  2.030698e+02  3.497050e+02 -3.394695e+00  1.914828e-01  1.880064e+03  2.464970e+06  1.004275e+00 325.838 21 43 21.10  77.40  33.99
 3305856  3.048380e+00  6.826090e-01  5.807357e+01  1.773051e+02  2.045281e+02  3.492134e+02 -3.466988e+00  1.850831e-01  1.945073e+03  2.464977e+06  1.004295e+00 327.547 21 50 11.30  76.77  34.07
 3306125  3.031603e+00  6.806936e-01  5.807633e+01  1.772881e+02  2.043740e+02  3.492447e+02 -3.477163e+00  1.865752e-01  1.929517e+03  2.464979e+06  1.004261e+00 327.457 21 49 49.66  76.85  34.05
 3306268  3.015805e+00  6.786659e-01  5.807961e+01  1.773187e+02  2.040424e+02  3.493548e+02 -3.462154e+00  1.879615e-01  1.915286e+03  2.464982e+06  1.004305e+00 327.154 21 48 36.84  77.03  34.02
 3300991  2.996070e+00  6.756757e-01  5.809342e+01  1.773160e+02  2.031415e+02  3.497063e+02 -3.375840e+00  1.897398e-01  1.897335e+03  2.464980e+06  1.004281e+00 326.175 21 44 41.98  77.40  33.98
 3301537  3.010727e+00  6.776981e-01  5.807851e+01  1.773042e+02  2.036202e+02  3.495274e+02 -3.414799e+00  1.883974e-01  1.910854e+03  2.464970e+06  1.004352e+00 326.675 21 46 41.93  77.19  34.00
 3301930  2.965435e+00  6.716280e-01  5.808095e+01  1.772873e+02  2.024494e+02  3.499468e+02 -3.335779e+00  1.927621e-01  1.867587e+03  2.464970e+06  1.004346e+00 325.248 21 40 59.42  77.67  33.95
 3302496  3.034043e+00  6.807390e-01  5.807998e+01  1.773111e+02  2.041655e+02  3.493398e+02 -3.445166e+00  1.862848e-01  1.932525e+03  2.464971e+06  1.004297e+00 327.247 21 48 59.23  76.95  34.04
 3300500  3.028381e+00  6.803914e-01  5.803731e+01  1.773151e+02  2.044151e+02  3.492202e+02 -3.488507e+00  1.868443e-01  1.926738e+03  2.466805e+06  1.004257e+00 327.445 21 49 46.68  76.84  34.03
 3300622  3.015659e+00  6.787452e-01  5.804257e+01  1.773301e+02  2.041132e+02  3.493243e+02 -3.471453e+00  1.880317e-01  1.914571e+03  2.466807e+06  1.004223e+00 327.102 21 48 24.58  76.98  34.01
 3303173  2.976420e+00  6.735617e-01  5.802793e+01  1.773147e+02  2.031871e+02  3.496459e+02 -3.417881e+00  1.918681e-01  1.876289e+03  2.466797e+06  1.004264e+00 325.899 21 43 35.83  77.35  33.97
 3305598  2.972121e+00  6.730781e-01  5.802158e+01  1.773108e+02  2.031761e+02  3.496418e+02 -3.424245e+00  1.922843e-01  1.872228e+03  2.466796e+06  1.004253e+00 325.874 21 43 29.74  77.36  33.96
 3305571  3.004835e+00  6.774727e-01  5.802438e+01  1.773053e+02  2.040087e+02  3.493468e+02 -3.477460e+00  1.891682e-01  1.903068e+03  2.466800e+06  1.004228e+00 326.855 21 47 25.30  77.00  34.01
 3305548  3.020596e+00  6.795140e-01  5.803868e+01  1.773168e+02  2.043949e+02  3.492118e+02 -3.500689e+00  1.876721e-01  1.918239e+03  2.466802e+06  1.004335e+00 327.352 21 49 24.43  76.85  34.03
 3305842  3.027795e+00  6.804665e-01  5.802943e+01  1.773293e+02  2.045721e+02  3.491506e+02 -3.510766e+00  1.870048e-01  1.925084e+03  2.466799e+06  1.004309e+00 327.514 21 50  3.41  76.77  34.04
 3305810  3.031270e+00  6.807370e-01  5.802934e+01  1.773150e+02  2.044474e+02  3.492125e+02 -3.487361e+00  1.866466e-01  1.928779e+03  2.466803e+06  1.004238e+00 327.392 21 49 34.20  76.81  34.03
 3305697  3.028101e+00  6.804210e-01  5.802746e+01  1.773109e+02  2.044979e+02  3.491833e+02 -3.500423e+00  1.869885e-01  1.925252e+03  2.466804e+06  1.004325e+00 327.407 21 49 37.75  76.79  34.04
 3305641  3.005636e+00  6.775498e-01  5.802841e+01  1.773088e+02  2.039981e+02  3.493531e+02 -3.474539e+00  1.890867e-01  1.903889e+03  2.466805e+06  1.004227e+00 326.842 21 47 22.20  77.01  34.01
 3305840  2.998505e+00  6.765781e-01  5.803567e+01  1.773265e+02  2.038370e+02  3.494074e+02 -3.466635e+00  1.897519e-01  1.897214e+03  2.466806e+06  1.004354e+00 326.702 21 46 48.36  77.09  34.00
 3305770  3.003710e+00  6.773151e-01  5.803211e+01  1.773087e+02  2.039739e+02  3.493595e+02 -3.474870e+00  1.892683e-01  1.902062e+03  2.466807e+06  1.004234e+00 326.827 21 47 18.36  77.02  34.01
 3305768  3.017102e+00  6.790827e-01  5.803769e+01  1.773246e+02  2.042997e+02  3.492465e+02 -3.493786e+00  1.880089e-01  1.914803e+03  2.466808e+06  1.004220e+00 327.226 21 48 54.19  76.89  34.03
 3305884  3.000691e+00  6.769219e-01  5.803375e+01  1.773067e+02  2.039023e+02  3.493844e+02 -3.470704e+00  1.895549e-01  1.899186e+03  2.466808e+06  1.004222e+00 326.763 21 47  3.12  77.05  34.01
 3305867  3.005461e+00  6.775453e-01  5.803630e+01  1.773117e+02  2.040417e+02  3.493332e+02 -3.481217e+00  1.890811e-01  1.903945e+03  2.466809e+06  1.004312e+00 326.945 21 47 46.73  77.00  34.01
 3305909  2.998209e+00  6.765982e-01  5.804327e+01  1.773154e+02  2.038780e+02  3.493892e+02 -3.472528e+00  1.897821e-01  1.896912e+03  2.466809e+06  1.004314e+00 326.769 21 47  4.51  77.07  34.01
 3306099  3.021109e+00  6.795945e-01  5.802295e+01  1.773133e+02  2.044156e+02  3.492041e+02 -3.502403e+00  1.876280e-01  1.918690e+03  2.466796e+06  1.004319e+00 327.327 21 49 18.60  76.83  34.03
 3306105  2.982331e+00  6.744388e-01  5.802577e+01  1.773217e+02  2.034473e+02  3.495437e+02 -3.443229e+00  1.912917e-01  1.881943e+03  2.466798e+06  1.004333e+00 326.217 21 44 52.13  77.25  33.98
 3306016  3.024070e+00  6.799736e-01  5.802912e+01  1.773295e+02  2.044890e+02  3.491784e+02 -3.506870e+00  1.873385e-01  1.921655e+03  2.466799e+06  1.004350e+00 327.433 21 49 43.80  76.81  34.03
 3306015  3.010128e+00  6.781475e-01  5.802742e+01  1.773057e+02  2.041465e+02  3.492974e+02 -3.486775e+00  1.886694e-01  1.908099e+03  2.466800e+06  1.004327e+00 327.024 21 48  5.71  76.94  34.02
 3306073  2.995087e+00  6.761444e-01  5.803011e+01  1.773283e+02  2.037630e+02  3.494327e+02 -3.462726e+00  1.900806e-01  1.893933e+03  2.466800e+06  1.004321e+00 326.583 21 46 19.87  77.12  34.00
 3305951  3.015870e+00  6.789153e-01  5.803666e+01  1.773294e+02  2.042653e+02  3.492587e+02 -3.491504e+00  1.881138e-01  1.913735e+03  2.466802e+06  1.004225e+00 327.183 21 48 43.99  76.91  34.03
 3305979  3.027398e+00  6.804199e-01  5.803639e+01  1.773304e+02  2.045589e+02  3.491557e+02 -3.509597e+00  1.870350e-01  1.924773e+03  2.466802e+06  1.004282e+00 327.524 21 50  5.71  76.78  34.04
 3306218  3.033924e+00  6.811304e-01  5.809223e+01  1.773258e+02  2.045719e+02  3.491640e+02 -3.499168e+00  1.864060e-01  1.931269e+03  2.466803e+06  1.004273e+00 327.691 21 50 45.84  76.79  34.07
 3305965  3.020821e+00  6.795343e-01  5.803355e+01  1.773273e+02  2.043572e+02  3.492293e+02 -3.494663e+00  1.876190e-01  1.918782e+03  2.466805e+06  1.004233e+00 327.322 21 49 17.28  76.86  34.03
 3305952  3.000621e+00  6.768720e-01  5.803481e+01  1.773297e+02  2.038666e+02  3.493996e+02 -3.466137e+00  1.895639e-01  1.899095e+03  2.466806e+06  1.004246e+00 326.705 21 46 49.20  77.08  34.01
 3306079  3.012743e+00  6.784812e-01  5.803386e+01  1.773278e+02  2.041673e+02  3.492946e+02 -3.484172e+00  1.884240e-01  1.910584e+03  2.466806e+06  1.004230e+00 327.062 21 48 14.98  76.94  34.02
 3306021  2.989281e+00  6.753706e-01  5.803619e+01  1.773306e+02  2.035959e+02  3.494938e+02 -3.450298e+00  1.906397e-01  1.888379e+03  2.466807e+06  1.004254e+00 326.399 21 45 35.74  77.19  33.99
 3306024  3.002474e+00  6.771041e-01  5.803535e+01  1.773286e+02  2.039336e+02  3.493737e+02 -3.472350e+00  1.893858e-01  1.900881e+03  2.466807e+06  1.004350e+00 326.788 21 47  9.00  77.05  34.01
 3306177  2.994009e+00  6.760165e-01  5.803533e+01  1.773084e+02  2.037275e+02  3.494464e+02 -3.459471e+00  1.901927e-01  1.892817e+03  2.466807e+06  1.004248e+00 326.564 21 46 15.29  77.12  34.00
 3306183  2.995435e+00  6.762665e-01  5.804515e+01  1.773053e+02  2.038201e+02  3.494090e+02 -3.469363e+00  1.899988e-01  1.894749e+03  2.466808e+06  1.004232e+00 326.750 21 46 59.95  77.10  34.00
 3306222  3.008892e+00  6.779681e-01  5.803596e+01  1.773286e+02  2.040989e+02  3.493155e+02 -3.482639e+00  1.887804e-01  1.906977e+03  2.466808e+06  1.004325e+00 326.980 21 47 55.22  76.98  34.02
 3306041  2.997218e+00  6.764589e-01  5.803887e+01  1.773138e+02  2.038470e+02  3.494006e+02 -3.470173e+00  1.898265e-01  1.896468e+03  2.466809e+06  1.004318e+00 326.764 21 47  3.31  77.09  34.00
 3306084  3.019099e+00  6.793481e-01  5.804394e+01  1.773134e+02  2.043908e+02  3.492104e+02 -3.502932e+00  1.878220e-01  1.916709e+03  2.466809e+06  1.004339e+00 327.348 21 49 23.42  76.85  34.04
 3306198  3.007218e+00  6.778021e-01  5.803857e+01  1.773021e+02  2.040818e+02  3.493201e+02 -3.482889e+00  1.889060e-01  1.905710e+03  2.466809e+06  1.004227e+00 327.004 21 48  1.01  76.98  34.01
 3300728  3.028595e+00  6.804388e-01  5.805782e+01  1.773134e+02  2.044601e+02  3.492008e+02 -3.494443e+00  1.868338e-01  1.926847e+03  2.466802e+06  1.004318e+00 327.538 21 50  9.22  76.83  34.04
 3300645  3.026892e+00  6.801441e-01  5.804007e+01  1.773338e+02  2.043551e+02  3.492424e+02 -3.483783e+00  1.870004e-01  1.925130e+03  2.466805e+06  1.004350e+00 327.363 21 49 27.14  76.87  34.03
 3300848  3.015564e+00  6.786935e-01  5.803774e+01  1.773119e+02  2.040963e+02  3.493310e+02 -3.469795e+00  1.880805e-01  1.914073e+03  2.466806e+06  1.004300e+00 327.036 21 48  8.59  76.97  34.01
 3300726  2.997402e+00  6.763041e-01  5.805096e+01  1.773298e+02  2.036576e+02  3.494837e+02 -3.443930e+00  1.897678e-01  1.897056e+03  2.466808e+06  1.004296e+00 326.580 21 46 19.32  77.18  33.99
 3306245  3.025866e+00  6.802211e-01  5.802681e+01  1.773083e+02  2.045421e+02  3.491593e+02 -3.510541e+00  1.871656e-01  1.923431e+03  2.466799e+06  1.004340e+00 327.509 21 50  2.09  76.78  34.03
 3306310  3.023722e+00  6.798984e-01  5.804217e+01  1.773155e+02  2.044474e+02  3.491957e+02 -3.501926e+00  1.873950e-01  1.921076e+03  2.466802e+06  1.004341e+00 327.402 21 49 36.41  76.82  34.04
 3306463  3.027231e+00  6.803725e-01  5.804122e+01  1.773222e+02  2.045480e+02  3.491597e+02 -3.508789e+00  1.870516e-01  1.924603e+03  2.466802e+06  1.004340e+00 327.525 21 50  5.95  76.79  34.04
 3306394  3.029498e+00  6.805881e-01  5.802901e+01  1.773259e+02  2.044894e+02  3.491905e+02 -3.496248e+00  1.868178e-01  1.927011e+03  2.466804e+06  1.004242e+00 327.445 21 49 46.68  76.80  34.03
 3306475  3.022852e+00  6.797962e-01  5.803317e+01  1.773141e+02  2.044274e+02  3.492027e+02 -3.500682e+00  1.874110e-01  1.920912e+03  2.466805e+06  1.004309e+00 327.414 21 49 39.38  76.84  34.03
 3306518  3.009509e+00  6.780231e-01  5.803188e+01  1.773195e+02  2.040900e+02  3.493206e+02 -3.480355e+00  1.887101e-01  1.907688e+03  2.466805e+06  1.004335e+00 326.970 21 47 52.75  76.98  34.01
 3306417  3.021789e+00  6.796693e-01  5.803252e+01  1.773217e+02  2.043921e+02  3.492162e+02 -3.497570e+00  1.875629e-01  1.919356e+03  2.466806e+06  1.004242e+00 327.318 21 49 16.30  76.85  34.03
 3306373  2.985101e+00  6.748788e-01  5.804677e+01  1.773053e+02  2.035534e+02  3.495038e+02 -3.452095e+00  1.909977e-01  1.884839e+03  2.466808e+06  1.004230e+00 326.431 21 45 43.39  77.22  33.99
 3306565  2.978333e+00  6.739636e-01  5.804899e+01  1.773079e+02  2.034033e+02  3.495548e+02 -3.444447e+00  1.916227e-01  1.878692e+03  2.466809e+06  1.004308e+00 326.292 21 45 10.15  77.29  33.98
 3306851  3.016466e+00  6.790222e-01  5.804420e+01  1.773246e+02  2.043373e+02  3.492282e+02 -3.500512e+00  1.880159e-01  1.914732e+03  2.466809e+06  1.004310e+00 327.340 21 49 21.53  76.89  34.03
 3301098  2.985445e+00  6.747471e-01  5.803028e+01  1.773088e+02  2.034175e+02  3.495632e+02 -3.433477e+00  1.909417e-01  1.885392e+03  2.466799e+06  1.004353e+00 326.221 21 44 53.11  77.26  33.97
 3301084  3.011876e+00  6.783003e-01  5.803314e+01  1.773123e+02  2.040850e+02  3.493284e+02 -3.474831e+00  1.884118e-01  1.910708e+03  2.466800e+06  1.004253e+00 327.034 21 48  8.28  76.98  34.01
 3300967  3.027598e+00  6.803035e-01  5.805812e+01  1.773057e+02  2.044124e+02  3.492196e+02 -3.489637e+00  1.869441e-01  1.925710e+03  2.466802e+06  1.004263e+00 327.469 21 49 52.66  76.84  34.04
 3301115  3.022740e+00  6.796285e-01  5.803509e+01  1.773061e+02  2.042559e+02  3.492771e+02 -3.477774e+00  1.873829e-01  1.921200e+03  2.466804e+06  1.004272e+00 327.243 21 48 58.42  76.90  34.02
 3301184  3.019551e+00  6.791998e-01  5.803498e+01  1.772990e+02  2.041829e+02  3.493017e+02 -3.474163e+00  1.877028e-01  1.917925e+03  2.466805e+06  1.004320e+00 327.125 21 48 30.12  76.93  34.02
 3301168  2.997452e+00  6.763441e-01  5.805165e+01  1.773217e+02  2.036692e+02  3.494792e+02 -3.445030e+00  1.897844e-01  1.896890e+03  2.466808e+06  1.004224e+00 326.580 21 46 19.27  77.17  34.00
 3301237  3.007256e+00  6.776022e-01  5.804647e+01  1.773040e+02  2.039039e+02  3.493969e+02 -3.459341e+00  1.888618e-01  1.906155e+03  2.466809e+06  1.004326e+00 326.840 21 47 21.58  77.06  34.01
 3301372  3.011078e+00  6.781794e-01  5.802864e+01  1.773043e+02  2.040676e+02  3.493339e+02 -3.474267e+00  1.885194e-01  1.909618e+03  2.466798e+06  1.004308e+00 326.978 21 47 54.60  76.98  34.01
 3301284  3.028031e+00  6.804047e-01  5.804235e+01  1.773312e+02  2.044518e+02  3.492038e+02 -3.493787e+00  1.869224e-01  1.925933e+03  2.466802e+06  1.004212e+00 327.454 21 49 49.03  76.83  34.03
 3301461  2.981381e+00  6.741917e-01  5.804442e+01  1.773001e+02  2.032592e+02  3.496248e+02 -3.418470e+00  1.913269e-01  1.881597e+03  2.466808e+06  1.004223e+00 326.068 21 44 16.44  77.33  33.97
 3301469  2.982367e+00  6.743195e-01  5.804699e+01  1.773150e+02  2.032928e+02  3.496119e+02 -3.421502e+00  1.911919e-01  1.882925e+03  2.466808e+06  1.004262e+00 326.164 21 44 39.26  77.33  33.97
 3301495  2.994003e+00  6.758540e-01  5.804922e+01  1.773216e+02  2.035628e+02  3.495182e+02 -3.437080e+00  1.901349e-01  1.893392e+03  2.466808e+06  1.004261e+00 326.426 21 45 42.29  77.21  33.99
 3301571  3.017537e+00  6.790276e-01  5.802646e+01  1.773105e+02  2.042235e+02  3.492799e+02 -3.483237e+00  1.879355e-01  1.915551e+03  2.466797e+06  1.004306e+00 327.124 21 48 29.66  76.91  34.02
 3301820  2.984183e+00  6.746066e-01  5.802819e+01  1.773308e+02  2.033815e+02  3.495769e+02 -3.430307e+00  1.910830e-01  1.883998e+03  2.466798e+06  1.004253e+00 326.158 21 44 37.82  77.28  33.97
 3301619  3.028127e+00  6.803782e-01  5.803751e+01  1.773330e+02  2.044559e+02  3.492015e+02 -3.494863e+00  1.869152e-01  1.926007e+03  2.466801e+06  1.004339e+00 327.450 21 49 48.10  76.83  34.03
 3301835  3.029210e+00  6.805014e-01  5.803653e+01  1.773230e+02  2.044673e+02  3.491987e+02 -3.494437e+00  1.868624e-01  1.926551e+03  2.466801e+06  1.004349e+00 327.415 21 49 39.50  76.81  34.04
 3301834  3.025956e+00  6.801066e-01  5.804609e+01  1.773221e+02  2.043944e+02  3.492238e+02 -3.490349e+00  1.871111e-01  1.923991e+03  2.466802e+06  1.004276e+00 327.403 21 49 36.65  76.85  34.03
 3301782  3.030986e+00  6.805590e-01  5.803388e+01  1.773079e+02  2.043314e+02  3.492614e+02 -3.473057e+00  1.866907e-01  1.928323e+03  2.466803e+06  1.004345e+00 327.249 21 48 59.78  76.85  34.04
 3301693  3.023606e+00  6.797411e-01  5.803721e+01  1.773041e+02  2.042892e+02  3.492642e+02 -3.480850e+00  1.873280e-01  1.921763e+03  2.466805e+06  1.004311e+00 327.261 21 49  2.54  76.88  34.02
 3301596  3.003826e+00  6.771424e-01  5.803860e+01  1.773349e+02  2.037920e+02  3.494388e+02 -3.450192e+00  1.892063e-01  1.902685e+03  2.466806e+06  1.004265e+00 326.670 21 46 40.90  77.10  34.00
 3301796  2.995665e+00  6.760653e-01  5.804002e+01  1.773362e+02  2.035935e+02  3.495083e+02 -3.438206e+00  1.899770e-01  1.894966e+03  2.466807e+06  1.004260e+00 326.447 21 45 47.40  77.19  33.99
 3301594  2.984908e+00  6.746583e-01  5.804305e+01  1.773302e+02  2.033439e+02  3.495950e+02 -3.423679e+00  1.909637e-01  1.885175e+03  2.466808e+06  1.004230e+00 326.188 21 44 45.10  77.31  33.97
 3301678  2.984911e+00  6.746329e-01  5.804865e+01  1.773372e+02  2.033354e+02  3.495985e+02 -3.422787e+00  1.909736e-01  1.885077e+03  2.466808e+06  1.004284e+00 326.196 21 44 47.06  77.31  33.98
 3301783  2.991482e+00  6.755099e-01  5.804920e+01  1.773038e+02  2.035105e+02  3.495354e+02 -3.434882e+00  1.903641e-01  1.891113e+03  2.466808e+06  1.004317e+00 326.381 21 45 31.44  77.23  33.99
 3302127  2.976870e+00  6.735985e-01  5.802558e+01  1.773292e+02  2.032018e+02  3.496398e+02 -3.419543e+00  1.917837e-01  1.877115e+03  2.466796e+06  1.004347e+00 325.938 21 43 45.19  77.36  33.96
 3302068  3.020067e+00  6.793415e-01  5.803391e+01  1.773241e+02  2.042494e+02  3.492743e+02 -3.481747e+00  1.877173e-01  1.917777e+03  2.466801e+06  1.004253e+00 327.158 21 48 37.87  76.90  34.03
 3301935  3.017808e+00  6.790550e-01  5.803782e+01  1.772993e+02  2.042136e+02  3.492849e+02 -3.481284e+00  1.878957e-01  1.915957e+03  2.466801e+06  1.004281e+00 327.148 21 48 35.62  76.92  34.02
 3302093  3.013888e+00  6.785160e-01  5.803713e+01  1.773087e+02  2.040965e+02  3.493274e+02 -3.472883e+00  1.882951e-01  1.911893e+03  2.466801e+06  1.004292e+00 326.980 21 47 55.10  76.97  34.02
 3302038  3.016960e+00  6.789016e-01  5.803857e+01  1.773107e+02  2.041645e+02  3.493041e+02 -3.476521e+00  1.880073e-01  1.914819e+03  2.466801e+06  1.004326e+00 327.065 21 48 15.53  76.94  34.02
 3302153  3.020783e+00  6.794033e-01  5.804246e+01  1.773170e+02  2.042601e+02  3.492707e+02 -3.482293e+00  1.876132e-01  1.918842e+03  2.466802e+06  1.004332e+00 327.231 21 48 55.32  76.90  34.03
 3301934  3.033583e+00  6.810162e-01  5.812184e+01  1.773061e+02  2.044824e+02  3.492022e+02 -3.487757e+00  1.864548e-01  1.930762e+03  2.466803e+06  1.004242e+00 327.636 21 50 32.66  76.83  34.09
 3301889  3.017188e+00  6.788930e-01  5.803705e+01  1.773343e+02  2.041191e+02  3.493246e+02 -3.469812e+00  1.879467e-01  1.915437e+03  2.466806e+06  1.004292e+00 327.047 21 48 11.30  76.96  34.02
 3301925  3.005316e+00  6.773479e-01  5.803702e+01  1.773355e+02  2.038299e+02  3.494256e+02 -3.452455e+00  1.890639e-01  1.904118e+03  2.466806e+06  1.004242e+00 326.713 21 46 51.19  77.09  34.00
 3302080  3.014567e+00  6.785628e-01  5.803711e+01  1.773297e+02  2.040539e+02  3.493476e+02 -3.465630e+00  1.882156e-01  1.912700e+03  2.466806e+06  1.004245e+00 326.941 21 47 45.77  76.99  34.02
 3301943  2.991772e+00  6.755667e-01  5.804053e+01  1.773061e+02  2.035057e+02  3.495387e+02 -3.433200e+00  1.903676e-01  1.891078e+03  2.466807e+06  1.004226e+00 326.327 21 45 18.58  77.22  33.99
 3302064  3.029694e+00  6.805232e-01  5.803906e+01  1.773206e+02  2.044307e+02  3.492158e+02 -3.488561e+00  1.867891e-01  1.927307e+03  2.466807e+06  1.004330e+00 327.395 21 49 34.90  76.83  34.04
 3302138  3.016043e+00  6.787712e-01  5.803827e+01  1.773240e+02  2.040940e+02  3.493336e+02 -3.468112e+00  1.880849e-01  1.914029e+03  2.466807e+06  1.004213e+00 326.991 21 47 57.84  76.97  34.02
 3302139  3.007718e+00  6.776759e-01  5.803794e+01  1.773306e+02  2.038902e+02  3.494046e+02 -3.456013e+00  1.888566e-01  1.906208e+03  2.466807e+06  1.004212e+00 326.758 21 47  1.87  77.06  34.01
 3302495  2.985943e+00  6.748190e-01  5.802594e+01  1.773314e+02  2.034170e+02  3.495648e+02 -3.432191e+00  1.909336e-01  1.885472e+03  2.466798e+06  1.004299e+00 326.177 21 44 42.41  77.26  33.98
 3302459  2.991513e+00  6.755685e-01  5.803470e+01  1.773020e+02  2.035622e+02  3.495130e+02 -3.441807e+00  1.904008e-01  1.890748e+03  2.466799e+06  1.004299e+00 326.371 21 45 29.14  77.19  33.99
 3302489  3.009310e+00  6.778935e-01  5.803566e+01  1.773103e+02  2.039842e+02  3.493661e+02 -3.466542e+00  1.887298e-01  1.907489e+03  2.466801e+06  1.004352e+00 326.846 21 47 23.06  77.01  34.01
 3302467  3.027246e+00  6.802350e-01  5.804313e+01  1.773171e+02  2.044068e+02  3.492208e+02 -3.489984e+00  1.870516e-01  1.924602e+03  2.466802e+06  1.004342e+00 327.362 21 49 26.78  76.83  34.04
 3302455  3.028520e+00  6.804194e-01  5.804533e+01  1.773180e+02  2.044353e+02  3.492116e+02 -3.491053e+00  1.869411e-01  1.925740e+03  2.466802e+06  1.004278e+00 327.393 21 49 34.32  76.82  34.05
 3302355  3.025682e+00  6.799985e-01  5.803595e+01  1.773111e+02  2.043003e+02  3.492643e+02 -3.478068e+00  1.871672e-01  1.923413e+03  2.466804e+06  1.004234e+00 327.230 21 48 55.15  76.88  34.03
 3302324  3.010272e+00  6.780072e-01  5.803746e+01  1.773103e+02  2.039519e+02  3.493830e+02 -3.459704e+00  1.886046e-01  1.908755e+03  2.466805e+06  1.004226e+00 326.837 21 47 21.00  77.03  34.01
 3302215  3.003378e+00  6.771082e-01  5.804254e+01  1.773229e+02  2.037906e+02  3.494388e+02 -3.450546e+00  1.892567e-01  1.902178e+03  2.466808e+06  1.004216e+00 326.667 21 46 40.18  77.10  34.01
 3302567  2.973668e+00  6.731911e-01  5.802302e+01  1.773261e+02  2.031141e+02  3.496722e+02 -3.412793e+00  1.921402e-01  1.873632e+03  2.466796e+06  1.004255e+00 325.796 21 43 11.09  77.38  33.96
 3302604  2.964053e+00  6.718722e-01  5.802654e+01  1.773113e+02  2.028672e+02  3.497604e+02 -3.396442e+00  1.930825e-01  1.864488e+03  2.466796e+06  1.004306e+00 325.490 21 41 57.72  77.48  33.95
 3302629  3.001235e+00  6.768444e-01  5.802580e+01  1.773209e+02  2.037994e+02  3.494297e+02 -3.456374e+00  1.895075e-01  1.899661e+03  2.466797e+06  1.004337e+00 326.596 21 46 23.14  77.09  34.00
 3302668  2.990903e+00  6.754757e-01  5.803181e+01  1.773054e+02  2.035471e+02  3.495181e+02 -3.441058e+00  1.904773e-01  1.889989e+03  2.466798e+06  1.004334e+00 326.337 21 45 20.83  77.20  33.99
 3302645  2.988967e+00  6.752326e-01  5.802736e+01  1.773276e+02  2.034842e+02  3.495420e+02 -3.435541e+00  1.906663e-01  1.888115e+03  2.466799e+06  1.004245e+00 326.250 21 45  0.07  77.22  33.99
 3302710  3.025819e+00  6.801139e-01  5.803629e+01  1.773073e+02  2.044007e+02  3.492211e+02 -3.491166e+00  1.871915e-01  1.923164e+03  2.466801e+06  1.004226e+00 327.333 21 49 19.97  76.83  34.04
 3302806  3.021317e+00  6.795109e-01  5.803633e+01  1.773136e+02  2.042813e+02  3.492632e+02 -3.483636e+00  1.876099e-01  1.918875e+03  2.466801e+06  1.004240e+00 327.190 21 48 45.65  76.88  34.03
 3302821  3.016508e+00  6.788957e-01  5.802629e+01  1.773238e+02  2.041759e+02  3.492989e+02 -3.478343e+00  1.880697e-01  1.914184e+03  2.466798e+06  1.004229e+00 327.038 21 48  9.00  76.93  34.02
 3302973  3.013766e+00  6.785248e-01  5.802834e+01  1.773177e+02  2.041099e+02  3.493215e+02 -3.474745e+00  1.883238e-01  1.911601e+03  2.466798e+06  1.004264e+00 326.977 21 47 54.50  76.95  34.02
 3355104  2.966503e+00  6.723008e-01  5.802629e+01  1.773183e+02  2.030031e+02  3.497063e+02 -3.410412e+00  1.928783e-01  1.866462e+03  2.466796e+06  1.004221e+00 325.624 21 42 29.81  77.43  33.96
 3355618  3.025528e+00  6.801777e-01  5.803557e+01  1.773216e+02  2.045040e+02  3.491757e+02 -3.505572e+00  1.872487e-01  1.922577e+03  2.466801e+06  1.004246e+00 327.423 21 49 41.59  76.80  34.04
 3356181  3.029453e+00  6.806393e-01  5.805020e+01  1.773176e+02  2.045823e+02  3.491495e+02 -3.509287e+00  1.868758e-01  1.926413e+03  2.466802e+06  1.004353e+00 327.565 21 50 15.65  76.76  34.05
 3403605  3.007707e+00  6.772814e-01  5.806599e+01  1.773121e+02  2.034791e+02  3.495835e+02 -3.400389e+00  1.888318e-01  1.906458e+03  2.464982e+06  1.004215e+00 326.324 21 45 17.71  77.22  34.01
 3404005  3.038472e+00  6.813119e-01  5.806696e+01  1.773029e+02  2.042803e+02  3.492993e+02 -3.452481e+00  1.859216e-01  1.936300e+03  2.464978e+06  1.004323e+00 327.309 21 49 14.09  76.88  34.05
 3404055  3.035887e+00  6.809617e-01  5.807293e+01  1.773017e+02  2.041969e+02  3.493301e+02 -3.446035e+00  1.862223e-01  1.933174e+03  2.464980e+06  1.004308e+00 327.164 21 48 39.46  76.91  34.06
 3403974  3.032496e+00  6.805418e-01  5.806899e+01  1.773066e+02  2.041220e+02  3.493556e+02 -3.442024e+00  1.864785e-01  1.930517e+03  2.464981e+06  1.004267e+00 327.132 21 48 31.63  76.95  34.04
 3404148  3.021749e+00  6.791062e-01  5.804880e+01  1.773157e+02  2.038514e+02  3.494499e+02 -3.425884e+00  1.875341e-01  1.919651e+03  2.464979e+06  1.004351e+00 326.713 21 46 51.19  77.05  34.03
 3404213  3.039068e+00  6.813693e-01  5.807351e+01  1.773027e+02  2.042815e+02  3.492999e+02 -3.451670e+00  1.859059e-01  1.936464e+03  2.464979e+06  1.004345e+00 327.288 21 49  9.12  76.88  34.06
 3404511  3.034193e+00  6.807942e-01  5.807252e+01  1.773065e+02  2.042250e+02  3.493140e+02 -3.453114e+00  1.863661e-01  1.931682e+03  2.464979e+06  1.004354e+00 327.225 21 48 53.95  76.90  34.05
 3404627  3.003433e+00  6.767833e-01  5.806625e+01  1.773093e+02  2.034483e+02  3.495879e+02 -3.404079e+00  1.892705e-01  1.902039e+03  2.464981e+06  1.004231e+00 326.259 21 45  2.06  77.23  34.01
 3404655  3.016864e+00  6.785589e-01  5.806026e+01  1.773092e+02  2.037881e+02  3.494680e+02 -3.425599e+00  1.880141e-01  1.914749e+03  2.464981e+06  1.004232e+00 326.637 21 46 32.98  77.08  34.03
 3404610  2.991269e+00  6.752058e-01  5.804911e+01  1.773097e+02  2.031791e+02  3.496804e+02 -3.389363e+00  1.904065e-01  1.890692e+03  2.464981e+06  1.004218e+00 325.918 21 43 40.37  77.34  33.99
 3404939  3.043604e+00  6.820622e-01  5.807348e+01  1.773137e+02  2.044870e+02  3.492210e+02 -3.470323e+00  1.855304e-01  1.940383e+03  2.464982e+06  1.004304e+00 327.497 21 49 59.16  76.79  34.07
 3403154  3.019140e+00  6.792154e-01  5.802972e+01  1.773051e+02  2.042465e+02  3.492732e+02 -3.483481e+00  1.878199e-01  1.916730e+03  2.466801e+06  1.004327e+00 327.133 21 48 31.97  76.89  34.03
 3403386  3.014481e+00  6.786379e-01  5.802236e+01  1.773230e+02  2.041374e+02  3.493112e+02 -3.476964e+00  1.882262e-01  1.912592e+03  2.466801e+06  1.004235e+00 327.014 21 48  3.38  76.95  34.01
 3403329  3.015102e+00  6.786707e-01  5.802130e+01  1.773284e+02  2.041267e+02  3.493167e+02 -3.474790e+00  1.881896e-01  1.912964e+03  2.466801e+06  1.004308e+00 326.969 21 47 52.44  76.95  34.02
 3403192  3.046244e+00  6.822929e-01  5.802742e+01  1.773036e+02  2.044159e+02  3.492578e+02 -3.455731e+00  1.853044e-01  1.942749e+03  2.466803e+06  1.004236e+00 327.273 21 49  5.57  76.79  34.05
 3403128  3.050318e+00  6.827327e-01  5.801342e+01  1.773298e+02  2.044500e+02  3.492512e+02 -3.453207e+00  1.849384e-01  1.946594e+03  2.466803e+06  1.004306e+00 327.261 21 49  2.62  76.77  34.05
 3403380  3.031940e+00  6.807935e-01  5.801757e+01  1.773264e+02  2.044466e+02  3.492139e+02 -3.486267e+00  1.866354e-01  1.928895e+03  2.466804e+06  1.004282e+00 327.318 21 49 16.32  76.80  34.04
 3403374  3.000118e+00  6.766453e-01  5.802880e+01  1.773119e+02  2.037158e+02  3.494638e+02 -3.447034e+00  1.895974e-01  1.898760e+03  2.466806e+06  1.004329e+00 326.516 21 46  3.82  77.12  34.00
 3403184  3.022959e+00  6.796574e-01  5.802041e+01  1.773291e+02  2.042693e+02  3.492716e+02 -3.479292e+00  1.874509e-01  1.920502e+03  2.466806e+06  1.004295e+00 327.130 21 48 31.20  76.89  34.02
 3403267  3.007675e+00  6.776349e-01  5.802925e+01  1.773109e+02  2.038976e+02  3.494004e+02 -3.457825e+00  1.888970e-01  1.905800e+03  2.466806e+06  1.004346e+00 326.713 21 46 51.22  77.04  34.01
 3403125  3.010908e+00  6.781107e-01  5.803092e+01  1.773065e+02  2.039915e+02  3.493671e+02 -3.463931e+00  1.885881e-01  1.908922e+03  2.466807e+06  1.004237e+00 326.842 21 47 22.10  77.00  34.02
 3403383  3.020791e+00  6.793808e-01  5.802548e+01  1.773190e+02  2.042234e+02  3.492869e+02 -3.477141e+00  1.876562e-01  1.918401e+03  2.466807e+06  1.004294e+00 327.087 21 48 20.81  76.91  34.02
 3403706  3.021775e+00  6.796105e-01  5.802278e+01  1.773130e+02  2.043423e+02  3.492376e+02 -3.491083e+00  1.875530e-01  1.919457e+03  2.466799e+06  1.004268e+00 327.245 21 48 58.68  76.86  34.02
 3403577  3.004581e+00  6.773072e-01  5.802251e+01  1.773171e+02  2.038978e+02  3.493939e+02 -3.463445e+00  1.891663e-01  1.903087e+03  2.466800e+06  1.004323e+00 326.739 21 46 57.38  77.05  34.00
 3403644  3.012929e+00  6.784330e-01  5.802772e+01  1.773100e+02  2.041134e+02  3.493181e+02 -3.476858e+00  1.883838e-01  1.910992e+03  2.466800e+06  1.004279e+00 326.984 21 47 56.21  76.96  34.02
 3403556  3.081079e+00  6.858763e-01  5.801601e+01  1.773267e+02  2.043624e+02  3.493534e+02 -3.386283e+00  1.821848e-01  1.976016e+03  2.466803e+06  1.004218e+00 327.078 21 48 18.74  76.74  34.08
 3403436  3.052959e+00  6.830167e-01  5.801305e+01  1.773266e+02  2.044323e+02  3.492649e+02 -3.445678e+00  1.847128e-01  1.948972e+03  2.466803e+06  1.004231e+00 327.230 21 48 55.13  76.76  34.05
 3403722  3.042547e+00  6.819073e-01  5.802067e+01  1.773167e+02  2.044294e+02  3.492440e+02 -3.464410e+00  1.856534e-01  1.939097e+03  2.466803e+06  1.004263e+00 327.281 21 49  7.34  76.78  34.05
 3403466  3.025149e+00  6.798950e-01  5.802881e+01  1.773075e+02  2.042724e+02  3.492749e+02 -3.475658e+00  1.872560e-01  1.922502e+03  2.466804e+06  1.004294e+00 327.155 21 48 37.22  76.87  34.03
 3403461  3.022772e+00  6.796057e-01  5.802782e+01  1.773100e+02  2.042392e+02  3.492842e+02 -3.475657e+00  1.874718e-01  1.920288e+03  2.466804e+06  1.004302e+00 327.108 21 48 25.99  76.89  34.03
 3403494  3.030567e+00  6.806202e-01  5.801822e+01  1.773244e+02  2.044195e+02  3.492228e+02 -3.485202e+00  1.867608e-01  1.927599e+03  2.466805e+06  1.004284e+00 327.287 21 49  8.86  76.81  34.03
 3403976  3.002142e+00  6.770592e-01  5.801482e+01  1.773175e+02  2.038838e+02  3.493955e+02 -3.465541e+00  1.893984e-01  1.900755e+03  2.466797e+06  1.004229e+00 326.708 21 46 49.94  77.05  34.00
 3403855  2.987282e+00  6.750061e-01  5.802588e+01  1.773107e+02  2.034754e+02  3.495418e+02 -3.437994e+00  1.908263e-01  1.886532e+03  2.466799e+06  1.004346e+00 326.228 21 44 54.77  77.23  33.98
 3403902  2.990465e+00  6.754531e-01  5.801588e+01  1.773210e+02  2.035548e+02  3.495141e+02 -3.442630e+00  1.905166e-01  1.889599e+03  2.466799e+06  1.004279e+00 326.302 21 45 12.43  77.19  33.98
 3403919  3.027702e+00  6.803693e-01  5.802709e+01  1.773118e+02  2.044713e+02  3.491943e+02 -3.497334e+00  1.870230e-01  1.924897e+03  2.466800e+06  1.004272e+00 327.378 21 49 30.74  76.80  34.04
 3403946  3.023195e+00  6.797976e-01  5.803295e+01  1.773091e+02  2.043607e+02  3.492330e+02 -3.490626e+00  1.874470e-01  1.920542e+03  2.466801e+06  1.004215e+00 327.256 21 49  1.44  76.85  34.03
 3403785  3.029738e+00  6.806050e-01  5.802415e+01  1.773186e+02  2.044998e+02  3.491861e+02 -3.497513e+00  1.868376e-01  1.926807e+03  2.466801e+06  1.004302e+00 327.392 21 49 34.15  76.79  34.04
 3404212  2.983191e+00  6.745176e-01  5.800944e+01  1.773194e+02  2.034088e+02  3.495628e+02 -3.435996e+00  1.912182e-01  1.882666e+03  2.466797e+06  1.004270e+00 326.110 21 44 26.42  77.26  33.97
 3404178  3.006424e+00  6.775916e-01  5.802019e+01  1.773149e+02  2.039712e+02  3.493662e+02 -3.469726e+00  1.890069e-01  1.904692e+03  2.466798e+06  1.004281e+00 326.803 21 47 12.84  77.01  34.01
 3404105  3.029589e+00  6.806337e-01  5.801262e+01  1.773202e+02  2.045287e+02  3.491737e+02 -3.501336e+00  1.868480e-01  1.926700e+03  2.466799e+06  1.004251e+00 327.407 21 49 37.63  76.77  34.03
 3404477  3.029359e+00  6.806150e-01  5.801346e+01  1.773165e+02  2.045363e+02  3.491699e+02 -3.502793e+00  1.868758e-01  1.926413e+03  2.466798e+06  1.004256e+00 327.424 21 49 41.86  76.76  34.03
 3404648  2.978246e+00  6.738523e-01  5.801769e+01  1.773155e+02  2.032956e+02  3.496018e+02 -3.429740e+00  1.916819e-01  1.878111e+03  2.466798e+06  1.004307e+00 326.022 21 44  5.23  77.30  33.97
 3404578  3.008801e+00  6.779363e-01  5.800985e+01  1.773163e+02  2.040438e+02  3.493399e+02 -3.474832e+00  1.887935e-01  1.906845e+03  2.466799e+06  1.004228e+00 326.856 21 47 25.49  76.98  34.01
 3404758  3.019855e+00  6.793894e-01  5.801549e+01  1.773153e+02  2.043337e+02  3.492371e+02 -3.493612e+00  1.877426e-01  1.917518e+03  2.466796e+06  1.004289e+00 327.216 21 48 51.89  76.86  34.02
 3404926  3.023042e+00  6.797989e-01  5.801221e+01  1.773137e+02  2.044075e+02  3.492118e+02 -3.497635e+00  1.874611e-01  1.920398e+03  2.466796e+06  1.004303e+00 327.275 21 49  5.90  76.82  34.03
 3404796  3.013268e+00  6.785525e-01  5.803014e+01  1.773175e+02  2.041778e+02  3.492912e+02 -3.484538e+00  1.883629e-01  1.911204e+03  2.466800e+06  1.004217e+00 327.075 21 48 17.98  76.93  34.02
 3404971  3.006310e+00  6.776133e-01  5.802190e+01  1.773159e+02  2.039859e+02  3.493599e+02 -3.471600e+00  1.890239e-01  1.904521e+03  2.466800e+06  1.004220e+00 326.822 21 47 17.40  77.01  34.01
 3404797  3.030033e+00  6.807533e-01  5.801340e+01  1.773136e+02  2.045904e+02  3.491481e+02 -3.508507e+00  1.868038e-01  1.927155e+03  2.466801e+06  1.004215e+00 327.492 21 49 58.15  76.75  34.03
 3405103  3.028820e+00  6.805753e-01  5.802625e+01  1.773193e+02  2.045799e+02  3.491493e+02 -3.510038e+00  1.869022e-01  1.926141e+03  2.466800e+06  1.004334e+00 327.520 21 50  4.75  76.77  34.04
 3405143  3.017517e+00  6.791012e-01  5.801940e+01  1.773132e+02  2.042823e+02  3.492547e+02 -3.490850e+00  1.879526e-01  1.915376e+03  2.466801e+06  1.004249e+00 327.171 21 48 41.09  76.88  34.02
 3405298  3.015639e+00  6.788434e-01  5.801907e+01  1.773089e+02  2.042394e+02  3.492690e+02 -3.488835e+00  1.881301e-01  1.913569e+03  2.466801e+06  1.004292e+00 327.112 21 48 26.86  76.90  34.02
 3405303  3.030937e+00  6.808181e-01  5.801402e+01  1.773069e+02  2.045643e+02  3.491612e+02 -3.503470e+00  1.867173e-01  1.928048e+03  2.466806e+06  1.004233e+00 327.468 21 49 52.22  76.75  34.03
 3405412  3.015677e+00  6.787881e-01  5.802433e+01  1.773194e+02  2.041560e+02  3.493057e+02 -3.477190e+00  1.881127e-01  1.913746e+03  2.466804e+06  1.004225e+00 327.033 21 48  7.97  76.94  34.02
 3405515  3.018514e+00  6.791715e-01  5.801665e+01  1.773060e+02  2.042535e+02  3.492691e+02 -3.485300e+00  1.878625e-01  1.916295e+03  2.466805e+06  1.004276e+00 327.128 21 48 30.72  76.89  34.02
 3405367  3.014668e+00  6.786748e-01  5.802858e+01  1.773240e+02  2.041856e+02  3.492901e+02 -3.483616e+00  1.882207e-01  1.912648e+03  2.466805e+06  1.004328e+00 327.081 21 48 19.54  76.93  34.02
 3405612  3.002943e+00  6.771484e-01  5.802002e+01  1.773086e+02  2.038882e+02  3.493952e+02 -3.464701e+00  1.893367e-01  1.901375e+03  2.466806e+06  1.004236e+00 326.693 21 46 46.42  77.05  34.00
 3405711  3.026475e+00  6.802535e-01  5.802560e+01  1.773184e+02  2.045050e+02  3.491767e+02 -3.504409e+00  1.871287e-01  1.923810e+03  2.466801e+06  1.004328e+00 327.422 21 49 41.23  76.79  34.03
 3405725  3.038409e+00  6.815696e-01  5.801668e+01  1.773069e+02  2.045534e+02  3.491812e+02 -3.488760e+00  1.860245e-01  1.935229e+03  2.466803e+06  1.004330e+00 327.445 21 49 46.73  76.74  34.04
 3405923  3.037005e+00  6.814412e-01  5.802004e+01  1.773170e+02  2.045747e+02  3.491690e+02 -3.494169e+00  1.861472e-01  1.933953e+03  2.466804e+06  1.004332e+00 327.490 21 49 57.55  76.74  34.04
 3405621  3.023529e+00  6.797988e-01  5.801804e+01  1.773082e+02  2.043420e+02  3.492415e+02 -3.487792e+00  1.874072e-01  1.920951e+03  2.466804e+06  1.004266e+00 327.221 21 48 53.14  76.84  34.03
 3405859  3.003986e+00  6.772867e-01  5.802336e+01  1.773131e+02  2.039269e+02  3.493803e+02 -3.468216e+00  1.892352e-01  1.902394e+03  2.466807e+06  1.004274e+00 326.760 21 47  2.40  77.04  34.00
 3405700  3.004345e+00  6.773431e-01  5.802711e+01  1.773240e+02  2.039268e+02  3.493815e+02 -3.467239e+00  1.892121e-01  1.902626e+03  2.466807e+06  1.004220e+00 326.760 21 47  2.33  77.04  34.01
 3402470  3.024086e+00  6.798796e-01  5.802200e+01  1.773101e+02  2.043890e+02  3.492218e+02 -3.493455e+00  1.873151e-01  1.921895e+03  2.466799e+06  1.004343e+00 327.311 21 49 14.54  76.84  34.02
 3402490  3.025735e+00  6.800839e-01  5.802618e+01  1.773065e+02  2.044147e+02  3.492142e+02 -3.493778e+00  1.871768e-01  1.923315e+03  2.466801e+06  1.004334e+00 327.346 21 49 23.11  76.82  34.03
 3402337  3.021375e+00  6.794253e-01  5.802334e+01  1.773187e+02  2.041919e+02  3.493021e+02 -3.471638e+00  1.875798e-01  1.919183e+03  2.466804e+06  1.004255e+00 327.060 21 48 14.33  76.92  34.02
 3402236  3.013087e+00  6.783421e-01  5.802370e+01  1.773312e+02  2.040245e+02  3.493566e+02 -3.464965e+00  1.883302e-01  1.911536e+03  2.466805e+06  1.004347e+00 326.901 21 47 36.24  77.00  34.01
 3402510  3.006264e+00  6.775389e-01  5.801788e+01  1.773145e+02  2.039577e+02  3.493713e+02 -3.468575e+00  1.889951e-01  1.904812e+03  2.466796e+06  1.004349e+00 326.806 21 47 13.39  77.02  34.00
 3402608  2.982524e+00  6.743555e-01  5.801997e+01  1.773183e+02  2.033430e+02  3.495897e+02 -3.428604e+00  1.912669e-01  1.882187e+03  2.466798e+06  1.004350e+00 326.065 21 44 15.55  77.29  33.97
 3402652  2.999479e+00  6.766305e-01  5.802109e+01  1.773172e+02  2.037674e+02  3.494401e+02 -3.455131e+00  1.896543e-01  1.898190e+03  2.466799e+06  1.004313e+00 326.579 21 46 18.96  77.10  33.99
 3402560  3.012145e+00  6.782966e-01  5.802842e+01  1.773071e+02  2.040711e+02  3.493346e+02 -3.472794e+00  1.884495e-01  1.910326e+03  2.466801e+06  1.004313e+00 326.956 21 47 49.39  76.97  34.01
 3402768  3.031007e+00  6.806222e-01  5.802257e+01  1.773181e+02  2.043748e+02  3.492430e+02 -3.478478e+00  1.866644e-01  1.928595e+03  2.466804e+06  1.004287e+00 327.299 21 49 11.74  76.83  34.03
 3402625  3.020034e+00  6.792674e-01  5.802096e+01  1.773282e+02  2.041632e+02  3.493119e+02 -3.470042e+00  1.877034e-01  1.917919e+03  2.466804e+06  1.004212e+00 327.022 21 48  5.26  76.93  34.02
 3402777  3.024348e+00  6.798152e-01  5.802266e+01  1.773200e+02  2.042737e+02  3.492727e+02 -3.477241e+00  1.873312e-01  1.921729e+03  2.466804e+06  1.004280e+00 327.130 21 48 31.08  76.88  34.03
 3402599  3.024536e+00  6.798601e-01  5.802820e+01  1.773068e+02  2.043150e+02  3.492549e+02 -3.482664e+00  1.873016e-01  1.922033e+03  2.466806e+06  1.004328e+00 327.218 21 48 52.39  76.86  34.03
 3402539  3.021152e+00  6.794343e-01  5.802460e+01  1.773324e+02  2.042389e+02  3.492809e+02 -3.478562e+00  1.875804e-01  1.919177e+03  2.466808e+06  1.004295e+00 327.149 21 48 35.88  76.91  34.02
 3402721  3.020676e+00  6.793820e-01  5.803161e+01  1.773020e+02  2.042397e+02  3.492795e+02 -3.479586e+00  1.876378e-01  1.918590e+03  2.466808e+06  1.004301e+00 327.155 21 48 37.10  76.90  34.02
 3402877  3.015632e+00  6.787814e-01  5.801454e+01  1.773250e+02  2.041838e+02  3.492931e+02 -3.481486e+00  1.881270e-01  1.913601e+03  2.466797e+06  1.004314e+00 327.047 21 48 11.33  76.92  34.01
 3403113  3.028584e+00  6.804003e-01  5.803660e+01  1.773286e+02  2.044329e+02  3.492123e+02 -3.491026e+00  1.869184e-01  1.925974e+03  2.466802e+06  1.004351e+00 327.368 21 49 28.22  76.83  34.04
 3402949  3.038173e+00  6.815253e-01  5.802567e+01  1.773039e+02  2.044997e+02  3.492046e+02 -3.481508e+00  1.860361e-01  1.935108e+03  2.466803e+06  1.004226e+00 327.403 21 49 36.72  76.77  34.04
 3402818  3.022123e+00  6.795445e-01  5.802140e+01  1.773286e+02  2.042460e+02  3.492799e+02 -3.477733e+00  1.874968e-01  1.920033e+03  2.466805e+06  1.004297e+00 327.134 21 48 32.14  76.90  34.02
 3403090  3.021152e+00  6.794529e-01  5.802020e+01  1.773295e+02  2.042347e+02  3.492832e+02 -3.477604e+00  1.875999e-01  1.918977e+03  2.466806e+06  1.004224e+00 327.109 21 48 26.16  76.90  34.02
 3402969  3.007257e+00  6.775971e-01  5.802626e+01  1.773160e+02  2.038871e+02  3.494044e+02 -3.456882e+00  1.889378e-01  1.905389e+03  2.466806e+06  1.004292e+00 326.702 21 46 48.58  77.04  34.01
 3403001  3.015627e+00  6.786998e-01  5.802895e+01  1.773140e+02  2.041084e+02  3.493256e+02 -3.471505e+00  1.881099e-01  1.913775e+03  2.466807e+06  1.004338e+00 327.001 21 48  0.29  76.96  34.02
 3403062  3.025573e+00  6.800058e-01  5.802258e+01  1.773290e+02  2.043402e+02  3.492464e+02 -3.483934e+00  1.871949e-01  1.923129e+03  2.466807e+06  1.004296e+00 327.229 21 48 54.91  76.86  34.03
 3403074  2.989843e+00  6.752725e-01  5.802610e+01  1.773207e+02  2.034504e+02  3.495582e+02 -3.429688e+00  1.905924e-01  1.888848e+03  2.466807e+06  1.004319e+00 326.178 21 44 42.70  77.24  33.99
 3403012  2.984087e+00  6.745269e-01  5.802866e+01  1.773161e+02  2.033117e+02  3.496072e+02 -3.420937e+00  1.911418e-01  1.883418e+03  2.466808e+06  1.004262e+00 326.033 21 44  7.90  77.29  33.98
 3453136  3.048911e+00  6.825598e-01  5.801689e+01  1.773233e+02  2.044324e+02  3.492557e+02 -3.453587e+00  1.850841e-01  1.945062e+03  2.466803e+06  1.004330e+00 327.242 21 48 57.98  76.77  34.05
 3453547  3.019432e+00  6.792603e-01  5.801530e+01  1.773214e+02  2.042597e+02  3.492681e+02 -3.484697e+00  1.878137e-01  1.916793e+03  2.466798e+06  1.004325e+00 327.088 21 48 21.19  76.89  34.02
 3453656  3.022287e+00  6.796230e-01  5.803075e+01  1.773101e+02  2.043151e+02  3.492502e+02 -3.486784e+00  1.875424e-01  1.919566e+03  2.466801e+06  1.004317e+00 327.189 21 48 45.36  76.87  34.03
 3453821  2.986283e+00  6.749210e-01  5.801484e+01  1.773194e+02  2.034601e+02  3.495471e+02 -3.437088e+00  1.909458e-01  1.885352e+03  2.466798e+06  1.004226e+00 326.158 21 44 37.99  77.23  33.98
 3454223  3.026408e+00  6.802195e-01  5.801920e+01  1.773148e+02  2.044526e+02  3.491998e+02 -3.497115e+00  1.871790e-01  1.923292e+03  2.466798e+06  1.004251e+00 327.312 21 49 14.83  76.80  34.04
 3454329  3.003916e+00  6.772507e-01  5.802429e+01  1.773140e+02  2.038955e+02  3.493939e+02 -3.464065e+00  1.892711e-01  1.902033e+03  2.466799e+06  1.004268e+00 326.697 21 46 47.35  77.04  34.01
 3454209  2.990764e+00  6.754835e-01  5.802119e+01  1.773157e+02  2.035529e+02  3.495155e+02 -3.441828e+00  1.905319e-01  1.889447e+03  2.466799e+06  1.004281e+00 326.281 21 45  7.37  77.18  33.99
 3455123  3.020798e+00  6.795087e-01  5.802281e+01  1.773160e+02  2.043585e+02  3.492282e+02 -3.495288e+00  1.876984e-01  1.917970e+03  2.466801e+06  1.004308e+00 327.224 21 48 53.71  76.84  34.03
 3455239  3.026059e+00  6.800905e-01  5.802070e+01  1.773159e+02  2.043785e+02  3.492307e+02 -3.488231e+00  1.871996e-01  1.923081e+03  2.466804e+06  1.004311e+00 327.238 21 48 57.02  76.83  34.03
 3455202  2.987477e+00  6.751141e-01  5.802617e+01  1.773170e+02  2.035254e+02  3.495210e+02 -3.443834e+00  1.908254e-01  1.886541e+03  2.466808e+06  1.004227e+00 326.288 21 45  9.24  77.21  33.99
 3455356  3.036083e+00  6.813889e-01  5.811003e+01  1.773137e+02  2.046037e+02  3.491549e+02 -3.499424e+00  1.862820e-01  1.932554e+03  2.466803e+06  1.004279e+00 327.693 21 50 46.39  76.77  34.09
 3455408  3.029791e+00  6.805831e-01  5.802425e+01  1.773212e+02  2.044450e+02  3.492105e+02 -3.489676e+00  1.868512e-01  1.926667e+03  2.466804e+06  1.004220e+00 327.312 21 49 14.78  76.80  34.04
 3503201  3.008462e+00  6.778432e-01  5.801010e+01  1.773080e+02  2.040056e+02  3.493555e+02 -3.470642e+00  1.888067e-01  1.906712e+03  2.466797e+06  1.004288e+00 326.830 21 47 19.20  76.99  34.00
 3503175  3.001277e+00  6.768987e-01  5.801184e+01  1.773093e+02  2.038218e+02  3.494205e+02 -3.458856e+00  1.894749e-01  1.899987e+03  2.466799e+06  1.004251e+00 326.613 21 46 27.05  77.08  33.99
 3503251  3.026713e+00  6.802044e-01  5.802143e+01  1.773027e+02  2.044293e+02  3.492100e+02 -3.493882e+00  1.870832e-01  1.924277e+03  2.466801e+06  1.004328e+00 327.345 21 49 22.87  76.82  34.03
 3503350  3.023702e+00  6.798342e-01  5.802195e+01  1.773024e+02  2.043589e+02  3.492345e+02 -3.489727e+00  1.873707e-01  1.921325e+03  2.466801e+06  1.004265e+00 327.259 21 49  2.14  76.84  34.03
 3503297  3.030033e+00  6.806295e-01  5.801276e+01  1.773215e+02  2.044886e+02  3.491917e+02 -3.495412e+00  1.868088e-01  1.927104e+03  2.466802e+06  1.004289e+00 327.357 21 49 25.70  76.79  34.03
 3503131  3.036774e+00  6.813561e-01  5.800810e+01  1.773194e+02  2.044838e+02  3.492084e+02 -3.482077e+00  1.861418e-01  1.934009e+03  2.466804e+06  1.004243e+00 327.358 21 49 25.99  76.78  34.03
 3503404  3.023202e+00  6.796505e-01  5.800835e+01  1.773202e+02  2.042452e+02  3.492824e+02 -3.475791e+00  1.874100e-01  1.920922e+03  2.466804e+06  1.004324e+00 327.089 21 48 21.24  76.89  34.02
 3503157  3.000161e+00  6.766734e-01  5.801001e+01  1.773244e+02  2.037082e+02  3.494678e+02 -3.445399e+00  1.895950e-01  1.898784e+03  2.466807e+06  1.004235e+00 326.463 21 45 51.02  77.12  33.99
 3503305  3.001624e+00  6.768328e-01  5.801137e+01  1.773203e+02  2.037355e+02  3.494585e+02 -3.446840e+00  1.894714e-01  1.900022e+03  2.466807e+06  1.004314e+00 326.475 21 45 54.02  77.11  33.99
 3503379  3.017936e+00  6.789794e-01  5.801331e+01  1.773181e+02  2.041444e+02  3.493148e+02 -3.472146e+00  1.879089e-01  1.915822e+03  2.466808e+06  1.004350e+00 326.996 21 47 59.14  76.93  34.01
 3503589  3.008020e+00  6.777993e-01  5.800369e+01  1.773162e+02  2.040011e+02  3.493567e+02 -3.470704e+00  1.888642e-01  1.906131e+03  2.466796e+06  1.004262e+00 326.792 21 47 10.06  76.99  34.00
 3503678  2.978896e+00  6.738956e-01  5.800829e+01  1.773128e+02  2.032724e+02  3.496132e+02 -3.425446e+00  1.916108e-01  1.878809e+03  2.466797e+06  1.004327e+00 325.968 21 43 52.42  77.31  33.96
 3503700  3.018943e+00  6.791653e-01  5.802596e+01  1.773036e+02  2.042205e+02  3.492840e+02 -3.480424e+00  1.878300e-01  1.916627e+03  2.466802e+06  1.004338e+00 327.097 21 48 23.21  76.90  34.02
 3503454  3.032171e+00  6.809045e-01  5.803318e+01  1.773200e+02  2.045160e+02  3.491848e+02 -3.494739e+00  1.866141e-01  1.929114e+03  2.466802e+06  1.004225e+00 327.428 21 49 42.84  76.78  34.05
 3503624  3.357859e+00  7.114843e-01  5.796742e+01  1.773134e+02  2.037784e+02  3.501193e+02 -2.885535e+00  1.601000e-01  2.248595e+03  2.466802e+06  1.004232e+00 325.585 21 42 20.45  76.52  34.25
 3503621  3.146433e+00  6.923719e-01  5.800834e+01  1.773027e+02  2.042709e+02  3.495241e+02 -3.263025e+00  1.765202e-01  2.039426e+03  2.466803e+06  1.004244e+00 326.783 21 47  7.99  76.67  34.12
 3503717  3.027735e+00  6.801815e-01  5.801244e+01  1.773121e+02  2.042993e+02  3.492684e+02 -3.474757e+00  1.870103e-01  1.925027e+03  2.466804e+06  1.004344e+00 327.137 21 48 33.00  76.86  34.03
 3503646  2.989207e+00  6.751973e-01  5.802144e+01  1.773057e+02  2.034390e+02  3.495620e+02 -3.429215e+00  1.906486e-01  1.888291e+03  2.466808e+06  1.004303e+00 326.168 21 44 40.25  77.23  33.98
 3503692  3.013622e+00  6.784326e-01  5.801157e+01  1.773175e+02  2.040376e+02  3.493525e+02 -3.465394e+00  1.883379e-01  1.911457e+03  2.466808e+06  1.004284e+00 326.844 21 47 22.61  76.97  34.01
 3503554  3.024048e+00  6.798163e-01  5.802124e+01  1.773057e+02  2.043042e+02  3.492590e+02 -3.481789e+00  1.873491e-01  1.921546e+03  2.466808e+06  1.004269e+00 327.185 21 48 44.28  76.86  34.03
 3503907  2.985162e+00  6.747310e-01  5.800355e+01  1.773184e+02  2.034201e+02  3.495617e+02 -3.434138e+00  1.910168e-01  1.884651e+03  2.466799e+06  1.004314e+00 326.114 21 44 27.31  77.25  33.97
 3503985  3.019424e+00  6.793268e-01  5.801453e+01  1.773083e+02  2.042927e+02  3.492545e+02 -3.488518e+00  1.877739e-01  1.917199e+03  2.466799e+06  1.004216e+00 327.177 21 48 42.46  76.87  34.02
 3503905  3.030310e+00  6.806580e-01  5.801446e+01  1.773127e+02  2.045079e+02  3.491835e+02 -3.497805e+00  1.867785e-01  1.927416e+03  2.466801e+06  1.004351e+00 327.391 21 49 33.82  76.78  34.03
 3503777  3.030386e+00  6.806622e-01  5.801975e+01  1.773124e+02  2.045029e+02  3.491859e+02 -3.496975e+00  1.867632e-01  1.927575e+03  2.466802e+06  1.004347e+00 327.404 21 49 37.03  76.78  34.03
 3503978  3.027156e+00  6.802598e-01  5.801637e+01  1.773149e+02  2.044267e+02  3.492123e+02 -3.492535e+00  1.870651e-01  1.924464e+03  2.466802e+06  1.004295e+00 327.312 21 49 14.95  76.81  34.03
 3504023  3.032730e+00  6.809879e-01  5.805244e+01  1.773053e+02  2.045437e+02  3.491739e+02 -3.497435e+00  1.865613e-01  1.929660e+03  2.466802e+06  1.004235e+00 327.518 21 50  4.39  76.77  34.06
 3503963  3.261959e+00  7.032061e-01  5.801165e+01  1.773167e+02  2.041108e+02  3.498111e+02 -3.061688e+00  1.672483e-01  2.152489e+03  2.466802e+06  1.004303e+00 326.298 21 45 11.57  76.55  34.22
 3504029  3.041804e+00  6.818685e-01  5.801369e+01  1.773097e+02  2.044739e+02  3.492231e+02 -3.471709e+00  1.857265e-01  1.938333e+03  2.466803e+06  1.004275e+00 327.303 21 49 12.70  76.77  34.04
 3503948  3.041664e+00  6.819058e-01  5.801817e+01  1.773052e+02  2.045134e+02  3.492060e+02 -3.476949e+00  1.857408e-01  1.938185e+03  2.466803e+06  1.004233e+00 327.372 21 49 29.23  76.75  34.05
 3504041  3.020675e+00  6.793608e-01  5.800574e+01  1.773175e+02  2.041949e+02  3.492994e+02 -3.473199e+00  1.876775e-01  1.918184e+03  2.466805e+06  1.004231e+00 327.009 21 48  2.23  76.90  34.02
 3504116  3.013579e+00  6.785387e-01  5.801765e+01  1.773065e+02  2.041440e+02  3.493063e+02 -3.479662e+00  1.883458e-01  1.911377e+03  2.466798e+06  1.004261e+00 326.988 21 47 57.02  76.93  34.02
 3504074  2.996878e+00  6.763038e-01  5.801298e+01  1.773114e+02  2.037170e+02  3.494567e+02 -3.453007e+00  1.898943e-01  1.895792e+03  2.466800e+06  1.004297e+00 326.497 21 45 59.16  77.12  33.99
 3504337  3.023362e+00  6.797939e-01  5.801610e+01  1.773105e+02  2.043638e+02  3.492315e+02 -3.491150e+00  1.874306e-01  1.920711e+03  2.466800e+06  1.004292e+00 327.223 21 48 53.45  76.84  34.03
 3504317  3.015766e+00  6.788187e-01  5.800137e+01  1.773163e+02  2.041840e+02  3.492937e+02 -3.480890e+00  1.881381e-01  1.913487e+03  2.466800e+06  1.004244e+00 326.995 21 47 58.70  76.91  34.01
 3504199  3.018066e+00  6.791177e-01  5.802569e+01  1.773072e+02  2.042295e+02  3.492789e+02 -3.482611e+00  1.879193e-01  1.915716e+03  2.466801e+06  1.004221e+00 327.109 21 48 26.21  76.90  34.02
 3504185  3.027513e+00  6.803216e-01  5.802344e+01  1.773116e+02  2.044375e+02  3.492086e+02 -3.493085e+00  1.870349e-01  1.924775e+03  2.466802e+06  1.004255e+00 327.332 21 49 19.75  76.81  34.03
 3504496  3.030390e+00  6.807599e-01  5.799890e+01  1.773135e+02  2.045771e+02  3.491543e+02 -3.506394e+00  1.867755e-01  1.927448e+03  2.466797e+06  1.004272e+00 327.436 21 49 44.59  76.74  34.03
 3504521  3.000202e+00  6.767879e-01  5.800617e+01  1.773125e+02  2.038392e+02  3.494105e+02 -3.463394e+00  1.895786e-01  1.898948e+03  2.466798e+06  1.004283e+00 326.629 21 46 31.03  77.07  33.99
 3504458  3.012781e+00  6.784723e-01  5.800555e+01  1.773129e+02  2.041490e+02  3.493027e+02 -3.481561e+00  1.884154e-01  1.910671e+03  2.466799e+06  1.004215e+00 326.964 21 47 51.43  76.93  34.01
 3504452  3.027751e+00  6.803967e-01  5.801566e+01  1.773119e+02  2.044821e+02  3.491899e+02 -3.498481e+00  1.870044e-01  1.925088e+03  2.466801e+06  1.004236e+00 327.376 21 49 30.34  76.79  34.03
 3504573  3.030480e+00  6.807812e-01  5.802195e+01  1.773113e+02  2.045693e+02  3.491582e+02 -3.504866e+00  1.867693e-01  1.927511e+03  2.466801e+06  1.004212e+00 327.475 21 49 53.95  76.76  34.04
 3504909  3.016418e+00  6.789022e-01  5.800857e+01  1.773125e+02  2.042275e+02  3.492756e+02 -3.486007e+00  1.880763e-01  1.914117e+03  2.466797e+06  1.004333e+00 327.059 21 48 14.16  76.90  34.01
 3504884  3.014422e+00  6.786585e-01  5.800046e+01  1.773085e+02  2.041963e+02  3.492849e+02 -3.485512e+00  1.882612e-01  1.912237e+03  2.466800e+06  1.004329e+00 327.019 21 48  4.54  76.90  34.01
 3504969  3.018778e+00  6.792403e-01  5.801120e+01  1.773122e+02  2.043192e+02  3.492407e+02 -3.494014e+00  1.878253e-01  1.916675e+03  2.466800e+06  1.004349e+00 327.202 21 48 48.38  76.87  34.01
 3504850  3.030411e+00  6.806961e-01  5.804806e+01  1.773150e+02  2.044980e+02  3.491887e+02 -3.495664e+00  1.867747e-01  1.927456e+03  2.466802e+06  1.004236e+00 327.458 21 49 50.02  76.79  34.05
 3504766  3.065050e+00  6.843609e-01  5.800081e+01  1.773111e+02  2.045129e+02  3.492556e+02 -3.434382e+00  1.835966e-01  1.960820e+03  2.466803e+06  1.004224e+00 327.279 21 49  6.91  76.71  34.05
 3504928  3.041360e+00  6.818663e-01  5.801690e+01  1.773153e+02  2.045166e+02  3.492038e+02 -3.478105e+00  1.857579e-01  1.938006e+03  2.466803e+06  1.004266e+00 327.385 21 49 32.33  76.75  34.04
 3504807  3.023379e+00  6.797559e-01  5.800020e+01  1.773099e+02  2.042963e+02  3.492613e+02 -3.481658e+00  1.874201e-01  1.920819e+03  2.466804e+06  1.004211e+00 327.106 21 48 25.37  76.86  34.02
 3504871  3.028402e+00  6.804678e-01  5.800618e+01  1.773108e+02  2.044772e+02  3.491936e+02 -3.496502e+00  1.869586e-01  1.925560e+03  2.466805e+06  1.004216e+00 327.330 21 49 19.18  76.79  34.03
 3505146  3.015469e+00  6.787853e-01  5.800843e+01  1.773096e+02  2.042047e+02  3.492836e+02 -3.484597e+00  1.881666e-01  1.913198e+03  2.466800e+06  1.004311e+00 327.026 21 48  6.12  76.91  34.01
 3505159  3.029151e+00  6.804720e-01  5.801785e+01  1.773185e+02  2.044091e+02  3.492245e+02 -3.486216e+00  1.868823e-01  1.926346e+03  2.466804e+06  1.004244e+00 327.274 21 49  5.74  76.82  34.03
 3505115  3.027798e+00  6.803472e-01  5.800335e+01  1.773072e+02  2.044226e+02  3.492159e+02 -3.490400e+00  1.870139e-01  1.924991e+03  2.466805e+06  1.004224e+00 327.269 21 49  4.61  76.80  34.02
 3505152  3.011832e+00  6.782797e-01  5.800707e+01  1.773090e+02  2.040609e+02  3.493389e+02 -3.471544e+00  1.884839e-01  1.909978e+03  2.466805e+06  1.004230e+00 326.871 21 47 28.94  76.97  34.00
 3505099  3.007563e+00  6.777513e-01  5.800370e+01  1.773063e+02  2.040014e+02  3.493556e+02 -3.471576e+00  1.888917e-01  1.905854e+03  2.466807e+06  1.004259e+00 326.808 21 47 13.85  76.99  34.00
 3505220  3.015677e+00  6.788226e-01  5.800510e+01  1.773048e+02  2.042100e+02  3.492820e+02 -3.484734e+00  1.881373e-01  1.913496e+03  2.466808e+06  1.004280e+00 327.042 21 48 10.08  76.90  34.01
 3505221  2.993943e+00  6.759480e-01  5.801382e+01  1.773123e+02  2.036831e+02  3.494653e+02 -3.453850e+00  1.901539e-01  1.893203e+03  2.466808e+06  1.004305e+00 326.483 21 45 56.04  77.14  33.98
 3505311  3.025878e+00  6.801488e-01  5.801175e+01  1.773099e+02  2.044606e+02  3.491948e+02 -3.499548e+00  1.871973e-01  1.923104e+03  2.466801e+06  1.004320e+00 327.325 21 49 17.88  76.80  34.03
 3505383  3.031820e+00  6.808447e-01  5.803867e+01  1.773045e+02  2.045309e+02  3.491768e+02 -3.498007e+00  1.866351e-01  1.928897e+03  2.466803e+06  1.004340e+00 327.480 21 49 55.25  76.77  34.05
 3505392  3.033000e+00  6.809573e-01  5.800432e+01  1.773045e+02  2.045127e+02  3.491874e+02 -3.493314e+00  1.865196e-01  1.930092e+03  2.466804e+06  1.004325e+00 327.377 21 49 30.50  76.76  34.03
 3505426  3.029598e+00  6.806264e-01  5.801735e+01  1.773200e+02  2.045169e+02  3.491788e+02 -3.499692e+00  1.868294e-01  1.926892e+03  2.466807e+06  1.004240e+00 327.419 21 49 40.66  76.78  34.03
 3505499  3.021654e+00  6.796006e-01  5.801337e+01  1.773129e+02  2.043293e+02  3.492433e+02 -3.489302e+00  1.875886e-01  1.919093e+03  2.466808e+06  1.004219e+00 327.183 21 48 43.87  76.85  34.02
 3505804  3.014257e+00  6.786110e-01  5.801457e+01  1.773165e+02  2.041663e+02  3.492976e+02 -3.481784e+00  1.882720e-01  1.912127e+03  2.466808e+06  1.004330e+00 327.017 21 48  4.06  76.93  34.01
 3502802  3.029633e+00  6.805500e-01  5.801567e+01  1.773076e+02  2.044427e+02  3.492109e+02 -3.489903e+00  1.867872e-01  1.927327e+03  2.466806e+06  1.004263e+00 327.373 21 49 29.42  76.80  34.02
 3502615  3.027657e+00  6.802922e-01  5.801754e+01  1.773091e+02  2.044028e+02  3.492238e+02 -3.488366e+00  1.869579e-01  1.925567e+03  2.466809e+06  1.004288e+00 327.328 21 49 18.79  76.83  34.02
 3503066  2.998385e+00  6.764861e-01  5.800955e+01  1.773076e+02  2.037524e+02  3.494441e+02 -3.455290e+00  1.897591e-01  1.897142e+03  2.466796e+06  1.004346e+00 326.534 21 46  8.26  77.10  33.99
 3503037  3.021057e+00  6.794998e-01  5.801027e+01  1.773164e+02  2.042972e+02  3.492558e+02 -3.486210e+00  1.876180e-01  1.918792e+03  2.466800e+06  1.004236e+00 327.168 21 48 40.27  76.87  34.02
 3502954  3.026924e+00  6.802610e-01  5.801422e+01  1.773163e+02  2.044349e+02  3.492086e+02 -3.493741e+00  1.870562e-01  1.924555e+03  2.466801e+06  1.004240e+00 327.348 21 49 23.52  76.81  34.02
 3503049  3.026052e+00  6.801161e-01  5.801985e+01  1.773016e+02  2.044083e+02  3.492178e+02 -3.492258e+00  1.871584e-01  1.923504e+03  2.466801e+06  1.004320e+00 327.302 21 49 12.53  76.82  34.03
 3503038  3.025857e+00  6.801119e-01  5.801857e+01  1.773080e+02  2.044000e+02  3.492214e+02 -3.491093e+00  1.871798e-01  1.923284e+03  2.466801e+06  1.004243e+00 327.298 21 49 11.57  76.82  34.03
 3503109  3.028167e+00  6.803661e-01  5.802351e+01  1.773059e+02  2.044378e+02  3.492094e+02 -3.492359e+00  1.869795e-01  1.925345e+03  2.466802e+06  1.004334e+00 327.335 21 49 20.35  76.80  34.03
 3502913  3.059106e+00  6.836436e-01  5.800958e+01  1.773058e+02  2.044490e+02  3.492699e+02 -3.437332e+00  1.841410e-01  1.955024e+03  2.466803e+06  1.004334e+00 327.238 21 48 57.00  76.74  34.05
 3503115  3.018946e+00  6.791035e-01  5.801440e+01  1.773103e+02  2.041548e+02  3.493125e+02 -3.471581e+00  1.878415e-01  1.916509e+03  2.466805e+06  1.004333e+00 326.969 21 47 52.51  76.92  34.02
 3502870  3.016228e+00  6.787917e-01  5.801696e+01  1.773032e+02  2.041101e+02  3.493267e+02 -3.470190e+00  1.880685e-01  1.914196e+03  2.466806e+06  1.004259e+00 326.956 21 47 49.39  76.94  34.01
 3553623  3.012151e+00  6.782438e-01  5.801858e+01  1.773095e+02  2.040035e+02  3.493643e+02 -3.463458e+00  1.884834e-01  1.909982e+03  2.466808e+06  1.004275e+00 326.799 21 47 11.76  76.99  34.01
 3553764  3.037230e+00  6.814319e-01  5.809354e+01  1.773175e+02  2.045259e+02  3.491909e+02 -3.487051e+00  1.861635e-01  1.933784e+03  2.466803e+06  1.004286e+00 327.574 21 50 17.64  76.79  34.08
 3554044  3.027175e+00  6.802160e-01  5.800731e+01  1.773162e+02  2.043550e+02  3.492439e+02 -3.482523e+00  1.870920e-01  1.924187e+03  2.466805e+06  1.004220e+00 327.176 21 48 42.24  76.83  34.03
 3554259  3.023567e+00  6.797955e-01  5.802174e+01  1.773109e+02  2.043359e+02  3.492441e+02 -3.486935e+00  1.874254e-01  1.920764e+03  2.466802e+06  1.004271e+00 327.189 21 48 45.29  76.85  34.03
 3554127  3.025628e+00  6.800112e-01  5.801516e+01  1.773109e+02  2.043166e+02  3.492572e+02 -3.480298e+00  1.872284e-01  1.922785e+03  2.466805e+06  1.004227e+00 327.147 21 48 35.38  76.85  34.03
 3554429  3.023552e+00  6.798203e-01  5.800685e+01  1.773132e+02  2.043646e+02  3.492317e+02 -3.490807e+00  1.874411e-01  1.920603e+03  2.466800e+06  1.004275e+00 327.180 21 48 43.18  76.83  34.03
 3554608  3.017850e+00  6.791269e-01  5.801356e+01  1.773119e+02  2.042633e+02  3.492638e+02 -3.487552e+00  1.879580e-01  1.915321e+03  2.466801e+06  1.004223e+00 327.096 21 48 22.97  76.88  34.02
 3554684  3.027756e+00  6.803836e-01  5.799809e+01  1.773115e+02  2.045007e+02  3.491813e+02 -3.501477e+00  1.870442e-01  1.924678e+03  2.466797e+06  1.004335e+00 327.320 21 49 16.78  76.77  34.03
 3554706  3.020445e+00  6.794343e-01  5.800382e+01  1.773115e+02  2.043046e+02  3.492512e+02 -3.488460e+00  1.877219e-01  1.917730e+03  2.466801e+06  1.004258e+00 327.110 21 48 26.47  76.86  34.02
 3554856  3.013103e+00  6.784633e-01  5.800774e+01  1.773105e+02  2.041222e+02  3.493147e+02 -3.477671e+00  1.884143e-01  1.910683e+03  2.466801e+06  1.004270e+00 326.904 21 47 36.89  76.94  34.01
 3554976  3.042484e+00  6.820547e-01  5.817393e+01  1.773158e+02  2.045774e+02  3.491802e+02 -3.483894e+00  1.856768e-01  1.938852e+03  2.466803e+06  1.004235e+00 327.819 21 51 16.46  76.81  34.13
 3554975  3.017179e+00  6.789846e-01  5.800868e+01  1.773112e+02  2.041900e+02  3.492942e+02 -3.478934e+00  1.880339e-01  1.914548e+03  2.466805e+06  1.004219e+00 326.980 21 47 55.15  76.91  34.02
 3555121  3.009367e+00  6.779672e-01  5.800904e+01  1.773125e+02  2.040533e+02  3.493362e+02 -3.475751e+00  1.887591e-01  1.907192e+03  2.466798e+06  1.004350e+00 326.841 21 47 21.77  76.97  34.01
 3555279  3.029732e+00  6.806403e-01  5.801383e+01  1.773061e+02  2.045472e+02  3.491654e+02 -3.504004e+00  1.868526e-01  1.926653e+03  2.466802e+06  1.004334e+00 327.427 21 49 42.38  76.75  34.04
 3555285  3.044426e+00  6.821759e-01  5.800906e+01  1.773129e+02  2.045079e+02  3.492139e+02 -3.471451e+00  1.855063e-01  1.940634e+03  2.466803e+06  1.004284e+00 327.315 21 49 15.60  76.75  34.05
 3555213  3.033270e+00  6.810880e-01  5.800941e+01  1.773102e+02  2.046211e+02  3.491410e+02 -3.507269e+00  1.865244e-01  1.930042e+03  2.466807e+06  1.004339e+00 327.488 21 49 57.14  76.73  34.04
 3555394  3.030223e+00  6.806680e-01  5.800933e+01  1.773104e+02  2.044989e+02  3.491878e+02 -3.496280e+00  1.867980e-01  1.927215e+03  2.466805e+06  1.004263e+00 327.352 21 49 24.41  76.78  34.03
 3555395  3.031799e+00  6.808968e-01  5.800893e+01  1.773083e+02  2.045655e+02  3.491623e+02 -3.502265e+00  1.866676e-01  1.928562e+03  2.466807e+06  1.004277e+00 327.430 21 49 43.18  76.74  34.04
 3603344  3.027335e+00  6.802682e-01  5.800573e+01  1.773197e+02  2.043950e+02  3.492268e+02 -3.487633e+00  1.870404e-01  1.924717e+03  2.466802e+06  1.004232e+00 327.243 21 48 58.44  76.82  34.02
 3603157  3.033102e+00  6.809742e-01  5.801708e+01  1.773191e+02  2.045195e+02  3.491846e+02 -3.494039e+00  1.865147e-01  1.930142e+03  2.466802e+06  1.004327e+00 327.403 21 49 36.65  76.77  34.04
 3603342  3.026921e+00  6.800785e-01  5.800272e+01  1.773066e+02  2.042763e+02  3.492768e+02 -3.473082e+00  1.870486e-01  1.924634e+03  2.466804e+06  1.004324e+00 327.130 21 48 31.15  76.86  34.01
 3603262  3.009788e+00  6.779113e-01  5.800359e+01  1.773075e+02  2.039355e+02  3.493886e+02 -3.458861e+00  1.886422e-01  1.908374e+03  2.466805e+06  1.004311e+00 326.757 21 47  1.70  77.01  33.99
 3603320  3.017592e+00  6.789397e-01  5.800435e+01  1.773049e+02  2.041131e+02  3.493282e+02 -3.468106e+00  1.879671e-01  1.915228e+03  2.466806e+06  1.004264e+00 326.904 21 47 37.03  76.93  34.01
 3603360  3.007645e+00  6.776700e-01  5.801080e+01  1.772955e+02  2.038958e+02  3.494019e+02 -3.456957e+00  1.888695e-01  1.906078e+03  2.466807e+06  1.004223e+00 326.702 21 46 48.36  77.03  34.00
 3603407  3.033713e+00  6.810117e-01  5.799875e+01  1.773168e+02  2.044951e+02  3.491964e+02 -3.489721e+00  1.864667e-01  1.930640e+03  2.466808e+06  1.004337e+00 327.333 21 49 19.99  76.76  34.03
 3603263  2.990479e+00  6.753591e-01  5.800540e+01  1.773081e+02  2.034631e+02  3.495541e+02 -3.430180e+00  1.904687e-01  1.890074e+03  2.466808e+06  1.004304e+00 326.214 21 44 51.41  77.22  33.97
 3603307  3.004457e+00  6.772211e-01  5.800041e+01  1.773158e+02  2.037927e+02  3.494400e+02 -3.448949e+00  1.891956e-01  1.902793e+03  2.466808e+06  1.004235e+00 326.531 21 46  7.46  77.07  33.99
 3603598  2.979342e+00  6.739199e-01  5.800695e+01  1.772984e+02  2.032548e+02  3.496217e+02 -3.422340e+00  1.915772e-01  1.879138e+03  2.466797e+06  1.004353e+00 325.944 21 43 46.54  77.30  33.96
 3603738  2.995896e+00  6.761752e-01  5.800593e+01  1.773008e+02  2.036849e+02  3.494688e+02 -3.450291e+00  1.899867e-01  1.894870e+03  2.466798e+06  1.004268e+00 326.440 21 45 45.58  77.13  33.98
 3603604  3.009715e+00  6.779667e-01  5.800318e+01  1.773088e+02  2.039993e+02  3.493607e+02 -3.467586e+00  1.886645e-01  1.908149e+03  2.466800e+06  1.004307e+00 326.806 21 47 13.44  77.00  34.00
 3603484  3.026709e+00  6.802076e-01  5.800953e+01  1.772997e+02  2.044081e+02  3.492197e+02 -3.490648e+00  1.871159e-01  1.923941e+03  2.466801e+06  1.004253e+00 327.254 21 49  0.94  76.81  34.03
 3603519  3.036555e+00  6.813379e-01  5.800857e+01  1.772968e+02  2.045156e+02  3.491937e+02 -3.487142e+00  1.861927e-01  1.933480e+03  2.466804e+06  1.004324e+00 327.385 21 49 32.28  76.75  34.03
 3603669  3.020810e+00  6.793291e-01  5.800819e+01  1.773001e+02  2.041701e+02  3.493100e+02 -3.470021e+00  1.876681e-01  1.918280e+03  2.466804e+06  1.004300e+00 326.966 21 47 51.84  76.91  34.02
 3603464  3.015604e+00  6.787000e-01  5.801000e+01  1.772972e+02  2.040842e+02  3.493366e+02 -3.467858e+00  1.881188e-01  1.913684e+03  2.466806e+06  1.004257e+00 326.923 21 47 41.47  76.95  34.01
 3603530  3.012910e+00  6.783176e-01  5.800387e+01  1.773078e+02  2.040099e+02  3.493628e+02 -3.463180e+00  1.883682e-01  1.911151e+03  2.466806e+06  1.004320e+00 326.826 21 47 18.31  76.98  34.00
 3603715  3.019237e+00  6.791602e-01  5.799532e+01  1.773171e+02  2.041540e+02  3.493140e+02 -3.470491e+00  1.878097e-01  1.916834e+03  2.466806e+06  1.004252e+00 326.937 21 47 44.98  76.91  34.01
 3603562  3.015497e+00  6.786499e-01  5.800967e+01  1.773004e+02  2.040694e+02  3.493423e+02 -3.466470e+00  1.881486e-01  1.913382e+03  2.466808e+06  1.004332e+00 326.873 21 47 29.50  76.96  34.01
 3604023  3.020603e+00  6.794169e-01  5.800792e+01  1.773011e+02  2.042867e+02  3.492590e+02 -3.486061e+00  1.876860e-01  1.918097e+03  2.466797e+06  1.004310e+00 327.116 21 48 27.89  76.87  34.02
 3603779  2.995063e+00  6.760104e-01  5.799114e+01  1.773177e+02  2.036355e+02  3.494881e+02 -3.445530e+00  1.900818e-01  1.893921e+03  2.466798e+06  1.004349e+00 326.342 21 45 22.13  77.14  33.97
 3604009  2.994273e+00  6.759508e-01  5.800710e+01  1.773032e+02  2.036387e+02  3.494855e+02 -3.447036e+00  1.901406e-01  1.893336e+03  2.466799e+06  1.004277e+00 326.393 21 45 34.42  77.15  33.98
 3604041  2.998942e+00  6.765219e-01  5.799449e+01  1.773127e+02  2.037279e+02  3.494559e+02 -3.450971e+00  1.897212e-01  1.897521e+03  2.466799e+06  1.004350e+00 326.441 21 45 45.82  77.10  33.98
 3603935  3.028233e+00  6.804092e-01  5.800007e+01  1.773095e+02  2.044604e+02  3.492000e+02 -3.495000e+00  1.869510e-01  1.925638e+03  2.466800e+06  1.004291e+00 327.314 21 49 15.41  76.79  34.02
 3604008  3.001729e+00  6.769622e-01  5.801063e+01  1.773007e+02  2.038238e+02  3.494208e+02 -3.458089e+00  1.894497e-01  1.900241e+03  2.466800e+06  1.004212e+00 326.597 21 46 23.30  77.07  33.99
 3603951  3.026588e+00  6.801782e-01  5.799723e+01  1.773154e+02  2.043938e+02  3.492256e+02 -3.489011e+00  1.871319e-01  1.923777e+03  2.466801e+06  1.004261e+00 327.214 21 48 51.36  76.81  34.02
 3603749  3.040189e+00  6.817503e-01  5.811941e+01  1.773130e+02  2.045370e+02  3.491923e+02 -3.483164e+00  1.858515e-01  1.937031e+03  2.466803e+06  1.004304e+00 327.670 21 50 40.90  76.80  34.09
 3603875  3.052960e+00  6.830380e-01  5.800092e+01  1.773053e+02  2.044725e+02  3.492472e+02 -3.451268e+00  1.846908e-01  1.949204e+03  2.466803e+06  1.004287e+00 327.267 21 49  4.20  76.74  34.04
 3603940  3.027078e+00  6.801548e-01  5.799876e+01  1.773106e+02  2.043202e+02  3.492584e+02 -3.478357e+00  1.870840e-01  1.924269e+03  2.466805e+06  1.004272e+00 327.117 21 48 28.08  76.84  34.02
 3603980  3.035432e+00  6.812382e-01  5.800220e+01  1.773075e+02  2.045167e+02  3.491912e+02 -3.489033e+00  1.863151e-01  1.932211e+03  2.466805e+06  1.004267e+00 327.358 21 49 25.80  76.75  34.03
 3603927  3.030673e+00  6.806398e-01  5.800176e+01  1.773083e+02  2.044196e+02  3.492231e+02 -3.484877e+00  1.867408e-01  1.927806e+03  2.466805e+06  1.004258e+00 327.263 21 49  3.02  76.80  34.03
 3603767  3.027896e+00  6.803142e-01  5.800111e+01  1.773095e+02  2.043745e+02  3.492370e+02 -3.483749e+00  1.869718e-01  1.925424e+03  2.466805e+06  1.004213e+00 327.219 21 48 52.58  76.83  34.02
 3603768  3.005142e+00  6.772733e-01  5.799921e+01  1.773122e+02  2.037997e+02  3.494378e+02 -3.449139e+00  1.891388e-01  1.903364e+03  2.466806e+06  1.004325e+00 326.521 21 46  5.11  77.07  33.99
 3604097  2.994962e+00  6.760708e-01  5.800680e+01  1.773024e+02  2.036720e+02  3.494727e+02 -3.450086e+00  1.901001e-01  1.893739e+03  2.466797e+06  1.004237e+00 326.409 21 45 38.06  77.13  33.98
 3604305  2.986881e+00  6.749289e-01  5.799435e+01  1.773103e+02  2.034390e+02  3.495569e+02 -3.433720e+00  1.908742e-01  1.886059e+03  2.466798e+06  1.004342e+00 326.094 21 44 22.56  77.23  33.97
 3604119  3.029826e+00  6.806499e-01  5.799094e+01  1.773139e+02  2.045107e+02  3.491821e+02 -3.498363e+00  1.868156e-01  1.927034e+03  2.466799e+06  1.004224e+00 327.347 21 49 23.35  76.76  34.02
 3604294  3.018857e+00  6.791841e-01  5.800419e+01  1.773088e+02  2.042148e+02  3.492869e+02 -3.479251e+00  1.878445e-01  1.916479e+03  2.466801e+06  1.004234e+00 327.021 21 48  5.02  76.90  34.01
 3604303  3.025952e+00  6.801146e-01  5.800964e+01  1.773072e+02  2.043872e+02  3.492273e+02 -3.489127e+00  1.871872e-01  1.923209e+03  2.466802e+06  1.004227e+00 327.244 21 48 58.49  76.82  34.03
 3604474  2.993159e+00  6.758200e-01  5.800925e+01  1.773061e+02  2.036274e+02  3.494881e+02 -3.447519e+00  1.902623e-01  1.892125e+03  2.466798e+06  1.004271e+00 326.379 21 45 30.91  77.15  33.98
 3604567  2.995472e+00  6.761429e-01  5.799002e+01  1.773086e+02  2.036979e+02  3.494623e+02 -3.452811e+00  1.900358e-01  1.894380e+03  2.466798e+06  1.004263e+00 326.406 21 45 37.46  77.12  33.97
 3604609  2.992776e+00  6.757771e-01  5.799896e+01  1.773079e+02  2.036285e+02  3.494868e+02 -3.448418e+00  1.902824e-01  1.891925e+03  2.466798e+06  1.004278e+00 326.375 21 45 30.00  77.15  33.97
 3604579  3.009416e+00  6.779904e-01  5.799572e+01  1.773083e+02  2.040341e+02  3.493454e+02 -3.472442e+00  1.887115e-01  1.907674e+03  2.466799e+06  1.004237e+00 326.834 21 47 20.04  76.97  34.00
 3604561  3.007997e+00  6.777916e-01  5.800499e+01  1.773077e+02  2.039795e+02  3.493663e+02 -3.467569e+00  1.888490e-01  1.906285e+03  2.466801e+06  1.004214e+00 326.786 21 47  8.62  77.00  34.00
 3604616  3.014150e+00  6.785960e-01  5.800505e+01  1.773079e+02  2.041240e+02  3.493165e+02 -3.475651e+00  1.882885e-01  1.911960e+03  2.466801e+06  1.004214e+00 326.936 21 47 44.57  76.93  34.01
 3604850  3.011036e+00  6.782064e-01  5.800839e+01  1.773110e+02  2.040991e+02  3.493202e+02 -3.478565e+00  1.885803e-01  1.909001e+03  2.466796e+06  1.004305e+00 326.909 21 47 38.18  76.95  34.01
 3604693  3.012310e+00  6.783573e-01  5.799827e+01  1.773079e+02  2.041005e+02  3.493225e+02 -3.476189e+00  1.884575e-01  1.910245e+03  2.466798e+06  1.004268e+00 326.899 21 47 35.64  76.94  34.00
 3604807  3.031868e+00  6.809488e-01  5.798908e+01  1.773054e+02  2.046069e+02  3.491446e+02 -3.507570e+00  1.866335e-01  1.928914e+03  2.466799e+06  1.004265e+00 327.453 21 49 48.70  76.72  34.02
 3604871  2.988649e+00  6.752330e-01  5.799492e+01  1.773060e+02  2.035572e+02  3.495088e+02 -3.446707e+00  1.907012e-01  1.887770e+03  2.466799e+06  1.004350e+00 326.259 21 45  2.18  77.18  33.97
 3604931  3.028744e+00  6.805437e-01  5.799575e+01  1.773038e+02  2.045344e+02  3.491692e+02 -3.503767e+00  1.869173e-01  1.925985e+03  2.466801e+06  1.004268e+00 327.389 21 49 33.46  76.76  34.02
 3604965  3.028500e+00  6.804948e-01  5.799778e+01  1.773044e+02  2.044954e+02  3.491859e+02 -3.498765e+00  1.869512e-01  1.925636e+03  2.466801e+06  1.004220e+00 327.337 21 49 20.83  76.77  34.02
 3604980  3.014166e+00  6.786186e-01  5.800457e+01  1.773075e+02  2.041481e+02  3.493060e+02 -3.478913e+00  1.882635e-01  1.912213e+03  2.466801e+06  1.004222e+00 326.986 21 47 56.62  76.93  34.01
 3604961  3.022099e+00  6.796152e-01  5.799424e+01  1.773049e+02  2.042990e+02  3.492573e+02 -3.484497e+00  1.875325e-01  1.919667e+03  2.466804e+06  1.004230e+00 327.114 21 48 27.36  76.85  34.01
 3605152  3.009606e+00  6.780180e-01  5.799593e+01  1.773043e+02  2.040637e+02  3.493325e+02 -3.476447e+00  1.886930e-01  1.907861e+03  2.466799e+06  1.004304e+00 326.864 21 47 27.36  76.96  34.00
 3605295  3.031250e+00  6.808509e-01  5.800350e+01  1.773106e+02  2.045810e+02  3.491544e+02 -3.505391e+00  1.866935e-01  1.928295e+03  2.466800e+06  1.004285e+00 327.446 21 49 47.04  76.74  34.03
 3605099  3.007544e+00  6.777394e-01  5.799420e+01  1.773011e+02  2.040228e+02  3.493456e+02 -3.475037e+00  1.888935e-01  1.905836e+03  2.466801e+06  1.004353e+00 326.802 21 47 12.53  76.98  33.99
 3605221  3.042976e+00  6.820585e-01  5.799816e+01  1.773071e+02  2.045648e+02  3.491859e+02 -3.481949e+00  1.855763e-01  1.939902e+03  2.466803e+06  1.004347e+00 327.429 21 49 43.01  76.73  34.03
 3605168  3.025972e+00  6.801491e-01  5.800336e+01  1.773093e+02  2.044408e+02  3.492037e+02 -3.496571e+00  1.871490e-01  1.923601e+03  2.466806e+06  1.004290e+00 327.314 21 49 15.43  76.81  34.02
 3605136  3.012200e+00  6.783475e-01  5.800490e+01  1.773101e+02  2.041117e+02  3.493172e+02 -3.478060e+00  1.884499e-01  1.910322e+03  2.466807e+06  1.004295e+00 326.931 21 47 43.42  76.95  34.00
 3605029  2.986215e+00  6.748983e-01  5.800597e+01  1.773098e+02  2.034569e+02  3.495481e+02 -3.436981e+00  1.909300e-01  1.885507e+03  2.466807e+06  1.004264e+00 326.154 21 44 36.91  77.23  33.97
 3605036  2.990187e+00  6.754492e-01  5.800529e+01  1.773091e+02  2.035664e+02  3.495088e+02 -3.444455e+00  1.905242e-01  1.889524e+03  2.466808e+06  1.004231e+00 326.305 21 45 13.10  77.18  33.97
 3605116  3.003806e+00  6.772516e-01  5.800627e+01  1.773104e+02  2.039081e+02  3.493882e+02 -3.465958e+00  1.892449e-01  1.902297e+03  2.466808e+06  1.004266e+00 326.696 21 46 47.02  77.04  33.99
 3605426  3.020542e+00  6.794485e-01  5.800731e+01  1.773151e+02  2.043329e+02  3.492386e+02 -3.492479e+00  1.876702e-01  1.918259e+03  2.466800e+06  1.004332e+00 327.201 21 48 48.29  76.85  34.02
 3605499  3.028890e+00  6.805246e-01  5.801015e+01  1.773077e+02  2.045149e+02  3.491777e+02 -3.501174e+00  1.869168e-01  1.925991e+03  2.466802e+06  1.004317e+00 327.396 21 49 34.97  76.77  34.03
 3605491  3.016892e+00  6.788778e-01  5.799458e+01  1.772976e+02  2.041559e+02  3.493076e+02 -3.475633e+00  1.880309e-01  1.914579e+03  2.466804e+06  1.004351e+00 326.944 21 47 46.49  76.91  34.01
 3605503  3.027269e+00  6.802514e-01  5.799821e+01  1.773042e+02  2.043990e+02  3.492247e+02 -3.488521e+00  1.870589e-01  1.924527e+03  2.466804e+06  1.004275e+00 327.227 21 48 54.53  76.81  34.02
 3605555  3.034260e+00  6.811842e-01  5.799553e+01  1.772971e+02  2.046162e+02  3.491451e+02 -3.504855e+00  1.863893e-01  1.931441e+03  2.466805e+06  1.004352e+00 327.498 21 49 59.59  76.72  34.03
 3605510  3.022019e+00  6.796091e-01  5.800139e+01  1.773085e+02  2.043075e+02  3.492533e+02 -3.485874e+00  1.875493e-01  1.919495e+03  2.466806e+06  1.004248e+00 327.122 21 48 29.18  76.86  34.02
 3605330  3.014018e+00  6.785940e-01  5.800319e+01  1.773083e+02  2.041647e+02  3.492980e+02 -3.481837e+00  1.882482e-01  1.912369e+03  2.466808e+06  1.004298e+00 327.033 21 48  7.99  76.92  34.00
 3605531  3.031890e+00  6.809238e-01  5.799746e+01  1.772989e+02  2.045729e+02  3.491595e+02 -3.502906e+00  1.866224e-01  1.929029e+03  2.466808e+06  1.004245e+00 327.426 21 49 42.34  76.74  34.03
 3605818  3.025083e+00  6.800169e-01  5.800426e+01  1.773165e+02  2.044180e+02  3.492114e+02 -3.495439e+00  1.872303e-01  1.922766e+03  2.466807e+06  1.004336e+00 327.306 21 49 13.49  76.82  34.02
 3605675  3.032643e+00  6.810054e-01  5.800752e+01  1.773209e+02  2.046000e+02  3.491489e+02 -3.505535e+00  1.865449e-01  1.929830e+03  2.466809e+06  1.004324e+00 327.495 21 49 58.90  76.74  34.03
 3605730  3.004978e+00  6.773712e-01  5.800507e+01  1.773151e+02  2.039228e+02  3.493838e+02 -3.466152e+00  1.891494e-01  1.903257e+03  2.466809e+06  1.004333e+00 326.704 21 46 48.98  77.02  34.00
 3602536  3.027909e+00  6.802697e-01  5.800243e+01  1.773084e+02  2.043542e+02  3.492453e+02 -3.481484e+00  1.869379e-01  1.925773e+03  2.466805e+06  1.004294e+00 327.245 21 48 58.82  76.83  34.01
 3603021  3.007219e+00  6.776332e-01  5.800124e+01  1.773127e+02  2.039365e+02  3.493827e+02 -3.463763e+00  1.888859e-01  1.905912e+03  2.466800e+06  1.004315e+00 326.749 21 46 59.74  77.02  33.99
 3603056  3.004283e+00  6.772523e-01  5.800059e+01  1.773139e+02  2.038636e+02  3.494084e+02 -3.459190e+00  1.891666e-01  1.903084e+03  2.466800e+06  1.004291e+00 326.661 21 46 38.76  77.05  33.99
 3602992  3.020000e+00  6.793100e-01  5.800391e+01  1.773067e+02  2.042374e+02  3.492792e+02 -3.480480e+00  1.877263e-01  1.917685e+03  2.466800e+06  1.004293e+00 327.072 21 48 17.18  76.88  34.01
 3602997  3.034831e+00  6.811819e-01  5.805596e+01  1.773036e+02  2.045280e+02  3.491849e+02 -3.491709e+00  1.863505e-01  1.931844e+03  2.466803e+06  1.004278e+00 327.514 21 50  3.48  76.78  34.06
 3603103  3.023977e+00  6.797602e-01  5.800636e+01  1.772970e+02  2.042431e+02  3.492855e+02 -3.473590e+00  1.873345e-01  1.921696e+03  2.466804e+06  1.004235e+00 327.093 21 48 22.34  76.87  34.02
 3602915  3.031916e+00  6.807587e-01  5.800458e+01  1.773003e+02  2.044366e+02  3.492178e+02 -3.485366e+00  1.866175e-01  1.929080e+03  2.466805e+06  1.004352e+00 327.280 21 49  7.20  76.79  34.03
 3603063  3.032757e+00  6.809573e-01  5.800780e+01  1.772966e+02  2.045037e+02  3.491914e+02 -3.491967e+00  1.865121e-01  1.930169e+03  2.466807e+06  1.004217e+00 327.405 21 49 37.27  76.77  34.03
 3602855  3.005549e+00  6.773372e-01  5.800712e+01  1.772994e+02  2.038245e+02  3.494278e+02 -3.451803e+00  1.890718e-01  1.904039e+03  2.466808e+06  1.004337e+00 326.592 21 46 22.08  77.06  33.99
 3654044  3.027182e+00  6.802435e-01  5.799600e+01  1.773115e+02  2.044171e+02  3.492164e+02 -3.491364e+00  1.870913e-01  1.924194e+03  2.466799e+06  1.004325e+00 327.218 21 48 52.25  76.80  34.02
 3653880  3.216303e+00  6.989721e-01  5.799339e+01  1.773071e+02  2.041070e+02  3.497280e+02 -3.130541e+00  1.708366e-01  2.107277e+03  2.466802e+06  1.004229e+00 326.341 21 45 21.96  76.60  34.17
 3654017  3.031179e+00  6.806526e-01  5.800268e+01  1.773065e+02  2.043695e+02  3.492460e+02 -3.477160e+00  1.867233e-01  1.927986e+03  2.466804e+06  1.004234e+00 327.170 21 48 40.82  76.81  34.03
 3653979  3.020886e+00  6.793883e-01  5.799754e+01  1.773119e+02  2.041943e+02  3.493003e+02 -3.472632e+00  1.876718e-01  1.918242e+03  2.466806e+06  1.004214e+00 326.964 21 47 51.31  76.89  34.01
 3654125  2.999572e+00  6.766455e-01  5.800181e+01  1.773061e+02  2.037621e+02  3.494428e+02 -3.454069e+00  1.896879e-01  1.897854e+03  2.466798e+06  1.004282e+00 326.483 21 45 55.85  77.08  33.99
 3654127  3.007142e+00  6.776104e-01  5.800356e+01  1.773061e+02  2.039331e+02  3.493838e+02 -3.463637e+00  1.889575e-01  1.905190e+03  2.466799e+06  1.004350e+00 326.698 21 46 47.50  77.01  34.00
 3654393  3.016067e+00  6.788490e-01  5.799522e+01  1.773087e+02  2.041840e+02  3.492943e+02 -3.480351e+00  1.881379e-01  1.913490e+03  2.466797e+06  1.004250e+00 326.938 21 47 45.12  76.90  34.01
 3654386  2.992619e+00  6.757360e-01  5.799049e+01  1.773106e+02  2.035995e+02  3.494992e+02 -3.444685e+00  1.903422e-01  1.891330e+03  2.466798e+06  1.004266e+00 326.261 21 45  2.59  77.15  33.98
 3654535  3.001977e+00  6.769689e-01  5.800304e+01  1.773077e+02  2.038223e+02  3.494217e+02 -3.457743e+00  1.894475e-01  1.900262e+03  2.466799e+06  1.004270e+00 326.570 21 46 16.92  77.06  33.99
 3654710  3.019842e+00  6.793779e-01  5.799503e+01  1.773073e+02  2.043079e+02  3.492486e+02 -3.489931e+00  1.877747e-01  1.917191e+03  2.466798e+06  1.004242e+00 327.109 21 48 26.11  76.85  34.01
 3654816  2.992349e+00  6.757001e-01  5.799394e+01  1.773062e+02  2.035983e+02  3.494990e+02 -3.445111e+00  1.903618e-01  1.891136e+03  2.466799e+06  1.004282e+00 326.286 21 45  8.57  77.15  33.98
 3654975  3.012223e+00  6.783532e-01  5.799827e+01  1.773064e+02  2.041134e+02  3.493165e+02 -3.478223e+00  1.884981e-01  1.909833e+03  2.466800e+06  1.004291e+00 326.882 21 47 31.78  76.93  34.01
 3654732  3.023055e+00  6.797735e-01  5.799663e+01  1.773071e+02  2.043515e+02  3.492366e+02 -3.489663e+00  1.874848e-01  1.920156e+03  2.466800e+06  1.004216e+00 327.149 21 48 35.81  76.83  34.02
 3655120  3.043067e+00  6.820165e-01  5.799157e+01  1.773017e+02  2.044949e+02  3.492166e+02 -3.472281e+00  1.856237e-01  1.939407e+03  2.466803e+06  1.004294e+00 327.264 21 49  3.31  76.74  34.04
 3655078  3.004144e+00  6.772945e-01  5.800569e+01  1.773099e+02  2.039009e+02  3.493923e+02 -3.464130e+00  1.892368e-01  1.902379e+03  2.466808e+06  1.004225e+00 326.661 21 46 38.62  77.03  34.00
 3655129  2.978315e+00  6.738171e-01  5.799888e+01  1.773050e+02  2.032228e+02  3.496344e+02 -3.419120e+00  1.917207e-01  1.877731e+03  2.466808e+06  1.004228e+00 325.835 21 43 20.50  77.31  33.96
 3655394  3.030142e+00  6.806987e-01  5.799880e+01  1.773057e+02  2.045604e+02  3.491606e+02 -3.504957e+00  1.868055e-01  1.927138e+03  2.466799e+06  1.004329e+00 327.413 21 49 39.12  76.74  34.03
 3655448  3.036122e+00  6.813607e-01  5.799891e+01  1.773070e+02  2.045883e+02  3.491613e+02 -3.497601e+00  1.862709e-01  1.932669e+03  2.466804e+06  1.004332e+00 327.418 21 49 40.37  76.72  34.04
 3703342  3.019795e+00  6.792917e-01  5.799022e+01  1.773010e+02  2.042357e+02  3.492796e+02 -3.480536e+00  1.877110e-01  1.917841e+03  2.466797e+06  1.004276e+00 327.057 21 48 13.73  76.88  34.00
 3703262  3.015178e+00  6.786800e-01  5.799133e+01  1.773016e+02  2.041137e+02  3.493228e+02 -3.472654e+00  1.881365e-01  1.913504e+03  2.466799e+06  1.004266e+00 326.926 21 47 42.14  76.94  33.99
 3703320  2.999387e+00  6.765770e-01  5.799207e+01  1.772990e+02  2.037033e+02  3.494682e+02 -3.446280e+00  1.896810e-01  1.897923e+03  2.466799e+06  1.004258e+00 326.391 21 45 33.94  77.11  33.98
 3703407  3.018497e+00  6.790552e-01  5.798816e+01  1.773108e+02  2.041516e+02  3.493130e+02 -3.471929e+00  1.878784e-01  1.916133e+03  2.466801e+06  1.004323e+00 326.908 21 47 37.80  76.91  34.00
 3703412  3.025875e+00  6.800238e-01  5.799189e+01  1.773083e+02  2.043263e+02  3.492531e+02 -3.481538e+00  1.871959e-01  1.923119e+03  2.466801e+06  1.004299e+00 327.126 21 48 30.22  76.83  34.02
 3703263  3.033295e+00  6.810204e-01  5.801268e+01  1.773016e+02  2.045149e+02  3.491876e+02 -3.492557e+00  1.864502e-01  1.930811e+03  2.466802e+06  1.004233e+00 327.432 21 49 43.66  76.77  34.03
 3703317  3.072669e+00  6.850341e-01  5.799264e+01  1.772941e+02  2.044062e+02  3.493170e+02 -3.407118e+00  1.828879e-01  1.968419e+03  2.466803e+06  1.004268e+00 327.135 21 48 32.38  76.73  34.05
 3703322  3.054250e+00  6.831015e-01  5.798420e+01  1.773109e+02  2.044095e+02  3.492768e+02 -3.440837e+00  1.845855e-01  1.950316e+03  2.466803e+06  1.004320e+00 327.126 21 48 30.29  76.76  34.04
 3703167  3.055281e+00  6.832716e-01  5.798161e+01  1.773142e+02  2.044508e+02  3.492616e+02 -3.444018e+00  1.844465e-01  1.951785e+03  2.466803e+06  1.004251e+00 327.217 21 48 52.10  76.74  34.03
 3703418  3.031589e+00  6.806673e-01  5.799403e+01  1.772947e+02  2.043601e+02  3.492505e+02 -3.475498e+00  1.866599e-01  1.928641e+03  2.466804e+06  1.004295e+00 327.156 21 48 37.49  76.81  34.02
 3703143  3.033474e+00  6.809551e-01  5.799337e+01  1.772955e+02  2.044548e+02  3.492135e+02 -3.484692e+00  1.864809e-01  1.930493e+03  2.466806e+06  1.004312e+00 327.274 21 49  5.78  76.77  34.02
 3703276  3.023104e+00  6.796312e-01  5.798550e+01  1.773134e+02  2.042154e+02  3.492955e+02 -3.471632e+00  1.874052e-01  1.920971e+03  2.466806e+06  1.004262e+00 327.014 21 48  3.26  76.89  34.00
 3703401  2.988535e+00  6.750370e-01  5.799377e+01  1.772989e+02  2.033559e+02  3.495968e+02 -3.419172e+00  1.907067e-01  1.887715e+03  2.466808e+06  1.004326e+00 325.984 21 43 56.26  77.25  33.97
 3703519  3.022349e+00  6.796204e-01  5.799698e+01  1.772911e+02  2.042893e+02  3.492618e+02 -3.482930e+00  1.875070e-01  1.919928e+03  2.466798e+06  1.004267e+00 327.102 21 48 24.50  76.86  34.01
 3703669  2.979068e+00  6.738434e-01  5.799590e+01  1.772943e+02  2.031978e+02  3.496463e+02 -3.414843e+00  1.916263e-01  1.878657e+03  2.466798e+06  1.004330e+00 325.812 21 43 15.00  77.32  33.96
 3703464  3.028251e+00  6.804106e-01  5.799794e+01  1.772912e+02  2.044340e+02  3.492120e+02 -3.491006e+00  1.869416e-01  1.925735e+03  2.466799e+06  1.004212e+00 327.284 21 49  8.28  76.80  34.02
 3703715  3.005359e+00  6.773727e-01  5.798337e+01  1.773112e+02  2.038487e+02  3.494175e+02 -3.454880e+00  1.891121e-01  1.903632e+03  2.466799e+06  1.004236e+00 326.548 21 46 11.45  77.04  33.98
 3703530  3.005682e+00  6.774052e-01  5.799254e+01  1.773018e+02  2.038631e+02  3.494116e+02 -3.456515e+00  1.890481e-01  1.904277e+03  2.466800e+06  1.004286e+00 326.620 21 46 28.78  77.04  33.98
 3703562  3.029731e+00  6.805458e-01  5.799944e+01  1.772942e+02  2.044406e+02  3.492117e+02 -3.489663e+00  1.868242e-01  1.926946e+03  2.466801e+06  1.004303e+00 327.281 21 49  7.44  76.79  34.02
 3703483  3.035815e+00  6.812202e-01  5.803193e+01  1.773045e+02  2.044702e+02  3.492118e+02 -3.482401e+00  1.862783e-01  1.932592e+03  2.466803e+06  1.004308e+00 327.366 21 49 27.94  76.78  34.05
 3703445  3.037380e+00  6.814362e-01  5.806156e+01  1.773096e+02  2.045191e+02  3.491941e+02 -3.485948e+00  1.861029e-01  1.934413e+03  2.466803e+06  1.004301e+00 327.515 21 50  3.53  76.79  34.06
 3703550  3.046825e+00  6.823162e-01  5.799258e+01  1.772980e+02  2.043924e+02  3.492688e+02 -3.451847e+00  1.852678e-01  1.943133e+03  2.466803e+06  1.004283e+00 327.151 21 48 36.36  76.77  34.04
 3703552  3.041492e+00  6.818447e-01  5.799168e+01  1.772977e+02  2.044916e+02  3.492147e+02 -3.474759e+00  1.857478e-01  1.938111e+03  2.466803e+06  1.004301e+00 327.294 21 49 10.54  76.74  34.03
 3703549  3.027784e+00  6.802185e-01  5.798966e+01  1.773033e+02  2.043122e+02  3.492633e+02 -3.476053e+00  1.870078e-01  1.925053e+03  2.466805e+06  1.004284e+00 327.098 21 48 23.45  76.84  34.01
 3703510  2.991103e+00  6.753975e-01  5.799554e+01  1.772963e+02  2.034318e+02  3.495691e+02 -3.424749e+00  1.904438e-01  1.890321e+03  2.466807e+06  1.004305e+00 326.111 21 44 26.74  77.22  33.97
 3703606  2.987473e+00  6.749436e-01  5.799288e+01  1.773008e+02  2.033472e+02  3.495990e+02 -3.419413e+00  1.907849e-01  1.886942e+03  2.466808e+06  1.004230e+00 325.999 21 43 59.71  77.26  33.96
 3703875  3.016237e+00  6.788414e-01  5.799149e+01  1.772999e+02  2.041494e+02  3.493098e+02 -3.475269e+00  1.880740e-01  1.914140e+03  2.466797e+06  1.004226e+00 326.931 21 47 43.37  76.92  34.00
 3703927  2.994804e+00  6.759808e-01  5.798943e+01  1.773025e+02  2.036035e+02  3.495021e+02 -3.441152e+00  1.901057e-01  1.893683e+03  2.466798e+06  1.004260e+00 326.287 21 45  8.81  77.15  33.97
 3703940  3.012327e+00  6.783050e-01  5.798644e+01  1.773050e+02  2.040347e+02  3.493513e+02 -3.467145e+00  1.884598e-01  1.910221e+03  2.466798e+06  1.004238e+00 326.776 21 47  6.36  76.96  34.00
 3703980  3.019972e+00  6.793155e-01  5.799008e+01  1.773018e+02  2.042242e+02  3.492853e+02 -3.478384e+00  1.877475e-01  1.917468e+03  2.466798e+06  1.004226e+00 326.994 21 47 58.56  76.88  34.01
 3703768  2.988031e+00  6.750319e-01  5.798670e+01  1.773063e+02  2.034102e+02  3.495719e+02 -3.427577e+00  1.907658e-01  1.887131e+03  2.466799e+06  1.004330e+00 326.045 21 44 10.70  77.22  33.96
 3704339  2.957747e+00  6.709949e-01  5.798026e+01  1.773053e+02  2.026794e+02  3.498302e+02 -3.381698e+00  1.936920e-01  1.858621e+03  2.466795e+06  1.004295e+00 325.158 21 40 37.80  77.53  33.92
 3704961  2.980870e+00  6.742211e-01  5.798207e+01  1.772990e+02  2.033555e+02  3.495815e+02 -3.432774e+00  1.914367e-01  1.880518e+03  2.466797e+06  1.004239e+00 325.983 21 43 55.90  77.26  33.95
 3705024  2.945982e+00  6.693897e-01  5.799279e+01  1.773052e+02  2.023969e+02  3.499303e+02 -3.363783e+00  1.948640e-01  1.847442e+03  2.466795e+06  1.004349e+00 324.832 21 39 19.78  77.66  33.91
 3705168  2.987602e+00  6.751179e-01  5.799148e+01  1.773033e+02  2.035364e+02  3.495161e+02 -3.445454e+00  1.907659e-01  1.887130e+03  2.466799e+06  1.004290e+00 326.253 21 45  0.79  77.19  33.96
 3705136  3.007136e+00  6.777278e-01  5.799501e+01  1.773038e+02  2.040117e+02  3.493504e+02 -3.473546e+00  1.889261e-01  1.905507e+03  2.466801e+06  1.004220e+00 326.801 21 47 12.19  76.98  33.99
 3705292  3.014880e+00  6.787088e-01  5.799226e+01  1.773044e+02  2.041632e+02  3.493009e+02 -3.479636e+00  1.882021e-01  1.912837e+03  2.466806e+06  1.004226e+00 326.962 21 47 50.81  76.91  34.00
 3705491  2.983806e+00  6.745770e-01  5.798218e+01  1.772918e+02  2.034260e+02  3.495561e+02 -3.437624e+00  1.911671e-01  1.883170e+03  2.466797e+06  1.004345e+00 326.061 21 44 14.69  77.22  33.96
 3705555  3.024320e+00  6.799747e-01  5.798417e+01  1.772912e+02  2.044382e+02  3.492014e+02 -3.499201e+00  1.873090e-01  1.921958e+03  2.466799e+06  1.004275e+00 327.265 21 49  3.72  76.79  34.01
 3705330  3.030938e+00  6.808457e-01  5.799882e+01  1.773019e+02  2.045878e+02  3.491511e+02 -3.506512e+00  1.866740e-01  1.928495e+03  2.466802e+06  1.004219e+00 327.490 21 49 57.58  76.74  34.02
 3705435  3.038062e+00  6.815798e-01  5.799409e+01  1.773114e+02  2.045817e+02  3.491687e+02 -3.492800e+00  1.860613e-01  1.934846e+03  2.466804e+06  1.004270e+00 327.411 21 49 38.62  76.73  34.03
 3705473  3.003745e+00  6.772140e-01  5.798340e+01  1.772911e+02  2.038939e+02  3.493939e+02 -3.464442e+00  1.892593e-01  1.902152e+03  2.466806e+06  1.004319e+00 326.615 21 46 27.62  77.02  33.98
 3705733  3.018327e+00  6.791755e-01  5.798998e+01  1.773077e+02  2.042815e+02  3.492566e+02 -3.489438e+00  1.878924e-01  1.915990e+03  2.466798e+06  1.004286e+00 327.091 21 48 21.74  76.86  34.01
 3705818  3.020496e+00  6.794639e-01  5.799362e+01  1.773103e+02  2.043366e+02  3.492373e+02 -3.492773e+00  1.876570e-01  1.918394e+03  2.466801e+06  1.004280e+00 327.179 21 48 42.94  76.85  34.01
 3705675  3.033951e+00  6.811928e-01  5.801721e+01  1.773143e+02  2.046277e+02  3.491401e+02 -3.506424e+00  1.864244e-01  1.931078e+03  2.466802e+06  1.004258e+00 327.555 21 50 13.15  76.73  34.04
 3705730  3.085506e+00  6.864572e-01  5.798674e+01  1.773085e+02  2.045006e+02  3.493032e+02 -3.396484e+00  1.817932e-01  1.980272e+03  2.466803e+06  1.004243e+00 327.171 21 48 41.02  76.66  34.07
 3705680  3.035729e+00  6.812935e-01  5.798531e+01  1.772945e+02  2.045274e+02  3.491874e+02 -3.489670e+00  1.862816e-01  1.932558e+03  2.466804e+06  1.004225e+00 327.328 21 49 18.72  76.74  34.02
 3705624  3.033688e+00  6.810597e-01  5.799202e+01  1.773112e+02  2.045107e+02  3.491903e+02 -3.491247e+00  1.864732e-01  1.930572e+03  2.466804e+06  1.004228e+00 327.321 21 49 16.99  76.76  34.03
 3705756  3.006003e+00  6.775169e-01  5.799134e+01  1.773081e+02  2.039275e+02  3.493845e+02 -3.464374e+00  1.890515e-01  1.904243e+03  2.466806e+06  1.004240e+00 326.680 21 46 43.08  77.01  33.99
 3706068  3.129438e+00  6.908255e-01  5.798108e+01  1.772994e+02  2.044450e+02  3.494159e+02 -3.313843e+00  1.779308e-01  2.023259e+03  2.466803e+06  1.004324e+00 327.002 21 48  0.53  76.62  34.09
 3705954  2.993337e+00  6.758185e-01  5.798946e+01  1.772985e+02  2.036330e+02  3.494855e+02 -3.448405e+00  1.902461e-01  1.892286e+03  2.466807e+06  1.004352e+00 326.341 21 45 21.96  77.13  33.97
 3706038  2.996376e+00  6.762508e-01  5.799119e+01  1.773046e+02  2.037312e+02  3.494492e+02 -3.456059e+00  1.898921e-01  1.895813e+03  2.466809e+06  1.004333e+00 326.515 21 46  3.62  77.11  33.97
 3702253  3.062657e+00  6.839909e-01  5.798883e+01  1.772960e+02  2.044166e+02  3.492914e+02 -3.426573e+00  1.837600e-01  1.959077e+03  2.466803e+06  1.004309e+00 327.194 21 48 46.49  76.74  34.04
 3702241  3.024305e+00  6.797773e-01  5.799046e+01  1.773069e+02  2.042376e+02  3.492883e+02 -3.472466e+00  1.872541e-01  1.922521e+03  2.466805e+06  1.004274e+00 327.094 21 48 22.44  76.88  34.00
 3702431  3.015841e+00  6.786641e-01  5.799082e+01  1.773019e+02  2.040269e+02  3.493619e+02 -3.459817e+00  1.880784e-01  1.914096e+03  2.466805e+06  1.004276e+00 326.810 21 47 14.28  76.97  33.99
 3702536  2.989275e+00  6.752313e-01  5.799003e+01  1.773027e+02  2.034693e+02  3.495489e+02 -3.433268e+00  1.905735e-01  1.889035e+03  2.466798e+06  1.004309e+00 326.186 21 44 44.69  77.21  33.96
 3702743  2.995351e+00  6.759737e-01  5.798771e+01  1.773176e+02  2.035338e+02  3.495337e+02 -3.430644e+00  1.900132e-01  1.894605e+03  2.466807e+06  1.004261e+00 326.238 21 44 57.17  77.18  33.97
 3702502  3.015689e+00  6.787051e-01  5.799380e+01  1.772955e+02  2.040659e+02  3.493450e+02 -3.464999e+00  1.880520e-01  1.914364e+03  2.466808e+06  1.004215e+00 326.910 21 47 38.50  76.95  33.99
 3703103  2.961311e+00  6.714478e-01  5.799361e+01  1.772913e+02  2.027562e+02  3.498033e+02 -3.386211e+00  1.933123e-01  1.862272e+03  2.466797e+06  1.004350e+00 325.304 21 41 12.91  77.51  33.93
 3702915  2.998444e+00  6.764279e-01  5.799219e+01  1.772946e+02  2.036860e+02  3.494732e+02 -3.446179e+00  1.897510e-01  1.897223e+03  2.466798e+06  1.004349e+00 326.402 21 45 36.53  77.11  33.98
 3703063  3.000344e+00  6.767365e-01  5.799579e+01  1.772906e+02  2.037474e+02  3.494512e+02 -3.450299e+00  1.895426e-01  1.899309e+03  2.466799e+06  1.004217e+00 326.501 21 46  0.31  77.09  33.98
 3702855  3.023852e+00  6.797741e-01  5.799798e+01  1.772931e+02  2.042920e+02  3.492636e+02 -3.480700e+00  1.873578e-01  1.921457e+03  2.466801e+06  1.004298e+00 327.117 21 48 28.01  76.85  34.01
 3703046  3.026953e+00  6.801556e-01  5.798934e+01  1.773181e+02  2.043590e+02  3.492409e+02 -3.484177e+00  1.870565e-01  1.924552e+03  2.466801e+06  1.004346e+00 327.195 21 48 46.70  76.83  34.01
 3703105  3.031720e+00  6.807449e-01  5.800585e+01  1.773148e+02  2.044299e+02  3.492205e+02 -3.484608e+00  1.866362e-01  1.928886e+03  2.466802e+06  1.004310e+00 327.284 21 49  8.14  76.80  34.03
 3703010  2.984645e+00  6.745361e-01  5.798923e+01  1.773088e+02  2.032597e+02  3.496311e+02 -3.412813e+00  1.910670e-01  1.884156e+03  2.466807e+06  1.004272e+00 325.869 21 43 28.66  77.29  33.96
 3753880  2.978855e+00  6.738542e-01  5.798838e+01  1.773019e+02  2.032062e+02  3.496426e+02 -3.415951e+00  1.916648e-01  1.878279e+03  2.466796e+06  1.004249e+00 325.783 21 43  7.97  77.31  33.96
 3755120  2.981536e+00  6.742840e-01  5.797959e+01  1.772963e+02  2.033595e+02  3.495808e+02 -3.432344e+00  1.913994e-01  1.880884e+03  2.466796e+06  1.004284e+00 325.971 21 43 52.92  77.24  33.96
 3755448  2.983376e+00  6.745129e-01  5.798755e+01  1.773013e+02  2.034001e+02  3.495667e+02 -3.434729e+00  1.912326e-01  1.882525e+03  2.466797e+06  1.004321e+00 326.018 21 44  4.42  77.24  33.96
 3805558  3.071167e+00  6.848738e-01  5.788010e+01  1.772407e+02  2.044219e+02  3.493066e+02 -3.412214e+00  1.828018e-01  1.969345e+03  2.463153e+06  1.004332e+00 327.085 21 48 20.30  76.69  33.96
 3803226  2.990791e+00  6.753994e-01  5.797445e+01  1.773059e+02  2.034456e+02  3.495629e+02 -3.426818e+00  1.904742e-01  1.890020e+03  2.466797e+06  1.004234e+00 326.076 21 44 18.24  77.20  33.96
 3803194  2.977425e+00  6.736026e-01  5.798476e+01  1.772849e+02  2.031113e+02  3.496812e+02 -3.405536e+00  1.917508e-01  1.877436e+03  2.466798e+06  1.004262e+00 325.708 21 42 49.82  77.35  33.94
 3805899  2.992410e+00  6.757571e-01  5.797813e+01  1.772949e+02  2.036576e+02  3.494731e+02 -3.453204e+00  1.903471e-01  1.891282e+03  2.466798e+06  1.004301e+00 326.329 21 45 18.89  77.12  33.97
 3805920  3.021988e+00  6.796881e-01  5.798282e+01  1.773075e+02  2.043985e+02  3.492137e+02 -3.498213e+00  1.874960e-01  1.920041e+03  2.466800e+06  1.004269e+00 327.260 21 49  2.33  76.82  34.00
 3805873  3.029149e+00  6.806133e-01  5.798470e+01  1.772805e+02  2.045499e+02  3.491636e+02 -3.504880e+00  1.868672e-01  1.926502e+03  2.466802e+06  1.004233e+00 327.384 21 49 32.18  76.74  34.02
 3805886  3.032681e+00  6.809873e-01  5.797610e+01  1.772898e+02  2.045823e+02  3.491565e+02 -3.503212e+00  1.865379e-01  1.929903e+03  2.466805e+06  1.004339e+00 327.397 21 49 35.18  76.72  34.01
 3806217  2.978899e+00  6.739751e-01  5.797737e+01  1.772989e+02  2.033163e+02  3.495947e+02 -3.430876e+00  1.916046e-01  1.878870e+03  2.466796e+06  1.004212e+00 325.946 21 43 46.97  77.28  33.94
 3806110  3.003051e+00  6.771850e-01  5.797746e+01  1.772905e+02  2.039274e+02  3.493781e+02 -3.470033e+00  1.893286e-01  1.901456e+03  2.466797e+06  1.004276e+00 326.640 21 46 33.67  77.01  33.98
 3806077  3.011848e+00  6.783347e-01  5.797827e+01  1.772877e+02  2.041469e+02  3.493010e+02 -3.483609e+00  1.884993e-01  1.909821e+03  2.466799e+06  1.004323e+00 326.910 21 47 38.50  76.91  33.99
 3806046  3.023134e+00  6.798097e-01  5.797954e+01  1.772981e+02  2.044174e+02  3.492076e+02 -3.498937e+00  1.874472e-01  1.920541e+03  2.466800e+06  1.004330e+00 327.220 21 48 52.82  76.79  34.01
 3806032  3.022985e+00  6.797197e-01  5.797612e+01  1.772820e+02  2.043382e+02  3.492416e+02 -3.488587e+00  1.874436e-01  1.920578e+03  2.466804e+06  1.004319e+00 327.116 21 48 27.96  76.82  34.00
 3806007  3.019332e+00  6.792681e-01  5.797900e+01  1.773087e+02  2.042709e+02  3.492631e+02 -3.486257e+00  1.877658e-01  1.917282e+03  2.466805e+06  1.004301e+00 327.061 21 48 14.64  76.87  34.00
 3806197  3.015482e+00  6.787745e-01  5.797798e+01  1.773032e+02  2.042031e+02  3.492841e+02 -3.484535e+00  1.880712e-01  1.914168e+03  2.466806e+06  1.004344e+00 327.043 21 48 10.27  76.90  33.98
 3805994  3.000692e+00  6.768411e-01  5.797905e+01  1.773046e+02  2.038315e+02  3.494150e+02 -3.461300e+00  1.895346e-01  1.899389e+03  2.466809e+06  1.004260e+00 326.553 21 46 12.65  77.05  33.98
 3806286  3.004302e+00  6.773713e-01  5.797739e+01  1.772954e+02  2.039621e+02  3.493660e+02 -3.472108e+00  1.891853e-01  1.902897e+03  2.466796e+06  1.004223e+00 326.713 21 46 51.19  76.99  33.98
 3806424  2.976802e+00  6.736645e-01  5.797714e+01  1.772988e+02  2.032740e+02  3.496081e+02 -3.429548e+00  1.918006e-01  1.876949e+03  2.466796e+06  1.004330e+00 325.902 21 43 36.60  77.30  33.94
 3806360  2.986216e+00  6.749350e-01  5.797895e+01  1.772868e+02  2.035164e+02  3.495217e+02 -3.445476e+00  1.909005e-01  1.885799e+03  2.466797e+06  1.004325e+00 326.206 21 44 49.46  77.18  33.96
 3806527  3.004095e+00  6.773160e-01  5.797568e+01  1.773080e+02  2.039656e+02  3.493633e+02 -3.473592e+00  1.891789e-01  1.902960e+03  2.466797e+06  1.004335e+00 326.745 21 46 58.68  77.00  33.97
 3806486  3.021924e+00  6.796610e-01  5.798026e+01  1.772959e+02  2.043923e+02  3.492160e+02 -3.497742e+00  1.875249e-01  1.919745e+03  2.466800e+06  1.004313e+00 327.221 21 48 53.11  76.81  34.00
 3806404  3.024613e+00  6.799871e-01  5.798448e+01  1.772990e+02  2.044388e+02  3.492014e+02 -3.499089e+00  1.872893e-01  1.922160e+03  2.466802e+06  1.004336e+00 327.256 21 49  1.44  76.80  34.01
 3806444  3.027200e+00  6.802608e-01  5.797536e+01  1.773084e+02  2.043974e+02  3.492256e+02 -3.488122e+00  1.870092e-01  1.925039e+03  2.466804e+06  1.004218e+00 327.230 21 48 55.10  76.80  34.00
 3806296  3.028918e+00  6.805632e-01  5.797894e+01  1.772790e+02  2.045256e+02  3.491737e+02 -3.502091e+00  1.868709e-01  1.926463e+03  2.466808e+06  1.004238e+00 327.373 21 49 29.52  76.74  34.01
 3806587  3.009640e+00  6.779928e-01  5.797444e+01  1.773094e+02  2.040485e+02  3.493389e+02 -3.474584e+00  1.886460e-01  1.908336e+03  2.466806e+06  1.004348e+00 326.824 21 47 17.66  76.97  33.98
 3806753  3.002681e+00  6.770976e-01  5.797835e+01  1.772943e+02  2.038994e+02  3.493891e+02 -3.467272e+00  1.892633e-01  1.902112e+03  2.466806e+06  1.004338e+00 326.709 21 46 50.04  77.03  33.97
 3801860  3.026356e+00  6.800715e-01  5.798153e+01  1.772962e+02  2.043229e+02  3.492555e+02 -3.480200e+00  1.870715e-01  1.924398e+03  2.466800e+06  1.004300e+00 327.164 21 48 39.36  76.84  34.00
 3801655  3.031864e+00  6.806343e-01  5.797965e+01  1.772972e+02  2.042878e+02  3.492826e+02 -3.465230e+00  1.865161e-01  1.930129e+03  2.466803e+06  1.004270e+00 327.144 21 48 34.63  76.84  34.00
 3802171  2.999474e+00  6.765896e-01  5.798030e+01  1.772846e+02  2.036952e+02  3.494721e+02 -3.444839e+00  1.895931e-01  1.898803e+03  2.466796e+06  1.004224e+00 326.436 21 45 44.64  77.10  33.97
 3802175  2.999567e+00  6.765903e-01  5.798046e+01  1.772860e+02  2.037024e+02  3.494689e+02 -3.445920e+00  1.895648e-01  1.899087e+03  2.466796e+06  1.004274e+00 326.467 21 45 51.98  77.10  33.96
 3801963  3.050647e+00  6.827816e-01  5.797714e+01  1.772970e+02  2.044396e+02  3.492569e+02 -3.450820e+00  1.847954e-01  1.948100e+03  2.466803e+06  1.004229e+00 327.276 21 49  6.17  76.76  34.02
 3802074  3.030024e+00  6.804555e-01  5.798063e+01  1.772785e+02  2.043176e+02  3.492656e+02 -3.472778e+00  1.867223e-01  1.927997e+03  2.466804e+06  1.004307e+00 327.157 21 48 37.78  76.83  34.00
 3802069  2.994586e+00  6.758510e-01  5.798057e+01  1.772993e+02  2.034936e+02  3.495496e+02 -3.426568e+00  1.899976e-01  1.894761e+03  2.466808e+06  1.004264e+00 326.235 21 44 56.50  77.20  33.95
 3802466  3.029843e+00  6.805369e-01  5.798372e+01  1.773098e+02  2.043989e+02  3.492304e+02 -3.483563e+00  1.867319e-01  1.927898e+03  2.466801e+06  1.004240e+00 327.258 21 49  1.97  76.81  34.00
 3802187  3.030779e+00  6.806134e-01  5.799543e+01  1.772933e+02  2.043833e+02  3.492390e+02 -3.479895e+00  1.866819e-01  1.928414e+03  2.466802e+06  1.004265e+00 327.237 21 48 56.78  76.81  34.01
 3802242  3.033802e+00  6.809880e-01  5.800549e+01  1.772831e+02  2.044502e+02  3.492162e+02 -3.483436e+00  1.863999e-01  1.931331e+03  2.466802e+06  1.004304e+00 327.338 21 49 21.17  76.78  34.02
 3802374  3.045273e+00  6.821545e-01  5.797862e+01  1.772960e+02  2.044024e+02  3.492611e+02 -3.456113e+00  1.853000e-01  1.942796e+03  2.466803e+06  1.004308e+00 327.232 21 48 55.73  76.78  34.01
 3802373  3.020231e+00  6.792206e-01  5.798192e+01  1.772789e+02  2.041050e+02  3.493374e+02 -3.462075e+00  1.876506e-01  1.918459e+03  2.466805e+06  1.004248e+00 326.903 21 47 36.77  76.92  33.99
 3802690  3.012275e+00  6.782069e-01  5.797584e+01  1.773138e+02  2.039703e+02  3.493786e+02 -3.459077e+00  1.884128e-01  1.910698e+03  2.466798e+06  1.004332e+00 326.715 21 46 51.70  76.99  33.98
 3802774  3.032921e+00  6.809042e-01  5.798488e+01  1.772941e+02  2.044728e+02  3.492043e+02 -3.488273e+00  1.864728e-01  1.930577e+03  2.466801e+06  1.004342e+00 327.329 21 49 19.08  76.77  34.01
 3802807  3.036723e+00  6.811989e-01  5.798044e+01  1.772903e+02  2.043605e+02  3.492609e+02 -3.466374e+00  1.861235e-01  1.934199e+03  2.466803e+06  1.004340e+00 327.160 21 48 38.30  76.81  34.01
 3802725  3.019767e+00  6.791129e-01  5.797550e+01  1.773112e+02  2.040657e+02  3.493531e+02 -3.457997e+00  1.876956e-01  1.918000e+03  2.466805e+06  1.004309e+00 326.824 21 47 17.83  76.94  33.99
 3802712  3.027653e+00  6.801818e-01  5.798316e+01  1.772821e+02  2.042850e+02  3.492749e+02 -3.472605e+00  1.869809e-01  1.925330e+03  2.466808e+06  1.004273e+00 327.081 21 48 19.34  76.84  34.01
 3802829  2.998265e+00  6.763999e-01  5.798189e+01  1.772869e+02  2.036409e+02  3.494932e+02 -3.439771e+00  1.897615e-01  1.897118e+03  2.466797e+06  1.004242e+00 326.329 21 45 18.89  77.12  33.97
 3802939  2.995696e+00  6.760390e-01  5.798064e+01  1.772931e+02  2.035621e+02  3.495220e+02 -3.433857e+00  1.900136e-01  1.894601e+03  2.466798e+06  1.004259e+00 326.216 21 44 51.91  77.15  33.97
 3802824  3.031944e+00  6.807683e-01  5.798271e+01  1.773007e+02  2.044428e+02  3.492152e+02 -3.486133e+00  1.865694e-01  1.929577e+03  2.466801e+06  1.004350e+00 327.277 21 49  6.60  76.79  34.01
 3802943  3.027041e+00  6.800670e-01  5.797823e+01  1.772975e+02  2.042307e+02  3.492972e+02 -3.466438e+00  1.870581e-01  1.924535e+03  2.466805e+06  1.004262e+00 326.994 21 47 58.63  76.86  34.00
 3803054  3.001494e+00  6.767468e-01  5.797742e+01  1.773011e+02  2.036320e+02  3.495039e+02 -3.432557e+00  1.894418e-01  1.900319e+03  2.466807e+06  1.004231e+00 326.298 21 45 11.45  77.12  33.97
 3803004  2.995949e+00  6.760254e-01  5.798314e+01  1.772868e+02  2.035106e+02  3.495452e+02 -3.426234e+00  1.899432e-01  1.895303e+03  2.466808e+06  1.004235e+00 326.205 21 44 49.25  77.18  33.96
 3900878  3.034702e+00  6.811178e-01  5.797936e+01  1.772940e+02  2.044609e+02  3.492140e+02 -3.482782e+00  1.862091e-01  1.933310e+03  2.466802e+06  1.004230e+00 327.387 21 49 32.90  76.78  34.00
 3906505  2.976726e+00  6.737027e-01  5.796903e+01  1.772908e+02  2.032959e+02  3.495988e+02 -3.432288e+00  1.918151e-01  1.876808e+03  2.466796e+06  1.004251e+00 325.908 21 43 38.02  77.28  33.94
 3906617  3.039388e+00  6.818051e-01  5.796560e+01  1.772952e+02  2.046490e+02  3.491428e+02 -3.498920e+00  1.858900e-01  1.936629e+03  2.466804e+06  1.004212e+00 327.473 21 49 53.62  76.68  34.01
 3906959  3.012753e+00  6.785043e-01  5.798095e+01  1.772675e+02  2.042165e+02  3.492727e+02 -3.491222e+00  1.883112e-01  1.911729e+03  2.466801e+06  1.004310e+00 327.095 21 48 22.87  76.89  33.98
 3907028  3.035216e+00  6.813707e-01  5.799812e+01  1.772815e+02  2.046763e+02  3.491217e+02 -3.510600e+00  1.862681e-01  1.932698e+03  2.466803e+06  1.004272e+00 327.594 21 50 22.61  76.70  34.02
 3907066  3.033562e+00  6.811632e-01  5.796448e+01  1.772944e+02  2.046502e+02  3.491293e+02 -3.510302e+00  1.864099e-01  1.931228e+03  2.466806e+06  1.004291e+00 327.502 21 50  0.41  76.70  34.00
 3907175  3.037564e+00  6.816799e-01  5.796667e+01  1.772892e+02  2.047541e+02  3.490928e+02 -3.516801e+00  1.860340e-01  1.935130e+03  2.466807e+06  1.004324e+00 327.621 21 50 29.09  76.66  34.01
 3907116  3.001637e+00  6.769928e-01  5.796801e+01  1.772864e+02  2.038922e+02  3.493904e+02 -3.467955e+00  1.893865e-01  1.900874e+03  2.466808e+06  1.004290e+00 326.658 21 46 37.87  77.02  33.96
 3906951  2.981719e+00  6.743460e-01  5.796708e+01  1.772882e+02  2.033882e+02  3.495689e+02 -3.435703e+00  1.912971e-01  1.881889e+03  2.466808e+06  1.004239e+00 326.058 21 44 13.90  77.24  33.94
 3907190  3.000212e+00  6.768446e-01  5.796778e+01  1.772928e+02  2.038972e+02  3.493852e+02 -3.471240e+00  1.895287e-01  1.899449e+03  2.466797e+06  1.004284e+00 326.654 21 46 37.01  77.03  33.96
 3907238  2.980495e+00  6.742046e-01  5.797901e+01  1.772721e+02  2.034196e+02  3.495519e+02 -3.442902e+00  1.913806e-01  1.881068e+03  2.466797e+06  1.004349e+00 326.152 21 44 36.55  77.24  33.94
 3907492  2.989124e+00  6.753759e-01  5.797484e+01  1.772822e+02  2.036473e+02  3.494705e+02 -3.458070e+00  1.905054e-01  1.889710e+03  2.466797e+06  1.004335e+00 326.455 21 45 49.22  77.15  33.94
 3907199  2.983502e+00  6.746128e-01  5.796473e+01  1.772990e+02  2.034729e+02  3.495354e+02 -3.444231e+00  1.911093e-01  1.883739e+03  2.466798e+06  1.004270e+00 326.154 21 44 36.94  77.21  33.94
 3907483  2.973698e+00  6.733009e-01  5.797191e+01  1.772863e+02  2.032387e+02  3.496173e+02 -3.430192e+00  1.920134e-01  1.874869e+03  2.466798e+06  1.004288e+00 325.948 21 43 47.62  77.32  33.92
 3907556  3.036874e+00  6.815879e-01  5.797524e+01  1.772767e+02  2.047351e+02  3.490995e+02 -3.515572e+00  1.860453e-01  1.935012e+03  2.466805e+06  1.004324e+00 327.681 21 50 43.54  76.67  34.01
 3901006  3.011382e+00  6.780350e-01  5.797387e+01  1.773030e+02  2.038930e+02  3.494103e+02 -3.450316e+00  1.884018e-01  1.910810e+03  2.466799e+06  1.004335e+00 326.700 21 46 48.12  77.03  33.97
 3901212  3.014361e+00  6.783738e-01  5.797223e+01  1.773092e+02  2.039057e+02  3.494112e+02 -3.446454e+00  1.880696e-01  1.914185e+03  2.466809e+06  1.004319e+00 326.746 21 46 58.94  77.03  33.96
 3901627  2.981065e+00  6.740376e-01  5.797010e+01  1.772696e+02  2.031529e+02  3.496704e+02 -3.404716e+00  1.913192e-01  1.881672e+03  2.466797e+06  1.004282e+00 325.779 21 43  6.98  77.33  33.93
 3901753  3.023345e+00  6.796269e-01  5.797170e+01  1.773071e+02  2.041710e+02  3.493155e+02 -3.465031e+00  1.873318e-01  1.921723e+03  2.466800e+06  1.004221e+00 326.977 21 47 54.50  76.90  33.99
 3901768  3.017586e+00  6.787802e-01  5.796889e+01  1.772883e+02  2.039451e+02  3.494012e+02 -3.445493e+00  1.878704e-01  1.916215e+03  2.466805e+06  1.004254e+00 326.700 21 46 48.07  76.98  33.98
 3902076  3.027973e+00  6.802092e-01  5.797023e+01  1.772895e+02  2.042966e+02  3.492702e+02 -3.473862e+00  1.869319e-01  1.925835e+03  2.466797e+06  1.004328e+00 327.077 21 48 18.41  76.84  34.00
 3902168  3.059499e+00  6.837024e-01  5.821648e+01  1.772792e+02  2.044426e+02  3.492740e+02 -3.435376e+00  1.840369e-01  1.956130e+03  2.466803e+06  1.004259e+00 327.800 21 51 11.98  76.85  34.15
 3902095  3.025399e+00  6.797752e-01  5.796865e+01  1.772899e+02  2.041327e+02  3.493358e+02 -3.456722e+00  1.871494e-01  1.923597e+03  2.466805e+06  1.004328e+00 326.894 21 47 34.51  76.90  33.99
 3901917  3.028459e+00  6.802037e-01  5.796843e+01  1.773074e+02  2.042237e+02  3.493031e+02 -3.463029e+00  1.868333e-01  1.926852e+03  2.466807e+06  1.004286e+00 327.045 21 48 10.75  76.87  33.99
 4005659  3.045013e+00  6.821621e-01  5.787953e+01  1.772120e+02  2.044326e+02  3.492475e+02 -3.460533e+00  1.851630e-01  1.944233e+03  2.464971e+06  1.004291e+00 327.168 21 48 40.25  76.72  33.94
 4000936  3.003159e+00  6.769466e-01  5.795949e+01  1.772580e+02  2.036452e+02  3.495017e+02 -3.431200e+00  1.891140e-01  1.903614e+03  2.466796e+06  1.004212e+00 326.436 21 45 44.74  77.11  33.94
 4000897  3.029112e+00  6.802992e-01  5.796385e+01  1.772651e+02  2.042516e+02  3.492923e+02 -3.465576e+00  1.866626e-01  1.928613e+03  2.466801e+06  1.004290e+00 327.163 21 48 39.00  76.86  33.97
 4008001  2.994738e+00  6.761886e-01  5.797354e+01  1.772705e+02  2.038344e+02  3.494010e+02 -3.472862e+00  1.898922e-01  1.895813e+03  2.466796e+06  1.004280e+00 326.743 21 46 58.32  77.08  33.94
 4008014  3.026113e+00  6.802207e-01  5.796570e+01  1.772742e+02  2.044937e+02  3.491812e+02 -3.503274e+00  1.869148e-01  1.926011e+03  2.466804e+06  1.004275e+00 327.500 21 49 59.88  76.79  33.97
 4100192  3.010497e+00  6.777377e-01  5.797748e+01  1.772836e+02  2.036840e+02  3.494994e+02 -3.423719e+00  1.882473e-01  1.912378e+03  2.466797e+06  1.004339e+00 326.666 21 46 39.86  77.13  33.93
 4100189  3.036515e+00  6.811340e-01  5.797669e+01  1.772657e+02  2.043039e+02  3.492852e+02 -3.459034e+00  1.858177e-01  1.937382e+03  2.466801e+06  1.004302e+00 327.391 21 49 33.91  76.86  33.96
 4100564  3.006932e+00  6.771406e-01  5.797912e+01  1.772927e+02  2.034192e+02  3.496081e+02 -3.393641e+00  1.886426e-01  1.908370e+03  2.466808e+06  1.004215e+00 326.279 21 45  6.86  77.23  33.93
 4100771  2.998531e+00  6.761344e-01  5.797351e+01  1.772626e+02  2.033567e+02  3.496173e+02 -3.400948e+00  1.894821e-01  1.899916e+03  2.466796e+06  1.004318e+00 326.166 21 44 39.82  77.25  33.93
 4106763  2.988250e+00  6.752105e-01  5.797130e+01  1.772955e+02  2.035551e+02  3.495093e+02 -3.446764e+00  1.905757e-01  1.889013e+03  2.466798e+06  1.004279e+00 326.348 21 45 23.59  77.19  33.94
 4107096  3.016873e+00  6.790177e-01  5.798169e+01  1.772693e+02  2.042869e+02  3.492510e+02 -3.492984e+00  1.878248e-01  1.916680e+03  2.466798e+06  1.004307e+00 327.270 21 49  4.87  76.87  33.97
 4107146  3.033185e+00  6.811428e-01  5.798537e+01  1.772629e+02  2.046708e+02  3.491196e+02 -3.513754e+00  1.863334e-01  1.932021e+03  2.466799e+06  1.004293e+00 327.676 21 50 42.29  76.71  34.00
 4107152  3.049115e+00  6.829784e-01  5.797509e+01  1.772767e+02  2.048018e+02  3.490976e+02 -3.501155e+00  1.849150e-01  1.946840e+03  2.466804e+06  1.004223e+00 327.738 21 50 57.24  76.62  34.02
 4107593  3.027322e+00  6.803742e-01  5.798523e+01  1.772708e+02  2.045313e+02  3.491672e+02 -3.506252e+00  1.868470e-01  1.926710e+03  2.466800e+06  1.004314e+00 327.543 21 50 10.25  76.78  33.99
 4205919  3.030755e+00  6.806750e-01  5.797751e+01  1.772957e+02  2.044373e+02  3.492158e+02 -3.486918e+00  1.865662e-01  1.929610e+03  2.466798e+06  1.004230e+00 327.374 21 49 29.78  76.80  33.99
 4205944  3.032987e+00  6.809623e-01  5.797918e+01  1.773116e+02  2.044855e+02  3.491998e+02 -3.489144e+00  1.863758e-01  1.931581e+03  2.466797e+06  1.004221e+00 327.411 21 49 38.54  76.78  34.00
 4201485  3.034489e+00  6.806731e-01  5.798263e+01  1.773143e+02  2.040307e+02  3.493996e+02 -3.426088e+00  1.860691e-01  1.934765e+03  2.466798e+06  1.004244e+00 327.006 21 48  1.46  76.97  33.97
 4201661  3.040334e+00  6.813001e-01  5.797978e+01  1.772649e+02  2.040408e+02  3.494073e+02 -3.416926e+00  1.854520e-01  1.941204e+03  2.466804e+06  1.004253e+00 327.070 21 48 16.87  76.95  33.96
 4201961  3.032867e+00  6.804852e-01  5.798228e+01  1.772627e+02  2.040307e+02  3.493959e+02 -3.429285e+00  1.862490e-01  1.932896e+03  2.466796e+06  1.004291e+00 326.976 21 47 54.26  76.95  33.97
 4202049  3.034847e+00  6.806457e-01  5.798730e+01  1.772999e+02  2.039809e+02  3.494215e+02 -3.419122e+00  1.860423e-01  1.935044e+03  2.466801e+06  1.004298e+00 326.939 21 47 45.34  76.99  33.97


==> 2016 Segon et al A&A paper/new plots/2009WN25ids/BIN-tout/EARTHRAD-Q2000-2100.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit         Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-c
  231.1655  209.3828   64.8628   39.5902   39.1264 2474872.9 0.45559E-03 0.46479E-03      51.1632  313.0410  -50.3559   29.2399   18.4125 2475052.5 0.20198E+00 0.79794E+00
  230.7831  205.8615   65.4896   40.3355   39.0814 2474872.5 0.60944E-03 0.61766E-03      50.7865  316.8019  -49.8017   29.3172   17.8297 2475052.1 0.17210E+00 0.80065E+00
  231.5983  201.2656   66.1812   41.1606   38.9190 2474873.3 0.53017E-03 0.52342E-03      51.5978  326.1479  -48.3233   29.3491   17.1353 2475052.9 0.10814E+00 0.79944E+00
  231.4171  197.7826   67.3154   41.6432   38.9237 2474873.2 0.68906E-03 0.69076E-03      51.4143  332.6964  -46.3775   29.3317   16.6007 2475052.7 0.42622E-01 0.80269E+00
  230.6422  212.4368   64.1616   38.9059   39.2003 2474872.4 0.39446E-03 0.40713E-03      50.6416  306.7114  -50.9873   29.4142   19.3013 2475051.9 0.24035E+00 0.79420E+00
  230.4410  208.3303   64.8771   39.8506   39.1390 2474872.2 0.98104E-03 0.98846E-03      50.4387  311.4239  -50.5203   29.4663   18.5303 2475051.7 0.20884E+00 0.79740E+00
  231.3064  208.6344   64.8591   39.8049   39.1228 2474873.0 0.18946E-03 0.20161E-03      51.3081  313.8717  -50.1925   29.3056   18.3206 2475052.6 0.19808E+00 0.79874E+00
   52.1868  337.9862  -44.9136   29.2306   16.5961 2475053.5 0.27288E-03 0.80166E+00     232.1822  197.1042   67.9459   41.5282   38.8859 2474873.9 0.27288E-03 0.27222E-03
   52.1868  338.9601  -44.5598   29.2275   16.5940 2475053.5 0.64056E-04 0.80164E+00     232.1822  196.7778   68.1509   41.5312   38.8898 2474873.9 0.64056E-04 0.63695E-04
  232.2023  197.2849   67.7882   41.5170   38.8660 2474873.9 0.20335E-03 0.20524E-03      52.2061  337.3847  -45.2109   29.2486   16.6438 2475053.6 0.59000E-02 0.79993E+00
   52.1771  339.3001  -44.6610   29.2536   16.7010 2475053.5 0.72581E-04 0.79868E+00     232.1721  196.6041   68.1849   41.4938   38.8444 2474873.9 0.72581E-04 0.73262E-04
   52.1964  338.7021  -44.8726   29.2524   16.6954 2475053.5 0.29286E-03 0.79846E+00     232.1922  196.8339   68.0478   41.4926   38.8438 2474873.9 0.29286E-03 0.29329E-03
   52.3123  338.9523  -44.3587   29.2376   16.5062 2475053.7 0.63565E-03 0.80451E+00     232.3130  196.7601   68.0704   41.6174   38.9283 2474874.0 0.63565E-03 0.63534E-03
   52.3123  338.9949  -44.3029   29.2321   16.4874 2475053.7 0.25241E-03 0.80464E+00     232.3130  196.7585   68.0888   41.6227   38.9368 2474874.0 0.25241E-03 0.25172E-03
  232.2728  197.2855   67.4850   41.6648   38.8939 2474874.0 0.51607E-03 0.51403E-03      52.2737  336.3897  -45.3605   29.3169   16.5921 2475053.6 0.15960E-01 0.80224E+00
   52.2640  338.4394  -44.7438   29.3275   16.6173 2475053.6 0.61409E-03 0.80020E+00     232.2627  196.4930   67.8743   41.6786   38.8775 2474874.0 0.61409E-03 0.61490E-03
   52.4667  338.1903  -44.6377   29.2663   16.5145 2475053.8 0.34707E-03 0.80314E+00     232.4641  197.0198   67.7862   41.6555   38.9224 2474874.2 0.34707E-03 0.34711E-03
   52.4667  338.9774  -44.3378   29.2475   16.5019 2475053.8 0.35655E-03 0.80427E+00     232.4641  196.8350   67.9726   41.6388   38.9300 2474874.2 0.35655E-03 0.35558E-03
   52.4764  339.2849  -44.1723   29.2329   16.4764 2475053.8 0.19717E-03 0.80486E+00     232.4742  196.7991   68.0505   41.6358   38.9429 2474874.2 0.19717E-03 0.19719E-03
  232.4742  197.3171   67.6696   41.5870   38.8905 2474874.2 0.40774E-03 0.40629E-03      52.4764  337.6518  -44.9897   29.2627   16.5895 2475053.8 0.54226E-02 0.80191E+00
   52.9011  340.2008  -44.2661   29.2959   16.6804 2475054.3 0.17194E-03 0.79931E+00     232.9072  196.7328   67.8817   41.5927   38.8573 2474874.6 0.17194E-03 0.17275E-03
   52.9204  339.4491  -44.5546   29.2978   16.6817 2475054.3 0.21604E-03 0.79912E+00     232.9173  196.9974   67.7124   41.5901   38.8523 2474874.6 0.21604E-03 0.21547E-03
   52.6501  338.2655  -44.5998   29.2466   16.5037 2475054.0 0.50231E-03 0.80321E+00     232.6554  197.2741   67.7138   41.6323   38.9277 2474874.4 0.50231E-03 0.50266E-03
  232.8468  197.3508   67.5340   41.6664   38.9173 2474874.6 0.44875E-04 0.43914E-04      52.8528  338.1532  -44.6768   29.2784   16.5301 2475054.2 0.36207E-02 0.80300E+00
  232.8669  197.3681   67.5694   41.5941   38.8772 2474874.6 0.45863E-03 0.45898E-03      52.8625  338.4329  -44.7900   29.2767   16.6218 2475054.2 0.20574E-02 0.80003E+00
   52.8239  339.3858  -44.4705   29.2744   16.6293 2475054.2 0.35781E-03 0.80000E+00     232.8266  197.0114   67.7889   41.5907   38.8753 2474874.6 0.35781E-03 0.35732E-03
   52.8432  339.5266  -44.4655   29.2792   16.6511 2475054.2 0.13005E-03 0.79966E+00     232.8468  196.9756   67.7979   41.5828   38.8663 2474874.6 0.13005E-03 0.12948E-03
   52.8528  340.0835  -44.3032   29.2835   16.6740 2475054.2 0.23124E-03 0.79953E+00     232.8468  196.7828   67.9068   41.5754   38.8593 2474874.6 0.23124E-03 0.23118E-03
   52.8721  338.9342  -44.5856   29.3156   16.6189 2475054.2 0.53533E-03 0.80110E+00     232.8770  196.9783   67.6193   41.6655   38.8787 2474874.6 0.53533E-03 0.53511E-03
   52.9590  339.3499  -44.2626   29.2744   16.5314 2475054.3 0.35236E-03 0.80329E+00     232.9576  197.0557   67.7135   41.6678   38.9182 2474874.7 0.35236E-03 0.35295E-03
   52.9879  338.7143  -44.4821   29.2787   16.5288 2475054.4 0.49016E-04 0.80289E+00     232.9878  197.2827   67.5612   41.6729   38.9180 2474874.7 0.49016E-04 0.48574E-04
   52.9204  339.1529  -44.3642   29.3165   16.5560 2475054.3 0.76047E-04 0.80234E+00     232.9273  196.8823   67.6399   41.7182   38.9068 2474874.7 0.76047E-04 0.76763E-04
   52.8818  339.4641  -44.1897   29.2511   16.5127 2475054.3 0.64439E-03 0.80415E+00     232.8770  197.0507   67.8165   41.6431   38.9269 2474874.6 0.64439E-03 0.64402E-03
   52.8625  339.2404  -44.2693   29.2410   16.5086 2475054.2 0.32767E-03 0.80391E+00     232.8669  197.1696   67.7901   41.6276   38.9278 2474874.6 0.32767E-03 0.32802E-03
   52.8625  339.2234  -44.3598   29.2478   16.5472 2475054.2 0.80649E-03 0.80334E+00     232.8669  197.1756   67.7733   41.6089   38.9108 2474874.6 0.80649E-03 0.80710E-03
   52.9300  338.7456  -44.4214   29.2425   16.4972 2475054.3 0.59698E-03 0.80440E+00     232.9273  197.3839   67.6507   41.6361   38.9316 2474874.7 0.59698E-03 0.59689E-03
   53.1327  339.6692  -43.7382   29.1837   16.3288 2475054.5 0.37897E-03 0.80869E+00     233.1288  197.4226   67.8110   41.6734   39.0077 2474874.9 0.37897E-03 0.37835E-03
   53.1134  339.7651  -44.4718   29.2802   16.6899 2475054.5 0.77746E-03 0.79941E+00     233.1086  197.1770   67.6810   41.5576   38.8497 2474874.8 0.77746E-03 0.77748E-03
  233.6224  197.8447   67.1855   41.6749   38.9114 2474875.3 0.24179E-03 0.23997E-03      53.6248  338.7791  -44.5004   29.2872   16.5510 2475055.0 0.60045E-02 0.80242E+00
  233.6627  198.0958   67.1061   41.5697   38.8561 2474875.4 0.24082E-03 0.24282E-03      53.6634  338.5759  -44.8583   29.2864   16.6817 2475055.1 0.10335E-01 0.79848E+00
   52.8721  339.2085  -44.2126   29.2316   16.4760 2475054.2 0.62341E-03 0.80506E+00     232.8770  197.2110   67.7931   41.6368   38.9419 2474874.6 0.62341E-03 0.62356E-03
   53.1616  339.2574  -44.2772   29.2491   16.5146 2475054.5 0.62727E-03 0.80391E+00     233.1691  197.4121   67.6011   41.6390   38.9253 2474874.9 0.62727E-03 0.62817E-03
  233.2094  197.7405   67.3346   41.6506   38.9168 2474874.9 0.53509E-04 0.54059E-04      53.2099  338.1849  -44.6799   29.2704   16.5363 2475054.6 0.73831E-02 0.80267E+00
   53.1520  338.9432  -44.4020   29.2608   16.5236 2475054.5 0.53568E-03 0.80356E+00     233.1489  197.4489   67.5335   41.6495   38.9209 2474874.9 0.53568E-03 0.53490E-03
   53.1616  339.1887  -44.2668   29.2533   16.5004 2475054.5 0.26846E-03 0.80339E+00     233.1590  197.3922   67.5880   41.6567   38.9313 2474874.9 0.26846E-03 0.26829E-03
   53.1423  339.7740  -44.3188   29.2562   16.6179 2475054.5 0.32108E-03 0.80026E+00     233.1389  197.2656   67.7025   41.5739   38.8816 2474874.9 0.32108E-03 0.32096E-03
   53.1616  339.0742  -44.6292   29.2654   16.6454 2475054.5 0.72192E-04 0.79983E+00     233.1691  197.5151   67.5276   41.5634   38.8679 2474874.9 0.72192E-04 0.72669E-04
   53.1327  339.6167  -44.3884   29.2573   16.6231 2475054.5 0.44145E-03 0.79997E+00     233.1389  197.3171   67.6694   41.5707   38.8787 2474874.9 0.44145E-03 0.44071E-03
   53.1520  340.0201  -44.2258   29.2549   16.6174 2475054.5 0.32866E-03 0.80032E+00     233.1489  197.1969   67.7500   41.5736   38.8831 2474874.9 0.32866E-03 0.32831E-03
   53.1520  340.1658  -44.2068   29.2574   16.6341 2475054.5 0.25924E-03 0.80049E+00     233.1489  197.1479   67.7760   41.5658   38.8765 2474874.9 0.25924E-03 0.25953E-03
  233.1489  197.6106   67.4571   41.5640   38.8653 2474874.9 0.39784E-03 0.39897E-03      53.1520  338.7019  -44.7682   29.2703   16.6516 2475054.5 0.29107E-02 0.79920E+00
  233.4612  198.1645   67.1221   41.6424   38.9248 2474875.2 0.47414E-03 0.47347E-03      53.4608  337.7919  -44.7820   29.2626   16.5278 2475054.9 0.14095E-01 0.80350E+00
  233.7433  198.0196   67.2468   41.6342   38.9271 2474875.5 0.12598E-03 0.12530E-03      53.7406  339.1698  -44.3116   29.2440   16.5143 2475055.1 0.28620E-02 0.80322E+00
  233.7534  198.2985   67.0804   41.6446   38.9369 2474875.5 0.14354E-03 0.14505E-03      53.7598  338.3572  -44.5404   29.2465   16.4983 2475055.2 0.11263E-01 0.80350E+00
  233.7030  198.5536   66.9998   41.6087   38.9327 2474875.4 0.64592E-03 0.64509E-03      53.7020  337.7225  -44.7839   29.2373   16.5169 2475055.1 0.17347E-01 0.80399E+00
   53.7213  339.6049  -44.1141   29.2216   16.4880 2475055.1 0.39695E-03 0.80341E+00     233.7232  197.9435   67.3756   41.6198   38.9384 2474875.4 0.39695E-03 0.39729E-03
  233.7232  198.1870   67.2053   41.6006   38.9196 2474875.4 0.89120E-03 0.88980E-03      53.7309  338.8624  -44.4633   29.2343   16.5333 2475055.1 0.63055E-02 0.80352E+00
  233.7433  198.4341   67.0373   41.5964   38.9134 2474875.5 0.46939E-03 0.46764E-03      53.7502  338.1348  -44.7390   29.2458   16.5562 2475055.2 0.14229E-01 0.80265E+00
  233.7534  198.0994   67.2228   41.5664   38.8850 2474875.5 0.94781E-03 0.94678E-03      53.7598  339.1825  -44.5238   29.2487   16.6118 2475055.2 0.43425E-02 0.80144E+00
  233.7735  198.1858   67.1683   41.5774   38.8927 2474875.5 0.80634E-03 0.80516E-03      53.7791  338.9536  -44.5634   29.2487   16.5956 2475055.2 0.66787E-02 0.80176E+00
   53.5283  340.1295  -44.2360   29.2450   16.6326 2475054.9 0.34370E-04 0.80001E+00     233.5317  197.5878   67.5521   41.5490   38.8762 2474875.3 0.34370E-04 0.34228E-04
   53.5572  340.1902  -44.3151   29.2550   16.6794 2475055.0 0.49608E-03 0.79927E+00     233.5620  197.5845   67.5287   41.5300   38.8557 2474875.3 0.49608E-03 0.49628E-03
  233.5620  198.1983   67.0331   41.6161   38.8878 2474875.3 0.81527E-03 0.81386E-03      53.5669  337.8517  -44.9403   29.2872   16.6161 2475055.0 0.15850E-01 0.80149E+00
   53.5958  339.7894  -44.2080   29.2232   16.5593 2475055.0 0.21531E-03 0.80174E+00     233.5922  197.8171   67.4791   41.5674   38.9074 2474875.3 0.21531E-03 0.21559E-03
  233.8743  198.4448   67.1079   41.6016   38.9371 2474875.6 0.96740E-03 0.96669E-03      53.8756  338.6921  -44.4430   29.2182   16.4964 2475055.3 0.91978E-02 0.80458E+00
  233.8541  198.2455   67.1962   41.5964   38.9236 2474875.6 0.10371E-02 0.10357E-02      53.8563  339.1445  -44.3518   29.2258   16.5240 2475055.3 0.47131E-02 0.80386E+00
  233.9045  198.5456   67.0357   41.6000   38.9338 2474875.6 0.14260E-03 0.14119E-03      53.9045  338.4432  -44.5434   29.2237   16.5078 2475055.3 0.12148E-01 0.80351E+00
  233.8844  198.3270   67.2536   41.5882   38.9463 2474875.6 0.22609E-03 0.22628E-03      53.8853  339.3167  -44.1917   29.1959   16.4710 2475055.3 0.25429E-02 0.80398E+00
  233.8743  198.5768   67.0849   41.5788   38.9367 2474875.6 0.43223E-03 0.43085E-03      53.8756  338.5028  -44.5172   29.2073   16.4996 2475055.3 0.11159E-01 0.80400E+00
  233.7836  198.7195   66.9376   41.5411   38.8954 2474875.5 0.76048E-03 0.75922E-03      53.7791  337.7106  -44.9823   29.2389   16.6075 2475055.2 0.19576E-01 0.80173E+00
   53.3064  339.7011  -44.0623   29.2084   16.4796 2475054.7 0.35511E-03 0.80457E+00     233.3101  197.5862   67.6594   41.6012   38.9419 2474875.0 0.35511E-03 0.35610E-03
   53.3160  339.8753  -44.1612   29.2237   16.5551 2475054.7 0.48423E-03 0.80270E+00     233.3202  197.5198   67.6627   41.5700   38.9096 2474875.0 0.48423E-03 0.48439E-03
  233.7232  198.1837   67.2104   41.5979   38.9184 2474875.4 0.30819E-03 0.30846E-03      53.7213  338.8823  -44.4630   29.2338   16.5358 2475055.1 0.59669E-02 0.80225E+00
   53.7309  339.8833  -44.1861   29.2110   16.5606 2475055.1 0.19194E-03 0.80206E+00     233.7332  197.9831   67.4302   41.5474   38.9072 2474875.5 0.19194E-03 0.19118E-03
  234.0960  199.4538   66.4355   41.5595   38.9030 2474875.8 0.82263E-03 0.82053E-03      54.0975  336.1822  -45.4379   29.2779   16.6515 2475055.5 0.38700E-01 0.80165E+00
  234.1262  199.2219   66.6090   41.5740   38.9177 2474875.8 0.16611E-03 0.16300E-03      54.1264  337.0381  -45.0924   29.2512   16.5858 2475055.5 0.29688E-01 0.80213E+00
  234.1464  198.8108   66.8777   41.5792   38.9212 2474875.9 0.10556E-02 0.10537E-02      54.1457  338.3995  -44.6261   29.2275   16.5441 2475055.6 0.15764E-01 0.80348E+00
  234.1262  198.7975   66.8714   41.5678   38.9092 2474875.8 0.66646E-03 0.66546E-03      54.1264  338.3727  -44.6936   29.2338   16.5722 2475055.5 0.16195E-01 0.80236E+00
   53.3643  339.6188  -44.1874   29.2141   16.5221 2475054.8 0.19935E-03 0.80283E+00     233.3605  197.6700   67.6001   41.5780   38.9230 2474875.1 0.19935E-03 0.20046E-03
   53.3353  339.5266  -44.4045   29.2300   16.6070 2475054.7 0.77151E-03 0.80152E+00     233.3403  197.6759   67.5638   41.5382   38.8856 2474875.1 0.77151E-03 0.77166E-03
   53.4125  340.3340  -44.2492   29.2434   16.6728 2475054.8 0.31977E-03 0.79938E+00     233.4108  197.4519   67.6637   41.5152   38.8595 2474875.1 0.31977E-03 0.32016E-03
   53.3546  340.4620  -44.1077   29.2329   16.6310 2475054.7 0.39278E-03 0.79988E+00     233.3504  197.3700   67.7456   41.5304   38.8791 2474875.1 0.39278E-03 0.39257E-03
  234.2975  199.4427   66.6008   41.5428   38.9297 2474876.0 0.10195E-02 0.10177E-02      54.3000  337.3081  -44.9624   29.2170   16.5561 2475055.7 0.28537E-01 0.80366E+00
  234.2068  199.6187   66.3162   41.5382   38.8849 2474875.9 0.10726E-02 0.10688E-02      54.2132  335.9952  -45.5859   29.2933   16.7096 2475055.6 0.42613E-01 0.80059E+00
   53.4801  339.5052  -44.0762   29.2023   16.4514 2475054.9 0.12975E-03 0.80499E+00     233.4814  197.8235   67.5269   41.6126   38.9537 2474875.2 0.12975E-03 0.13021E-03
  233.8541  198.3191   67.2974   41.5417   38.9230 2474875.6 0.97884E-04 0.98807E-04      53.8563  339.4574  -44.2660   29.1923   16.5243 2475055.3 0.14485E-02 0.80269E+00
  234.3882  199.3505   66.8544   41.4816   38.9348 2474876.1 0.15920E-04 0.13645E-04      54.3965  338.5628  -44.5463   29.1555   16.5162 2475055.8 0.16588E-01 0.80314E+00
  233.8844  199.3492   66.5108   41.6104   38.9426 2474875.6 0.11081E-03 0.11286E-03      53.8853  335.7816  -45.3667   29.2695   16.5614 2475055.3 0.38916E-01 0.80325E+00
   53.1520  339.5697  -44.1573   29.2180   16.5039 2475054.5 0.35652E-03 0.80397E+00     233.1590  197.4565   67.7100   41.5968   38.9309 2474874.9 0.35652E-03 0.35725E-03
  233.1590  197.9304   67.3756   41.5830   38.9101 2474874.9 0.47423E-03 0.47298E-03      53.1616  338.0583  -44.7765   29.2386   16.5522 2475054.5 0.84563E-02 0.80280E+00
   53.1809  339.2655  -44.3426   29.2331   16.5402 2475054.6 0.16812E-03 0.80242E+00     233.1792  197.5352   67.6110   41.5922   38.9141 2474874.9 0.16812E-03 0.16825E-03
  233.5116  197.9282   67.3937   41.6246   38.9442 2474875.2 0.59315E-04 0.60781E-04      53.5187  339.0571  -44.2717   29.2208   16.4727 2475054.9 0.10977E-02 0.80421E+00
  233.5116  197.9033   67.4173   41.6089   38.9350 2474875.2 0.31598E-03 0.31503E-03      53.5187  339.1910  -44.2731   29.2206   16.4938 2475054.9 0.31598E-03 0.80402E+00
  233.5217  197.9517   67.3739   41.6157   38.9363 2474875.2 0.78332E-04 0.78324E-04      53.5187  339.0155  -44.3254   29.2240   16.4910 2475054.9 0.17508E-02 0.80386E+00
   53.5379  339.5426  -44.1013   29.2129   16.4709 2475054.9 0.33977E-03 0.80398E+00     233.5317  197.8173   67.4892   41.6163   38.9453 2474875.3 0.33977E-03 0.34102E-03
   53.5379  339.4371  -44.2213   29.2215   16.5094 2475054.9 0.28364E-03 0.80301E+00     233.5418  197.8533   67.4468   41.6004   38.9285 2474875.3 0.28364E-03 0.28308E-03
   53.5283  339.7748  -44.1288   29.2242   16.5230 2475054.9 0.30646E-03 0.80326E+00     233.5317  197.7207   67.5180   41.5968   38.9232 2474875.3 0.30646E-03 0.30614E-03
  234.1968  199.6652   66.2652   41.5859   38.9146 2474875.9 0.87653E-04 0.91200E-04      54.2036  335.6372  -45.5477   29.2982   16.6544 2475055.6 0.45031E-01 0.80118E+00
  234.0657  199.1550   66.6331   41.5857   38.9213 2474875.8 0.25983E-03 0.26196E-03      54.0685  337.0001  -45.0841   29.2538   16.5760 2475055.5 0.29307E-01 0.80196E+00
  234.2169  199.1955   66.7669   41.5460   38.9332 2474875.9 0.33216E-05 0.22646E-05      54.2132  337.8631  -44.7629   29.2037   16.5293 2475055.6 0.21708E-01 0.80304E+00
  234.1061  198.8768   66.9312   41.5377   38.9164 2474875.8 0.31668E-03 0.31547E-03      54.1071  338.4467  -44.6462   29.2071   16.5535 2475055.5 0.15014E-01 0.80248E+00
  234.0859  198.5253   67.1889   41.5482   38.9330 2474875.8 0.47199E-03 0.47068E-03      54.0878  339.5446  -44.1917   29.1853   16.5034 2475055.5 0.28992E-02 0.80375E+00
  234.0657  198.6518   67.1140   41.5394   38.9279 2474875.8 0.77672E-04 0.77707E-04      54.0589  339.1308  -44.3605   29.1883   16.5173 2475055.5 0.70058E-02 0.80304E+00
  234.0859  198.5938   67.1516   41.5232   38.9165 2474875.8 0.29779E-03 0.29808E-03      54.0878  339.4124  -44.3221   29.1888   16.5423 2475055.5 0.47652E-02 0.80196E+00
  234.5696  199.8650   66.3241   41.5282   38.9192 2474876.3 0.66583E-04 0.69412E-04      54.5701  336.7775  -45.1881   29.2373   16.6135 2475056.0 0.37375E-01 0.80155E+00
  234.4890  199.3592   66.7444   41.4962   38.9179 2474876.2 0.52893E-03 0.52674E-03      54.4929  338.4953  -44.6422   29.1842   16.5601 2475055.9 0.18882E-01 0.80253E+00
  233.2295  197.7000   67.5047   41.6174   38.9310 2474875.0 0.79550E-03 0.79589E-03      53.2292  338.8546  -44.3992   29.2314   16.5009 2475054.6 0.84909E-03 0.80440E+00
  233.6829  198.4238   66.9472   41.6346   38.9161 2474875.4 0.27560E-03 0.27787E-03      53.6827  337.6170  -44.8849   29.2720   16.5576 2475055.1 0.18678E-01 0.80203E+00
  233.7937  199.0462   66.6325   41.6106   38.9224 2474875.5 0.76865E-03 0.76610E-03      53.7984  336.2774  -45.3009   29.2779   16.5858 2475055.2 0.33613E-01 0.80309E+00
  233.8038  198.2382   67.1459   41.5961   38.9090 2474875.5 0.44580E-03 0.44479E-03      53.8081  338.8713  -44.5113   29.2432   16.5590 2475055.2 0.73442E-02 0.80238E+00
  234.2471  199.0412   66.7579   41.5954   38.9402 2474876.0 0.86437E-04 0.88170E-04      54.2518  338.0246  -44.6602   29.2230   16.5100 2475055.7 0.20215E-01 0.80339E+00
  234.2270  198.7242   66.9709   41.5837   38.9341 2474875.9 0.92506E-03 0.92393E-03      54.2325  339.0132  -44.3590   29.2097   16.5070 2475055.7 0.10002E-01 0.80416E+00
  234.2068  198.8509   66.8874   41.5991   38.9446 2474875.9 0.95395E-03 0.95317E-03      54.2036  338.5112  -44.4754   29.2131   16.4887 2475055.6 0.14527E-01 0.80480E+00
  234.1363  198.7113   66.9731   41.5546   38.9117 2474875.9 0.96845E-03 0.96639E-03      54.1457  338.8349  -44.5309   29.2178   16.5596 2475055.6 0.11571E-01 0.80286E+00
  234.3278  199.2649   66.6256   41.5797   38.9321 2474876.0 0.10237E-02 0.10224E-02      54.3290  337.6222  -44.8362   29.2304   16.5422 2475055.8 0.25528E-01 0.80386E+00
  234.3076  199.2677   66.6895   41.5778   38.9479 2474876.0 0.83140E-03 0.83057E-03      54.3000  337.7365  -44.7269   29.2098   16.5004 2475055.7 0.23493E-01 0.80469E+00
  234.3177  199.2097   66.6800   41.5801   38.9372 2474876.0 0.74797E-04 0.77487E-04      54.3193  337.8116  -44.7505   29.2217   16.5247 2475055.7 0.23267E-01 0.80312E+00
  234.2774  198.9290   66.9813   41.5464   38.9440 2474876.0 0.69446E-03 0.69248E-03      54.2807  338.9989  -44.3322   29.1777   16.4850 2475055.7 0.10426E-01 0.80451E+00
  233.3202  197.7550   67.2684   41.6603   38.9085 2474875.0 0.25787E-03 0.25789E-03      53.3160  338.2789  -44.6840   29.2847   16.5567 2475054.7 0.78302E-02 0.80190E+00
   53.2871  339.2182  -44.3261   29.2523   16.5303 2475054.7 0.44151E-03 0.80237E+00     233.2900  197.5393   67.5141   41.6330   38.9186 2474875.0 0.44151E-03 0.44136E-03
  233.2799  197.6726   67.4722   41.6353   38.9309 2474875.0 0.33816E-03 0.33847E-03      53.2774  338.8984  -44.3792   29.2419   16.5015 2475054.7 0.48717E-03 0.80324E+00
  233.2799  197.7195   67.4481   41.6443   38.9386 2474875.0 0.27031E-03 0.27075E-03      53.2774  338.7519  -44.3909   29.2397   16.4838 2475054.7 0.16750E-02 0.80378E+00
  233.8743  198.6605   66.7393   41.6636   38.9219 2474875.6 0.34527E-03 0.34813E-03      53.8756  337.2106  -44.9837   29.2919   16.5601 2475055.3 0.24853E-01 0.80211E+00
  233.8138  198.1623   67.1976   41.6165   38.9248 2474875.5 0.27780E-03 0.27794E-03      53.8081  339.0926  -44.3564   29.2367   16.5210 2475055.2 0.45375E-02 0.80264E+00
   53.7888  339.8981  -44.0542   29.2208   16.5074 2475055.2 0.83743E-04 0.80319E+00     233.7937  197.9301   67.3921   41.6057   38.9305 2474875.5 0.83743E-04 0.83713E-04
  232.9676  197.6220   67.3926   41.6607   38.9202 2474874.7 0.28864E-03 0.28906E-03      52.9686  337.7712  -44.7961   29.2753   16.5277 2475054.3 0.88342E-02 0.80276E+00
  232.9777  197.4578   67.5122   41.6356   38.9067 2474874.7 0.43639E-03 0.43577E-03      52.9783  338.3995  -44.6548   29.2703   16.5553 2475054.4 0.28450E-02 0.80268E+00
  233.0180  197.4478   67.4048   41.6604   38.8945 2474874.7 0.23500E-03 0.23426E-03      53.0169  338.1685  -44.7797   29.2996   16.5849 2475054.4 0.59598E-02 0.80170E+00
  232.7863  197.8324   67.1748   41.6506   38.8917 2474874.5 0.21215E-03 0.21113E-03      52.7853  336.3548  -45.3924   29.3170   16.6138 2475054.2 0.22252E-01 0.80143E+00
  232.7863  197.4843   67.3856   41.6431   38.8834 2474874.5 0.25637E-03 0.25707E-03      52.7853  337.4252  -45.0817   29.3070   16.6135 2475054.2 0.11418E-01 0.80060E+00
   52.7756  338.7179  -44.6068   29.2946   16.5892 2475054.1 0.59790E-03 0.80079E+00     232.7763  197.0451   67.6646   41.6512   38.8912 2474874.5 0.59790E-03 0.59913E-03
  232.7561  197.5722   67.3632   41.6555   38.9011 2474874.5 0.50196E-04 0.50411E-04      52.7563  337.1378  -45.0924   29.2982   16.5757 2475054.1 0.13542E-01 0.80189E+00
  232.7964  197.1310   67.5745   41.6470   38.8782 2474874.5 0.66678E-03 0.66551E-03      52.8046  338.4340  -44.7648   29.3071   16.6189 2475054.2 0.13888E-02 0.80125E+00
  232.8065  197.2752   67.4754   41.6558   38.8818 2474874.5 0.62734E-04 0.62027E-04      52.8046  337.9750  -44.9007   29.3113   16.6124 2475054.2 0.59127E-02 0.80085E+00
  232.7763  197.1700   67.5615   41.6391   38.8754 2474874.5 0.57971E-03 0.57974E-03      52.7756  338.3033  -44.8243   29.3060   16.6254 2475054.1 0.24166E-02 0.80100E+00
  232.7863  197.4003   67.4172   41.6574   38.8882 2474874.5 0.97810E-04 0.96062E-04      52.7853  337.5844  -45.0020   29.3087   16.6006 2475054.2 0.95846E-02 0.80127E+00
  232.4742  197.4388   67.7949   41.5331   38.9040 2474874.2 0.20497E-03 0.20506E-03      52.4764  337.9863  -44.8350   29.2143   16.5570 2475053.8 0.16838E-02 0.80214E+00
   52.4667  339.4442  -44.3427   29.2124   16.5714 2475053.8 0.37325E-04 0.80219E+00     232.4742  196.9500   68.0976   41.5286   38.9020 2474874.2 0.37325E-04 0.38355E-04
  232.5648  197.5118   67.4194   41.6061   38.8708 2474874.3 0.60495E-03 0.60283E-03      52.5729  336.9174  -45.3168   29.3031   16.6452 2475053.9 0.14712E-01 0.80076E+00
  232.5849  197.3008   67.5941   41.6154   38.8884 2474874.3 0.10360E-03 0.10328E-03      52.5826  337.7208  -44.9676   29.2816   16.5955 2475053.9 0.59161E-02 0.80142E+00
  232.2124  197.8548   67.5470   41.5161   38.8966 2474873.9 0.11976E-03 0.12167E-03      52.2158  336.0029  -45.5261   29.2309   16.5919 2475053.6 0.19367E-01 0.80175E+00
   52.2544  338.3590  -44.8077   29.2202   16.6038 2475053.6 0.32012E-03 0.80085E+00     232.2526  197.1041   67.9917   41.5077   38.8832 2474874.0 0.32012E-03 0.32116E-03
   52.2447  338.5065  -44.6654   29.2042   16.5603 2475053.6 0.35416E-03 0.80272E+00     232.2426  197.0929   68.0515   41.5155   38.9027 2474874.0 0.35416E-03 0.35399E-03
   52.2544  338.3310  -44.7199   29.2072   16.5574 2475053.6 0.12624E-03 0.80230E+00     232.2526  197.1423   68.0074   41.5216   38.9035 2474874.0 0.12624E-03 0.12728E-03
   52.2544  338.3622  -44.8121   29.2208   16.6064 2475053.6 0.34324E-03 0.80076E+00     232.2627  197.1108   67.9854   41.5070   38.8821 2474874.0 0.34324E-03 0.34244E-03
   52.2351  338.6859  -44.6571   29.2120   16.5873 2475053.6 0.23107E-03 0.80190E+00     232.2325  197.0035   68.0813   41.5088   38.8914 2474874.0 0.23107E-03 0.23145E-03
   52.2254  338.4434  -44.7910   29.2211   16.6101 2475053.6 0.18915E-03 0.80121E+00     232.2325  197.0545   68.0199   41.5050   38.8806 2474874.0 0.18915E-03 0.18950E-03
  230.2599  213.5797   63.9950   38.5924   39.2211 2474872.0 0.25505E-04 0.40029E-04      50.2551  304.3702  -51.2059   29.4397   19.6123 2475051.5 0.25168E+00 0.79299E+00
  231.1151  206.7510   65.2709   40.1683   39.0841 2474872.9 0.86052E-04 0.97557E-04      51.1149  316.3278  -49.8964   29.2960   17.9632 2475052.4 0.17897E+00 0.80004E+00
  231.0749  207.9253   65.1066   39.8898   39.0911 2474872.8 0.98665E-03 0.99504E-03      51.0763  314.7887  -50.1880   29.2667   18.1849 2475052.4 0.19002E+00 0.79766E+00
  230.8535  202.0967   66.2634   40.9393   38.9484 2474872.6 0.84370E-03 0.85020E-03      50.8541  323.4273  -48.9125   29.3045   17.2586 2475052.2 0.12308E+00 0.79878E+00
  230.8032  202.1638   66.1626   40.9566   38.9541 2474872.5 0.85938E-03 0.86635E-03      50.8058  322.7832  -49.0259   29.3486   17.3157 2475052.1 0.12828E+00 0.79859E+00
  231.4674  210.8037   64.0511   39.4493   39.1884 2474873.2 0.37619E-03 0.35926E-03      51.4723  309.5093  -50.5672   29.5433   19.0378 2475052.8 0.23126E+00 0.79629E+00
  232.1721  197.7869   67.4593   41.5129   38.8609 2474873.9 0.92653E-05 0.11367E-04      52.1771  335.7222  -45.7771   29.2716   16.6806 2475053.5 0.22927E-01 0.79963E+00
  232.1721  197.2868   67.7947   41.5087   38.8620 2474873.9 0.67397E-03 0.67524E-03      52.1771  337.3361  -45.2475   29.2481   16.6528 2475053.5 0.62425E-02 0.79923E+00
   52.1771  338.0428  -44.9859   29.2399   16.6392 2475053.5 0.17147E-03 0.80040E+00     232.1822  197.0725   67.9418   41.5107   38.8672 2474873.9 0.17147E-03 0.17197E-03
  232.1922  197.6468   67.5818   41.5257   38.8782 2474873.9 0.13407E-03 0.13309E-03      52.1868  336.2809  -45.5156   29.2522   16.6287 2475053.5 0.16727E-01 0.80092E+00
   51.9937  338.2078  -44.6045   29.1915   16.4850 2475053.3 0.15899E-03 0.80430E+00     231.9909  196.9559   68.1684   41.5481   38.9346 2474873.7 0.15899E-03 0.16018E-03
   51.9840  337.6453  -44.7903   29.1974   16.4812 2475053.3 0.24348E-03 0.80476E+00     231.9808  197.1088   68.0522   41.5570   38.9351 2474873.7 0.24348E-03 0.24340E-03
   52.0806  338.4460  -44.5432   29.2130   16.5010 2475053.4 0.29362E-03 0.80433E+00     232.0714  196.8447   68.1397   41.5743   38.9284 2474873.8 0.29362E-03 0.29257E-03
   52.0806  338.5306  -44.5602   29.2169   16.5230 2475053.4 0.61102E-03 0.80407E+00     232.0815  196.8211   68.1454   41.5646   38.9192 2474873.8 0.61102E-03 0.61079E-03
   52.1578  339.4208  -44.2863   29.2754   16.5658 2475053.5 0.64157E-03 0.80202E+00     232.1620  196.3003   68.2095   41.6364   38.9059 2474873.9 0.48589E-03 0.48472E-03
   52.1578  339.4377  -44.1916   29.2726   16.5272 2475053.5 0.10475E-02 0.80374E+00     232.1519  196.2647   68.2265   41.6619   38.9232 2474873.9 0.17329E-03 0.17293E-03
  232.2627  196.9588   67.7919   41.6454   38.9067 2474874.0 0.10598E-03 0.10742E-03      52.2640  337.7019  -44.8747   29.2793   16.5492 2475053.6 0.19261E-02 0.80251E+00
   52.4185  340.0058  -44.1127   29.2929   16.5906 2475053.8 0.35224E-02 0.80198E+00     232.4137  196.2649   68.1568   41.6523   38.8987 2474874.1 0.99799E-04 0.99463E-04
   52.4957  338.8127  -44.5189   29.2954   16.5672 2475053.9 0.29357E-04 0.80214E+00     232.4943  196.7158   67.8546   41.6681   38.9007 2474874.2 0.29357E-04 0.29021E-04
   52.5247  338.4414  -44.5433   29.2774   16.5144 2475053.9 0.23020E-03 0.80325E+00     232.5245  196.9260   67.7876   41.6766   38.9229 2474874.3 0.23020E-03 0.22976E-03
   52.5343  339.5344  -44.1743   29.2955   16.5348 2475053.9 0.46662E-03 0.80360E+00     232.5346  196.4715   67.9850   41.6985   38.9188 2474874.3 0.46662E-03 0.46697E-03
  232.5144  197.4908   67.3889   41.6004   38.8554 2474874.2 0.55085E-03 0.55036E-03      52.5150  336.7206  -45.4515   29.3183   16.6828 2475053.9 0.16563E-01 0.79977E+00
   52.5247  339.1437  -44.5171   29.2901   16.6180 2475053.9 0.63357E-03 0.80142E+00     232.5245  196.7090   67.9042   41.6220   38.8796 2474874.3 0.63357E-03 0.63405E-03
   52.5729  339.2520  -44.4993   29.2933   16.6281 2475053.9 0.57766E-03 0.79993E+00     232.5749  196.7112   67.8914   41.6205   38.8756 2474874.3 0.57766E-03 0.57695E-03
   52.5729  339.3555  -44.4808   29.2919   16.6365 2475053.9 0.39655E-03 0.80069E+00     232.5749  196.6899   67.9144   41.6123   38.8724 2474874.3 0.39655E-03 0.39684E-03
  232.5245  197.2314   67.6264   41.6119   38.8831 2474874.3 0.63194E-03 0.63013E-03      52.5247  337.7233  -44.9909   29.2850   16.6068 2475053.9 0.54043E-02 0.80165E+00
  232.5245  197.2185   67.6511   41.6127   38.8881 2474874.3 0.25062E-03 0.25039E-03      52.5247  337.8183  -44.9363   29.2795   16.5949 2475053.9 0.42627E-02 0.80158E+00
  232.5245  197.2108   67.7125   41.6335   38.9180 2474874.3 0.15576E-03 0.15452E-03      52.5247  337.9554  -44.7467   29.2591   16.5254 2475053.9 0.19772E-02 0.80333E+00
  232.5044  197.9147   67.2766   41.6379   38.9240 2474874.2 0.40684E-03 0.40412E-03      52.5054  335.7203  -45.4523   29.2814   16.5436 2475053.9 0.24540E-01 0.80372E+00
  232.5346  197.4038   67.6023   41.6187   38.9098 2474874.3 0.40611E-03 0.40568E-03      52.5343  337.4632  -44.9547   29.2625   16.5470 2475053.9 0.74509E-02 0.80306E+00
  232.4943  197.5007   67.4964   41.6221   38.9007 2474874.2 0.51599E-03 0.51411E-03      52.4957  336.9023  -45.1802   29.2798   16.5738 2475053.9 0.13058E-01 0.80258E+00
  232.4943  197.5242   67.5112   41.6369   38.9191 2474874.2 0.33037E-03 0.32886E-03      52.4957  336.8857  -45.0972   29.2689   16.5311 2475053.9 0.12668E-01 0.80352E+00
  232.5144  197.1946   67.7308   41.6296   38.9173 2474874.2 0.13668E-04 0.13171E-04      52.5150  338.0120  -44.7318   29.2571   16.5267 2475053.9 0.13066E-02 0.80316E+00
  232.5144  197.2222   67.7157   41.6244   38.9141 2474874.2 0.32634E-04 0.33117E-04      52.5150  337.9454  -44.7710   29.2579   16.5343 2475053.9 0.20947E-02 0.80291E+00
  232.5144  197.4792   67.7808   41.7152   39.0385 2474874.2 0.59403E-03 0.59439E-03      52.5150  337.6304  -44.2710   29.1816   16.2446 2475053.9 0.19560E-02 0.80996E+00
   52.5054  338.5618  -44.5307   29.2536   16.5214 2475053.9 0.12226E-03 0.80318E+00     232.5144  197.0115   67.8475   41.6317   38.9201 2474874.2 0.12226E-03 0.12146E-03
   52.5054  338.3838  -44.6284   29.2529   16.5365 2475053.9 0.21889E-03 0.80267E+00     232.5044  197.0835   67.8163   41.6175   38.9131 2474874.2 0.21889E-03 0.22036E-03
  232.5245  197.2427   67.7092   41.6241   38.9155 2474874.3 0.60938E-03 0.60968E-03      52.5247  337.9353  -44.7681   29.2563   16.5311 2475053.9 0.23555E-02 0.80363E+00
   52.5247  338.3857  -44.6395   29.2571   16.5428 2475053.9 0.41303E-03 0.80313E+00     232.5245  197.0880   67.7971   41.6198   38.9105 2474874.3 0.41303E-03 0.41322E-03
  232.5044  197.3096   67.6678   41.6176   38.9108 2474874.2 0.23251E-03 0.23205E-03      52.5054  337.6844  -44.8761   29.2589   16.5427 2475053.9 0.48004E-02 0.80297E+00
  232.4943  197.1648   67.7383   41.6100   38.9003 2474874.2 0.13807E-03 0.13653E-03      52.4957  338.0463  -44.8042   29.2634   16.5657 2475053.9 0.12171E-02 0.80224E+00
  232.5648  197.4188   67.6186   41.6163   38.9148 2474874.3 0.64482E-03 0.64352E-03      52.5633  337.5785  -44.8951   29.2550   16.5352 2475053.9 0.64610E-02 0.80359E+00
  232.6957  197.6106   67.5711   41.6177   38.9345 2474874.4 0.44304E-03 0.44175E-03      52.6984  337.5897  -44.8030   29.2351   16.4913 2475054.1 0.73133E-02 0.80452E+00
  232.7461  197.7780   67.4390   41.6404   38.9440 2474874.5 0.22295E-03 0.22192E-03      52.7467  337.0932  -44.9175   29.2436   16.4756 2475054.1 0.12642E-01 0.80482E+00
  232.7561  198.2481   67.1817   41.6088   38.9331 2474874.5 0.46173E-03 0.46289E-03      52.7563  335.8368  -45.3865   29.2559   16.5287 2475054.1 0.25939E-01 0.80325E+00
   52.7563  338.6256  -44.4745   29.2227   16.4972 2475054.1 0.37422E-03 0.80423E+00     232.7561  197.3723   67.7539   41.6003   38.9311 2474874.5 0.37422E-03 0.37364E-03
  232.8065  197.8076   67.4319   41.6384   38.9454 2474874.5 0.18684E-03 0.18515E-03      52.8046  337.2108  -44.8738   29.2401   16.4722 2475054.2 0.12040E-01 0.80484E+00
  232.5144  197.4952   67.4984   41.5906   38.8775 2474874.2 0.37113E-03 0.37166E-03      52.5150  337.0515  -45.2476   29.2845   16.6263 2475053.9 0.12470E-01 0.80026E+00
  232.4943  197.4752   67.5785   41.6187   38.9154 2474874.2 0.54292E-03 0.54434E-03      52.4957  337.1829  -45.0221   29.2589   16.5360 2475053.9 0.97512E-02 0.80245E+00
   52.5054  338.8817  -44.5471   29.2510   16.5785 2475053.9 0.11187E-03 0.80192E+00     232.5044  196.9634   67.9129   41.5850   38.8959 2474874.2 0.11187E-03 0.11223E-03
   52.4667  339.0058  -44.5893   29.2747   16.6236 2475053.8 0.49789E-03 0.80113E+00     232.4641  196.7902   67.9305   41.5902   38.8766 2474874.2 0.49789E-03 0.49711E-03
  232.4339  197.0962   67.7088   41.5908   38.8676 2474874.2 0.41024E-03 0.40963E-03      52.4378  337.9175  -45.0017   29.2875   16.6405 2475053.8 0.28511E-02 0.80053E+00
   52.4667  338.3511  -44.9094   29.2897   16.6656 2475053.8 0.31335E-03 0.79974E+00     232.4641  196.9807   67.7725   41.5782   38.8566 2474874.2 0.31335E-03 0.31252E-03
  232.4339  197.4074   67.6559   41.6501   38.9473 2474874.2 0.64757E-03 0.64787E-03      52.4281  337.2447  -44.8442   29.2425   16.4597 2475053.8 0.74130E-02 0.80436E+00
  232.4439  197.3133   67.5735   41.6065   38.8788 2474874.2 0.44803E-03 0.44804E-03      52.4378  337.2478  -45.1698   29.2900   16.6193 2475053.8 0.94783E-02 0.80033E+00
  232.4641  197.4312   67.4496   41.5960   38.8583 2474874.2 0.55048E-03 0.55218E-03      52.4667  336.8272  -45.4045   29.3108   16.6729 2475053.8 0.14807E-01 0.79890E+00
  232.4641  197.2188   67.7552   41.6061   38.9107 2474874.2 0.27628E-03 0.27745E-03      52.4667  337.9528  -44.7893   29.2506   16.5415 2475053.8 0.16128E-02 0.80249E+00
  232.4540  197.6670   67.4415   41.6130   38.9075 2474874.2 0.23467E-05 0.11936E-05      52.4571  336.4396  -45.3038   29.2726   16.5646 2475053.8 0.17196E-01 0.80245E+00
  232.4641  197.6600   67.4950   41.6137   38.9206 2474874.2 0.65282E-03 0.65407E-03      52.4667  336.6316  -45.1814   29.2563   16.5306 2475053.8 0.14950E-01 0.80263E+00
  232.4641  197.4533   67.6189   41.6071   38.9140 2474874.2 0.56649E-03 0.56808E-03      52.4667  337.2641  -45.0051   29.2527   16.5378 2475053.8 0.86464E-02 0.80237E+00
  232.4641  197.4980   67.5734   41.6122   38.9132 2474874.2 0.47539E-03 0.47546E-03      52.4571  337.0618  -45.0743   29.2585   16.5419 2475053.8 0.10627E-01 0.80239E+00
  232.4238  197.2053   67.7911   41.5974   38.9117 2474874.2 0.12625E-03 0.12740E-03      52.4281  337.9754  -44.7798   29.2443   16.5389 2475053.8 0.91862E-03 0.80272E+00
   52.4185  338.4273  -44.6655   29.2470   16.5583 2475053.8 0.51259E-03 0.80285E+00     232.4137  197.0383   67.8824   41.5901   38.9035 2474874.1 0.51259E-03 0.51151E-03
  232.4641  197.1446   67.7776   41.5954   38.8969 2474874.2 0.60103E-05 0.64243E-05      52.4571  338.1270  -44.7970   29.2581   16.5732 2475053.8 0.46296E-04 0.80192E+00
  232.7561  197.7721   67.4798   41.6210   38.9396 2474874.5 0.50893E-03 0.50786E-03      52.7563  337.2905  -44.8794   29.2348   16.4837 2475054.1 0.10891E-01 0.80484E+00
  232.7964  197.7178   67.4438   41.6352   38.9314 2474874.5 0.77244E-03 0.77054E-03      52.8046  337.3480  -44.8931   29.2516   16.5030 2475054.2 0.11084E-01 0.80458E+00
   52.8046  338.8454  -44.3689   29.2302   16.4868 2475054.2 0.48760E-03 0.80462E+00     232.8065  197.2898   67.7613   41.6229   38.9360 2474874.5 0.48760E-03 0.48713E-03


==> 2016 Segon et al A&A paper/new plots/2009WN25ids/BIN-tout/ElemEarth2000-2100.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          214 meteoroids of shower: 2009WN25ids
# ejected in 1604 1610 1617 1623 1629 1635 1641 1646 1652 1658 1664 1669 1675 1680 1686 1692 1697 1703 1708 1714 1720 1725 1731 1737 1742 1748 1754 1760 1766 1772 1778 1784 1791 1797 1803 1809 1816 1822 1828 1835 1841 1847 1853 1860 1866 1872 1878 1884 1890 1896 1902 1907 1913 1919 1925 1930 1936 1941 1947 1953 1958 1964 1970 1975 1981 1986 1992 1998 2004 2009 2015 2021 2027 2033 2040 2046 2052 2058 2065 2071 2077 2083 2090 2096
# for year 2100
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071679502 au
# of the point located at (heliocentric, J2000, ua):   0.6056  0.7823 -0.0002
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   3.232055e+00  6.938678e-01  7.287318e+01  2.328242e+02  1.798443e+02  6.632111e-01  2.257785e-02  1.694166e-01  2.124971e+03  2.474879e+06  9.893401e-01 197.501  67.534  41.600
# standard deviations: 
#   5.123124e-02  5.151009e-03  9.855221e-01  8.160199e-01  2.808066e+00  1.757694e+02  3.277777e-01  3.719990e-03  5.146020e+01  1.196088e+04  4.165198e-04   9.967   7.664   0.939
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
   27146  3.435222e+00  7.149805e-01  6.817063e+01  2.311606e+02  1.673687e+02  5.167006e+00  1.477703e+00  1.545990e-01  2.328605e+03  2.452224e+06  9.890859e-01 209.383 13 57 31.87  64.86  39.59
   25196  3.380046e+00  7.094791e-01  6.983849e+01  2.307827e+02  1.693693e+02  4.396365e+00  1.280296e+00  1.584414e-01  2.272133e+03  2.478514e+06  9.890298e-01 205.862 13 43 26.76  65.49  40.34
   40781  3.264555e+00  6.975637e-01  7.188091e+01  2.315967e+02  1.734412e+02  2.771904e+00  8.390787e-01  1.667347e-01  2.159119e+03  2.459162e+06  9.899846e-01 201.266 13 25  3.74  66.18  41.16
   49631  3.212552e+00  6.923327e-01  7.293979e+01  2.314123e+02  1.774203e+02  1.102223e+00  3.391652e-01  1.710532e-01  2.104609e+03  2.467936e+06  9.888089e-01 197.783 13 11  7.82  67.32  41.64
   64044  3.553760e+00  7.257336e-01  6.657908e+01  2.306436e+02  1.647849e+02  6.099202e+00  1.681161e+00  1.468062e-01  2.452212e+03  2.477415e+06  9.892759e-01 212.437 14  9 44.83  64.16  38.91
   65433  3.428390e+00  7.147069e-01  6.869073e+01  2.304398e+02  1.669626e+02  5.341569e+00  1.529441e+00  1.551452e-01  2.320406e+03  2.485088e+06  9.887368e-01 208.330 13 53 19.27  64.88  39.85
   84608  3.469977e+00  7.176314e-01  6.863014e+01  2.313104e+02  1.676877e+02  5.009944e+00  1.419231e+00  1.521408e-01  2.366229e+03  2.465369e+06  9.893261e-01 208.634 13 54 32.26  64.86  39.80
  108281  3.211460e+00  6.918536e-01  7.276580e+01  2.321833e+02  1.800661e+02  3.599727e+02 -8.416806e-03  1.709773e-01  2.105543e+03  2.457346e+06  9.896002e-01 197.285 13  9  8.38  67.79  41.52
  108533  3.211705e+00  6.919510e-01  7.276936e+01  2.321844e+02  1.806881e+02  3.597073e+02 -9.016746e-02  1.709704e-01  2.105627e+03  2.457348e+06  9.893915e-01 197.286 13  9  8.52  67.48  41.66
  108809  3.208249e+00  6.916978e-01  7.277017e+01  2.322071e+02  1.796420e+02  1.537549e-01  4.740309e-02  1.711537e-01  2.103373e+03  2.457348e+06  9.891184e-01 197.317 13  9 16.10  67.67  41.59
  109684  3.210751e+00  6.919058e-01  7.276047e+01  2.321764e+02  1.808399e+02  3.596424e+02 -1.101576e-01  1.708495e-01  2.107118e+03  2.457345e+06  9.892567e-01 197.351 13  9 24.19  67.53  41.67
  109951  3.209708e+00  6.918659e-01  7.275679e+01  2.321937e+02  1.804430e+02  3.598118e+02 -5.798650e-02  1.709311e-01  2.106111e+03  2.457345e+06  9.890323e-01 197.368 13  9 28.34  67.57  41.59
  125628  3.209997e+00  6.916174e-01  7.289288e+01  2.323152e+02  1.806658e+02  3.597171e+02 -8.722434e-02  1.712904e-01  2.101694e+03  2.461725e+06  9.899341e-01 197.845 13 11 22.73  67.19  41.67
  125620  3.231807e+00  6.938184e-01  7.289137e+01  2.323169e+02  1.807049e+02  3.597017e+02 -9.132982e-02  1.694861e-01  2.124067e+03  2.461727e+06  9.895504e-01 198.096 13 12 22.99  67.11  41.57
  123209  3.215492e+00  6.921887e-01  7.303800e+01  2.322761e+02  1.790357e+02  4.129024e-01  1.270985e-01  1.706730e-01  2.109297e+03  2.463923e+06  9.898224e-01 197.740 13 10 57.72  67.33  41.65
  122345  3.216416e+00  6.926114e-01  7.310001e+01  2.322652e+02  1.803044e+02  3.598719e+02 -3.937655e-02  1.705058e-01  2.111365e+03  2.463920e+06  9.886951e-01 197.611 13 10 26.54  67.46  41.56
  144213  3.207787e+00  6.917132e-01  7.297915e+01  2.324623e+02  1.800740e+02  3.599704e+02 -9.119172e-03  1.714334e-01  2.099940e+03  2.466114e+06  9.889185e-01 198.165 13 12 39.48  67.12  41.64
  144790  3.209195e+00  6.916359e-01  7.293437e+01  2.324688e+02  1.805810e+02  3.597539e+02 -7.586888e-02  1.713583e-01  2.100861e+03  2.466109e+06  9.896209e-01 198.020 13 12  4.70  67.25  41.63
  145947  3.235314e+00  6.941803e-01  7.290906e+01  2.324752e+02  1.807856e+02  3.596682e+02 -1.014616e-01  1.692163e-01  2.127455e+03  2.466110e+06  9.894602e-01 198.298 13 13 11.64  67.08  41.64
  147585  3.205092e+00  6.912217e-01  7.288005e+01  2.324774e+02  1.796708e+02  1.426332e-01  4.404214e-02  1.715338e-01  2.098712e+03  2.466115e+06  9.896699e-01 198.554 13 14 12.86  67.00  41.61
  167759  3.213527e+00  6.921496e-01  7.294699e+01  2.329053e+02  1.809497e+02  3.595984e+02 -1.236287e-01  1.706586e-01  2.109474e+03  2.477063e+06  9.893401e-01 198.187 13 12 44.88  67.21  41.60
  168261  3.212372e+00  6.920128e-01  7.294663e+01  2.329196e+02  1.804440e+02  3.598141e+02 -5.726113e-02  1.707348e-01  2.108533e+03  2.477064e+06  9.893811e-01 198.434 13 13 44.18  67.04  41.60
  185887  3.210050e+00  6.919921e-01  7.291993e+01  2.326547e+02  1.800024e+02  1.526127e-03  4.700591e-04  1.712577e-01  2.102095e+03  2.470496e+06  9.887209e-01 198.099 13 12 23.86  67.22  41.57
  183496  3.211767e+00  6.920006e-01  7.300605e+01  2.328481e+02  1.797786e+02  9.761786e-02  3.006628e-02  1.710705e-01  2.104395e+03  2.474870e+06  9.892257e-01 198.186 13 12 44.59  67.17  41.58
  187463  3.208767e+00  6.918700e-01  7.291411e+01  2.328656e+02  1.798766e+02  5.580683e-02  1.719576e-02  1.711404e-01  2.103536e+03  2.474872e+06  9.887183e-01 198.198 13 12 47.59  67.03  41.62
  188083  3.208778e+00  6.918413e-01  7.291344e+01  2.328242e+02  1.805057e+02  3.597873e+02 -6.553210e-02  1.711335e-01  2.103621e+03  2.474871e+06  9.888282e-01 198.445 13 13 46.75  67.11  41.60
  188056  3.208941e+00  6.917886e-01  7.291067e+01  2.328443e+02  1.805678e+02  3.597608e+02 -7.373144e-02  1.710831e-01  2.104241e+03  2.474873e+06  9.890515e-01 198.245 13 12 58.92  67.20  41.60
  188828  3.207839e+00  6.915799e-01  7.290717e+01  2.328487e+02  1.809075e+02  3.596156e+02 -1.185497e-01  1.711517e-01  2.103397e+03  2.474874e+06  9.894119e-01 198.546 13 14 10.94  67.04  41.60
  182523  3.208557e+00  6.915412e-01  7.306564e+01  2.328769e+02  1.801992e+02  3.599180e+02 -2.527773e-02  1.711800e-01  2.103049e+03  2.474880e+06  9.897098e-01 198.327 13 13 18.48  67.25  41.59
  183991  3.217936e+00  6.925057e-01  7.301059e+01  2.329547e+02  1.804638e+02  3.598058e+02 -5.970211e-02  1.705554e-01  2.110751e+03  2.477072e+06  9.895097e-01 198.577 13 14 18.43  67.08  41.58
  184016  3.216604e+00  6.925011e-01  7.301932e+01  2.329837e+02  1.800415e+02  3.599858e+02 -4.360878e-03  1.706602e-01  2.109455e+03  2.477072e+06  9.891020e-01 198.720 13 14 52.68  66.94  41.54
  182044  3.266981e+00  6.972027e-01  7.313515e+01  2.329234e+02  1.803534e+02  3.598544e+02 -4.408806e-02  1.664501e-01  2.162810e+03  2.479259e+06  9.892403e-01 198.184 13 12 44.09  67.21  41.60
  205546  3.213804e+00  6.920171e-01  7.294573e+01  2.328791e+02  1.805999e+02  3.597472e+02 -7.786620e-02  1.709491e-01  2.105889e+03  2.474875e+06  9.898184e-01 199.454 13 17 48.91  66.44  41.56
  205975  3.216077e+00  6.923297e-01  7.291088e+01  2.328652e+02  1.804711e+02  3.598022e+02 -6.083744e-02  1.707561e-01  2.108270e+03  2.474878e+06  9.895047e-01 199.222 13 16 53.26  66.61  41.57
  206710  3.214622e+00  6.920407e-01  7.289706e+01  2.328640e+02  1.804321e+02  3.598188e+02 -5.580009e-02  1.708119e-01  2.107581e+03  2.474878e+06  9.899838e-01 198.811 13 15 14.59  66.88  41.58
  224588  3.212688e+00  6.919216e-01  7.292079e+01  2.329263e+02  1.801184e+02  3.599526e+02 -1.460916e-02  1.710623e-01  2.104497e+03  2.474881e+06  9.897607e-01 198.798 13 15 11.40  66.87  41.57
  225338  3.287397e+00  6.990112e-01  7.288473e+01  2.331323e+02  1.806792e+02  3.597176e+02 -8.500158e-02  1.652384e-01  2.178671e+03  2.477068e+06  9.894975e-01 199.443 13 17 46.25  66.60  41.54
  228467  3.211676e+00  6.917852e-01  7.288044e+01  2.331087e+02  1.805044e+02  3.597884e+02 -6.520705e-02  1.707869e-01  2.107890e+03  2.479255e+06  9.899012e-01 199.619 13 18 28.49  66.32  41.54
  223465  3.220760e+00  6.928538e-01  7.302745e+01  2.336272e+02  1.796355e+02  1.600022e-01  4.914422e-02  1.702715e-01  2.114271e+03  2.485833e+06  9.892530e-01 198.319 13 13 16.58  67.30  41.54
  227763  3.217260e+00  6.926773e-01  7.288686e+01  2.336670e+02  1.793763e+02  2.705423e-01  8.314448e-02  1.703152e-01  2.113728e+03  2.485840e+06  9.887618e-01 199.351 13 17 24.12  66.85  41.48
  244839  3.217833e+00  6.924063e-01  7.290860e+01  2.328763e+02  1.804670e+02  3.598040e+02 -6.028134e-02  1.706741e-01  2.109284e+03  2.474878e+06  9.897981e-01 199.349 13 17 23.81  66.51  41.61
  243725  3.227097e+00  6.933050e-01  7.293607e+01  2.331641e+02  1.802740e+02  3.598871e+02 -3.462796e-02  1.698164e-01  2.119936e+03  2.479260e+06  9.897389e-01 197.930 13 11 43.30  67.38  41.58
  243538  3.214946e+00  6.923632e-01  7.296965e+01  2.332078e+02  1.795515e+02  1.948850e-01  5.995405e-02  1.707897e-01  2.107855e+03  2.479265e+06  9.890487e-01 197.928 13 11 42.77  67.39  41.62
  243751  3.216776e+00  6.923472e-01  7.296433e+01  2.331508e+02  1.800759e+02  3.599713e+02 -8.808482e-03  1.706636e-01  2.109413e+03  2.479258e+06  9.896503e-01 197.952 13 11 48.41  67.37  41.62
  243906  3.217471e+00  6.926651e-01  7.296424e+01  2.331570e+02  1.802413e+02  3.599009e+02 -3.045406e-02  1.706379e-01  2.109730e+03  2.479258e+06  9.888447e-01 199.665 13 18 39.65  66.27  41.59
  247735  3.214033e+00  6.923557e-01  7.286617e+01  2.331383e+02  1.805405e+02  3.597732e+02 -6.976050e-02  1.707099e-01  2.108841e+03  2.479255e+06  9.887961e-01 199.155 13 16 37.20  66.63  41.59
  247744  3.213058e+00  6.921364e-01  7.286210e+01  2.331649e+02  1.800587e+02  3.599787e+02 -6.565416e-03  1.707375e-01  2.108500e+03  2.479256e+06  9.891837e-01 199.196 13 16 46.92  66.77  41.55
  247613  3.217352e+00  6.927086e-01  7.286317e+01  2.331350e+02  1.804424e+02  3.598152e+02 -5.678057e-02  1.704152e-01  2.112488e+03  2.479261e+06  9.886764e-01 198.877 13 15 30.43  66.93  41.54
  247850  3.220996e+00  6.930274e-01  7.286401e+01  2.331479e+02  1.806933e+02  3.597085e+02 -8.948607e-02  1.701291e-01  2.116040e+03  2.479260e+06  9.887864e-01 198.525 13 14  6.07  67.19  41.55
  248146  3.220122e+00  6.927639e-01  7.285775e+01  2.331487e+02  1.807764e+02  3.596729e+02 -1.004799e-01  1.701832e-01  2.115367e+03  2.479261e+06  9.893741e-01 198.652 13 14 36.43  67.11  41.54
  248363  3.214623e+00  6.924322e-01  7.286626e+01  2.331510e+02  1.798239e+02  7.875002e-02  2.422099e-02  1.705867e-01  2.110363e+03  2.479263e+06  9.887167e-01 198.594 13 14 22.51  67.15  41.52
  244166  3.218178e+00  6.925353e-01  7.293581e+01  2.334586e+02  1.791462e+02  3.682136e-01  1.132144e-01  1.705546e-01  2.110761e+03  2.483638e+06  9.895220e-01 199.865 13 19 27.60  66.32  41.53
  244151  3.225395e+00  6.933369e-01  7.291703e+01  2.337435e+02  1.798247e+02  7.935035e-02  2.433385e-02  1.699466e-01  2.118312e+03  2.485832e+06  9.891119e-01 199.359 13 17 26.21  66.74  41.50
  244600  3.224169e+00  6.933132e-01  7.292101e+01  2.337552e+02  1.793167e+02  2.955748e-01  9.064981e-02  1.700876e-01  2.116556e+03  2.485838e+06  9.888400e-01 197.700 13 10 48.00  67.50  41.62
  245182  3.227269e+00  6.933717e-01  7.284898e+01  2.337004e+02  1.789496e+02  4.517681e-01  1.385281e-01  1.698231e-01  2.119853e+03  2.485828e+06  9.896416e-01 198.424 13 13 41.71  66.95  41.63
  245487  3.231604e+00  6.940862e-01  7.287066e+01  2.337229e+02  1.801292e+02  3.599498e+02 -1.535404e-02  1.694689e-01  2.124283e+03  2.485835e+06  9.885932e-01 199.046 13 16 11.09  66.63  41.61
  246031  3.225764e+00  6.931358e-01  7.285606e+01  2.337262e+02  1.796203e+02  1.663998e-01  5.106232e-02  1.698949e-01  2.118956e+03  2.485832e+06  9.898810e-01 198.238 13 12 57.17  67.15  41.60
  246329  3.224136e+00  6.931245e-01  7.285341e+01  2.337457e+02  1.791389e+02  3.713740e-01  1.139674e-01  1.699978e-01  2.117675e+03  2.485839e+06  9.894552e-01 199.041 13 16  9.89  66.76  41.60
  246821  3.221810e+00  6.927420e-01  7.283693e+01  2.337552e+02  1.797419e+02  1.147273e-01  3.525094e-02  1.700756e-01  2.116705e+03  2.485838e+06  9.899313e-01 198.724 13 14 53.81  66.97  41.58
  246567  3.221795e+00  6.927877e-01  7.284740e+01  2.337754e+02  1.795976e+02  1.762013e-01  5.413138e-02  1.701082e-01  2.116300e+03  2.485840e+06  9.897855e-01 198.851 13 15 24.22  66.89  41.60
  267921  3.222383e+00  6.930896e-01  7.281863e+01  2.335309e+02  1.804908e+02  3.597953e+02 -6.281685e-02  1.699788e-01  2.117911e+03  2.483644e+06  9.889973e-01 198.711 13 14 50.71  66.97  41.55
  267876  3.219027e+00  6.926065e-01  7.280931e+01  2.335609e+02  1.804763e+02  3.598013e+02 -6.107557e-02  1.701788e-01  2.115422e+03  2.483646e+06  9.895213e-01 199.265 13 17  3.58  66.63  41.58
  262733  3.219007e+00  6.925191e-01  7.293547e+01  2.335625e+02  1.790436e+02  4.119566e-01  1.266712e-01  1.703258e-01  2.113596e+03  2.483645e+06  9.898407e-01 199.268 13 17  4.25  66.69  41.58
  286299  3.221319e+00  6.930454e-01  7.280852e+01  2.335923e+02  1.802768e+02  3.598864e+02 -3.485660e-02  1.702002e-01  2.115155e+03  2.483640e+06  9.888031e-01 199.210 13 16 50.33  66.68  41.58
  284110  3.232108e+00  6.937276e-01  7.282907e+01  2.338733e+02  1.794444e+02  2.410108e-01  7.381544e-02  1.694392e-01  2.124655e+03  2.485833e+06  9.899255e-01 198.929 13 15 42.96  66.98  41.55
  284289  3.231679e+00  6.936598e-01  7.284057e+01  2.338579e+02  1.797196e+02  1.239882e-01  3.798264e-02  1.694177e-01  2.124926e+03  2.485834e+06  9.899984e-01 197.755 13 11  1.20  67.27  41.66
  284151  3.230824e+00  6.938678e-01  7.282963e+01  2.339057e+02  1.792634e+02  3.179145e-01  9.732499e-02  1.695184e-01  2.123663e+03  2.485838e+06  9.890937e-01 197.673 13 10 41.42  67.47  41.64
  285080  3.232684e+00  6.941464e-01  7.278878e+01  2.338823e+02  1.798443e+02  7.092667e-02  2.169319e-02  1.694126e-01  2.124990e+03  2.485838e+06  9.887298e-01 197.720 13 10 52.68  67.45  41.64
  285487  3.232055e+00  6.938912e-01  7.278070e+01  2.338757e+02  1.793233e+02  2.924436e-01  8.952044e-02  1.694334e-01  2.124728e+03  2.485838e+06  9.893898e-01 198.661 13 14 38.52  66.74  41.66
  287037  3.229083e+00  6.935196e-01  7.276133e+01  2.337824e+02  1.788180e+02  5.076391e-01  1.555860e-01  1.695085e-01  2.123787e+03  2.485828e+06  9.897385e-01 198.162 13 12 38.95  67.20  41.62
  325417  3.224985e+00  6.932009e-01  7.283021e+01  2.333055e+02  1.804766e+02  3.598008e+02 -6.110087e-02  1.700586e-01  2.116917e+03  2.479261e+06  9.894359e-01 197.622 13 10 29.28  67.39  41.66
  325924  3.222675e+00  6.929429e-01  7.281370e+01  2.333196e+02  1.805283e+02  3.597787e+02 -6.793992e-02  1.701129e-01  2.116242e+03  2.479261e+06  9.895619e-01 197.458 13  9 49.87  67.51  41.64
  323566  3.227602e+00  6.936815e-01  7.285213e+01  2.337205e+02  1.796378e+02  1.583564e-01  4.850763e-02  1.697173e-01  2.121174e+03  2.483645e+06  9.886827e-01 197.448 13  9 47.47  67.40  41.66
  326472  3.227221e+00  6.934898e-01  7.276524e+01  2.337356e+02  1.802421e+02  3.599013e+02 -3.024829e-02  1.697079e-01  2.121292e+03  2.483641e+06  9.891794e-01 197.832 13 11 19.78  67.17  41.65
  323304  3.237482e+00  6.943939e-01  7.277879e+01  2.340933e+02  1.776651e+02  9.967091e-01  3.046353e-01  1.688370e-01  2.132234e+03  2.488031e+06  9.897344e-01 197.484 13  9 56.23  67.39  41.64
  323447  3.237146e+00  6.945247e-01  7.279097e+01  2.341307e+02  1.782061e+02  7.666637e-01  2.342127e-01  1.689179e-01  2.131213e+03  2.488029e+06  9.890694e-01 197.572 13 10 17.33  67.36  41.66
  322435  3.273355e+00  6.975893e-01  7.280201e+01  2.341493e+02  1.790508e+02  4.055809e-01  1.226543e-01  1.659852e-01  2.168868e+03  2.488025e+06  9.899546e-01 197.131 13  8 31.44  67.57  41.65
  322959  3.249862e+00  6.955224e-01  7.279613e+01  2.341246e+02  1.790227e+02  4.191249e-01  1.276167e-01  1.678391e-01  2.144911e+03  2.488026e+06  9.895707e-01 197.275 13  9  6.05  67.48  41.66
  346224  3.222585e+00  6.931466e-01  7.280885e+01  2.333648e+02  1.803533e+02  3.598533e+02 -4.500857e-02  1.701677e-01  2.115560e+03  2.479257e+06  9.888685e-01 197.170 13  8 40.80  67.56  41.64
  347004  3.220792e+00  6.926714e-01  7.278127e+01  2.333387e+02  1.802520e+02  3.598963e+02 -3.185546e-02  1.701704e-01  2.115526e+03  2.479255e+06  9.898451e-01 197.400 13  9 36.07  67.42  41.66
  347781  3.219546e+00  6.927049e-01  7.277405e+01  2.334097e+02  1.806721e+02  3.597173e+02 -8.685613e-02  1.701522e-01  2.115753e+03  2.479258e+06  9.893778e-01 197.439 13  9 45.31  67.79  41.53
  347906  3.221120e+00  6.930767e-01  7.277738e+01  2.333506e+02  1.808254e+02  3.596522e+02 -1.067317e-01  1.700957e-01  2.116455e+03  2.479254e+06  9.886781e-01 197.512 13 10  2.83  67.42  41.61
  343914  3.242081e+00  6.947328e-01  7.270539e+01  2.342964e+02  1.782749e+02  7.371867e-01  2.250530e-01  1.685708e-01  2.135601e+03  2.488028e+06  9.898873e-01 197.301 13  9 12.19  67.59  41.62
  342845  3.237959e+00  6.943913e-01  7.275889e+01  2.342110e+02  1.774327e+02  1.095377e+00  3.348031e-01  1.687201e-01  2.133711e+03  2.488019e+06  9.899593e-01 197.855 13 11 25.15  67.55  41.52
  365233  3.236837e+00  6.944025e-01  7.283413e+01  2.334781e+02  1.802534e+02  3.598965e+02 -3.161046e-02  1.691132e-01  2.128752e+03  2.481453e+06  9.891730e-01 213.580 14 14 19.13  63.99  38.59
  365911  3.236659e+00  6.944803e-01  7.272626e+01  2.338557e+02  1.799102e+02  4.244558e-02  1.296796e-02  1.689833e-01  2.130388e+03  2.483644e+06  9.888637e-01 206.751 13 47  0.24  65.27  40.17
  365425  3.249282e+00  6.956870e-01  7.257173e+01  2.343922e+02  1.789952e+02  4.306370e-01  1.310513e-01  1.679818e-01  2.143089e+03  2.488021e+06  9.888626e-01 207.925 13 51 42.07  65.11  39.89
  384296  3.241221e+00  6.950221e-01  7.282729e+01  2.338815e+02  1.776459e+02  1.002946e+00  3.059119e-01  1.686894e-01  2.134100e+03  2.483648e+06  9.888459e-01 202.097 13 28 23.21  66.26  40.94
  405753  3.223855e+00  6.930829e-01  7.283856e+01  2.331556e+02  1.804822e+02  3.597978e+02 -6.206641e-02  1.701088e-01  2.116293e+03  2.474881e+06  9.894701e-01 202.164 13 28 39.31  66.16  40.96
  405865  3.221457e+00  6.928191e-01  7.283587e+01  2.331606e+02  1.794875e+02  2.213956e-01  6.800890e-02  1.702211e-01  2.114897e+03  2.474881e+06  9.895867e-01 210.804 14  3 12.89  64.05  39.45
  405943  3.221653e+00  6.930343e-01  7.285338e+01  2.331785e+02  1.802424e+02  3.598998e+02 -3.074104e-02  1.702116e-01  2.115015e+03  2.474882e+06  9.889404e-01 197.787 13 11  8.86  67.46  41.51
  404832  3.232588e+00  6.940608e-01  7.287238e+01  2.335158e+02  1.799311e+02  3.297608e-02  1.008868e-02  1.694218e-01  2.124874e+03  2.479256e+06  9.889758e-01 197.287 13  9  8.83  67.79  41.51
  405186  3.232272e+00  6.939146e-01  7.285348e+01  2.335139e+02  1.799988e+02  4.233379e-03  1.295776e-03  1.694141e-01  2.124971e+03  2.479255e+06  9.893515e-01 197.647 13 10 35.23  67.58  41.53
  405176  3.232296e+00  6.939909e-01  7.286506e+01  2.335190e+02  1.798917e+02  4.974542e-02  1.522256e-02  1.694140e-01  2.124972e+03  2.479256e+06  9.891128e-01 196.959 13  7 50.11  67.79  41.65
  405142  3.250763e+00  6.958597e-01  7.285425e+01  2.335361e+02  1.802247e+02  3.599085e+02 -2.781652e-02  1.679186e-01  2.143896e+03  2.479260e+06  9.886909e-01 197.491 13  9 57.79  67.39  41.60
  405223  3.238419e+00  6.946825e-01  7.284584e+01  2.335374e+02  1.801301e+02  3.599485e+02 -1.572285e-02  1.688649e-01  2.131881e+03  2.479260e+06  9.887467e-01 197.231 13  8 55.54  67.63  41.61
  405645  3.232087e+00  6.939034e-01  7.284744e+01  2.335325e+02  1.803428e+02  3.598580e+02 -4.346044e-02  1.693776e-01  2.125428e+03  2.479258e+06  9.893379e-01 197.219 13  8 52.44  67.65  41.61
  403656  3.251946e+00  6.960769e-01  7.281366e+01  2.341993e+02  1.772843e+02  1.154045e+00  3.507952e-01  1.676784e-01  2.146967e+03  2.483636e+06  9.888007e-01 197.211 13  8 50.59  67.71  41.63
  404121  3.248280e+00  6.956970e-01  7.281072e+01  2.340658e+02  1.782305e+02  7.539427e-01  2.294422e-01  1.680086e-01  2.142748e+03  2.483639e+06  9.886570e-01 197.915 13 11 39.53  67.28  41.64
  404788  3.252377e+00  6.959823e-01  7.271016e+01  2.342139e+02  1.786872e+02  5.601427e-01  1.702995e-01  1.677242e-01  2.146381e+03  2.483639e+06  9.888882e-01 197.404 13  9 36.91  67.60  41.62
  405514  3.248492e+00  6.954979e-01  7.272147e+01  2.341056e+02  1.790923e+02  3.889750e-01  1.184458e-01  1.679781e-01  2.143136e+03  2.483639e+06  9.892247e-01 197.501 13 10  0.17  67.50  41.62
  406121  3.264068e+00  6.968871e-01  7.272280e+01  2.340892e+02  1.798249e+02  7.832393e-02  2.374101e-02  1.667796e-01  2.158537e+03  2.483643e+06  9.893833e-01 197.524 13 10  5.81  67.51  41.64
  405936  3.252077e+00  6.958918e-01  7.271047e+01  2.340615e+02  1.795748e+02  1.843826e-01  5.607248e-02  1.677306e-01  2.146299e+03  2.483644e+06  9.889950e-01 197.195 13  8 46.70  67.73  41.63
  406259  3.252046e+00  6.960040e-01  7.269439e+01  2.340836e+02  1.797108e+02  1.267429e-01  3.852942e-02  1.676777e-01  2.146976e+03  2.483645e+06  9.886147e-01 197.222 13  8 53.33  67.72  41.62
  404220  3.273515e+00  6.980539e-01  7.268501e+01  2.345708e+02  1.777474e+02  9.549650e-01  2.883789e-01  1.659380e-01  2.169485e+03  2.488028e+06  9.887426e-01 197.479 13  9 55.01  67.78  41.72
  405414  3.265362e+00  6.970406e-01  7.262721e+01  2.344922e+02  1.788602e+02  4.865515e-01  1.474095e-01  1.666022e-01  2.160836e+03  2.488022e+06  9.893544e-01 197.243 13  8 58.25  67.71  41.62
  424708  3.228495e+00  6.933885e-01  7.287927e+01  2.332257e+02  1.799792e+02  1.195645e-02  3.665986e-03  1.697256e-01  2.121070e+03  2.474879e+06  9.898938e-01 197.310 13  9 14.30  67.67  41.62
  423661  3.238116e+00  6.946858e-01  7.292958e+01  2.336862e+02  1.788716e+02  4.826752e-01  1.473716e-01  1.688332e-01  2.132282e+03  2.479256e+06  9.887227e-01 197.165 13  8 39.55  67.74  41.61
  424364  3.241986e+00  6.947898e-01  7.286179e+01  2.337946e+02  1.779703e+02  8.651044e-01  2.640615e-01  1.685538e-01  2.135816e+03  2.479252e+06  9.897439e-01 197.419 13  9 40.51  67.62  41.62
  424257  3.239092e+00  6.945422e-01  7.286186e+01  2.338045e+02  1.795555e+02  1.924170e-01  5.877551e-02  1.687301e-01  2.133584e+03  2.479256e+06  9.894185e-01 197.611 13 10 26.54  67.57  41.62
  424608  3.272089e+00  6.978391e-01  7.280491e+01  2.342476e+02  1.787793e+02  5.191675e-01  1.568771e-01  1.661491e-01  2.166729e+03  2.481454e+06  9.887911e-01 197.778 13 11  6.72  67.44  41.64
  424875  3.270567e+00  6.973664e-01  7.279334e+01  2.342278e+02  1.793973e+02  2.586663e-01  7.828173e-02  1.662616e-01  2.165262e+03  2.481450e+06  9.898068e-01 198.248 13 12 59.54  67.18  41.61
  424753  3.268390e+00  6.971622e-01  7.280830e+01  2.342048e+02  1.791231e+02  3.746136e-01  1.134490e-01  1.664833e-01  2.162379e+03  2.481456e+06  9.898407e-01 197.808 13 11 13.82  67.43  41.64
  425414  3.262635e+00  6.966139e-01  7.276577e+01  2.341410e+02  1.793032e+02  2.988519e-01  9.066845e-02  1.668111e-01  2.158129e+03  2.481447e+06  9.898688e-01 197.495 13  9 58.85  67.50  41.59
  424341  3.281005e+00  6.983436e-01  7.278113e+01  2.343252e+02  1.784618e+02  6.525880e-01  1.968672e-01  1.654128e-01  2.176373e+03  2.483644e+06  9.898850e-01 197.475 13  9 54.05  67.58  41.62
  424555  3.280480e+00  6.983457e-01  7.275386e+01  2.343033e+02  1.785821e+02  6.018910e-01  1.815707e-01  1.655196e-01  2.174968e+03  2.483640e+06  9.896973e-01 197.096 13  8 23.09  67.71  41.59
  424535  3.275230e+00  6.981393e-01  7.277539e+01  2.343219e+02  1.785958e+02  5.963629e-01  1.800260e-01  1.658818e-01  2.170220e+03  2.483648e+06  9.887869e-01 197.407 13  9 37.78  67.66  41.65
  425213  3.282591e+00  6.985493e-01  7.269824e+01  2.342819e+02  1.793704e+02  2.695518e-01  8.125728e-02  1.653327e-01  2.177428e+03  2.483645e+06  9.895646e-01 197.313 13  9 15.19  67.57  41.61
  443488  3.229383e+00  6.938095e-01  7.300214e+01  2.333160e+02  1.795258e+02  2.047687e-01  6.269853e-02  1.695352e-01  2.123453e+03  2.474872e+06  9.888207e-01 197.431 13  9 43.49  67.45  41.60
  444803  3.231860e+00  6.940951e-01  7.293220e+01  2.332876e+02  1.801517e+02  3.599387e+02 -1.875110e-02  1.693702e-01  2.125522e+03  2.474871e+06  9.886432e-01 197.219 13  8 52.51  67.76  41.61
  445095  3.232813e+00  6.941523e-01  7.291733e+01  2.332789e+02  1.799763e+02  1.324371e-02  4.050559e-03  1.693461e-01  2.125824e+03  2.474870e+06  9.887484e-01 197.667 13 10 40.08  67.44  41.61
  445334  3.233595e+00  6.942055e-01  7.292400e+01  2.332791e+02  1.798976e+02  4.666860e-02  1.427100e-02  1.693156e-01  2.126206e+03  2.474871e+06  9.888162e-01 197.660 13 10 38.40  67.50  41.61
  443979  3.261626e+00  6.969392e-01  7.297870e+01  2.338788e+02  1.785020e+02  6.366090e-01  1.929403e-01  1.669225e-01  2.156690e+03  2.477064e+06  9.886114e-01 197.453 13  9 48.79  67.62  41.61
  445505  3.262239e+00  6.969295e-01  7.288186e+01  2.338109e+02  1.797248e+02  1.198243e-01  3.631526e-02  1.668874e-01  2.157143e+03  2.477066e+06  9.886934e-01 197.498 13  9 59.52  67.57  41.61
  445489  3.262940e+00  6.969335e-01  7.285316e+01  2.337924e+02  1.802544e+02  3.598960e+02 -3.152584e-02  1.668583e-01  2.157519e+03  2.477066e+06  9.888914e-01 197.205 13  8 49.27  67.79  41.60
  464013  3.225064e+00  6.933864e-01  7.298678e+01  2.329650e+02  1.794645e+02  2.304491e-01  7.065924e-02  1.699550e-01  2.118208e+03  2.470489e+06  9.888664e-01 197.145 13  8 34.70  67.78  41.60
  464063  3.224775e+00  6.931299e-01  7.295629e+01  2.329778e+02  1.798277e+02  7.598679e-02  2.331809e-02  1.699309e-01  2.118507e+03  2.470487e+06  9.895888e-01 197.772 13 11  5.30  67.48  41.62
  463095  3.222827e+00  6.930117e-01  7.302650e+01  2.330178e+02  1.796386e+02  1.564488e-01  4.802808e-02  1.700373e-01  2.117182e+03  2.470497e+06  9.893786e-01 197.718 13 10 52.27  67.44  41.64
  483353  3.220341e+00  6.927982e-01  7.300515e+01  2.327833e+02  1.786568e+02  5.742887e-01  1.764292e-01  1.702386e-01  2.114679e+03  2.466104e+06  9.894067e-01 197.104 13  8 25.01  67.95  41.53
  483212  3.219659e+00  6.928531e-01  7.300623e+01  2.327844e+02  1.793101e+02  2.959079e-01  9.088811e-02  1.702524e-01  2.114508e+03  2.466106e+06  9.889381e-01 196.778 13  7  6.67  68.15  41.53
  483216  3.222989e+00  6.932672e-01  7.301633e+01  2.327801e+02  1.801460e+02  3.599399e+02 -1.844375e-02  1.700014e-01  2.117630e+03  2.466111e+06  9.885978e-01 196.604 13  6 24.98  68.18  41.49
  483478  3.220708e+00  6.928907e-01  7.300475e+01  2.327515e+02  1.791810e+02  3.509086e-01  1.077688e-01  1.702453e-01  2.114595e+03  2.466104e+06  9.891515e-01 196.834 13  7 20.14  68.05  41.49
  482586  3.221339e+00  6.927185e-01  7.302612e+01  2.328000e+02  1.799239e+02  3.444904e-02  1.058555e-02  1.701023e-01  2.116374e+03  2.466112e+06  9.898581e-01 196.760 13  7  2.42  68.07  41.62
  482800  3.220487e+00  6.928276e-01  7.303757e+01  2.328061e+02  1.796415e+02  1.547309e-01  4.752919e-02  1.701803e-01  2.115404e+03  2.466113e+06  9.892526e-01 196.758 13  7  2.04  68.09  41.62
  482933  3.222243e+00  6.928303e-01  7.301330e+01  2.327736e+02  1.798561e+02  6.332651e-02  1.945200e-02  1.700133e-01  2.117481e+03  2.466111e+06  9.897768e-01 196.493 13  5 58.32  67.87  41.68
  482884  3.221352e+00  6.929022e-01  7.302997e+01  2.327898e+02  1.794202e+02  2.489531e-01  7.645351e-02  1.701364e-01  2.115949e+03  2.466113e+06  9.892912e-01 197.020 13  8  4.75  67.79  41.66
  506259  3.248319e+00  6.955170e-01  7.274567e+01  2.324718e+02  1.798967e+02  4.469039e-02  1.360747e-02  1.679664e-01  2.143286e+03  2.459529e+06  9.890584e-01 196.835 13  7 20.40  67.97  41.64
  506292  3.249842e+00  6.955974e-01  7.274395e+01  2.324707e+02  1.808189e+02  3.596539e+02 -1.053539e-01  1.678362e-01  2.144948e+03  2.459529e+06  9.893016e-01 196.799 13  7 11.78  68.05  41.64
  501988  3.220081e+00  6.926172e-01  7.294718e+01  2.325688e+02  1.791127e+02  3.795740e-01  1.166765e-01  1.701797e-01  2.115410e+03  2.461730e+06  9.898467e-01 196.733 13  6 55.87  67.88  41.59
  502786  3.221029e+00  6.928515e-01  7.294279e+01  2.325827e+02  1.796409e+02  1.544074e-01  4.742613e-02  1.701690e-01  2.115543e+03  2.461723e+06  9.893425e-01 196.997 13  7 59.38  67.71  41.59
  527108  3.234980e+00  6.942438e-01  7.271610e+01  2.322139e+02  1.788296e+02  4.974817e-01  1.521124e-01  1.690437e-01  2.129627e+03  2.452954e+06  9.891997e-01 197.274 13  9  5.78  67.71  41.63
  527113  3.234964e+00  6.942818e-01  7.272706e+01  2.322560e+02  1.802480e+02  3.598949e+02 -3.212702e-02  1.689829e-01  2.130393e+03  2.452961e+06  9.889912e-01 197.011 13  8  2.74  67.79  41.59
  527331  3.240025e+00  6.945518e-01  7.271433e+01  2.322428e+02  1.803778e+02  3.598398e+02 -4.891514e-02  1.686583e-01  2.134493e+03  2.452961e+06  9.896686e-01 196.976 13  7 54.14  67.80  41.58
  527225  3.236246e+00  6.943432e-01  7.272560e+01  2.322562e+02  1.802634e+02  3.598884e+02 -3.411811e-02  1.689675e-01  2.130588e+03  2.452961e+06  9.891851e-01 196.783 13  7  7.87  67.91  41.58
  527284  3.234717e+00  6.942657e-01  7.272704e+01  2.322577e+02  1.802484e+02  3.598947e+02 -3.218069e-02  1.689981e-01  2.130201e+03  2.452961e+06  9.889677e-01 196.978 13  7 54.79  67.62  41.67
  527464  3.236995e+00  6.943047e-01  7.271814e+01  2.322306e+02  1.804793e+02  3.597967e+02 -6.215674e-02  1.688588e-01  2.131958e+03  2.452961e+06  9.895482e-01 197.056 13  8 13.37  67.71  41.67
  527312  3.232101e+00  6.938523e-01  7.272560e+01  2.322300e+02  1.803173e+02  3.598653e+02 -4.122108e-02  1.692183e-01  2.127430e+03  2.452961e+06  9.895063e-01 197.283 13  9  7.85  67.56  41.67
  642309  3.554360e+00  7.261190e-01  6.587758e+01  2.302549e+02  1.639409e+02  6.435977e+00  1.772513e+00  1.468565e-01  2.451372e+03  2.478876e+06  9.897372e-01 196.882 13  7 31.75  67.64  41.72
  665485  3.378930e+00  7.094340e-01  6.947409e+01  2.311197e+02  1.689119e+02  4.586646e+00  1.336198e+00  1.585358e-01  2.270781e+03  2.476325e+06  9.894789e-01 197.051 13  8 12.17  67.82  41.64
  680862  3.408756e+00  7.125443e-01  6.886682e+01  2.310789e+02  1.681912e+02  4.856012e+00  1.400029e+00  1.563590e-01  2.302393e+03  2.480349e+06  9.885844e-01 197.170 13  8 40.70  67.79  41.63
  829284  3.296680e+00  7.011250e-01  7.136000e+01  2.308559e+02  1.725107e+02  3.147359e+00  9.417764e-01  1.642809e-01  2.191368e+03  2.485100e+06  9.887816e-01 197.176 13  8 42.14  67.77  41.61
  829284  3.302363e+00  7.017322e-01  7.138407e+01  2.308071e+02  1.721939e+02  3.276866e+00  9.786370e-01  1.638571e-01  2.197037e+03  2.487290e+06  9.887773e-01 197.384 13  9 32.14  67.65  41.64
  905438  3.499801e+00  7.209630e-01  6.774037e+01  2.314686e+02  1.654622e+02  5.880666e+00  1.648363e+00  1.503497e-01  2.394418e+03  2.454050e+06  9.898527e-01 197.423 13  9 41.42  67.81  41.67
  940141  3.212842e+00  6.921104e-01  7.276302e+01  2.321737e+02  1.786164e+02  5.904795e-01  1.818097e-01  1.707463e-01  2.108392e+03  2.452954e+06  9.893189e-01 197.177 13  8 42.48  67.68  41.56
  940192  3.211581e+00  6.921621e-01  7.275858e+01  2.321738e+02  1.796236e+02  1.608216e-01  4.950714e-02  1.708471e-01  2.107147e+03  2.452963e+06  9.886550e-01 197.211 13  8 50.64  67.79  41.64
  940274  3.211756e+00  6.919132e-01  7.275747e+01  2.321781e+02  1.800772e+02  3.599673e+02 -1.006259e-02  1.708681e-01  2.106888e+03  2.452964e+06  9.894999e-01 197.412 13  9 38.90  67.60  41.64
  940338  3.211514e+00  6.919223e-01  7.276596e+01  2.321904e+02  1.789885e+02  4.319596e-01  1.330800e-01  1.709362e-01  2.106048e+03  2.452965e+06  9.894589e-01 197.449 13  9 47.74  67.53  41.65
  965274  3.237023e+00  6.944107e-01  7.273653e+01  2.319957e+02  1.804151e+02  3.598241e+02 -5.374500e-02  1.690434e-01  2.129630e+03  2.455156e+06  9.892101e-01 197.392 13  9 34.13  67.59  41.66
  965334  3.238167e+00  6.943902e-01  7.275284e+01  2.319793e+02  1.800719e+02  3.599698e+02 -9.210597e-03  1.689572e-01  2.130717e+03  2.455147e+06  9.896160e-01 197.266 13  9  3.74  67.70  41.57
  984514  3.240203e+00  6.945778e-01  7.280171e+01  2.320761e+02  1.804980e+02  3.597895e+02 -6.428034e-02  1.687583e-01  2.133229e+03  2.459536e+06  9.896449e-01 197.515 13 10  3.62  67.53  41.56
  984599  3.237025e+00  6.941811e-01  7.279537e+01  2.320827e+02  1.805371e+02  3.597727e+02 -6.949355e-02  1.689863e-01  2.130350e+03  2.459539e+06  9.899609e-01 197.317 13  9 16.10  67.67  41.57
 1004257  3.240895e+00  6.949048e-01  7.297065e+01  2.321587e+02  1.810367e+02  3.595618e+02 -1.337014e-01  1.685893e-01  2.135366e+03  2.463918e+06  9.888472e-01 197.197 13  8 47.26  67.75  41.57
 1004364  3.248525e+00  6.954199e-01  7.299841e+01  2.321558e+02  1.810747e+02  3.595461e+02 -1.382521e-01  1.680451e-01  2.142281e+03  2.463918e+06  9.895071e-01 197.148 13  8 35.50  67.78  41.57
 1023661  3.236681e+00  6.943777e-01  7.298193e+01  2.322665e+02  1.798815e+02  5.235451e-02  1.600071e-02  1.689455e-01  2.130865e+03  2.466112e+06  9.892028e-01 197.944 13 11 46.44  67.38  41.62
 1045961  3.253946e+00  6.959741e-01  7.301484e+01  2.324181e+02  1.812217e+02  3.594858e+02 -1.563314e-01  1.674877e-01  2.149412e+03  2.474874e+06  9.893751e-01 197.588 13 10 21.07  67.55  41.55
 1064173  3.262471e+00  6.967705e-01  7.304091e+01  2.324954e+02  1.804140e+02  3.598286e+02 -5.195729e-02  1.667985e-01  2.158292e+03  2.479261e+06  9.892876e-01 197.584 13 10 20.28  67.53  41.53
 1064297  3.262714e+00  6.968719e-01  7.302356e+01  2.325211e+02  1.801947e+02  3.599213e+02 -2.385072e-02  1.668693e-01  2.157377e+03  2.479263e+06  9.890224e-01 197.817 13 11 16.10  67.48  41.57
 1064535  3.268139e+00  6.971764e-01  7.307994e+01  2.325345e+02  1.808753e+02  3.596343e+02 -1.107335e-01  1.664219e-01  2.163176e+03  2.481447e+06  9.897161e-01 197.586 13 10 20.69  67.66  41.60
 1147029  3.221144e+00  6.927354e-01  7.295818e+01  2.325105e+02  1.790024e+02  4.256979e-01  1.308046e-01  1.700236e-01  2.117353e+03  2.455511e+06  9.898052e-01 197.520 13 10  4.75  67.66  41.57
 1147234  3.226293e+00  6.931877e-01  7.297572e+01  2.325227e+02  1.805676e+02  3.597590e+02 -7.393659e-02  1.696989e-01  2.121404e+03  2.455517e+06  9.898863e-01 197.983 13 11 55.94  67.43  41.55
 1146756  3.239077e+00  6.947765e-01  7.297858e+01  2.325718e+02  1.805964e+02  3.597481e+02 -7.689283e-02  1.685977e-01  2.135260e+03  2.459900e+06  9.886641e-01 197.670 13 10 40.80  67.60  41.58
 1147042  3.238411e+00  6.944145e-01  7.296625e+01  2.325742e+02  1.806571e+02  3.597221e+02 -8.490920e-02  1.686539e-01  2.134549e+03  2.459902e+06  9.896379e-01 197.676 13 10 42.22  67.56  41.54
 1163203  3.229537e+00  6.934930e-01  7.294414e+01  2.325295e+02  1.796741e+02  1.392842e-01  4.269167e-02  1.694430e-01  2.124608e+03  2.455516e+06  9.898826e-01 197.452 13  9 48.46  67.66  41.52
 1163388  3.232021e+00  6.938452e-01  7.293857e+01  2.325224e+02  1.797411e+02  1.107277e-01  3.389986e-02  1.692517e-01  2.127010e+03  2.455518e+06  9.895028e-01 197.370 13  9 28.80  67.75  41.53
 1163615  3.233004e+00  6.939670e-01  7.293760e+01  2.325275e+02  1.798783e+02  5.236693e-02  1.602601e-02  1.692984e-01  2.126423e+03  2.455519e+06  9.894069e-01 197.823 13 11 17.64  67.53  41.61
 1163911  3.231642e+00  6.938011e-01  7.292938e+01  2.325085e+02  1.785161e+02  6.316168e-01  1.934092e-01  1.694424e-01  2.124615e+03  2.455511e+06  9.896613e-01 197.457 13  9 49.56  67.71  41.60
 1163947  3.230114e+00  6.936197e-01  7.291663e+01  2.325327e+02  1.795485e+02  1.927014e-01  5.904016e-02  1.695077e-01  2.123797e+03  2.455511e+06  9.896559e-01 197.535 13 10  8.45  67.61  41.59
 1163796  3.229691e+00  6.935513e-01  7.293620e+01  2.324976e+02  1.792108e+02  3.363633e-01  1.030794e-01  1.695056e-01  2.123823e+03  2.455512e+06  9.897733e-01 339.191 22 36 45.84 -44.27  29.22
 1163903  3.230959e+00  6.937282e-01  7.293946e+01  2.324959e+02  1.792331e+02  3.267865e-01  1.000867e-01  1.694770e-01  2.124182e+03  2.455513e+06  9.895880e-01 197.817 13 11 16.15  67.49  41.62
 1165142  3.230797e+00  6.938009e-01  7.293047e+01  2.325142e+02  1.799185e+02  3.533803e-02  1.082048e-02  1.694775e-01  2.124176e+03  2.455513e+06  9.892678e-01 197.853 13 11 24.79  67.45  41.60
 1165223  3.230770e+00  6.938128e-01  7.292415e+01  2.325139e+02  1.798710e+02  5.552604e-02  1.700137e-02  1.694650e-01  2.124333e+03  2.455514e+06  9.892215e-01 197.721 13 10 52.97  67.52  41.60
 1165072  3.336242e+00  7.036608e-01  7.292594e+01  2.325131e+02  1.798849e+02  4.864603e-02  1.441573e-02  1.615400e-01  2.228550e+03  2.455517e+06  9.886602e-01 197.539 13 10  9.43  67.51  41.63
 1165569  3.234162e+00  6.941624e-01  7.293276e+01  2.325097e+02  1.802756e+02  3.598835e+02 -3.561017e-02  1.692071e-01  2.127570e+03  2.455517e+06  9.891331e-01 197.930 13 11 43.22  67.39  41.61
 1165521  3.235172e+00  6.942867e-01  7.291248e+01  2.325094e+02  1.801511e+02  3.599364e+02 -1.942430e-02  1.690916e-01  2.129023e+03  2.455518e+06  9.890364e-01 197.045 13  8 10.82  67.66  41.65
 1165645  3.230718e+00  6.936097e-01  7.292129e+01  2.325206e+02  1.798599e+02  6.027159e-02  1.846664e-02  1.694853e-01  2.124078e+03  2.455512e+06  9.898621e-01 196.950 13  7 48.00  68.10  41.53
 1166062  3.232922e+00  6.938793e-01  7.292127e+01  2.325222e+02  1.801343e+02  3.599435e+02 -1.728178e-02  1.692765e-01  2.126697e+03  2.455519e+06  9.896656e-01 197.104 13  8 24.98  67.99  41.51
 1166012  3.231920e+00  6.938403e-01  7.291384e+01  2.325032e+02  1.797081e+02  1.247728e-01  3.820048e-02  1.693593e-01  2.125658e+03  2.455520e+06  9.894889e-01 197.093 13  8 22.30  68.05  41.52
 1166097  3.230669e+00  6.937491e-01  7.291513e+01  2.324988e+02  1.799244e+02  3.284709e-02  1.005945e-02  1.694166e-01  2.124939e+03  2.455522e+06  9.893956e-01 197.142 13  8 34.15  68.01  41.52
 1164733  3.246446e+00  6.950889e-01  7.290411e+01  2.325672e+02  1.796098e+02  1.667198e-01  5.083490e-02  1.681778e-01  2.140592e+03  2.459904e+06  9.898872e-01 197.111 13  8 26.59  67.99  41.51
 1164706  3.264034e+00  6.968033e-01  7.287548e+01  2.326977e+02  1.795573e+02  1.894942e-01  5.745426e-02  1.668182e-01  2.158037e+03  2.468670e+06  9.896568e-01 197.004 13  8  0.84  68.08  41.51
 1164551  3.270909e+00  6.975186e-01  7.290712e+01  2.327455e+02  1.792355e+02  3.256590e-01  9.850701e-02  1.662974e-01  2.164796e+03  2.473054e+06  9.894262e-01 197.054 13  8 13.08  68.02  41.51
 1164875  3.272005e+00  6.978651e-01  7.285118e+01  2.327526e+02  1.784353e+02  6.632111e-01  2.003896e-01  1.661520e-01  2.166690e+03  2.475234e+06  9.887399e-01 197.072 13  8 17.40  67.94  41.51
 1165527  3.272517e+00  6.976109e-01  7.284682e+01  2.327573e+02  1.801567e+02  3.599370e+02 -1.904252e-02  1.661146e-01  2.167178e+03  2.475240e+06  9.895749e-01 196.956 13  7 49.42  68.17  41.55
 1164972  3.274250e+00  6.978414e-01  7.290050e+01  2.328090e+02  1.792718e+02  3.106774e-01  9.387490e-02  1.660319e-01  2.168258e+03  2.477427e+06  9.893763e-01 197.109 13  8 26.11  68.05  41.56
 1183229  3.239672e+00  6.947691e-01  7.290474e+01  2.325113e+02  1.792480e+02  3.198620e-01  9.763291e-02  1.685612e-01  2.135723e+03  2.457713e+06  9.888831e-01 196.845 13  7 22.73  68.14  41.57
 1183661  3.242196e+00  6.950544e-01  7.290758e+01  2.324958e+02  1.794105e+02  2.507519e-01  7.646622e-02  1.685146e-01  2.136313e+03  2.457713e+06  9.887148e-01 196.821 13  7 17.06  68.15  41.56
 1185866  3.240587e+00  6.946981e-01  7.287125e+01  2.325024e+02  1.804337e+02  3.598166e+02 -5.597221e-02  1.685731e-01  2.135572e+03  2.457707e+06  9.893689e-01 196.300 13  5 12.07  68.21  41.64
 1207321  3.225038e+00  6.931055e-01  7.291284e+01  2.324677e+02  1.805116e+02  3.597824e+02 -6.678729e-02  1.697898e-01  2.120269e+03  2.453322e+06  9.897628e-01 196.265 13  5  3.53  68.23  41.66
 1207543  3.225566e+00  6.931763e-01  7.292438e+01  2.324339e+02  1.798275e+02  7.358570e-02  2.257785e-02  1.697058e-01  2.121318e+03  2.453329e+06  9.896820e-01 196.265 13  5  3.58  68.16  41.65
 1207763  3.225089e+00  6.931626e-01  7.291557e+01  2.324660e+02  1.800630e+02  3.599733e+02 -8.184407e-03  1.696954e-01  2.121448e+03  2.453329e+06  9.895782e-01 196.716 13  6 51.79  67.85  41.67
 1202179  3.308249e+00  7.011675e-01  7.292653e+01  2.324309e+02  1.795536e+02  1.872889e-01  5.596824e-02  1.633336e-01  2.204078e+03  2.453325e+06  9.886245e-01 196.926 13  7 42.24  67.79  41.68
 1202458  3.224353e+00  6.933332e-01  7.293806e+01  2.324393e+02  1.794275e+02  2.438108e-01  7.476919e-02  1.698428e-01  2.119607e+03  2.453320e+06  9.888221e-01 196.471 13  5 53.16  67.98  41.70
 1202311  3.223363e+00  6.932817e-01  7.294529e+01  2.324657e+02  1.791081e+02  3.797795e-01  1.164872e-01  1.698342e-01  2.119714e+03  2.453321e+06  9.887135e-01 196.709 13  6 50.16  67.90  41.62
 1223620  3.232757e+00  6.940730e-01  7.289093e+01  2.324667e+02  1.799015e+02  4.203658e-02  1.286013e-02  1.692823e-01  2.126626e+03  2.453320e+06  9.889882e-01 196.711 13  6 50.69  67.89  41.62
 1223447  3.234976e+00  6.942165e-01  7.290500e+01  2.324528e+02  1.789607e+02  4.416699e-01  1.350584e-01  1.690879e-01  2.129070e+03  2.453330e+06  9.892691e-01 196.690 13  6 45.58  67.91  41.61
 1223881  3.233696e+00  6.942938e-01  7.288709e+01  2.324636e+02  1.790960e+02  3.841738e-01  1.174463e-01  1.692411e-01  2.127143e+03  2.453320e+06  9.886116e-01 197.012 13  8  2.76  67.85  41.63
 1223909  3.233091e+00  6.941995e-01  7.288560e+01  2.324667e+02  1.794770e+02  2.224032e-01  6.801139e-02  1.692641e-01  2.126853e+03  2.453320e+06  9.886976e-01 197.083 13  8 20.04  67.82  41.62
 1223755  3.236060e+00  6.944541e-01  7.289689e+01  2.324594e+02  1.793572e+02  2.731238e-01  8.345255e-02  1.690150e-01  2.129988e+03  2.453327e+06  9.887902e-01 197.088 13  8 21.12  67.80  41.62
 1225911  3.232774e+00  6.940253e-01  7.287138e+01  2.324265e+02  1.799424e+02  2.467151e-02  7.548859e-03  1.692880e-01  2.126553e+03  2.453319e+06  9.891472e-01 197.372 13  9 29.35  67.75  41.60
 1226147  3.232653e+00  6.938164e-01  7.287006e+01  2.324175e+02  1.802193e+02  3.599069e+02 -2.848865e-02  1.692726e-01  2.126747e+03  2.453320e+06  9.897883e-01 196.963 13  7 51.22  67.91  41.59
 1226130  3.235447e+00  6.942394e-01  7.288993e+01  2.324600e+02  1.799945e+02  2.507617e-03  7.667306e-04  1.690027e-01  2.130143e+03  2.453327e+06  9.892721e-01 196.790 13  7  9.65  67.93  41.59
 1244946  3.297933e+00  6.999082e-01  7.287318e+01  2.327563e+02  1.793430e+02  2.788758e-01  8.368910e-02  1.641231e-01  2.193475e+03  2.473409e+06  9.897098e-01 196.981 13  7 55.37  67.77  41.58
 1244729  3.293614e+00  6.994379e-01  7.291569e+01  2.328004e+02  1.793326e+02  2.841702e-01  8.541161e-02  1.644336e-01  2.189333e+03  2.477795e+06  9.899638e-01 197.038 13  8  9.19  67.88  41.59
 1244946  3.294259e+00  6.995765e-01  7.288750e+01  2.328077e+02  1.802718e+02  3.598892e+02 -3.327260e-02  1.643978e-01  2.189810e+03  2.477796e+06  9.896772e-01 197.290 13  9  9.55  67.76  41.62


==> 2016 Segon et al A&A paper/new plots/C1964N1Ikeyaids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  100.1182   27.4524    5.0163   68.4462   41.6296 2461589.1   0.00261   0.00592     280.1129  157.6038   13.3202   62.5679   42.0052 2461771.9   0.17623   0.54712
  102.7019   29.0672    6.4882   68.6774   41.6481 2461591.8   0.00000   0.00014     282.6981  159.3048   12.0091   62.3647   42.0349 2461409.2   0.15421   0.56798
  100.5473   27.5294    5.6582   68.5542   41.6568 2461589.5   0.00304   0.00755     280.5512  157.6980   12.8697   62.5833   42.0868 2461772.3   0.16025   0.55550
   99.0218   26.2535    5.9783   68.5227   41.6921 2461587.9   0.00147   0.00418     279.0224  156.4625   12.9199   62.9262   42.2175 2461770.8   0.13443   0.52946
  102.9307   28.7930    6.6577   68.7947   41.6431 2461592.0   0.00093   0.00271     282.9325  159.0973   11.8542   62.1371   41.9904 2461409.4   0.14808   0.58517
  101.1288   28.1513    4.7936   68.5120   41.6225 2461590.2   0.00212   0.00444     281.1321  158.2089   13.2838   62.2756   41.9514 2461772.9   0.19286   0.56815
  104.7993   30.9221    5.3791   68.7756   41.7011 2461594.0   0.00334   0.00685     284.7977  160.4538   12.4027   61.8908   42.1838 2461411.3   0.20914   0.60487
  103.3788   28.8858    7.5546   68.8392   41.6234 2461592.5   0.00299   0.00993     283.3810  159.4511   11.2060   62.1354   41.9182 2461409.9   0.12252   0.57770
  101.4911   28.3194    6.2301   68.7267   41.8022 2461590.5   0.00002   0.00010     281.4888  157.9023   12.5617   62.8088   42.5715 2461773.3   0.15196   0.55657
  104.3036   30.2687    6.2532   68.8194   41.6967 2461593.5   0.00239   0.00573     284.3085  160.0992   11.9570   62.0777   42.1774 2461410.8   0.17598   0.59438
  100.4901   27.3383    6.5011   68.6014   41.6888 2461589.5   0.00196   0.00569     280.4900  157.5691   12.3785   62.7895   42.1995 2461772.3   0.13320   0.54458


==> 2016 Segon et al A&A paper/new plots/C1964N1Ikeyaids/BIN-tout/EARTHRAD-Q2000-2100.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit         Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-c
  100.1137   27.4504    5.0153   68.4457   41.6297 2465972.2 0.26369E-02 0.59280E-02     280.1157  157.6051   13.3200   62.5667   42.0051 2466155.0 0.17621E+00 0.54712E+00
  102.6974   29.0653    6.4872   68.6769   41.6482 2465974.9 0.31298E-04 0.13636E-03     282.7009  159.3061   12.0089   62.3634   42.0348 2465792.3 0.15419E+00 0.56798E+00
  100.5523   27.5311    5.6587   68.5552   41.6569 2465972.6 0.30620E-02 0.75531E-02     280.5539  157.6993   12.8695   62.5821   42.0867 2466155.4 0.16023E+00 0.55550E+00
   99.0173   26.2516    5.9773   68.5222   41.6922 2465971.0 0.15014E-02 0.41817E-02     279.0150  156.4600   12.9210   62.9280   42.2174 2466153.9 0.13442E+00 0.52946E+00
  102.9263   28.7911    6.6567   68.7942   41.6432 2465975.1 0.90742E-03 0.27072E-02     282.9251  159.0948   11.8553   62.1390   41.9903 2465792.5 0.14807E+00 0.58517E+00
  101.1244   28.1493    4.7926   68.5115   41.6226 2465973.2 0.21425E-02 0.44450E-02     281.1247  158.2064   13.2849   62.2775   41.9513 2466156.0 0.19284E+00 0.56815E+00
  104.7949   30.9202    5.3781   68.7752   41.7012 2465977.1 0.33146E-02 0.68499E-02     284.8004  160.4552   12.4025   61.8896   42.1837 2465794.3 0.20912E+00 0.60487E+00
  101.4866   28.3175    6.2291   68.7262   41.8023 2465973.6 0.49782E-04 0.91107E-04     281.4916  157.9036   12.5615   62.8075   42.5714 2466156.3 0.15194E+00 0.55657E+00
  104.3087   30.2705    6.2536   68.8203   41.6968 2465976.6 0.23610E-02 0.57212E-02     284.3112  160.1005   11.9568   62.0764   42.1773 2465793.9 0.17596E+00 0.59438E+00
  100.4856   27.3363    6.5001   68.6009   41.6890 2465972.6 0.19845E-02 0.56918E-02     280.4826  157.5666   12.3796   62.7913   42.1993 2466155.4 0.13319E+00 0.54458E+00


==> 2016 Segon et al A&A paper/new plots/C1964N1Ikeyaids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           11 meteoroids of shower:  C1964N1Ikeyaids
# ejected in 1170 153 1572 1964 280 309 522 668 742 m1287 m1288 m1289 m1310 m1695 m1696 m1708 m177 m197 m2067 m2070 m2458 m2914 m483 m512 m542 m63 m88 m880 m881 m882 m885 m89 m924
# for year 2050
# in the vicinity of the trajectory of planet Earth
# at less than      0.014324932 au
# of the point located at (heliocentric, J2000, ua):   0.1464 -1.0060  0.0001
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   9.573843e+01  9.917377e-01  1.705012e+02  2.814894e+02  3.034122e+02  3.952279e+00  3.576263e-02  1.051752e-03  3.422861e+05  2.461552e+06  1.016824e+00  28.319   6.230  68.677
# standard deviations: 
#   8.759156e+01  3.694166e-03  1.537192e+00  1.847271e+00  1.919022e+00  6.828977e-01  1.566356e-02  4.643240e-04  3.014968e+09  5.108147e+03  7.614997e-03   1.346   0.797   0.140
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
  601621  8.490644e+01  9.907694e-01  1.689049e+02  2.801166e+02  3.018654e+02  4.337376e+00  4.414001e-02  1.259192e-03  2.858976e+05  2.465941e+06  1.024667e+00  27.452  1 49 48.58   5.02  68.45
  607030  9.573843e+01  9.917377e-01  1.705012e+02  2.826971e+02  3.036753e+02  3.952279e+00  3.576263e-02  1.051752e-03  3.422861e+05  2.467401e+06  1.016824e+00  29.067  1 56 16.13   6.49  68.68
 1056126  9.222913e+01  9.914545e-01  1.700027e+02  2.805497e+02  3.022477e+02  4.139297e+00  3.894152e-02  1.112716e-03  3.235326e+05  2.459363e+06  1.026671e+00  27.529  1 50  7.06   5.66  68.55
 1059092  1.301703e+02  9.940649e-01  1.713675e+02  2.790195e+02  3.006749e+02  3.561645e+00  2.341858e-02  6.636254e-04  5.424747e+05  2.465939e+06  1.022505e+00  26.253  1 45  0.84   5.98  68.52
 1354662  8.232961e+01  9.903011e-01  1.710216e+02  2.829281e+02  3.050328e+02  4.162703e+00  4.399935e-02  1.319294e-03  2.728732e+05  2.467767e+06  1.013592e+00  28.793  1 55 10.32   6.66  68.79
 2007655  7.953656e+01  9.900190e-01  1.681141e+02  2.811283e+02  3.034122e+02  4.367920e+00  4.778368e-02  1.388890e-03  2.591997e+05  2.461551e+06  1.022560e+00  28.151  1 52 36.31   4.79  68.51
 2057604  1.463275e+02  9.944959e-01  1.674841e+02  2.847958e+02  3.066354e+02  3.025115e+00  1.804800e-02  5.567988e-04  6.465531e+05  2.457177e+06  1.008182e+00  30.922  2  3 41.30   5.38  68.78
 2109596  7.736214e+01  9.897671e-01  1.725292e+02  2.833795e+02  3.050732e+02  4.269592e+00  4.760031e-02  1.447941e-03  2.486288e+05  2.453527e+06  1.004139e+00  28.886  1 55 32.59   7.55  68.84
 2153449  3.661254e+02  1.002137e+00  1.705039e+02  2.814894e+02  3.026492e+02  2.761560e+00  5.526760e-03  1.406836e-04  1.000000e+10  2.461552e+06  1.016769e+00  28.319  1 53 16.66   6.23  68.73
 2704088  2.249676e+02  9.964398e-01  1.693927e+02  2.843070e+02  3.058797e+02  2.472308e+00  9.566322e-03  2.918774e-04  1.233394e+06  2.458645e+06  1.009587e+00  30.269  2  1  4.49   6.25  68.82
 3209778  1.481152e+02  9.947258e-01  1.715945e+02  2.804864e+02  3.016209e+02  3.293783e+00  1.917644e-02  5.465886e-04  6.586306e+05  2.469588e+06  1.024578e+00  27.338  1 49 21.19   6.50  68.60


==> 2016 Segon et al A&A paper/new plots/C1964N1Ikeyaids/BIN-tout/ElemEarth2000-2100.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           10 meteoroids of shower:  C1964N1Ikeyaids
# ejected in 1170 153 1572 1964 280 309 522 668 742 m1287 m1288 m1289 m1310 m1695 m1696 m1708 m177 m197 m2067 m2070 m2458 m2914 m483 m512 m542 m63 m88 m880 m881 m882 m885 m89 m924
# for year 2100
# in the vicinity of the trajectory of planet Earth
# at less than      0.010751925 au
# of the point located at (heliocentric, J2000, ua):   0.1464 -1.0060  0.0002
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   1.301703e+02  9.940649e-01  1.705012e+02  2.814894e+02  3.034122e+02  3.952279e+00  3.576263e-02  1.051752e-03  5.424747e+05  2.465939e+06  1.022505e+00  28.317   6.229  68.677
# standard deviations: 
#   8.978886e+01  3.697027e-03  1.386096e+00  1.877218e+00  1.948998e+00  6.883843e-01  1.537145e-02  4.487452e-04  3.162117e+09  4.354556e+03  6.582324e-03   1.411   0.655   0.133
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
  601621  8.490644e+01  9.907694e-01  1.689049e+02  2.801166e+02  3.018654e+02  4.337376e+00  4.414001e-02  1.259192e-03  2.858976e+05  2.465941e+06  1.024667e+00  27.450  1 49 48.10   5.02  68.45
  607030  9.573843e+01  9.917377e-01  1.705012e+02  2.826971e+02  3.036753e+02  3.952279e+00  3.576263e-02  1.051752e-03  3.422861e+05  2.467401e+06  1.016824e+00  29.065  1 56 15.67   6.49  68.68
 1056126  9.222913e+01  9.914545e-01  1.700027e+02  2.805497e+02  3.022477e+02  4.139297e+00  3.894152e-02  1.112716e-03  3.235326e+05  2.459363e+06  1.026671e+00  27.531  1 50  7.46   5.66  68.56
 1059092  1.301703e+02  9.940649e-01  1.713675e+02  2.790195e+02  3.006749e+02  3.561645e+00  2.341858e-02  6.636254e-04  5.424747e+05  2.465939e+06  1.022505e+00  26.252  1 45  0.38   5.98  68.52
 1354662  8.232961e+01  9.903011e-01  1.710216e+02  2.829281e+02  3.050328e+02  4.162703e+00  4.399935e-02  1.319294e-03  2.728732e+05  2.467767e+06  1.013592e+00  28.791  1 55  9.86   6.66  68.79
 2007655  7.953656e+01  9.900190e-01  1.681141e+02  2.811283e+02  3.034122e+02  4.367920e+00  4.778368e-02  1.388890e-03  2.591997e+05  2.461551e+06  1.022560e+00  28.149  1 52 35.83   4.79  68.51
 2057604  1.463275e+02  9.944959e-01  1.674841e+02  2.847958e+02  3.066354e+02  3.025115e+00  1.804800e-02  5.567988e-04  6.465531e+05  2.457177e+06  1.008182e+00  30.920  2  3 40.85   5.38  68.78
 2153449  3.661254e+02  1.002137e+00  1.705039e+02  2.814894e+02  3.026492e+02  2.761560e+00  5.526760e-03  1.406836e-04  1.000000e+10  2.461552e+06  1.016769e+00  28.317  1 53 16.20   6.23  68.73
 2704088  2.249676e+02  9.964398e-01  1.693927e+02  2.843070e+02  3.058797e+02  2.472308e+00  9.566322e-03  2.918774e-04  1.233394e+06  2.458645e+06  1.009587e+00  30.270  2  1  4.92   6.25  68.82
 3209778  1.481152e+02  9.947258e-01  1.715945e+02  2.804864e+02  3.016209e+02  3.293783e+00  1.917644e-02  5.465886e-04  6.586306e+05  2.469588e+06  1.024578e+00  27.336  1 49 20.71   6.50  68.60


==> 2016 Segon et al A&A paper/post_review_changes_1.txt <==
- Affiliations: Replaced Faculty of electrical engineering Osijek with Dept. of Earth Sciences at UWO, added Dept. of Physics and Astronomy at UWO for Denis Vida

TABLES
------

- Table 1
    - caption, "resulting D_SH is of 0.16" to "resulting D_SH is 0.16", removed "of"
    - added units of measurement in the header
    - added the references in the proper format
    - added "0" for D_SH of the comet with itself

- Table 2
    - caption "Batters's" to "Batters'", removed "s"
    - added units of measurement in the header
    - added the references in the proper format
    - last entry, first column, changed to "2001 W2 Batters \\meteoroids, this work"

- Table 3
    - added units of measurement in the header
    - added "0" for D_SH of the comet with itself
    - added the references in the proper format

- Table 4
    - added units of measurement in the header
    - added the references in the proper format
    - added the ... elipsis in omitted data
    - "meteoroids from \\ 1964 N1 Ikeya, this work" to "1964 N1 Ikeya \\meteoroids, this work"

- Table 5
    - added units of measurement in the header

- Table 6
    - added "0" for D_SH of the asteroid with itself
    - added units of measurement in the header
    - added the references in the proper format

- Table 7
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

- Table 8
    - added units of measurement in the header
    - added "0" for D_SH of the asteroid with itself
    - added the references in the proper format
    - caption: "Kappa" to "kappa"

- Table 9
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - caption: "Kappa" to "kappa"  
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

- Table 10
    - added units of measurement in the header

- Table 11
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

- Table 12
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - caption: "Psi" to "psi"
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

FIGURES
-------
- replaced all figures with newly genereted ones

- Figure 1
    - caption "over 50 years" to "over the years 2000 to 2050"
    - added "Batters" to the caption

- Figure 2
    - added "Batters" to the caption
    - added to caption: "The range of solar longitudes for modelled radiants is from 113.0\degr to 113.9\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 4
    - "Arietidsis" to "Arietids"
    - added to caption: "The range of solar longitudes for modelled radiants is from 99.0\degr to 104.8\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 5
    - caption "Alpha" to "alpha"
    - changed the caption to: "Radiant positions of observed \textbf{alpha Cepheids} and predicted meteors from  255P/Levy. The range of solar longitudes for modelled radiants is from 250\degr to 280\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 9
    - added to caption: "The range of solar longitudes for modelled radiants is from 231.1\degr to 262.8\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 11
    - added to caption: "The range of solar longitudes for modelled radiants is from 177.0\degr to 177.7\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 13
    - added to caption: "The range of solar longitudes for modelled radiants is from 230.3\degr to 234.6\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 15
    - added to caption: "The range of solar longitudes for modelled radiants is from 355.1\degr to 17.7\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 17
    - added to caption: "The range of solar longitudes for modelled radiants is from 54.1\degr to 54.5\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."




SECTIONS
--------

- Section 2
    - added a sentace "Mean orbital elements where computed by a simple averaging procedure."
    - "has also be investigated" to "has also been investigated"
    - added spaces in asteroid names
    - paragraph 2: the beginning of the paragraph: "Next, the literature was scoured for similar", a comma was added after "Next"
    - paragraph 2: "video data bases, to determine the validity", removed the space from "data bases"
    - replaced the last paragraph completely with: "The dynamical analysis for each object was performed as follows. First, the nominal orbit of the body was retrieved from the JPL HORIZONS ephemeris\footnote{\label{horizonsJPL}\url{http://horizons.jpl.nasa.gov}} for the current time period as well as for each perihelion passage for the past few centuries (typically two to five hundred years). Assuming the object presented cometary-like activity in the past, the meteoroid stream ejection and evolution was simulated and propagated following \citet{vaubaillon2005new}. In details, the method considers the ejection of meteoroids when the comet is within 3 AU from the Sun. The ejection velocity is computed following \citet{crifo1997dependence}. The ejection velocities typically ranges from 0 to \textasciitilde100 m/s. Then the evolution of the meteoroids in the Solar System is propagated using numerical simulations. The gravitation of all the planets as well as non-gravitational forces (radiation pressure, solar wind and Poynting-Robertson effect) are taken into account. More details can be found in \citet{vaubaillon2005new}. When the parent body possessed a long orbital period, the stream was propagated starting from a more distant period in the past of a few thousand years. The intersection of the stream and the Earth was accumulated over 50 to 100 years, following the method by \citet{jenniskens2008minor}. Such a method provides a general view of the location of the meteoroid stream and statistically meaningful results. For each meteoroid that is considered as intersecting the Earth, the radiant was computed following the \citet{neslusan1998computer} method (the software was kindly provided by those authors). Finally, the size distribution of particles intercepting the Earth was not considered in this paper, nor was the size of modeled particles compared to the size of observed particles. The size distribution comparison will be a topic a of future paper."

- Section 3
    - added spaces between values and units for km/s
    - added ", 35 orbits" to indicate the numer of orbits used
    - "3000BC" to "3000 BC"
    - "performed by following" to "performed following"

- Section 4
    - "July Xi Arietids" to "July xi Arietids"
    - "5000BC" to "5000 BC"
    - "before present" to "before the present", added "the"

- Section 5
    - title "Alpha Cepheids" to "alpha Cepheids"
    - throughout the section: "Alpha Cepheids" to "alpha Cepheids"
    - "December Phi Cassiopeiids" to "December phi Cassiopeiids"
    - added spaces between values and units for km/s

- Section 6
    - added spaces between values and units for km/s
    - added spaces for "D_SH = 0.10"
    - addes spaces in "800AD" and "2100AD"

- Section 7
    - title: "Kappa" to "kappa"
    - corrected the reference for KCE to Segon et al. 2015
    - throughout the section: "Kappa Cepheids" to "kappa Cepheids"
    - added spaces between values and units for km/s
    - spaces in "1804AD" and "2020AD"

- Section 8
    - corrected the reference to Segon et al. 2015
    - added spaces between values and units for km/s
    - spaces in "3000BC up to 1500AD"
    - added the sentence "The asteroid 2009 WN25 has a Tisserand parameter for Jupiter of T$_{j}$ = 1.96."\
    - changed "of the University of Wastern Ontario" to "at the University..."
    - "private communication" to "private correspondence"
    - added "A recently published paper \citep{micheli2016evidence} suggests that asteroid 2009 WN25 may be a parent body of the NID shower as well, so additional analysis with more observations will be needed to reveal the true nature of this shower complex."

- Section 9
    - title: "Psi" to "psi", uppercased first letter of "asteroid"
    - corrected the reference to Segon et al. 2015
    - throughout the section: "Psi Draconids" to "psi Draconids"
    - added spaces between values and units for km/s
    - "3000BC to 2100AD", added spaces
    - added: "The plots of  modeled and observed radiant positions are shown in Figure 15, while locations of the nodes of the modeled particles released by 2008 GV are shown in Figure 14."
    - added: "On the other hand"
    - deleted: "as shown in Figures 14 and 15.", added on its spot: "but no significant activity has been detected in CMN observations. However, "; removed "also" in the next sentence
    - after "Peter Brown" slight changes to: "at the University of Western Ontario (private correspondence),"

- Section 10
    - title: uppercased first letter of "asteroid"
    - corrected the reference to Segon et al. 2015
    - throughout the section: "May Iota Draconids" to "May iota Draconids"
    - added spaces between values and units for km/s
    - "Phi Bootids" to "phi Bootids"
    - "the resulting D_SH from MID is of 0.18", "of" deleted
    - "1800AD through 2100AD", added spaces
    - added the sentence "The asteroid 2006 GY2 has a Tisserand parameter for Jupiter of T_j = 3.70."
    - "Given the distance from the observed radiant (about 23° in R.A.)" to "Given the angular distance of 15.6\degr from the observed radiant"
    - "2002 KK3, having a D_SH=0.18" to "2002 KK3, having a D_SH = 0.18", added spaces around the equal sign
    - "three more distant bodies at D_SH=0.20" to "three more distant bodies at D_SH = 0.20", added spaces around the equal sign

- Section 11
    - title: added a space to "gammaAquilids" and and uppercased first letters of other words
    - "Gamma Aquilids" to "gamma Aquilids"
    - space in "3000BC"
    - "Zeta1 Cancrids" to "zeta1 Cancrids"
    - added spaces in asteroid names

- Section 12 (discussion)
    - "D_H=0.057, D_D=0.039" to "D_H = 0.057, D_D = 0.039", added spaces
    - "to defer to" to "to refer to"

- Section 12 (conclusion)
    - "JXA July Xi Arietids" to "JXA July xi Arietids"
    - "Alpha Cepheids" to "alpha Cepheids"
    - "Kappa Cepheids" to "kappa Cepheids"
    - "Psi Draconids" to "psi Draconids"
    - "May Iota Draconids" to "May iota Draconids"
    - "Jupiter family" to "Jupiter-family"


REFERENCES
----------
- added "Micheli et at. 2016" to references

==> ACP-255P.txt <==
ACP
296,1	69,1
297,7	61,9
297,8	64,2
301,0	58,5
302,1	65,1
304,6	68,8
306,5	67,6
307,1	69,2
307,2	59,7
307,4	55,0
308,5	71,0
309,0	63,0
310,3	72,6
311,1	60,0
311,2	69,5
312,2	61,3
312,4	68,3
312,9	67,9
315,5	60,9
316,2	60,6
318,2	68,4
318,7	58,4
320,0	66,9
320,4	50,8
321,1	67,8
321,3	65,5
322,3	48,7
323,9	57,9
324,5	56,0
324,7	65,4
325,1	72,6
325,7	60,4
325,8	64,8
326,4	66,9
330,1	61,6
331,3	67,6
334,3	65,7
338,8	67,3
342,0	59,0
344,0	56,8
353,9	60,9

255P-ids
0,1	52,5
0,1	52,5
0,1	52,4
0,1	52,5
0,4	52,4
0,4	52,4
327,6	56,4
327,7	56,4
327,7	56,4
327,8	56,4
327,8	56,4
327,8	56,4
327,9	56,4
328,0	56,4
328,0	56,4
328,0	56,4
328,1	56,5
328,1	56,5
328,1	56,6
328,2	56,5
328,3	56,6
328,4	56,7
328,4	56,5
328,5	56,7
328,5	56,7
328,6	56,5
328,6	56,6
328,6	56,5
328,6	56,5
328,7	56,9
328,8	57,0
328,8	57,2
328,8	57,0
328,8	56,6
328,9	57,1
328,9	57,3
328,9	56,6
328,9	57,1
329,1	57,3
329,2	57,0
329,2	57,2
329,2	56,9
329,2	57,0
329,3	57,3
329,3	57,2
329,7	57,0
330,6	56,0
334,8	57,6
335,1	57,6
335,2	57,7
335,2	57,6
335,4	57,5
336,7	56,5
337,1	56,4
337,1	56,4
337,2	56,4
337,3	56,4
337,3	56,4
337,3	56,4
337,3	56,4
337,4	56,4
337,5	56,4
337,5	56,4
337,5	56,3
337,5	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,3
337,6	56,4
337,6	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,7	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,3
337,8	56,2
337,8	56,3
337,8	56,3
337,8	56,3
337,9	56,3
337,9	56,3
337,9	56,3
338,3	56,9
339,6	56,7
339,7	56,7
342,2	56,9
342,4	56,8
343,8	56,3
344,3	56,2
345,1	55,5
345,2	55,5
345,3	55,5
345,4	55,6
345,4	55,5
345,7	55,2
345,7	55,2
345,7	55,3
345,8	55,3
345,9	56,0
346,0	55,0
346,0	55,0
346,5	55,7
351,5	54,7
353,9	54,2
354,1	54,0
354,2	53,9
354,2	53,9
354,2	54,0
354,2	53,9
354,3	53,9
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,3	53,8
354,4	53,9
354,4	53,8
354,4	53,8
354,4	53,8
354,7	55,3
357,0	51,6
359,5	52,8
359,5	52,8
359,6	52,8
359,7	52,8
359,8	52,7
359,8	52,7
359,9	52,6
359,9	52,6
360,0	52,6



==> native-names.txt <==
Damir Šegon
Jérémie Vaubaillon
Peter S. Gural
Denis Vida
Željko Andreiæ
Korado Korleviæ
Ivica Skokiæ

==> new plots/2001XQids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
   66.9746   12.8727  -21.9948   18.8418   17.8695 2461554.4   0.08806   0.80174     246.9778  305.0198   66.3021   20.0226   39.2612 2461374.1   0.00076   0.00076
   70.0532   12.2044  -21.9278   18.5178   17.1346 2461557.6   0.07101   0.81145     250.0482  303.8616   65.5913   19.8710   39.3585 2461377.1   0.00024   0.00023
   70.2797    7.8469  -25.8956   18.2689   16.6280 2461192.6   0.05226   0.81095     250.2712  296.4139   65.5507   20.5558   39.2685 2461377.3   0.00007   0.00006
   71.1135   12.4765  -21.2954   18.2572   17.0286 2461193.5   0.06613   0.81263     251.1129  305.8630   64.7944   19.3816   39.3666 2461378.2   0.00014   0.00015
   71.6214   12.5958  -21.7874   18.3195   16.9907 2461194.0   0.06570   0.81184     251.6200  304.0828   65.3896   19.6931   39.3513 2461378.7   0.00003   0.00002
   67.9628   11.8703  -23.8565   18.9024   17.5441 2461555.4   0.08204   0.80250     247.9604  299.3571   67.3502   20.8233   39.2322 2461375.0   0.00080   0.00079
   69.0657   13.4533  -22.2020   19.1509   17.5056 2461556.6   0.08502   0.80848     249.0649  300.7660   67.5804   20.8555   39.3455 2461376.1   0.00019   0.00018
   69.0849   15.2358  -20.9524   19.0366   17.9273 2461556.6   0.09162   0.80209     249.0852  304.9474   67.2970   20.2631   39.2908 2461376.2   0.00064   0.00063
   69.4493   13.1075  -20.6658   18.4656   17.3980 2461557.0   0.07535   0.80969     249.4399  307.5909   64.8762   19.3222   39.3586 2461376.5   0.00028   0.00028
   71.2094   11.4301  -21.0058   18.0500   16.7993 2461193.6   0.06001   0.81598     251.2143  307.3189   63.5916   18.9438   39.4125 2461378.3   0.00026   0.00026
   69.2575    9.4489  -24.7144   18.5702   16.8869 2461556.8   0.06407   0.81111     249.2575  297.8418   66.1801   20.6657   39.3021 2461376.3   0.00003   0.00004
   72.6368   12.6029  -18.9799   17.7493   16.7547 2461195.1   0.05664   0.81863     252.6446  312.3328   61.9545   18.0004   39.4547 2461379.7   0.00054   0.00055
   68.0299   13.1007  -19.7629   18.3882   17.6610 2461555.5   0.07849   0.80791     248.0313  311.0195   63.6800   18.7275   39.3513 2461375.1   0.00023   0.00022
   67.6750   13.9073  -19.8940   18.7674   17.8631 2461555.1   0.08630   0.80608     247.6767  309.5481   65.0184   19.3037   39.3553 2461374.8   0.00083   0.00083
   65.9669   18.1511  -15.7468   19.5554   19.2510 2461553.4   0.10987   0.79772     245.9651  319.0899   64.3537   18.6429   39.4004 2461373.1   0.00074   0.00074
   66.6291   16.5020  -18.0556   19.3517   18.6564 2461554.1   0.10365   0.80081     246.6233  313.1470   65.6984   19.3551   39.3681 2461373.7   0.00077   0.00076
   68.0971   15.9819  -17.3329   18.8083   18.2070 2461555.6   0.08973   0.80602     248.0921  315.3354   63.7954   18.5205   39.4045 2461375.2   0.00051   0.00050
   66.9074   13.9906  -20.8595   19.1147   18.0444 2461554.3   0.09395   0.80334     246.9069  306.5397   66.5230   20.0556   39.3202 2461374.0   0.00070   0.00069
   69.1712   13.7320  -19.5794   18.4896   17.5337 2461556.7   0.07769   0.81045     249.1764  310.1737   64.2755   18.9683   39.3886 2461376.2   0.00007   0.00006
   67.4064   14.5262  -20.7744   18.9159   18.1275 2461554.9   0.09318   0.79999     247.4133  307.5082   66.3431   19.7915   39.2643 2461374.5   0.00043   0.00042
   68.2601   14.3489  -20.3759   18.8162   17.8752 2461555.8   0.08753   0.80462     248.2643  307.9099   65.8488   19.6230   39.3219 2461375.3   0.00035   0.00034
   72.3399   12.3997  -21.1835   18.1991   16.7882 2461194.8   0.06105   0.81556     252.3402  305.4872   64.6732   19.3832   39.4072 2461379.4   0.00015   0.00014
   66.9842   15.5410  -19.2030   19.2462   18.3495 2461554.4   0.09922   0.80251     246.9778  310.1850   66.1491   19.6788   39.3556 2461374.1   0.00083   0.00082
   68.0203   17.0967  -15.8793   18.8754   18.4873 2461555.5   0.09244   0.80460     248.0211  318.7716   62.9482   18.0703   39.4247 2461375.1   0.00075   0.00075
   66.1300   16.4859  -19.2401   19.7285   18.7736 2461553.5   0.11185   0.79834     246.1271  309.3067   67.5221   20.2637   39.3390 2461373.2   0.00095   0.00095
   64.4306   15.9400  -20.2434   19.9410   19.0738 2461551.8   0.12054   0.79293     244.4367  307.9012   68.2591   20.6697   39.2685 2461371.6   0.00078   0.00077
   64.9203   14.3131  -18.4922   19.1046   18.5010 2461552.3   0.09773   0.80316     244.9123  313.7616   64.0725   18.9083   39.3746 2461372.0   0.00070   0.00070
   69.8040   14.2427  -19.5529   18.5639   17.5082 2461557.4   0.07830   0.81073     249.8049  309.4988   64.7881   19.1590   39.3961 2461376.9   0.00013   0.00012
   69.8232   13.3304  -20.1498   18.4246   17.3484 2461557.4   0.07403   0.81160     249.8251  308.6265   64.5193   19.1359   39.3859 2461376.9   0.00006   0.00007
   69.7944   14.2348  -19.5428   18.5687   17.5058 2461557.4   0.07832   0.81067     249.7947  309.4903   64.7804   19.1607   39.3979 2461376.9   0.00029   0.00029
   69.8040   12.2042  -20.8128   18.2625   17.1687 2461557.4   0.06913   0.81226     249.8049  307.7909   64.1342   19.0815   39.3770 2461376.9   0.00015   0.00015
   69.8040   14.5213  -19.2764   18.6068   17.5512 2461557.4   0.07931   0.81105     249.8049  309.9596   64.7824   19.1319   39.4057 2461376.9   0.00005   0.00006
   66.2932   14.8033  -20.9639   19.5491   18.3463 2461553.7   0.10439   0.80041     246.2992  305.0866   67.8171   20.6570   39.3120 2461373.4   0.00101   0.00100
   70.1839   15.4066  -19.1266   18.5642   17.7169 2461192.5   0.08162   0.80732     250.1901  310.5059   65.0586   19.0763   39.3579 2461377.2   0.00004   0.00005
   67.8860   16.6799  -18.4418   19.2193   18.4308 2461555.4   0.09975   0.80223     247.8894  311.6427   66.1296   19.4947   39.3572 2461375.0   0.00018   0.00018
   71.2190    6.8290  -20.6478   17.0264   16.2093 2461193.6   0.03906   0.82223     251.2143  312.4791   58.2289   17.0357   39.4514 2461378.3   0.00024   0.00025
   67.8956   15.9653  -18.3771   18.9935   18.2602 2461555.4   0.09429   0.80359     247.8996  312.4511   65.2054   19.1420   39.3680 2461375.0   0.00075   0.00075
   67.7613   16.6390  -17.7223   19.0892   18.4422 2461555.2   0.09724   0.80265     247.7577  313.9325   65.0973   19.0226   39.3760 2461374.8   0.00068   0.00067
   65.2660   17.7715  -13.0074   18.8858   19.4094 2461552.6   0.09598   0.79578     245.2666  327.1883   58.7346   16.5953   39.3902 2461372.4   0.00101   0.00102
   70.6535   11.7626  -20.7971   18.0822   16.9546 2461193.0   0.06323   0.81450     250.6565  308.0370   63.5989   18.8792   39.3953 2461377.7   0.00002   0.00002
   69.9574   11.4229  -20.9894   18.0234   17.0459 2461557.5   0.06410   0.81240     249.9569  308.3674   63.3535   18.7672   39.3658 2461377.0   0.00031   0.00030
   70.1395   12.8753  -20.4500   18.3128   17.2256 2461557.7   0.07065   0.81187     250.1394  308.1916   64.3302   19.0923   39.3814 2461377.2   0.00023   0.00023
   63.6621   13.5529  -23.2503   20.2440   18.6676 2461551.0   0.11977   0.79486     243.6576  298.7776   70.0198   22.1090   39.2385 2461370.8   0.00119   0.00119
   69.5356   14.4048  -19.6768   18.7197   17.5744 2461557.1   0.08132   0.81068     249.5312  308.7051   65.2790   19.4054   39.3996 2461376.6   0.00005   0.00005
   70.5577   12.9731  -20.1061   18.4661   17.0777 2461192.9   0.06997   0.81622     250.5551  307.7754   64.5029   19.2637   39.4502 2461377.6   0.00010   0.00009
   70.5289   13.4637  -19.8381   18.3793   17.2236 2461192.9   0.07149   0.81375     250.5348  308.9725   64.3233   19.0475   39.4153 2461377.6   0.00014   0.00015
   70.4331   13.4955  -19.7952   18.3917   17.2444 2461192.8   0.07202   0.81330     250.4334  309.0983   64.3212   19.0415   39.4155 2461377.5   0.00021   0.00020
   70.5002   13.0027  -20.2577   18.2788   17.1801 2461192.8   0.06953   0.81237     250.5044  308.5337   64.2143   19.0215   39.3923 2461377.6   0.00045   0.00045
   70.5098   12.8474  -20.2850   18.2793   17.1394 2461192.8   0.06882   0.81322     250.5044  308.4207   64.1566   19.0272   39.4008 2461377.6   0.00031   0.00030
   70.5385   13.1315  -20.1160   18.3166   17.1798 2461192.9   0.07018   0.81343     250.5348  308.6270   64.2473   19.0380   39.4035 2461377.6   0.00007   0.00008
   70.5577   12.8674  -20.2931   18.2778   17.1361 2461192.9   0.06874   0.81324     250.5551  308.3748   64.1755   19.0336   39.4003 2461377.6   0.00027   0.00026
   70.4619   13.4264  -19.9224   18.3574   17.2429 2461192.8   0.07160   0.81287     250.4537  308.9784   64.3209   19.0338   39.4039 2461377.5   0.00008   0.00008
   70.3852   12.8731  -20.2843   18.2824   17.1706 2461192.7   0.06938   0.81313     250.3828  308.5121   64.1603   19.0187   39.3955 2461377.4   0.00003   0.00004
   70.5769   13.0776  -20.1752   18.3033   17.1677 2461192.9   0.06983   0.81351     250.5754  308.5332   64.2474   19.0412   39.4013 2461377.6   0.00018   0.00019
   70.4810   13.4417  -19.9515   18.3609   17.2442 2461192.8   0.07166   0.81268     250.4740  308.8879   64.3640   19.0516   39.4023 2461377.5   0.00018   0.00017
   70.4810   13.5429  -20.0660   18.3898   17.2711 2461192.8   0.07242   0.81208     250.4841  308.5033   64.5711   19.1366   39.3938 2461377.5   0.00017   0.00016
   70.4714   13.4036  -19.7748   18.4017   17.2061 2461192.8   0.07151   0.81402     250.4639  309.0367   64.2872   19.0519   39.4268 2461377.5   0.00030   0.00029
   70.4714   13.3700  -19.8038   18.3950   17.2019 2461192.8   0.07139   0.81398     250.4740  308.9820   64.2746   19.0506   39.4256 2461377.5   0.00031   0.00030
   70.5673   13.3478  -19.9503   18.3439   17.2069 2461192.9   0.07085   0.81301     250.5653  308.8808   64.2905   19.0336   39.4083 2461377.6   0.00038   0.00037
   70.5194   12.5329  -20.8226   18.3364   17.0834 2461192.9   0.06838   0.81389     250.5247  306.8920   64.5673   19.2883   39.3965 2461377.6   0.00017   0.00018
   70.5098   13.0967  -20.1377   18.3158   17.1787 2461192.8   0.07022   0.81306     250.5044  308.6056   64.2444   19.0402   39.4031 2461377.6   0.00030   0.00029
   70.5577   13.3915  -19.9688   18.3507   17.2198 2461192.9   0.07112   0.81311     250.5551  308.8279   64.3425   19.0501   39.4052 2461377.6   0.00003   0.00003
   70.5289   12.9090  -20.6457   18.3735   17.1501 2461192.9   0.07000   0.81291     250.5247  307.1599   64.6985   19.2967   39.3925 2461377.6   0.00014   0.00013
   70.5481   13.4181  -20.0037   18.3280   17.2402 2461192.9   0.07119   0.81221     250.5450  308.8787   64.3259   19.0257   39.3950 2461377.6   0.00030   0.00029
   69.9190   14.1318  -19.5709   18.4996   17.4745 2461557.5   0.07700   0.81054     249.9164  309.6465   64.6140   19.0790   39.3921 2461377.0   0.00033   0.00033
   70.5385   12.1561  -21.3114   18.3737   17.0155 2461192.9   0.06742   0.81377     250.5348  305.5675   64.8501   19.4996   39.3940 2461377.6   0.00031   0.00030
   70.5385   13.4304  -18.3199   18.8511   16.9213 2461192.9   0.07152   0.82648     250.5450  309.6760   64.0577   19.2279   39.6338 2461377.6   0.00020   0.00021
   70.5673   12.6776  -20.5391   18.3459   17.0813 2461192.9   0.06856   0.81414     250.5653  307.4499   64.4453   19.2183   39.4115 2461377.6   0.00029   0.00028
   70.5385   11.5033  -21.2032   18.0782   16.9528 2461192.9   0.06296   0.81382     250.5450  307.2470   63.7697   18.9848   39.3778 2461377.6   0.00008   0.00008
   70.5385   12.6871  -20.3774   18.2545   17.1091 2461192.9   0.06801   0.81332     250.5348  308.3009   64.1025   19.0196   39.4004 2461377.6   0.00040   0.00039
   70.4427   11.9913  -20.8891   18.1532   17.0348 2461192.8   0.06538   0.81347     250.4436  307.6610   63.9179   19.0021   39.3826 2461377.5   0.00004   0.00005
   70.5577   12.2068  -20.7035   18.1852   17.0372 2461192.9   0.06587   0.81366     250.5551  307.8488   63.9678   19.0095   39.3933 2461377.6   0.00022   0.00022
   70.5194   13.2137  -20.0670   18.3230   17.1990 2461192.9   0.07057   0.81277     250.5247  308.7333   64.2624   19.0321   39.4026 2461377.6   0.00041   0.00040
   70.5673   13.3831  -19.9562   18.3462   17.2161 2461192.9   0.07099   0.81345     250.5653  308.8559   64.3138   19.0392   39.4058 2461377.6   0.00025   0.00025
   70.4331   13.6156  -19.8943   18.3893   17.2862 2461192.8   0.07265   0.81226     250.4334  308.9425   64.4606   19.0742   39.3994 2461377.5   0.00017   0.00016
   70.5673   12.7575  -20.5786   18.3186   17.1163 2461192.9   0.06880   0.81346     250.5653  307.5185   64.4466   19.1898   39.3966 2461377.6   0.00002   0.00001
   70.5673   11.9783  -20.8766   18.1486   17.0076 2461192.9   0.06487   0.81404     250.5653  307.6447   63.9183   19.0053   39.3879 2461377.6   0.00021   0.00022
   70.5577   12.4180  -20.5922   18.2091   17.0721 2461192.9   0.06678   0.81376     250.5551  308.0142   64.0429   19.0162   39.3930 2461377.6   0.00014   0.00015
   70.5481   12.8867  -20.3205   18.2648   17.1505 2461192.9   0.06883   0.81325     250.5450  308.4184   64.1847   19.0233   39.3939 2461377.6   0.00014   0.00015
   70.5865   11.8694  -20.9973   18.1116   17.0025 2461192.9   0.06427   0.81350     250.5855  307.5332   63.8684   18.9850   39.3779 2461377.6   0.00011   0.00012
   70.5289   11.9527  -20.9270   18.1362   17.0183 2461192.9   0.06488   0.81341     250.5247  307.6143   63.9053   18.9966   39.3813 2461377.6   0.00004   0.00003
   70.5769   12.4753  -20.6026   18.1945   17.0898 2461192.9   0.06691   0.81314     250.5754  308.0758   64.0516   19.0011   39.3858 2461377.6   0.00000   0.00001
   70.5385   11.8978  -20.9688   18.1289   17.0094 2461192.9   0.06462   0.81339     250.5348  307.5513   63.8973   18.9985   39.3806 2461377.6   0.00009   0.00008
   70.4523   13.6468  -17.7234   19.0529   16.8903 2461192.8   0.07282   0.83002     250.4537  310.0580   64.0686   19.3041   39.7023 2461377.5   0.00016   0.00016
   69.1520   15.2239  -18.9148   18.8203   17.8130 2461556.7   0.08576   0.80854     249.1460  310.5316   65.1843   19.2481   39.4016 2461376.2   0.00052   0.00052
   70.5577   12.0230  -20.9196   18.1283   17.0331 2461192.9   0.06505   0.81311     250.5653  307.6598   63.9204   18.9878   39.3767 2461377.6   0.00001   0.00000
   70.4619   12.8662  -20.3453   18.2558   17.1684 2461192.8   0.06904   0.81230     250.4639  308.4619   64.1573   19.0071   39.3883 2461377.5   0.00043   0.00042
   70.4619   12.6985  -20.4735   18.2293   17.1460 2461192.8   0.06830   0.81257     250.4537  308.3051   64.1209   19.0045   39.3839 2461377.5   0.00012   0.00012
   70.2031   11.9045  -21.1120   18.0973   17.1030 2461192.5   0.06586   0.81101     250.2002  307.6836   63.9038   18.9608   39.3507 2461377.3   0.00049   0.00049
   70.7877   12.3434  -20.3833   18.2020   16.9899 2461193.1   0.06536   0.81560     250.7884  308.2768   63.8417   18.9584   39.4195 2461377.8   0.00021   0.00022
   66.4372   15.3568  -20.2734   19.5356   18.4363 2461553.9   0.10519   0.80046     246.4410  306.8567   67.5144   20.4111   39.3258 2461373.5   0.00086   0.00086
   71.3723    7.6467  -23.5417   17.6516   16.3733 2461193.7   0.04478   0.81651     251.3664  303.9419   62.7093   18.9604   39.3635 2461378.4   0.00029   0.00028
   70.4619   11.7663  -22.3643   18.4876   16.9989 2461192.8   0.06779   0.81228     250.4639  302.6472   65.6532   19.9983   39.3609 2461377.5   0.00036   0.00036
   69.7561   13.8437  -19.8978   18.5600   17.4368 2461557.3   0.07704   0.81153     249.7542  308.6633   64.8568   19.2572   39.3962 2461376.8   0.00013   0.00014
   70.4810   12.1042  -21.0879   18.3055   17.0168 2461192.8   0.06677   0.81443     250.4841  306.4320   64.4885   19.3119   39.3970 2461377.5   0.00020   0.00021
   70.5002   13.3833  -19.8360   18.3827   17.2066 2461192.8   0.07129   0.81407     250.5044  308.9640   64.2869   19.0470   39.4208 2461377.6   0.00006   0.00007
   70.5577   12.0207  -20.9714   18.2739   16.9806 2461192.9   0.06583   0.81468     250.5551  306.7704   64.2924   19.2303   39.4065 2461377.6   0.00023   0.00022
   68.5575   16.1425  -19.2918   19.2024   18.1542 2461556.1   0.09617   0.80406     248.5582  308.7811   66.7093   19.8753   39.3631 2461375.6   0.00064   0.00064
   70.4714   14.3742  -18.6998   18.2285   17.4461 2461192.8   0.07309   0.81118     250.4740  312.4767   63.4215   18.4449   39.3944 2461377.5   0.00017   0.00018
   69.7465   13.1906  -21.0214   18.5726   17.3533 2461557.3   0.07580   0.80984     249.7440  306.0152   65.4747   19.6430   39.3611 2461376.8   0.00049   0.00048
   68.7301   15.3464  -18.6531   18.8018   17.9377 2461556.2   0.08729   0.80745     248.7305  311.6516   64.8868   19.0722   39.3892 2461375.8   0.00020   0.00019
   69.5260   15.6340  -18.0770   18.6207   17.8466 2461557.1   0.08343   0.80813     249.5312  313.1543   64.2288   18.7093   39.4006 2461376.6   0.00050   0.00049
   69.8136   13.4247  -20.2635   18.4645   17.3720 2461557.4   0.07489   0.81118     249.8150  308.2117   64.7486   19.2356   39.3797 2461376.9   0.00012   0.00012
   70.2222   10.5158  -22.6399   18.1980   16.8705 2461192.5   0.06178   0.81290     250.2205  303.7251   64.6130   19.5666   39.3505 2461377.3   0.00024   0.00024
   69.9382   13.6070  -20.1318   18.4419   17.3915 2461557.5   0.07495   0.81084     249.9366  308.5636   64.6956   19.1746   39.3759 2461377.0   0.00014   0.00015
   69.8999   13.4159  -20.2666   18.4343   17.3619 2461557.5   0.07440   0.81051     249.9062  308.2850   64.6901   19.2008   39.3766 2461377.0   0.00044   0.00044
   69.9190   12.9861  -20.5383   18.3543   17.2939 2461557.5   0.07228   0.81116     249.9164  308.0180   64.5285   19.1630   39.3689 2461377.0   0.00008   0.00009
   69.9382   12.9089  -20.5987   18.3412   17.2793 2461557.5   0.07187   0.81112     249.9366  307.9147   64.5090   19.1631   39.3674 2461377.0   0.00001   0.00002
   69.9286   14.4212  -19.5522   18.5714   17.5278 2461557.5   0.07866   0.80993     249.9265  309.3990   64.9047   19.1868   39.3895 2461377.0   0.00042   0.00041
   69.4205   14.0505  -20.0453   18.5914   17.5701 2461557.0   0.07968   0.80863     249.4197  308.5631   65.1028   19.3165   39.3647 2461376.5   0.00036   0.00035
   69.9190   13.2506  -20.3688   18.3921   17.3366 2461557.5   0.07347   0.81088     249.9265  308.2304   64.6010   19.1697   39.3718 2461377.0   0.00002   0.00001
   69.9190   13.3703  -20.2805   18.4105   17.3549 2461557.5   0.07399   0.81096     249.9265  308.3560   64.6296   19.1707   39.3741 2461377.0   0.00008   0.00009
   69.9190   13.3849  -20.2902   18.4084   17.3604 2461557.5   0.07406   0.81081     249.9265  308.3502   64.6396   19.1710   39.3719 2461377.0   0.00008   0.00009
   69.9190   12.8134  -20.6887   18.3338   17.2686 2461557.5   0.07160   0.81110     249.9265  307.7445   64.5143   19.1777   39.3652 2461377.0   0.00002   0.00003
   69.9957   13.0910  -20.5387   18.3944   17.2917 2461557.6   0.07271   0.81098     249.9975  307.7474   64.6741   19.2350   39.3734 2461377.1   0.00030   0.00030
   69.9190   14.2028  -19.7376   18.5277   17.4981 2461557.5   0.07776   0.81016     249.9265  309.1650   64.8566   19.1807   39.3818 2461377.0   0.00004   0.00003
   67.5887    9.6505  -24.4141   18.6654   17.1703 2461555.1   0.07182   0.80772     247.5956  299.3484   66.1985   20.5534   39.2817 2461374.7   0.00092   0.00091
   68.6150   13.1408  -20.9281   18.5612   17.5774 2461556.1   0.07955   0.80682     248.6088  307.2827   65.2012   19.4543   39.3264 2461375.7   0.00054   0.00053
   67.3104   13.0569  -22.4217   19.3088   17.7590 2461554.8   0.09158   0.80591     247.3019  301.1492   67.7249   20.9399   39.3223 2461374.4   0.00033   0.00032
   67.3296   11.6960  -23.3378   19.0970   17.5158 2461554.8   0.08444   0.80651     247.3323  299.8812   67.3000   20.9025   39.3059 2461374.4   0.00078   0.00078
   69.7465   10.1279  -23.6018   18.3706   16.9047 2461557.3   0.06343   0.81127     249.7440  301.0435   65.4127   20.0765   39.3223 2461376.8   0.00046   0.00045
   69.8903   12.1069  -21.0584   18.2683   17.1466 2461557.5   0.06874   0.81234     249.8860  307.1739   64.3130   19.1786   39.3698 2461376.9   0.00013   0.00014
   69.8807   13.9782  -19.8100   18.5326   17.4486 2461557.4   0.07713   0.81085     249.8860  308.9397   64.8115   19.2044   39.3921 2461376.9   0.00022   0.00021
   69.8999   13.3411  -20.2460   18.4254   17.3429 2461557.5   0.07397   0.81106     249.9062  308.3528   64.6164   19.1789   39.3813 2461377.0   0.00026   0.00026
   69.8903   12.7321  -20.6344   18.3530   17.2411 2461557.5   0.07135   0.81190     249.8860  307.7701   64.4728   19.1840   39.3779 2461376.9   0.00000   0.00000
   69.9094   13.6137  -20.0349   18.4728   17.3808 2461557.5   0.07514   0.81106     249.9062  308.6475   64.6915   19.1868   39.3887 2461377.0   0.00034   0.00033
   69.8999   13.6454  -20.0405   18.4855   17.3877 2461557.5   0.07540   0.81144     249.9062  308.5643   64.7330   19.2072   39.3887 2461377.0   0.00009   0.00010
   69.8999   12.8935  -20.5214   18.3743   17.2644 2461557.5   0.07202   0.81180     249.9062  307.9092   64.5041   19.1835   39.3805 2461377.0   0.00006   0.00005
   69.8999   13.3189  -20.2393   18.4383   17.3318 2461557.5   0.07391   0.81159     249.8961  308.3018   64.6306   19.1956   39.3860 2461377.0   0.00004   0.00004
   69.8903   14.2545  -19.6002   18.5761   17.4921 2461557.5   0.07818   0.81071     249.8961  309.2471   64.8719   19.2044   39.3980 2461377.0   0.00033   0.00032
   69.9382   14.2968  -19.6507   18.5974   17.4903 2461557.5   0.07837   0.81117     249.9366  309.0060   64.9921   19.2604   39.3978 2461377.0   0.00015   0.00016
   69.9190   14.4985  -19.4539   18.6117   17.5309 2461557.5   0.07913   0.81083     249.9265  309.4305   64.9520   19.2152   39.4003 2461377.0   0.00002   0.00001
   69.9094   13.9049  -19.8168   18.5165   17.4279 2461557.5   0.07663   0.81081     249.9062  308.9707   64.7500   19.1840   39.3940 2461377.0   0.00049   0.00049
   69.8999   13.0544  -20.4082   18.3906   17.2918 2461557.5   0.07269   0.81151     249.9062  308.1101   64.5294   19.1743   39.3814 2461377.0   0.00019   0.00018
   69.9190   10.8388  -21.8545   18.0944   16.9633 2461557.5   0.06301   0.81232     249.9164  306.1504   63.9137   19.1333   39.3557 2461377.0   0.00051   0.00051
   69.9286   14.4326  -19.4939   18.6014   17.5167 2461557.5   0.07879   0.81095     249.9265  309.3800   64.9339   19.2133   39.3999 2461377.0   0.00001   0.00002
   69.9861   14.6570  -19.0188   18.6589   17.5122 2461557.6   0.07916   0.81246     249.9873  310.1168   64.7714   19.1452   39.4334 2461377.0   0.00013   0.00012
   69.9670   12.3172  -20.9483   18.3108   17.1600 2461557.5   0.06943   0.81187     249.9671  307.1590   64.4333   19.2220   39.3763 2461377.0   0.00051   0.00051
   69.9190   13.3411  -20.2203   18.4334   17.3338 2461557.5   0.07390   0.81165     249.9265  308.3509   64.6179   19.1852   39.3859 2461377.0   0.00005   0.00006
   69.9861   13.5393  -20.1878   18.4911   17.3506 2461557.6   0.07485   0.81152     249.9873  308.1144   64.8266   19.2736   39.3897 2461377.0   0.00012   0.00011
   69.9382   14.0074  -19.7855   18.5359   17.4409 2461557.5   0.07699   0.81094     249.9366  308.9416   64.8224   19.2082   39.3946 2461377.0   0.00029   0.00028
   69.9286   12.5914  -20.7059   18.3244   17.2127 2461557.5   0.07053   0.81159     249.9265  307.6873   64.3952   19.1641   39.3770 2461377.0   0.00046   0.00045
   69.9765   13.5071  -20.1752   18.4791   17.3470 2461557.5   0.07466   0.81131     249.9772  308.2172   64.7774   19.2500   39.3900 2461377.0   0.00037   0.00037
   69.9382   14.5643  -19.4168   18.6121   17.5421 2461557.5   0.07931   0.81032     249.9366  309.5199   64.9554   19.2054   39.3987 2461377.0   0.00036   0.00036
   69.9382   11.7787  -21.2552   18.2111   17.0924 2461557.5   0.06723   0.81225     249.9366  306.9440   64.1790   19.1508   39.3658 2461377.0   0.00013   0.00013
   69.9382   13.9330  -19.8164   18.5183   17.4288 2461557.5   0.07663   0.81079     249.9366  308.9489   64.7739   19.1911   39.3937 2461377.0   0.00048   0.00048
   69.8807   14.3515  -19.6054   18.6025   17.5131 2461557.4   0.07882   0.81027     249.8758  309.1544   64.9851   19.2463   39.3960 2461376.9   0.00051   0.00051
   70.0053   14.2198  -19.6435   18.5758   17.4604 2461557.6   0.07763   0.81130     250.0076  309.0317   64.9037   19.2317   39.4014 2461377.1   0.00010   0.00009
   69.8615   14.2866  -19.6322   18.5727   17.5111 2461557.4   0.07846   0.81041     249.8657  309.2351   64.9020   19.2068   39.3914 2461376.9   0.00018   0.00017
   69.9382   13.6666  -20.0073   18.4699   17.3877 2461557.5   0.07522   0.81110     249.9366  308.7034   64.6881   19.1768   39.3873 2461377.0   0.00017   0.00017
   69.9382   13.5094  -20.1232   18.4467   17.3625 2461557.5   0.07454   0.81123     249.9366  308.5409   64.6586   19.1784   39.3848 2461377.0   0.00011   0.00010
   69.9478   14.0001  -19.7824   18.5191   17.4422 2461557.5   0.07680   0.81085     249.9468  309.0116   64.7733   19.1817   39.3916 2461377.0   0.00023   0.00022
   69.9382   12.5331  -20.7850   18.2960   17.2130 2461557.5   0.07018   0.81139     249.9366  307.6597   64.3708   19.1468   39.3691 2461377.0   0.00028   0.00027
   69.9094   10.9470  -21.8791   18.1236   16.9831 2461557.5   0.06368   0.81205     249.9062  305.9809   64.0548   19.1893   39.3533 2461377.0   0.00053   0.00053
   69.8615   13.2022  -20.3190   18.4070   17.3262 2461557.4   0.07347   0.81110     249.8657  308.2891   64.5611   19.1679   39.3800 2461376.9   0.00029   0.00029
   69.8807   12.7306  -20.6419   18.3484   17.2450 2461557.4   0.07137   0.81162     249.8758  307.7846   64.4655   19.1781   39.3760 2461376.9   0.00017   0.00017
   69.8999   13.8239  -19.9479   18.5373   17.4115 2461557.5   0.07637   0.81155     249.8961  308.5508   64.8612   19.2573   39.3943 2461377.0   0.00010   0.00011
   69.8903   12.8272  -20.5647   18.3649   17.2560 2461557.5   0.07177   0.81177     249.8961  307.8606   64.4852   19.1811   39.3794 2461377.0   0.00010   0.00009
   69.8903   13.7709  -19.9141   18.5016   17.4082 2461557.5   0.07593   0.81098     249.8961  308.8029   64.7272   19.1902   39.3925 2461377.0   0.00040   0.00040
   68.4712   11.7623  -21.6191   18.4298   17.3393 2461556.0   0.07393   0.80927     248.4771  306.1944   64.7659   19.4411   39.3375 2461375.6   0.00046   0.00045
   67.6462    9.9392  -24.3663   18.7863   17.1876 2461555.1   0.07361   0.80818     247.6463  298.7532   66.5552   20.7455   39.2925 2461374.7   0.00082   0.00082
   69.8328   11.2133  -21.0671   18.1185   16.9861 2461557.4   0.06419   0.81428     249.8353  307.7513   63.5157   18.9191   39.3923 2461376.9   0.00016   0.00015
   70.3181   12.1967  -20.6195   18.2769   17.0392 2461192.6   0.06705   0.81462     250.3219  307.7069   64.0733   19.0971   39.4134 2461377.4   0.00028   0.00027
   70.1551   15.1704  -17.3992   18.2368   17.6478 2461192.5   0.07558   0.81039     250.1496  315.6761   62.5325   17.9804   39.4139 2461377.2   0.00018   0.00017
   71.7076    8.6784  -21.2020   17.4175   16.3803 2461194.1   0.04527   0.81976     251.7113  309.5612   60.8675   17.9526   39.4271 2461378.7   0.00017   0.00018
   68.7205   15.2504  -16.7248   18.4790   17.8993 2461556.2   0.08059   0.81053     248.7203  317.1163   62.1165   17.8995   39.4481 2461375.8   0.00034   0.00034
   69.7656    7.2299  -24.0913   17.6958   16.5729 2461557.3   0.04860   0.81338     249.7643  303.4870   62.8706   19.0431   39.3136 2461376.8   0.00027   0.00027
   69.1904   14.1282  -19.2969   18.4800   17.6221 2461556.7   0.07891   0.80900     249.1865  310.9498   64.2007   18.8643   39.3783 2461376.3   0.00035   0.00034
   68.8356   12.3481  -21.1004   18.4027   17.3826 2461556.4   0.07434   0.80905     248.8419  307.2774   64.6235   19.2830   39.3428 2461375.9   0.00048   0.00047
   69.1041   15.4656  -14.9847   18.1574   17.8955 2461556.6   0.07469   0.81198     249.1054  321.6945   59.4730   16.8607   39.4719 2461376.2   0.00002   0.00003
   70.0245   12.9423  -20.4865   18.3363   17.2621 2461557.6   0.07153   0.81130     250.0178  308.1165   64.4341   19.1286   39.3752 2461377.1   0.00028   0.00027
   70.2606   13.7037  -18.8398   18.4161   17.2527 2461192.6   0.07216   0.81563     250.2611  311.1937   63.6148   18.7315   39.4680 2461377.3   0.00042   0.00041
   68.3752   12.5762  -21.3234   18.4937   17.5304 2461555.9   0.07795   0.80662     248.3758  306.8273   65.0590   19.4442   39.3130 2461375.5   0.00053   0.00052
   69.9574   14.0199  -19.6571   18.5459   17.4264 2461557.5   0.07680   0.81195     249.9569  309.1557   64.7494   19.1828   39.4062 2461377.0   0.00005   0.00006
   69.9765   14.5213  -19.4645   18.5989   17.5293 2461557.5   0.07896   0.81055     249.9772  309.4311   64.9493   19.2060   39.3969 2461377.0   0.00013   0.00013
   69.9478   14.4769  -19.4746   18.5954   17.5253 2461557.5   0.07885   0.81082     249.9468  309.4434   64.9254   19.2001   39.3975 2461377.0   0.00007   0.00008
   69.8711   13.7859  -19.9876   18.5168   17.4175 2461557.4   0.07626   0.81086     249.8657  308.6051   64.8311   19.2361   39.3885 2461376.9   0.00027   0.00027
   69.9574   13.7348  -19.9435   18.4829   17.3925 2461557.5   0.07545   0.81126     249.9569  308.7864   64.7065   19.1796   39.3912 2461377.0   0.00016   0.00015
   69.9574   14.0491  -19.6185   18.5571   17.4277 2461557.5   0.07691   0.81211     249.9569  309.1687   64.7481   19.1857   39.4092 2461377.0   0.00007   0.00008
   69.0945   12.7514  -20.2521   18.3564   17.3800 2461556.6   0.07391   0.81086     249.0953  309.1859   64.0497   18.9683   39.3757 2461376.2   0.00019   0.00019
   68.8356   14.6841  -19.1036   18.7669   17.7598 2461556.4   0.08428   0.80941     248.8318  310.4559   64.9050   19.1873   39.4028 2461375.9   0.00023   0.00022
   69.6985    8.0580  -24.7906   18.2232   16.6280 2461557.3   0.05463   0.81351     249.6933  299.2991   64.9001   20.1268   39.3246 2461376.8   0.00030   0.00029
   70.4043   12.2449  -20.5438   18.2906   17.0220 2461192.7   0.06693   0.81521     250.4030  307.7450   64.0809   19.1041   39.4218 2461377.5   0.00019   0.00018
   69.8040   12.3014  -20.3836   18.2667   17.1540 2461557.4   0.06897   0.81321     249.7947  308.6863   63.8362   18.9471   39.4024 2461376.9   0.00053   0.00052
   69.5068   17.5203  -14.2508   18.5206   18.2623 2461557.1   0.08271   0.80895     249.5109  322.4840   60.7846   17.1711   39.4748 2461376.6   0.00021   0.00020
   69.7561   14.6922  -18.9078   18.5605   17.5979 2461557.3   0.07936   0.81034     249.7542  311.0877   64.4232   18.9294   39.4068 2461376.8   0.00039   0.00038
   70.0053   11.1640  -21.3992   18.1586   16.9567 2461557.6   0.06395   0.81430     250.0076  306.7336   63.8762   19.1066   39.3864 2461377.1   0.00001   0.00000
   71.1040   11.3434  -22.3239   18.3019   16.8381 2461193.5   0.06241   0.81414     251.1027  303.2517   65.0880   19.7484   39.3721 2461378.1   0.00005   0.00006
   70.5673    8.8476  -23.2810   17.6837   16.7132 2461192.9   0.05206   0.81128     250.5653  304.7993   63.1241   18.9196   39.2973 2461377.6   0.00037   0.00037
   70.0245   14.9921  -19.1677   18.5490   17.6441 2461557.6   0.08020   0.80884     250.0279  310.4878   64.8310   19.0427   39.3753 2461377.1   0.00010   0.00011
   69.4780   11.9057  -21.6986   18.3175   17.2201 2461557.0   0.07026   0.80985     249.4805  305.8447   64.7673   19.4103   39.3320 2461376.5   0.00015   0.00014
   70.8548   12.1085  -20.6425   18.1369   16.9666 2461193.2   0.06413   0.81446     250.8593  307.9973   63.8013   18.9451   39.4036 2461377.9   0.00031   0.00030
   70.8836   11.1338  -21.2367   18.0255   16.8206 2461193.2   0.05998   0.81579     250.8796  307.1684   63.5374   18.9375   39.3982 2461377.9   0.00026   0.00027
   70.8548   12.5362  -20.3452   18.2133   17.0186 2461193.2   0.06600   0.81466     250.8593  308.2890   63.9425   18.9762   39.4145 2461377.9   0.00027   0.00026
   70.1647   12.2350  -20.8518   18.2430   17.1148 2461192.5   0.06786   0.81240     250.1597  307.5512   64.1867   19.1053   39.3802 2461377.2   0.00043   0.00042
   70.7398   12.9725  -20.1246   18.2518   17.1211 2461193.1   0.06837   0.81408     250.7377  308.7473   64.0526   18.9604   39.4059 2461377.8   0.00026   0.00027
   70.8740   10.8179  -21.4301   17.9950   16.7775 2461193.2   0.05886   0.81548     250.8796  306.8719   63.4544   18.9401   39.3969 2461377.9   0.00028   0.00027
   70.8356   12.5419  -20.3634   18.2064   17.0283 2461193.2   0.06607   0.81444     250.8289  308.3254   63.9479   18.9698   39.4104 2461377.9   0.00022   0.00022
   70.8836   12.3026  -20.5059   18.1679   16.9853 2461193.2   0.06484   0.81490     250.8796  308.1458   63.8641   18.9565   39.4087 2461377.9   0.00003   0.00003
   71.0560   12.1521  -20.6532   18.1580   16.9310 2461193.4   0.06371   0.81564     251.0520  307.7312   63.9069   19.0038   39.4115 2461378.1   0.00031   0.00032
   70.9027   12.5770  -20.3419   18.1982   17.0251 2461193.3   0.06623   0.81484     250.9100  308.3536   63.9345   18.9588   39.4103 2461378.0   0.00018   0.00018
   71.0848   11.0137  -21.4215   18.0271   16.7725 2461193.4   0.05897   0.81583     251.0824  306.6238   63.6497   19.0158   39.3991 2461378.1   0.00001   0.00000
   70.9219   12.6793  -16.8732   19.3075   16.3466 2461193.3   0.06692   0.84269     250.9202  309.9255   63.4348   19.3861   39.8986 2461378.0   0.00010   0.00011
   70.9123   12.5381  -20.4074   18.1770   17.0276 2461193.3   0.06568   0.81426     250.9100  308.3257   63.9231   18.9474   39.4033 2461378.0   0.00004   0.00004
   71.0656   10.8547  -21.5513   18.0020   16.7616 2461193.4   0.05841   0.81536     251.0622  306.4860   63.6121   19.0105   39.3931 2461378.1   0.00027   0.00027
   70.8261   10.1324  -22.3398   17.9582   16.7359 2461193.2   0.05666   0.81464     250.8289  305.1734   63.7235   19.1406   39.3620 2461377.9   0.00021   0.00022
   70.8836   12.6086  -20.4848   18.1675   17.0626 2461193.2   0.06614   0.81338     250.8796  308.2667   64.0011   18.9577   39.3897 2461377.9   0.00004   0.00003
   70.7973   10.4760  -22.1181   18.0063   16.7780 2461193.1   0.05824   0.81401     250.7985  305.4210   63.8314   19.1562   39.3672 2461377.8   0.00037   0.00036
   71.1135   12.0538  -20.6690   18.1729   16.8903 2461193.5   0.06319   0.81590     251.1129  307.5373   63.9048   19.0346   39.4221 2461378.2   0.00020   0.00019
   70.8548   12.1841  -20.5506   18.1652   16.9658 2461193.2   0.06448   0.81481     250.8492  308.0635   63.8316   18.9605   39.4117 2461377.9   0.00035   0.00035
   70.9985   12.0238  -20.6585   18.1393   16.9174 2461193.4   0.06327   0.81580     251.0013  307.8161   63.7897   18.9660   39.4133 2461378.0   0.00028   0.00029
   71.0465   11.4153  -21.2030   18.0993   16.8260 2461193.4   0.06092   0.81575     251.0419  306.7793   63.8416   19.0679   39.4051 2461378.1   0.00001   0.00000
   71.0752   12.3221  -20.5553   18.2034   16.9433 2461193.4   0.06450   0.81569     251.0824  307.6943   64.0152   19.0491   39.4189 2461378.1   0.00010   0.00011
   70.8069   15.1649  -18.9715   18.5401   17.5043 2461193.2   0.07788   0.81125     250.8086  310.3110   64.8520   19.0614   39.4058 2461377.9   0.00023   0.00024
   70.6919   12.8907  -20.5323   18.2047   17.1645 2461193.0   0.06858   0.81198     250.6869  308.1871   64.2405   19.0167   39.3691 2461377.7   0.00021   0.00022
   70.3373   13.1876  -20.4311   18.4225   17.2265 2461192.7   0.07195   0.81229     250.3422  307.5637   64.7453   19.2850   39.3938 2461377.4   0.00033   0.00033
   70.1743   13.9100  -19.5951   18.5060   17.3568 2461192.5   0.07513   0.81245     250.1698  309.2726   64.5828   19.1249   39.4175 2461377.2   0.00043   0.00042
   70.4427   13.3643  -20.0687   18.3437   17.2479 2461192.8   0.07158   0.81245     250.4436  308.7314   64.3770   19.0590   39.3940 2461377.5   0.00000   0.00001
   70.6344   12.5368  -20.2219   18.2873   17.0232 2461193.0   0.06697   0.81581     250.6261  308.3391   63.9870   19.0246   39.4328 2461377.7   0.00003   0.00003
   70.6919   12.3102  -20.5836   18.2093   17.0165 2461193.0   0.06585   0.81429     250.6869  307.9046   63.9999   19.0252   39.4055 2461377.7   0.00028   0.00027
   70.3373   12.3874  -21.1338   18.1850   17.1690 2461192.7   0.06796   0.81016     250.3422  307.1742   64.3744   19.1303   39.3418 2461377.4   0.00039   0.00038
   70.1203   13.9546  -19.6070   18.5091   17.3808 2461557.7   0.07556   0.81241     250.1191  309.2814   64.6101   19.1275   39.4121 2461377.2   0.00005   0.00004
   69.6985   10.8397  -23.0384   18.5239   16.9685 2461557.3   0.06719   0.81240     249.7035  301.4655   65.6947   20.1643   39.3525 2461376.8   0.00032   0.00031
   69.6985   11.1692  -23.0708   18.6414   17.0144 2461557.3   0.06934   0.81191     249.7035  300.7685   66.1187   20.3706   39.3528 2461376.8   0.00049   0.00049
   70.1935   13.0873  -20.1931   18.3728   17.2263 2461192.5   0.07139   0.81270     250.1901  308.4307   64.3693   19.1094   39.4013 2461377.2   0.00033   0.00033
   70.6344   11.0598  -21.2267   18.0760   16.8267 2461193.0   0.06090   0.81558     250.6362  307.0587   63.5727   18.9845   39.4075 2461377.7   0.00042   0.00042
   70.5481   10.3502  -22.0816   18.1112   16.7437 2461192.9   0.05902   0.81610     250.5450  305.0795   63.9589   19.2820   39.3947 2461377.6   0.00010   0.00011
   70.6152   11.7729  -20.8340   18.1493   16.9412 2461193.0   0.06378   0.81527     250.6160  307.6362   63.7847   18.9912   39.4064 2461377.7   0.00011   0.00012
   70.5289   11.0308  -21.6379   18.1888   16.8359 2461192.9   0.06196   0.81539     250.5348  305.6754   64.1278   19.2828   39.4017 2461377.6   0.00030   0.00030
   70.9698   14.6684  -18.8721   18.3947   17.3718 2461193.3   0.07411   0.81275     250.9709  310.9725   64.2062   18.8182   39.4207 2461378.0   0.00009   0.00010
   71.2094   13.7915  -19.4477   18.2639   17.1769 2461193.6   0.06934   0.81380     251.2143  309.9633   63.9933   18.8254   39.4189 2461378.3   0.00010   0.00009
   71.1902   14.0250  -19.2983   18.2972   17.2186 2461193.6   0.07039   0.81367     251.1839  310.2075   64.0634   18.8289   39.4205 2461378.2   0.00001   0.00000
   70.9985   14.3368  -19.1583   18.3512   17.3129 2461193.4   0.07254   0.81289     251.0013  310.4552   64.1918   18.8476   39.4145 2461378.0   0.00011   0.00012
   70.9602   14.2383  -19.1826   18.3342   17.3024 2461193.3   0.07217   0.81305     250.9608  310.4978   64.1188   18.8236   39.4142 2461378.0   0.00020   0.00021
   70.6248   10.2112  -21.7465   17.9660   16.7210 2461193.0   0.05724   0.81624     250.6261  306.4587   63.3031   18.9492   39.3972 2461377.7   0.00001   0.00000
   69.7177    9.7283  -23.7661   18.3904   16.8236 2461557.3   0.06199   0.81289     249.7238  300.5434   65.3750   20.1470   39.3389 2461376.8   0.00020   0.00020
   69.7177   10.4932  -23.2698   18.4835   16.9188 2461557.3   0.06569   0.81260     249.7238  301.1382   65.6014   20.1649   39.3489 2461376.8   0.00029   0.00028
   69.7273   10.8107  -23.0955   18.5199   16.9637 2461557.3   0.06697   0.81273     249.7238  301.3582   65.7184   20.1780   39.3498 2461376.8   0.00012   0.00013
   69.7273   10.5222  -23.2530   18.4868   16.9212 2461557.3   0.06576   0.81266     249.7339  301.1536   65.6128   20.1670   39.3494 2461376.8   0.00023   0.00022
   69.7177   10.7236  -23.1180   18.5095   16.9498 2461557.3   0.06661   0.81259     249.7136  301.3548   65.6656   20.1648   39.3511 2461376.8   0.00019   0.00018
   71.1806   12.7643  -20.1286   18.0766   17.0462 2461193.5   0.06491   0.81383     251.1839  309.2962   63.6145   18.7375   39.3943 2461378.2   0.00017   0.00018
   71.1710   14.1926  -19.2080   18.2832   17.2654 2461193.5   0.07100   0.81305     251.1737  310.5227   64.0314   18.7787   39.4115 2461378.2   0.00013   0.00014
   71.1615   13.1399  -19.8441   18.1345   17.0988 2461193.5   0.06651   0.81369     251.1636  309.6837   63.6955   18.7396   39.4025 2461378.2   0.00001   0.00001
   71.1710   12.2610  -20.4278   18.0092   16.9747 2461193.5   0.06306   0.81376     251.1636  308.9337   63.4492   18.7157   39.3893 2461378.2   0.00017   0.00016
   71.1231   12.8322  -20.0039   18.0849   17.0604 2461193.5   0.06527   0.81401     251.1230  309.5573   63.5491   18.7035   39.3983 2461378.2   0.00024   0.00024
   71.1040   13.0132  -19.8930   18.1061   17.0929 2461193.5   0.06606   0.81374     251.1027  309.7389   63.5957   18.7023   39.3985 2461378.1   0.00018   0.00019
   71.1519   13.8979  -19.3333   18.2433   17.2154 2461193.5   0.06974   0.81319     251.1534  310.4106   63.9009   18.7525   39.4130 2461378.2   0.00016   0.00016
   71.1423   14.2199  -19.3083   18.2752   17.2901 2461193.5   0.07133   0.81247     251.1433  310.4057   64.1180   18.7993   39.3998 2461378.2   0.00028   0.00029
   71.1806   14.1325  -19.1444   18.2898   17.2395 2461193.5   0.07065   0.81351     251.1839  310.6041   63.9655   18.7670   39.4222 2461378.2   0.00011   0.00010
   71.1231   13.3151  -19.6785   18.1562   17.1294 2461193.5   0.06728   0.81389     251.1230  309.9800   63.6838   18.7170   39.4060 2461378.2   0.00024   0.00025
   71.1040   13.6399  -19.3776   18.2318   17.1647 2461193.5   0.06875   0.81445     251.1027  310.3357   63.7701   18.7372   39.4228 2461378.1   0.00025   0.00025
   71.0752   13.2649  -19.6981   18.1539   17.1287 2461193.4   0.06725   0.81387     251.0824  309.9749   63.6649   18.7141   39.4061 2461378.1   0.00020   0.00021
   71.1519   11.9113  -20.6214   17.9771   16.9222 2461193.5   0.06146   0.81424     251.1534  308.6308   63.3495   18.7163   39.3901 2461378.2   0.00010   0.00010
   70.9027   13.7496  -19.4248   18.2144   17.2467 2461193.3   0.06991   0.81261     250.8999  310.5241   63.7990   18.7076   39.4004 2461377.9   0.00000   0.00001
   70.9219   14.0577  -19.2316   18.2891   17.2820 2461193.3   0.07135   0.81247     250.9202  310.6171   63.9639   18.7642   39.4113 2461378.0   0.00040   0.00039
   70.9123   12.4557  -20.2269   18.0630   17.0345 2461193.3   0.06487   0.81362     250.9100  309.2732   63.4637   18.7100   39.3948 2461378.0   0.00024   0.00023
   70.9027   13.8138  -19.3935   18.2437   17.2504 2461193.3   0.07032   0.81241     250.8999  310.4553   63.8722   18.7427   39.4052 2461377.9   0.00040   0.00040
   70.8931   13.9712  -19.1974   18.2869   17.2628 2461193.2   0.07099   0.81316     250.8999  310.6754   63.8737   18.7433   39.4182 2461377.9   0.00019   0.00018
   70.9411   10.5170  -21.4597   17.8167   16.7728 2461193.3   0.05668   0.81435     250.9405  307.6598   62.9150   18.6671   39.3731 2461378.0   0.00030   0.00029
   70.9219   14.2985  -19.0503   18.3180   17.3222 2461193.3   0.07231   0.81236     250.9202  310.9295   63.9959   18.7513   39.4142 2461378.0   0.00036   0.00035
   70.9027   13.4535  -19.5535   18.2083   17.1809 2461193.3   0.06877   0.81336     250.9100  310.1799   63.7394   18.7339   39.4103 2461378.0   0.00020   0.00019
   70.9315   11.9216  -20.6169   17.9781   16.9662 2461193.3   0.06225   0.81349     250.9303  308.7893   63.3237   18.6938   39.3825 2461378.0   0.00025   0.00025
   70.9123   12.7639  -20.0550   18.1016   17.0831 2461193.3   0.06595   0.81367     250.9100  309.5075   63.5682   18.7213   39.3958 2461378.0   0.00012   0.00013
   70.9411   14.3051  -19.0665   18.3172   17.3214 2461193.3   0.07227   0.81266     250.9405  310.8731   64.0100   18.7575   39.4130 2461378.0   0.00001   0.00000
   70.9219   14.0770  -18.8615   18.3944   17.2194 2461193.3   0.07143   0.81563     250.9202  310.8463   63.8864   18.7943   39.4606 2461378.0   0.00007   0.00006
   70.9602    9.3844  -22.2321   17.6839   16.6480 2461193.3   0.05196   0.81456     250.9608  306.6662   62.6418   18.6589   39.3552 2461378.0   0.00012   0.00011
   70.9315   11.5271  -20.8969   17.9293   16.9152 2461193.3   0.06067   0.81391     250.9405  308.3879   63.2394   18.6973   39.3765 2461378.0   0.00009   0.00010
   70.9698   12.3976  -20.3259   18.0421   17.0259 2461193.3   0.06443   0.81379     250.9709  309.1432   63.4855   18.7165   39.3889 2461378.0   0.00018   0.00018
   70.8740   10.8602  -21.3588   17.8209   16.8553 2461193.2   0.05809   0.81350     250.8695  307.9573   63.0178   18.6486   39.3576 2461377.9   0.00014   0.00014
   70.9794   13.8379  -19.3496   18.2710   17.2269 2461193.3   0.07021   0.81375     250.9810  310.3274   63.9126   18.7772   39.4157 2461378.0   0.00029   0.00030
   70.9027   11.8953  -20.6651   17.9530   16.9801 2461193.3   0.06217   0.81298     250.9100  308.8272   63.2864   18.6676   39.3739 2461378.0   0.00026   0.00026
   70.8931   10.6555  -21.3705   17.8281   16.8003 2461193.2   0.05733   0.81420     250.8898  307.8542   62.9448   18.6581   39.3723 2461377.9   0.00024   0.00023
   70.8836   14.1713  -19.1192   18.2989   17.3083 2461193.2   0.07184   0.81261     250.8796  310.8552   63.9328   18.7374   39.4119 2461377.9   0.00011   0.00010
   70.9027   13.7040  -18.1861   18.6113   16.9901 2461193.3   0.06994   0.82282     250.8999  311.0479   63.5751   18.8650   39.5827 2461377.9   0.00040   0.00039
   70.8836   14.1613  -19.0907   18.3039   17.3015 2461193.2   0.07179   0.81269     250.8796  310.8881   63.9147   18.7349   39.4158 2461377.9   0.00027   0.00027
   70.8931    9.8444  -21.8918   17.7358   16.7043 2461193.2   0.05397   0.81442     250.8898  307.1652   62.7246   18.6470   39.3625 2461377.9   0.00023   0.00023
   70.8931   13.1656  -19.7415   18.1568   17.1427 2461193.2   0.06754   0.81312     250.8898  310.0022   63.6374   18.7104   39.4037 2461377.9   0.00039   0.00039
   70.8740   13.3976  -19.6208   18.1886   17.1853 2461193.2   0.06860   0.81304     250.8695  310.1587   63.7195   18.7216   39.4032 2461377.9   0.00015   0.00015
   70.8931   13.1375  -19.7358   18.1595   17.1337 2461193.2   0.06741   0.81359     250.8898  309.9796   63.6191   18.7111   39.4065 2461377.9   0.00012   0.00011
   70.8836   12.4854  -20.2001   18.0618   17.0459 2461193.2   0.06506   0.81342     250.8898  309.3655   63.4533   18.6981   39.3938 2461377.9   0.00031   0.00031
   70.8931   12.0167  -20.5071   18.0057   16.9757 2461193.2   0.06280   0.81387     250.8999  308.9120   63.3408   18.6998   39.3897 2461377.9   0.00016   0.00016
   70.8931   12.2308  -20.3362   18.0133   17.0109 2461193.2   0.06353   0.81394     250.8999  309.2646   63.3226   18.6618   39.3896 2461377.9   0.00016   0.00017
   70.9123   13.7382  -19.3551   18.2530   17.2215 2461193.3   0.06994   0.81328     250.9100  310.4494   63.8199   18.7423   39.4155 2461378.0   0.00024   0.00023
   71.4872   12.3736  -20.4937   18.0523   16.9309 2461193.9   0.06252   0.81435     251.4780  308.3750   63.7036   18.8403   39.3981 2461378.5   0.00020   0.00020
   71.5160   14.9457  -16.9567   19.0736   16.9546 2461193.9   0.07376   0.82984     251.5186  311.1830   64.2507   19.2119   39.7110 2461378.6   0.00030   0.00031
   71.4968   13.7324  -19.6277   18.2375   17.1271 2461193.9   0.06820   0.81395     251.4983  309.5097   64.1082   18.8785   39.4145 2461378.5   0.00000   0.00001
   71.5447   13.8215  -19.6318   18.2269   17.1451 2461193.9   0.06835   0.81382     251.5389  309.5422   64.1363   18.8706   39.4071 2461378.6   0.00037   0.00038
   71.5256   13.5722  -19.7390   18.2076   17.1002 2461193.9   0.06737   0.81418     251.5287  309.3467   64.0458   18.8680   39.4111 2461378.6   0.00022   0.00023
   71.5735   12.1775  -20.5590   18.0042   16.8913 2461194.0   0.06127   0.81458     251.5693  308.3890   63.5543   18.7899   39.3977 2461378.6   0.00021   0.00020
   71.5064   13.2635  -19.8743   18.1698   17.0502 2461193.9   0.06609   0.81449     251.5084  309.2105   63.9161   18.8452   39.4126 2461378.5   0.00009   0.00010
   71.5064   14.1124  -19.6033   18.2725   17.2108 2461193.9   0.07019   0.81282     251.5084  309.4462   64.3514   18.9329   39.3985 2461378.5   0.00024   0.00025
   71.3148   14.1533  -19.3934   18.3029   17.2327 2461193.7   0.07101   0.81312     251.3157  309.9086   64.2423   18.8879   39.4111 2461378.4   0.00003   0.00004
   71.3148   10.4174  -21.8200   17.8119   16.7245 2461193.7   0.05516   0.81451     251.3157  306.7418   63.1908   18.8060   39.3635 2461378.4   0.00009   0.00010
   71.3339   13.1279  -20.0447   18.1631   17.0679 2461193.7   0.06627   0.81375     251.3360  308.9816   63.9482   18.8689   39.4017 2461378.4   0.00006   0.00005
   71.3244   13.0170  -20.0859   18.1502   17.0498 2461193.7   0.06580   0.81401     251.3157  308.9610   63.8989   18.8584   39.4026 2461378.4   0.00002   0.00003
   71.3723   14.0489  -19.5211   18.2580   17.2200 2461193.7   0.07000   0.81246     251.3766  309.7942   64.2015   18.8670   39.4007 2461378.4   0.00020   0.00019
   71.3435   13.6379  -19.7220   18.2262   17.1463 2461193.7   0.06837   0.81380     251.3461  309.4498   64.0856   18.8726   39.4058 2461378.4   0.00036   0.00037
   71.3244   14.0763  -19.2652   18.3444   17.1838 2461193.7   0.07037   0.81463     251.3259  309.9224   64.1875   18.9061   39.4355 2461378.4   0.00002   0.00003
   71.2477   13.2756  -19.9172   18.1700   17.1096 2461193.6   0.06708   0.81346     251.2447  309.3322   63.9271   18.8321   39.3996 2461378.3   0.00002   0.00002
   71.5064   13.5351  -19.7460   18.2142   17.0925 2461193.9   0.06732   0.81445     251.5084  309.3067   64.0470   18.8774   39.4140 2461378.5   0.00028   0.00029
   71.4777    9.5580  -22.3881   17.8339   16.5514 2461193.9   0.05161   0.81630     251.4780  305.2633   63.2440   18.9964   39.3839 2461378.5   0.00021   0.00020
   71.4393    8.7073  -22.9246   17.7548   16.4667 2461193.8   0.04839   0.81684     251.4476  304.5855   63.0309   18.9954   39.3749 2461378.5   0.00017   0.00018
  256.5429  299.6219   57.4955   18.3260   39.4972 2461383.5   0.00078   0.00078      76.5425  354.2264  -28.2318   17.0886   15.3240 2461199.1   0.00808   0.82870
  257.1524  298.7339   57.6144   18.4057   39.4426 2461384.1   0.00076   0.00076      77.1548  353.9802  -28.8564   17.0622   15.4841 2461199.8   0.01202   0.82513
  256.7766  298.9269   56.6444   18.2159   39.4763 2461383.7   0.00106   0.00105      76.7722  351.8216  -29.1856   17.0656   15.4418 2461199.4   0.01670   0.82729
  255.1923  302.7349   55.8801   17.4180   39.4173 2461382.2   0.00067   0.00067      75.1933  353.8972  -27.7973   16.6092   15.4989 2461197.7   0.00427   0.82435
  254.6440  295.2987   58.4861   18.9655   39.3542 2461381.6   0.00030   0.00030      74.6381  352.7426  -30.7235   17.1939   15.6752 2461197.2   0.01028   0.82022
  255.1923  303.5147   55.5029   17.3394   39.4904 2461382.2   0.00062   0.00062      75.1933  353.6933  -27.1966   16.6807   15.3167 2461197.7   0.00423   0.82865
   71.4872    8.5332  -22.0113   17.5866   16.3907 2461193.9   0.04648   0.81903     251.4881  307.2324   61.8523   18.4436   39.4139 2461378.5   0.00005   0.00006
   70.1839   12.1457  -17.1373   17.5691   17.0728 2461192.5   0.05894   0.81729     250.1800  318.0386   58.8455   16.8352   39.4649 2461377.2   0.00009   0.00010
   70.1551   12.4068  -16.9579   17.6101   17.1174 2461192.5   0.06023   0.81677     250.1597  318.2914   58.8929   16.8375   39.4686 2461377.2   0.00030   0.00029
  256.5023  297.2298   58.7293   18.8187   39.4088 2461383.5   0.00103   0.00103      76.4947  355.2084  -29.1419   17.1721   15.5363 2461199.1   0.00730   0.82374
   68.5671   13.8190  -16.1766   18.0489   17.6447 2461556.1   0.07112   0.81334     248.5683  319.4339   59.5480   17.0397   39.4682 2461375.6   0.00048   0.00048
   71.4585    7.4862  -23.6570   17.6423   16.3464 2461193.8   0.04393   0.81724     251.4577  303.7120   62.6935   18.9786   39.3639 2461378.5   0.00027   0.00028
   69.7177    9.1855  -24.2993   18.4140   16.7492 2461557.3   0.06005   0.81313     249.7136  299.2606   65.5194   20.3311   39.3353 2461376.8   0.00032   0.00032
   71.4489   10.9676  -21.5392   17.9865   16.7253 2461193.8   0.05744   0.81610     251.4476  306.3378   63.6573   19.0232   39.3950 2461378.5   0.00025   0.00026
   71.4489    9.9900  -22.1464   17.8802   16.6073 2461193.8   0.05366   0.81655     251.4476  305.5629   63.3854   19.0098   39.3857 2461378.5   0.00033   0.00034
   71.4489    9.0164  -22.7318   17.7814   16.4983 2461193.8   0.04955   0.81675     251.4476  304.8389   63.1040   18.9927   39.3773 2461378.5   0.00018   0.00019
   74.1116    4.6192  -25.1687   17.4336   15.8171 2461196.6   0.02395   0.82211     254.1060  301.0132   61.9163   19.0700   39.4038 2461381.1   0.00070   0.00070
   72.1483   10.2249  -21.2348   17.6962   16.5247 2461194.6   0.05070   0.81771     252.1475  307.9829   62.4389   18.5076   39.4151 2461379.2   0.00022   0.00021
   72.2441    9.5338  -19.4712   17.3136   16.3566 2461194.7   0.04514   0.82213     252.2388  313.2361   59.5510   17.3223   39.4825 2461379.3   0.00003   0.00003
   72.2728    8.0023  -20.3600   17.1462   16.1974 2461194.7   0.04002   0.82275     252.2692  312.1661   59.0982   17.2736   39.4670 2461379.3   0.00030   0.00031
   72.2441    8.4722  -20.0353   17.2119   16.2325 2461194.7   0.04153   0.82295     252.2388  312.5237   59.2231   17.2928   39.4789 2461379.3   0.00016   0.00016
   72.2345    9.4195  -19.4649   17.3146   16.3314 2461194.6   0.04477   0.82280     252.2388  313.2226   59.4757   17.3138   39.4896 2461379.3   0.00015   0.00016
   72.2345   10.2851  -19.0570   17.3648   16.4643 2461194.6   0.04783   0.82169     252.2286  313.8801   59.6982   17.3015   39.4786 2461379.3   0.00041   0.00042
   72.2154   10.0542  -19.1576   17.3404   16.4362 2461194.6   0.04729   0.82182     252.2084  313.7838   59.6019   17.2848   39.4786 2461379.2   0.00035   0.00036
   72.2058    9.9868  -19.2365   17.3240   16.4382 2461194.6   0.04718   0.82125     252.1982  313.7075   59.6001   17.2830   39.4729 2461379.2   0.00006   0.00007
   72.2249    9.2086  -19.7789   17.2287   16.3619 2461194.6   0.04399   0.82104     252.2185  313.0086   59.4422   17.2786   39.4580 2461379.2   0.00006   0.00006
   72.2537   11.1170  -18.6843   17.4706   16.5698 2461194.7   0.05064   0.82084     252.2591  314.2242   60.0795   17.3786   39.4817 2461379.3   0.00012   0.00013
   72.2345   11.0589  -18.4981   17.4811   16.5381 2461194.6   0.05031   0.82225     252.2286  314.5518   59.8810   17.3241   39.4989 2461379.3   0.00049   0.00050
   71.1135    8.8410  -20.2817   17.1484   16.5564 2461193.5   0.04602   0.81683     251.1129  312.8245   59.3345   17.2153   39.3920 2461378.2   0.00013   0.00013
   72.1675    9.8767  -19.4549   17.2024   16.5030 2461194.6   0.04613   0.81931     252.1678  313.8433   59.4360   17.1701   39.4321 2461379.2   0.00044   0.00045
   72.3399   10.4098  -18.9806   17.2927   16.5041 2461194.8   0.04749   0.82007     252.3402  314.3262   59.5280   17.1880   39.4606 2461379.4   0.00007   0.00006
   72.1675   10.5127  -19.0925   17.2531   16.5884 2461194.6   0.04837   0.81806     252.1678  314.3983   59.5771   17.1608   39.4316 2461379.2   0.00021   0.00020
   72.3207    6.8642  -21.1917   16.9064   16.1837 2461194.7   0.03566   0.81982     252.3200  311.6391   58.6115   17.1116   39.4102 2461379.3   0.00008   0.00008
   72.3016    9.4966  -19.6690   17.1462   16.4456 2461194.7   0.04442   0.81888     252.2997  313.6029   59.3075   17.1470   39.4293 2461379.3   0.00020   0.00019
   72.3207    9.6848  -19.6936   17.1466   16.4863 2461194.7   0.04501   0.81835     252.3200  313.5454   59.4358   17.1677   39.4174 2461379.3   0.00011   0.00012
   72.2441    9.6315  -19.7294   17.1428   16.4928 2461194.7   0.04506   0.81812     252.2388  313.5350   59.4234   17.1650   39.4148 2461379.3   0.00002   0.00003
   72.1483    8.7159  -20.1269   17.0950   16.3730 2461194.6   0.04232   0.81936     252.1475  312.9499   59.1431   17.1609   39.4257 2461379.2   0.00007   0.00006
   72.2824    7.5744  -20.8231   16.9794   16.2497 2461194.7   0.03871   0.81972     252.2895  312.0263   58.8609   17.1494   39.4156 2461379.3   0.00000   0.00000
   72.2824    6.7145  -21.1778   16.9482   16.1336 2461194.7   0.03539   0.82150     252.2794  311.4850   58.6149   17.1557   39.4294 2461379.3   0.00038   0.00039
   72.1770    9.7278  -19.4353   17.2343   16.4495 2461194.6   0.04569   0.82024     252.1779  313.7132   59.4128   17.2015   39.4508 2461379.2   0.00015   0.00016
   72.2441    8.9542  -19.9639   17.1238   16.3773 2461194.7   0.04284   0.81968     252.2489  313.0896   59.2043   17.1718   39.4333 2461379.3   0.00005   0.00004
   72.2249    9.9233  -19.2724   17.2664   16.4534 2461194.6   0.04673   0.82089     252.2286  313.8673   59.4489   17.2090   39.4598 2461379.3   0.00042   0.00043
   72.2824    9.2517  -19.7186   17.1779   16.3828 2461194.7   0.04376   0.82035     252.2794  313.3419   59.2893   17.1922   39.4479 2461379.3   0.00001   0.00000
   72.2920   10.1825  -19.0752   17.3044   16.4630 2461194.7   0.04710   0.82084     252.2895  314.0944   59.5169   17.2194   39.4695 2461379.3   0.00000   0.00001
   72.2058    8.1259  -20.7961   17.0165   16.3517 2461194.6   0.04047   0.81827     252.2084  311.9682   59.2396   17.2264   39.3950 2461379.2   0.00015   0.00015
   72.1579    9.5899  -19.4100   17.3252   16.3720 2461194.6   0.04557   0.82203     252.1576  313.3170   59.5288   17.3144   39.4836 2461379.2   0.00011   0.00010
   72.1387    9.7412  -19.3097   17.3482   16.3882 2461194.5   0.04617   0.82204     252.1373  313.4506   59.5815   17.3228   39.4870 2461379.2   0.00015   0.00015
   72.1579    7.1469  -20.9753   17.0353   16.1659 2461194.6   0.03733   0.82161     252.1576  311.5315   58.8913   17.2428   39.4403 2461379.2   0.00016   0.00017
   72.1483   10.0094  -19.2164   17.3578   16.4343 2461194.6   0.04702   0.82194     252.1475  313.6053   59.6660   17.3218   39.4801 2461379.2   0.00037   0.00038
   72.2633    8.4390  -20.5465   17.0730   16.3513 2461194.7   0.04121   0.81935     252.2591  312.1841   59.3398   17.2543   39.4107 2461379.3   0.00050   0.00051
   72.2537    8.4401  -20.5365   17.0781   16.3492 2461194.7   0.04127   0.81921     252.2489  312.1867   59.3441   17.2580   39.4124 2461379.3   0.00026   0.00027
   72.1579   10.4477  -19.0682   17.3666   16.5157 2461194.6   0.04862   0.82063     252.1576  313.9113   59.7992   17.3117   39.4666 2461379.2   0.00023   0.00024
   72.1291    8.4895  -20.5054   17.0758   16.3770 2461194.5   0.04180   0.81901     252.1272  312.3192   59.3250   17.2392   39.4078 2461379.2   0.00042   0.00043
   72.1100    9.0869  -20.0003   17.1891   16.3970 2461194.5   0.04392   0.82023     252.1069  312.8068   59.4701   17.2773   39.4368 2461379.1   0.00042   0.00043
   72.2058    8.9078  -20.0399   17.1923   16.3444 2461194.6   0.04308   0.82047     252.2084  312.6404   59.4196   17.2907   39.4480 2461379.2   0.00016   0.00016
   72.0621    9.7541  -19.6269   17.2522   16.4840 2461194.5   0.04634   0.81924     252.0663  313.2981   59.6372   17.2828   39.4380 2461379.1   0.00006   0.00005
   72.1100    9.7352  -20.6318   17.4889   16.4536 2461194.5   0.04775   0.81945     252.1069  310.2247   61.1720   17.9682   39.4345 2461379.1   0.00012   0.00013
   72.1100   11.6324  -19.8768   17.7070   16.7188 2461194.5   0.05520   0.81722     252.1171  310.8661   62.0571   18.1438   39.4264 2461379.1   0.00006   0.00007
   72.1387   11.3992  -19.6135   17.6774   16.6454 2461194.5   0.05381   0.81901     252.1373  311.5008   61.6295   18.0033   39.4523 2461379.2   0.00014   0.00015
   72.1387   10.1312  -20.2727   17.5598   16.4670 2461194.5   0.04913   0.82047     252.1373  310.6139   61.2506   17.9821   39.4547 2461379.2   0.00030   0.00031
   72.1675    9.5823  -20.7927   17.4470   16.4476 2461194.6   0.04699   0.81868     252.1678  310.0755   61.1360   17.9537   39.4235 2461379.2   0.00015   0.00015
   72.1675   10.5494  -19.8880   17.5792   16.5111 2461194.6   0.05067   0.82011     252.1678  311.3069   61.1805   17.9081   39.4617 2461379.2   0.00009   0.00008
   72.1866   10.4520  -20.0580   17.5414   16.5203 2461194.6   0.05033   0.81925     252.1881  311.1176   61.1841   17.9036   39.4468 2461379.2   0.00018   0.00018
   72.1962    9.4859  -20.5587   17.4793   16.3798 2461194.6   0.04648   0.82091     252.1881  310.3486   60.9569   17.9229   39.4541 2461379.2   0.00021   0.00022
   72.1675   11.5398  -19.3526   17.6729   16.6517 2461194.6   0.05398   0.81936     252.1678  312.0381   61.4530   17.9174   39.4609 2461379.2   0.00013   0.00014
   72.1579    9.7895  -20.5158   17.5009   16.4396 2461194.6   0.04776   0.82009     252.1576  310.3619   61.1300   17.9553   39.4437 2461379.2   0.00026   0.00026
   72.1196    9.5565  -20.8225   17.4319   16.4604 2461194.5   0.04700   0.81828     252.1171  310.1142   61.1045   17.9348   39.4176 2461379.1   0.00020   0.00020
   71.6980   12.8489  -20.0700   18.0949   16.9528 2461194.1   0.06353   0.81490     251.7011  308.9597   63.7193   18.8036   39.4151 2461378.7   0.00024   0.00023
   70.2510   11.8756  -19.4152   17.9368   16.9983 2461192.6   0.06266   0.81623     250.2509  311.8597   62.0313   18.1562   39.4358 2461377.3   0.00005   0.00005
   70.2318   10.1368  -20.5866   17.7127   16.7687 2461192.6   0.05606   0.81634     250.2307  310.2680   61.6285   18.1419   39.4109 2461377.3   0.00036   0.00035
   72.1483    6.0054  -23.3035   17.3386   16.0591 2461194.6   0.03499   0.82109     252.1475  305.6658   61.0055   18.3544   39.4155 2461379.2   0.00009   0.00009
   72.5794    8.0376  -22.8608   17.6450   16.1953 2461195.0   0.04165   0.82025     252.5736  304.7034   62.4927   18.8599   39.4222 2461379.6   0.00004   0.00004
   72.5985    8.2678  -22.7109   17.6620   16.2133 2461195.0   0.04272   0.82069     252.5939  304.8910   62.5373   18.8550   39.4250 2461379.6   0.00038   0.00039
   72.5985    9.5388  -21.9254   17.7755   16.3372 2461195.0   0.04731   0.82055     252.6040  305.8683   62.8607   18.8580   39.4377 2461379.6   0.00046   0.00047
   72.5889    9.8877  -21.8113   17.7690   16.4069 2461195.0   0.04858   0.81946     252.5837  306.1715   62.9388   18.8273   39.4233 2461379.6   0.00050   0.00051
   72.5698    9.4225  -21.8029   17.7928   16.2922 2461195.0   0.04696   0.82182     252.5736  306.0325   62.7460   18.8386   39.4571 2461379.6   0.00053   0.00054
   73.2785    7.6869  -23.8920   17.5617   16.2135 2461195.7   0.03810   0.81744     253.2839  302.7966   62.8801   19.0625   39.3584 2461380.3   0.00041   0.00041
   72.6368    7.0918  -23.5088   17.4775   16.1660 2461195.1   0.03766   0.81870     252.6446  304.3152   62.0890   18.7371   39.3866 2461379.7   0.00013   0.00013
   72.6656    5.8343  -24.2425   17.3840   16.0709 2461195.1   0.03317   0.81883     252.6649  303.4689   61.7558   18.7268   39.3757 2461379.7   0.00012   0.00012
   72.6273    7.8091  -23.1223   17.5269   16.2356 2461195.1   0.04034   0.81842     252.6243  304.7957   62.2896   18.7406   39.3876 2461379.6   0.00001   0.00000
   72.2920    8.9998  -21.2969   17.6760   16.2386 2461194.7   0.04557   0.82330     252.2895  307.7917   61.8149   18.4465   39.4826 2461379.3   0.00040   0.00041
   72.2920    8.3670  -21.8029   17.5660   16.2144 2461194.7   0.04347   0.82194     252.2895  307.3453   61.6342   18.4020   39.4554 2461379.3   0.00014   0.00015
   72.2633    8.3273  -21.9093   17.5348   16.2390 2461194.7   0.04344   0.82095     252.2692  307.3049   61.6203   18.3827   39.4416 2461379.3   0.00005   0.00005
   72.2633    9.8680  -20.8935   17.7085   16.3790 2461194.7   0.04877   0.82157     252.2591  308.5198   62.0196   18.4099   39.4676 2461379.3   0.00026   0.00027
   72.3782    9.0810  -21.9291   17.5224   16.3943 2461194.8   0.04539   0.81809     252.3808  307.3108   62.0137   18.4194   39.3965 2461379.4   0.00023   0.00024
   72.3974    9.9098  -22.5740   18.0377   16.4129 2461194.8   0.05079   0.81882     252.4011  303.1989   64.0845   19.4784   39.4216 2461379.4   0.00008   0.00008
   64.7475   17.5578  -18.6977   20.1232   19.4205 2461552.1   0.12596   0.79095     244.7403  311.3522   68.0761   20.3811   39.3016 2461371.9   0.00125   0.00124
   51.1022   23.1974   -1.2926   23.6415   27.4864 2461537.9   0.14074   0.69149     231.0940  357.0276   38.7812   14.7823   39.4020 2461358.3   0.00232   0.00314
   82.7664    7.3114  -27.4466   18.0127   15.8573 2461205.7   0.00126   0.81502     262.7637  289.3968   64.6193   21.1180   39.2907 2461389.6   0.00111   0.00111
   64.4786   19.1382  -15.5809   19.8065   19.9741 2461551.8   0.12278   0.78630     244.4873  321.1475   64.7506   18.6707   39.3019 2461371.6   0.00082   0.00082
   67.8093   14.7807  -21.6447   19.3841   18.0617 2461555.3   0.09803   0.80123     247.8084  302.6176   68.1575   20.8556   39.2891 2461374.9   0.00079   0.00079
   65.6501   21.3930  -15.4647   20.5334   20.3372 2461553.0   0.13834   0.78420     245.6513  319.2681   67.6994   19.7440   39.3318 2461372.8   0.00055   0.00054
   67.8860   15.9603  -18.3930   19.1208   18.2313 2461555.4   0.09527   0.80579     247.8894  311.8042   65.5123   19.3337   39.3954 2461375.0   0.00017   0.00016
   65.8229   16.4348  -16.8262   19.2183   18.8305 2461553.2   0.10185   0.80060     245.8234  317.1267   63.8701   18.5815   39.3874 2461372.9   0.00083   0.00083
   67.1377   13.9661  -20.3016   18.9972   17.9724 2461554.6   0.09096   0.80551     247.1398  308.0770   65.8253   19.7182   39.3490 2461374.2   0.00044   0.00043
   71.6597    7.7753  -25.8069   18.2209   16.4233 2461194.0   0.04628   0.81340     251.6606  295.9491   65.3743   20.5667   39.3044 2461378.7   0.00025   0.00024
   64.9780   13.6039  -20.8509   19.1829   18.3802 2461552.3   0.10011   0.79879     244.9731  308.1440   66.1583   19.8788   39.2815 2461372.1   0.00133   0.00133
   67.2145   22.7908  -13.9245   20.0313   20.3462 2461554.7   0.12963   0.78114     247.2107  324.0408   66.0208   18.7116   39.2946 2461374.3   0.00082   0.00082
   79.0007   12.5154  -22.8897   17.9258   16.1422 2461201.7   0.03747   0.81763     259.0017  299.1711   65.4690   20.0290   39.3739 2461385.9   0.00098   0.00098
   68.1259   12.0374  -21.2498   18.5406   17.4151 2461555.6   0.07666   0.80958     248.1326  306.7433   64.8072   19.4545   39.3581 2461375.2   0.00071   0.00070
   64.7379   18.5160  -15.4675   19.9079   19.6793 2461552.1   0.11855   0.79438     244.7403  320.0316   64.6399   18.8037   39.3996 2461371.9   0.00071   0.00070
   67.3968   15.3890  -17.1738   18.6509   18.2420 2461554.9   0.08784   0.80518     247.3930  316.6556   62.7649   18.1368   39.3901 2461374.5   0.00061   0.00060
   64.7571   17.0815  -15.9799   19.4039   19.2782 2461552.1   0.10805   0.79620     244.7605  319.6741   63.3454   18.3440   39.3753 2461371.9   0.00116   0.00116
   66.7827   14.1987  -19.6239   19.0379   18.0710 2461554.2   0.09239   0.80606     246.7853  309.7789   65.3717   19.4922   39.3749 2461373.9   0.00053   0.00053
   65.9093   18.6002  -14.1605   19.4659   19.4010 2461553.3   0.10652   0.79794     245.9044  323.0769   62.4233   17.8790   39.4364 2461373.0   0.00115   0.00115
   68.7972   11.7975  -20.6083   18.2690   17.2485 2461556.3   0.07052   0.81230     248.7913  308.8341   63.6238   18.8980   39.3843 2461375.9   0.00024   0.00023
   67.6942   14.0758  -20.8530   18.8656   17.9499 2461555.2   0.08954   0.80267     247.6969  307.0989   66.1321   19.7821   39.2938 2461374.8   0.00053   0.00052
   69.8040   15.1743  -21.4581   18.9950   17.8038 2461557.4   0.08878   0.80226     249.8049  303.2499   67.6216   20.4603   39.2747 2461376.9   0.00041   0.00040
   65.2084   11.0644  -25.0814   19.7269   17.8164 2461552.6   0.09701   0.80141     245.2160  294.3488   69.2047   22.1699   39.2432 2461372.3   0.00131   0.00130
   71.8034    1.0496  -23.6112   16.7200   15.6341 2461194.2   0.01989   0.82642     251.8026  308.4356   56.8829   17.0854   39.4666 2461378.8   0.00034   0.00034
   68.0108   14.6164  -18.3648   18.5553   17.9520 2461555.5   0.08407   0.80632     248.0110  313.7442   63.5144   18.5048   39.3752 2461375.1   0.00077   0.00076
   67.4831   16.8669  -15.3952   18.8396   18.5531 2461554.9   0.09139   0.80500     247.4842  320.2251   62.0135   17.7555   39.4366 2461374.6   0.00062   0.00062
   66.5427   16.8242  -17.2977   19.2433   18.7695 2461554.0   0.10298   0.80007     246.5423  315.5704   64.8254   18.9046   39.3666 2461373.6   0.00052   0.00051
   67.0801   14.6082  -18.8483   18.7550   18.1466 2461554.5   0.08992   0.80369     247.0790  312.6871   64.2557   18.8432   39.3482 2461374.2   0.00086   0.00086
   66.9170    5.8334  -22.7775   17.6071   16.6122 2461554.4   0.05156   0.81701     246.9170  307.6895   60.5616   18.1885   39.3908 2461374.0   0.00095   0.00095
   69.6218   12.8263  -19.5392   18.0576   17.3393 2461557.2   0.06956   0.81031     249.6224  311.7444   62.8382   18.3424   39.3700 2461376.7   0.00059   0.00058
   67.5215    9.9652  -20.7704   18.1803   17.0782 2461555.0   0.06668   0.81589     247.5247  309.3200   62.4109   18.6216   39.4293 2461374.6   0.00047   0.00046
   65.5733    3.3767  -24.3997   17.5128   16.5071 2461553.0   0.04740   0.81652     245.5804  305.5176   60.2856   18.3171   39.3570 2461372.7   0.00107   0.00107
   77.8722    1.7753  -26.3787   17.2022   15.5326 2461200.5   0.00231   0.82404     257.8737  299.7442   60.6372   18.8951   39.4193 2461384.8   0.00119   0.00119
   67.1569   15.3423  -18.8265   19.0926   18.2595 2461554.6   0.09548   0.80427     247.1601  311.4413   65.3986   19.3434   39.3732 2461374.3   0.00061   0.00060
   66.9458   14.5351  -19.8373   19.0703   18.1365 2461554.4   0.09419   0.80429     246.9474  309.1838   65.8280   19.6396   39.3477 2461374.0   0.00037   0.00037
   77.3079   10.0038  -24.2867   17.9120   16.0768 2461199.9   0.03353   0.81755     257.3048  297.6130   64.9848   20.1461   39.3597 2461384.3   0.00069   0.00069
   77.7383    7.9883  -24.2848   17.5883   15.8283 2461200.4   0.02401   0.82114     257.7417  299.8841   63.4017   19.5046   39.4019 2461384.7   0.00088   0.00088
   67.2912   18.0566  -17.7942   19.2953   18.9654 2461554.7   0.10849   0.79354     247.2917  314.3484   66.2313   19.2706   39.2809 2461374.4   0.00065   0.00064
   71.8801    9.8252  -22.1720   17.6871   16.5891 2461194.3   0.05060   0.81483     251.8837  306.2784   62.9187   18.7455   39.3603 2461378.9   0.00020   0.00019
   71.0369   12.7781  -23.0416   18.7441   17.1388 2461193.4   0.07224   0.80912     251.0317  299.3225   67.1166   20.6990   39.3087 2461378.1   0.00015   0.00016
   72.1866   12.4094  -20.5455   18.1087   16.7885 2461194.6   0.06058   0.81709     252.1881  307.4677   63.9798   19.0197   39.4288 2461379.2   0.00031   0.00032
   71.1231   16.8872  -16.2662   18.6200   17.7197 2461193.5   0.07999   0.81364     251.1230  316.1921   63.4195   18.2719   39.4979 2461378.2   0.00023   0.00022
   64.7763   11.5051  -14.6164   17.9572   17.9136 2461552.1   0.06867   0.81419     244.7706  323.6909   54.5973   15.7940   39.5109 2461371.9   0.00120   0.00120
   70.0916   15.3849  -18.4285   18.5992   17.6714 2461557.7   0.08079   0.81020     250.0887  311.9149   64.4964   18.8730   39.4132 2461377.1   0.00018   0.00018
   70.3277   13.6192  -19.5235   18.3292   17.3001 2461192.7   0.07214   0.81271     250.3219  310.1298   63.9905   18.8440   39.4077 2461377.4   0.00006   0.00005
   69.5739   10.5456  -21.4203   17.9342   16.9771 2461557.1   0.06174   0.81256     249.5717  308.0258   63.0016   18.7014   39.3578 2461376.6   0.00039   0.00038
   69.3246   15.0880  -18.3423   18.6405   17.7478 2461556.9   0.08217   0.81020     249.3284  312.4233   64.2055   18.7983   39.4184 2461376.4   0.00012   0.00011
   69.5356    9.6346  -22.0160   17.8271   16.8666 2461557.1   0.05819   0.81279     249.5413  307.2394   62.7693   18.6911   39.3463 2461376.6   0.00041   0.00041
   69.5739   14.8374  -18.4448   18.6130   17.6325 2461557.1   0.08014   0.81160     249.5717  312.0216   64.1598   18.8223   39.4334 2461376.6   0.00024   0.00024
   69.4493   13.8297  -20.1103   18.6795   17.4793 2461557.0   0.07918   0.81109     249.4501  307.8544   65.2579   19.4756   39.3970 2461376.5   0.00015   0.00014
   70.5865   11.8621  -20.5782   18.1600   16.9407 2461192.9   0.06403   0.81558     250.5855  308.1463   63.6405   18.9227   39.4207 2461377.6   0.00027   0.00026


==> new plots/2001XQids/BIN-tout/ElemEarth2000-2010.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           45 meteoroids of shower: 2001XQids
# ejected in 1800 1807 1814 1821 1828 1835 1842 1848 1855 1862 1869 1876 1883 1890 1897 1904 1911 1918 1925 1932 1939 1946 1953 1960 1967 1974 1981 1988 1994 2001 2008 2015 2022 2029 2036 2043 2050 2057 2064 2071 2078 2085 2092 2099
# for year 2000-2010
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071661104 au
# of the point located at (heliocentric, J2000, ua):   0.3138  0.9344 -0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (�), OMEGA=Longitude of node (�), omega=argument of perihelion (�), E=excentric anomaly (�), M=Mean anomaly (�), n (�/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au) 
#   3.689917e+00  7.338704e-01  2.569272e+01  2.521643e+02  1.877411e+02  3.569703e+02 -8.016954e-01  1.388240e-01  2.593211e+03  2.454079e+06  9.855074e-01
# standard deviations: 
#   2.182603e-02  1.643513e-03  8.764973e-01  4.209626e-01  9.422518e-01  3.685221e-01  9.782448e-02  1.217086e-03  2.243228e+01  5.836213e+02  4.655166e-04
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r   
  143316  3.690279e+00  7.338266e-01  2.569787e+01  2.521101e+02  1.874057e+02  3.570958e+02 -7.739187e-01  1.388240e-01  2.593211e+03  2.454079e+06  9.857322e-01
  143182  3.688760e+00  7.334062e-01  2.558170e+01  2.521225e+02  1.868201e+02  3.573236e+02 -7.142176e-01  1.388715e-01  2.592325e+03  2.454082e+06  9.863516e-01
  143458  3.741193e+00  7.373850e-01  2.571708e+01  2.521319e+02  1.878093e+02  3.569608e+02 -7.991975e-01  1.360142e-01  2.646783e+03  2.454081e+06  9.863737e-01
  143704  3.703017e+00  7.347366e-01  2.571235e+01  2.521573e+02  1.877865e+02  3.569521e+02 -8.095438e-01  1.381252e-01  2.606332e+03  2.454083e+06  9.861236e-01
  143761  3.701088e+00  7.348236e-01  2.557651e+01  2.522112e+02  1.877417e+02  3.569703e+02 -8.044404e-01  1.382646e-01  2.603702e+03  2.454077e+06  9.852426e-01
  143874  3.689676e+00  7.338704e-01  2.566619e+01  2.521708e+02  1.872979e+02  3.571385e+02 -7.623944e-01  1.389204e-01  2.591412e+03  2.454078e+06  9.853082e-01
  144046  3.699736e+00  7.348186e-01  2.572482e+01  2.521342e+02  1.880823e+02  3.568365e+02 -8.400770e-01  1.383290e-01  2.602490e+03  2.454080e+06  9.852443e-01
  143862  3.704226e+00  7.348015e-01  2.570384e+01  2.521643e+02  1.877476e+02  3.569678e+02 -8.051673e-01  1.380458e-01  2.607830e+03  2.454083e+06  9.861659e-01
  143822  3.699435e+00  7.343931e-01  2.572508e+01  2.521277e+02  1.877577e+02  3.569612e+02 -8.081757e-01  1.383488e-01  2.602119e+03  2.454084e+06  9.864160e-01
  144314  3.684036e+00  7.334050e-01  2.557932e+01  2.521971e+02  1.869843e+02  3.572591e+02 -7.314840e-01  1.392456e-01  2.585359e+03  2.454077e+06  9.852365e-01
  144293  3.703740e+00  7.351045e-01  2.567446e+01  2.521779e+02  1.880494e+02  3.568514e+02 -8.352081e-01  1.381436e-01  2.605984e+03  2.454079e+06  9.852142e-01
  144349  3.696866e+00  7.345446e-01  2.569272e+01  2.521766e+02  1.878046e+02  3.569437e+02 -8.123678e-01  1.385420e-01  2.598489e+03  2.454079e+06  9.852155e-01
  144289  3.675000e+00  7.329854e-01  2.602102e+01  2.521125e+02  1.883234e+02  3.567289e+02 -8.747353e-01  1.397060e-01  2.576839e+03  2.454081e+06  9.856674e-01
  144658  3.698652e+00  7.346446e-01  2.570884e+01  2.521383e+02  1.882238e+02  3.567798e+02 -8.557477e-01  1.383912e-01  2.601321e+03  2.454078e+06  9.857476e-01
  144409  3.689917e+00  7.339941e-01  2.568844e+01  2.521830e+02  1.875874e+02  3.570255e+02 -7.922220e-01  1.389017e-01  2.591761e+03  2.454079e+06  9.851888e-01
  144631  3.690054e+00  7.340685e-01  2.568727e+01  2.521667e+02  1.876461e+02  3.570029e+02 -7.980301e-01  1.388421e-01  2.592873e+03  2.454079e+06  9.850067e-01
  144678  3.709468e+00  7.352589e-01  2.571808e+01  2.521188e+02  1.881872e+02  3.567984e+02 -8.488186e-01  1.377787e-01  2.612885e+03  2.454083e+06  9.863055e-01
  144825  3.700906e+00  7.349231e-01  2.567200e+01  2.521579e+02  1.882404e+02  3.567752e+02 -8.560696e-01  1.382695e-01  2.603612e+03  2.454077e+06  9.853318e-01
  144900  3.687456e+00  7.336263e-01  2.568970e+01  2.521423e+02  1.876057e+02  3.570159e+02 -7.958685e-01  1.390646e-01  2.588725e+03  2.454077e+06  9.859095e-01
  144899  3.696293e+00  7.342939e-01  2.570846e+01  2.521383e+02  1.880281e+02  3.568542e+02 -8.370030e-01  1.385876e-01  2.597636e+03  2.454078e+06  9.862173e-01
  144751  3.695318e+00  7.344557e-01  2.569479e+01  2.521642e+02  1.878934e+02  3.569083e+02 -8.220893e-01  1.385790e-01  2.597795e+03  2.454079e+06  9.852209e-01
  145223  3.677290e+00  7.329373e-01  2.568815e+01  2.521704e+02  1.873029e+02  3.571308e+02 -7.671414e-01  1.395555e-01  2.579618e+03  2.454076e+06  9.854458e-01
  145080  3.696158e+00  7.344167e-01  2.552379e+01  2.521702e+02  1.878111e+02  3.569403e+02 -8.136580e-01  1.385685e-01  2.597992e+03  2.454078e+06  9.855074e-01
  145211  3.693762e+00  7.342511e-01  2.553881e+01  2.521851e+02  1.877411e+02  3.569667e+02 -8.071213e-01  1.386567e-01  2.596340e+03  2.454078e+06  9.854129e-01
  145075  3.691398e+00  7.341458e-01  2.566205e+01  2.521821e+02  1.876846e+02  3.569883e+02 -8.016954e-01  1.388112e-01  2.593450e+03  2.454079e+06  9.851168e-01
  145142  3.695827e+00  7.345447e-01  2.568427e+01  2.521881e+02  1.880595e+02  3.568436e+02 -8.390502e-01  1.385190e-01  2.598922e+03  2.454079e+06  9.851951e-01
  145038  3.700697e+00  7.348816e-01  2.567553e+01  2.521724e+02  1.881642e+02  3.568048e+02 -8.483185e-01  1.383299e-01  2.602475e+03  2.454079e+06  9.853505e-01
  145340  3.682782e+00  7.332309e-01  2.558606e+01  2.521922e+02  1.872735e+02  3.571442e+02 -7.627108e-01  1.393393e-01  2.583622e+03  2.454078e+06  9.858062e-01
  145487  3.704186e+00  7.350666e-01  2.552235e+01  2.521641e+02  1.882977e+02  3.567537e+02 -8.613178e-01  1.380950e-01  2.606901e+03  2.454078e+06  9.857317e-01
  145713  3.681080e+00  7.331316e-01  2.565931e+01  2.521567e+02  1.874250e+02  3.570839e+02 -7.791381e-01  1.394051e-01  2.582401e+03  2.454078e+06  9.858583e-01
  145953  3.672841e+00  7.323087e-01  2.560258e+01  2.522012e+02  1.869870e+02  3.572515e+02 -7.365242e-01  1.398579e-01  2.574042e+03  2.454078e+06  9.862819e-01
  146533  3.691766e+00  7.339946e-01  2.561424e+01  2.521133e+02  1.882198e+02  3.567768e+02 -8.586331e-01  1.386721e-01  2.596053e+03  2.454077e+06  9.863160e-01
  142485  3.689252e+00  7.335791e-01  2.568292e+01  2.521105e+02  1.873166e+02  3.571293e+02 -7.656797e-01  1.388214e-01  2.593260e+03  2.454079e+06  9.862901e-01
  142810  3.688752e+00  7.337798e-01  2.565815e+01  2.521206e+02  1.873038e+02  3.571357e+02 -7.634158e-01  1.388516e-01  2.592697e+03  2.454077e+06  9.854021e-01
  243495  3.629177e+00  7.295925e-01  2.733435e+01  2.517028e+02  1.887813e+02  3.565234e+02 -9.416502e-01  1.423258e-01  2.529407e+03  2.455171e+06  9.862292e-01
  244334  3.634889e+00  7.303281e-01  2.731149e+01  2.516984e+02  1.890745e+02  3.564124e+02 -9.691759e-01  1.421072e-01  2.533298e+03  2.455174e+06  9.854298e-01
  242230  3.616799e+00  7.284596e-01  2.733323e+01  2.517015e+02  1.882497e+02  3.567266e+02 -8.901497e-01  1.429738e-01  2.517944e+03  2.455173e+06  9.864057e-01
  281645  3.689552e+00  7.333717e-01  2.655269e+01  2.521450e+02  1.855447e+02  3.578250e+02 -5.802845e-01  1.387996e-01  2.593667e+03  2.455536e+06  9.856883e-01
  303188  3.658196e+00  7.310683e-01  2.801829e+01  2.532824e+02  1.856785e+02  3.577606e+02 -6.026507e-01  1.404671e-01  2.562878e+03  2.452982e+06  9.858470e-01
  303122  3.672782e+00  7.324316e-01  2.809632e+01  2.532480e+02  1.862387e+02  3.575466e+02 -6.570070e-01  1.396276e-01  2.578287e+03  2.452987e+06  9.851864e-01
  303229  3.670670e+00  7.322802e-01  2.799765e+01  2.533145e+02  1.860394e+02  3.576243e+02 -6.365138e-01  1.397626e-01  2.575796e+03  2.452987e+06  9.850215e-01
  303294  3.667111e+00  7.316475e-01  2.807229e+01  2.533383e+02  1.856601e+02  3.577707e+02 -5.986491e-01  1.400528e-01  2.570459e+03  2.452987e+06  9.861089e-01
  303369  3.668196e+00  7.320564e-01  2.809586e+01  2.532683e+02  1.860204e+02  3.576306e+02 -6.353464e-01  1.399198e-01  2.572902e+03  2.452987e+06  9.851652e-01
  306644  3.669630e+00  7.323214e-01  2.784787e+01  2.533302e+02  1.866584e+02  3.573805e+02 -7.018388e-01  1.399052e-01  2.573171e+03  2.452988e+06  9.850895e-01
  343903  3.654089e+00  7.307154e-01  2.671942e+01  2.524153e+02  1.842922e+02  3.583073e+02 -4.559863e-01  1.409092e-01  2.554837e+03  2.455534e+06  9.851551e-01


==> new plots/2001XQids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          439 meteoroids of shower: 2001XQids
# ejected in 1004 1053 1101 1156 1205 1253 1302 1350 1405 1454 1502 1551 1606 1654 1703 1751 1800 1807 1814 1821 1828 1835 1842 1848 1855 1862 1869 1876 1883 1890 1897 1904 1911 1918 1925 1932 1939 1946 1953 1960 1967 1974 1981 1988 1994 2001 2008 2015 2022 2029 2036 2043 2050 2057 2064 2071 2078 2085 2092 2099 800 851 903 950
# for year 2050
# in the vicinity of the trajectory of planet Earth
# at less than    0.00035812331 au
# of the point located at (heliocentric, J2000, ua):   0.3147  0.9341 -0.0001
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   3.599536e+00  7.278869e-01  2.772254e+01  2.505387e+02  1.896110e+02  3.561733e+02 -1.039296e+00  1.442758e-01  2.495221e+03  2.461383e+06  9.857317e-01 308.703  64.046  18.993
# standard deviations: 
#   7.523639e-02  5.358532e-03  1.803372e+00  2.243449e+00  2.740176e+00  4.462258e+01  2.945187e-01  4.283796e-03  8.024221e+01  5.233554e+03  2.097410e-04   4.971   2.470   0.855
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
     536  3.514620e+00  7.218465e-01  2.979731e+01  2.469766e+02  1.913211e+02  3.554393e+02 -1.272050e+00  1.493400e-01  2.410606e+03  2.458832e+06  9.856368e-01 299.622 19 58 29.26  57.50  18.33
    1590  3.553305e+00  7.241730e-01  2.946603e+01  2.500527e+02  1.894196e+02  3.562277e+02 -1.042465e+00  1.471048e-01  2.447235e+03  2.460656e+06  9.856727e-01 298.734 19 54 56.14  57.61  18.41
    5890  3.463039e+00  7.161909e-01  3.100069e+01  2.502751e+02  1.868937e+02  3.571966e+02 -7.964377e-01  1.528646e-01  2.355025e+03  2.461024e+06  9.858104e-01 298.927 19 55 42.46  56.64  18.22
    4242  3.573178e+00  7.255383e-01  2.851327e+01  2.511118e+02  1.890862e+02  3.563734e+02 -9.971177e-01  1.458349e-01  2.468545e+03  2.463945e+06  9.858921e-01 302.735 20 10 56.38  55.88  17.42
    5656  3.561850e+00  7.246630e-01  2.915257e+01  2.516176e+02  1.888608e+02  3.564572e+02 -9.771002e-01  1.465028e-01  2.457291e+03  2.463938e+06  9.856421e-01 295.299 19 41 11.69  58.49  18.97
    3344  3.427978e+00  7.144165e-01  3.144786e+01  2.479613e+02  1.901856e+02  3.558372e+02 -1.191450e+00  1.552277e-01  2.319174e+03  2.464305e+06  9.854348e-01 303.515 20 14  3.53  55.50  17.34
     749  3.557971e+00  7.248750e-01  3.134737e+01  2.490623e+02  1.905468e+02  3.557815e+02 -1.163370e+00  1.467656e-01  2.452891e+03  2.465403e+06  9.858742e-01 297.230 19 48 55.15  58.73  18.82
    9415  3.526896e+00  7.229902e-01  3.021358e+01  2.490821e+02  1.915958e+02  3.553418e+02 -1.294061e+00  1.486022e-01  2.422574e+03  2.469417e+06  9.854071e-01 305.020 20 20  4.75  66.30  20.02
    9744  3.572143e+00  7.259088e-01  2.835020e+01  2.494448e+02  1.902633e+02  3.559058e+02 -1.124717e+00  1.458887e-01  2.467634e+03  2.469424e+06  9.857105e-01 303.862 20 15 26.78  65.59  19.87
    1849  3.612845e+00  7.285099e-01  2.761504e+01  2.512106e+02  1.885581e+02  3.566082e+02 -9.222705e-01  1.434751e-01  2.509147e+03  2.469428e+06  9.854621e-01 296.414 19 45 39.34  65.55  20.56
   12062  3.487360e+00  7.184621e-01  3.112921e+01  2.492549e+02  1.882334e+02  3.566643e+02 -9.404833e-01  1.513256e-01  2.378976e+03  2.458102e+06  9.860689e-01 305.863 20 23 27.12  64.79  19.38
   25572  3.657239e+00  7.316659e-01  2.568303e+01  2.526399e+02  1.886266e+02  3.566001e+02 -9.137703e-01  1.408782e-01  2.555399e+03  2.456271e+06  9.860716e-01 304.083 20 16 19.87  65.39  19.69
   22483  3.553418e+00  7.246837e-01  2.714277e+01  2.480307e+02  1.910587e+02  3.555723e+02 -1.222192e+00  1.470983e-01  2.447342e+03  2.458467e+06  9.859991e-01 299.357 19 57 25.70  67.35  20.82
   28019  3.559260e+00  7.255335e-01  2.824240e+01  2.476767e+02  1.916648e+02  3.553363e+02 -1.283770e+00  1.467297e-01  2.453491e+03  2.458831e+06  9.854477e-01 300.766 20  3  3.84  67.58  20.86
   21871  3.617033e+00  7.315851e-01  2.658927e+01  2.459650e+02  1.954050e+02  3.539067e+02 -1.643937e+00  1.432340e-01  2.513369e+03  2.461022e+06  9.858157e-01 304.947 20 19 47.38  67.30  20.26
   26505  3.585396e+00  7.284534e-01  2.818293e+01  2.466252e+02  1.938559e+02  3.544891e+02 -1.502643e+00  1.451060e-01  2.480945e+03  2.465038e+06  9.856739e-01 307.591 20 30 21.82  64.88  19.32
   31241  3.611014e+00  7.298664e-01  2.654616e+01  2.480941e+02  1.927543e+02  3.549439e+02 -1.370601e+00  1.435987e-01  2.506986e+03  2.457004e+06  9.857113e-01 307.319 20 29 16.54  63.59  18.94
   38783  3.517088e+00  7.223398e-01  2.974385e+01  2.469084e+02  1.920851e+02  3.551372e+02 -1.354424e+00  1.494002e-01  2.409635e+03  2.467225e+06  9.856997e-01 297.842 19 51 22.03  66.18  20.67
   32520  3.580752e+00  7.267007e-01  2.758360e+01  2.491751e+02  1.908168e+02  3.556910e+02 -1.180594e+00  1.454522e-01  2.475040e+03  2.468695e+06  9.859722e-01 312.333 20 49 19.87  61.95  18.00
   48893  3.512964e+00  7.219674e-01  2.929803e+01  2.474090e+02  1.921038e+02  3.551218e+02 -1.360543e+00  1.494608e-01  2.408658e+03  2.453343e+06  9.859056e-01 311.019 20 44  4.68  63.68  18.73
   40473  3.530550e+00  7.231503e-01  2.892131e+01  2.482625e+02  1.915792e+02  3.553469e+02 -1.291904e+00  1.484917e-01  2.424379e+03  2.457008e+06  9.858464e-01 309.548 20 38 11.54  65.02  19.30
   44681  3.610751e+00  7.283396e-01  2.848890e+01  2.523395e+02  1.884705e+02  3.566396e+02 -9.142938e-01  1.435745e-01  2.507409e+03  2.462477e+06  9.854199e-01 319.090 21 16 21.58  64.35  18.64
   44408  3.561924e+00  7.262973e-01  2.889762e+01  2.469808e+02  1.930229e+02  3.547993e+02 -1.428634e+00  1.465675e-01  2.456206e+03  2.463940e+06  9.855584e-01 313.147 20 52 35.28  65.70  19.36
   44521  3.642537e+00  7.326248e-01  2.555170e+01  2.480239e+02  1.935235e+02  3.546711e+02 -1.430450e+00  1.417128e-01  2.540349e+03  2.465410e+06  9.854580e-01 315.335 21  1 20.50  63.80  18.52
   41829  3.557302e+00  7.264542e-01  3.000002e+01  2.461302e+02  1.941067e+02  3.543654e+02 -1.547908e+00  1.468175e-01  2.452023e+03  2.467234e+06  9.855711e-01 306.540 20 26  9.53  66.52  20.06
   41798  3.516113e+00  7.234380e-01  3.084912e+01  2.444338e+02  1.947495e+02  3.540682e+02 -1.648178e+00  1.493055e-01  2.411163e+03  2.467953e+06  9.860433e-01 310.174 20 40 41.69  64.28  18.97
   42932  3.630907e+00  7.315714e-01  2.731146e+01  2.449168e+02  1.934433e+02  3.546919e+02 -1.430401e+00  1.422934e-01  2.529984e+03  2.470148e+06  9.860304e-01 307.508 20 30  1.97  66.34  19.79
   55143  3.585958e+00  7.271224e-01  2.795270e+01  2.498079e+02  1.907648e+02  3.557134e+02 -1.172624e+00  1.451370e-01  2.480415e+03  2.461385e+06  9.858216e-01 307.910 20 31 38.38  65.85  19.62
   55461  3.574683e+00  7.260137e-01  2.794942e+01  2.498238e+02  1.902402e+02  3.559138e+02 -1.122068e+00  1.458253e-01  2.468706e+03  2.461384e+06  9.860115e-01 305.487 20 21 56.93  64.67  19.38
   57002  3.588011e+00  7.273252e-01  2.795401e+01  2.497948e+02  1.907642e+02  3.557155e+02 -1.171183e+00  1.450107e-01  2.482576e+03  2.461383e+06  9.856534e-01 310.185 20 40 44.40  66.15  19.68
   57472  3.563909e+00  7.250318e-01  2.788433e+01  2.498048e+02  1.896322e+02  3.561496e+02 -1.060832e+00  1.464871e-01  2.457554e+03  2.461388e+06  9.857941e-01 318.772 21 15  5.18  62.95  18.07
   57428  3.597211e+00  7.279902e-01  2.787750e+01  2.498056e+02  1.909274e+02  3.556562e+02 -1.184577e+00  1.444578e-01  2.492077e+03  2.461391e+06  9.859987e-01 309.307 20 37 13.61  67.52  20.26
   53602  3.513506e+00  7.224839e-01  3.088387e+01  2.462949e+02  1.929118e+02  3.548035e+02 -1.447259e+00  1.496150e-01  2.406175e+03  2.469422e+06  9.854875e-01 307.901 20 31 36.29  68.26  20.67
   64898  3.561392e+00  7.253867e-01  2.781566e+01  2.501856e+02  1.912272e+02  3.555095e+02 -1.236468e+00  1.465767e-01  2.456052e+03  2.453347e+06  9.859356e-01 313.762 20 55  2.78  64.07  18.91
   64140  3.562366e+00  7.262923e-01  2.851763e+01  2.478897e+02  1.932420e+02  3.547093e+02 -1.453551e+00  1.465395e-01  2.456675e+03  2.457737e+06  9.860697e-01 309.499 20 37 59.71  64.79  19.16
   64535  3.759589e+00  7.384717e-01  2.382890e+01  2.512184e+02  1.865620e+02  3.574546e+02 -6.663002e-01  1.348810e-01  2.669019e+03  2.457737e+06  9.859783e-01 308.627 20 34 30.36  64.52  19.14
   64698  3.587454e+00  7.281670e-01  2.783388e+01  2.478961e+02  1.927955e+02  3.549095e+02 -1.388645e+00  1.449563e-01  2.483506e+03  2.458827e+06  9.854916e-01 309.490 20 37 57.67  64.78  19.16
   66019  3.595503e+00  7.289816e-01  2.755007e+01  2.477566e+02  1.933031e+02  3.547154e+02 -1.437670e+00  1.444766e-01  2.491753e+03  2.459565e+06  9.855881e-01 307.791 20 31  9.82  64.13  19.08
   61121  3.692198e+00  7.372710e-01  2.234066e+01  2.452702e+02  1.957047e+02  3.538648e+02 -1.620520e+00  1.386306e-01  2.596830e+03  2.465402e+06  9.856386e-01 309.960 20 39 50.30  64.78  19.13
   65005  3.598867e+00  7.274994e-01  2.749046e+01  2.506562e+02  1.889987e+02  3.564244e+02 -9.760357e-01  1.443030e-01  2.494750e+03  2.466866e+06  9.857901e-01 305.087 20 20 20.78  67.82  20.66
   66323  3.568589e+00  7.252852e-01  2.730129e+01  2.499573e+02  1.891575e+02  3.563438e+02 -1.006204e+00  1.461382e-01  2.463421e+03  2.466860e+06  9.856122e-01 310.506 20 42  1.42  65.06  19.08
   68331  3.596602e+00  7.276330e-01  2.789053e+01  2.501373e+02  1.898142e+02  3.560997e+02 -1.064502e+00  1.443996e-01  2.493082e+03  2.466863e+06  9.856570e-01 311.643 20 46 34.25  66.13  19.49
   64397  3.475493e+00  7.196941e-01  3.376041e+01  2.436608e+02  1.936074e+02  3.544890e+02 -1.550862e+00  1.519670e-01  2.368935e+03  2.469053e+06  9.857626e-01 312.479 20 49 54.98  58.23  17.04
   63246  3.608355e+00  7.288349e-01  2.842242e+01  2.495330e+02  1.909641e+02  3.556515e+02 -1.182187e+00  1.437352e-01  2.504606e+03  2.469421e+06  9.860303e-01 312.451 20 49 48.26  65.21  19.14
   65066  3.657837e+00  7.321297e-01  2.814302e+01  2.505537e+02  1.896683e+02  3.561953e+02 -1.021209e+00  1.408440e-01  2.556019e+03  2.469422e+06  9.857278e-01 313.933 20 55 43.80  65.10  19.02
   65273  3.617551e+00  7.291785e-01  2.774958e+01  2.505305e+02  1.899665e+02  3.560525e+02 -1.071347e+00  1.432039e-01  2.513899e+03  2.469423e+06  9.859688e-01 327.188 21 48 45.19  58.73  16.60
   65571  3.616604e+00  7.292231e-01  2.773349e+01  2.504340e+02  1.900326e+02  3.560265e+02 -1.078243e+00  1.432609e-01  2.512897e+03  2.469423e+06  9.856321e-01 308.037 20 32  8.88  63.60  18.88
   65810  3.601369e+00  7.280384e-01  2.774076e+01  2.505049e+02  1.897194e+02  3.561415e+02 -1.051482e+00  1.441304e-01  2.497739e+03  2.469418e+06  9.853773e-01 308.367 20 33 28.18  63.35  18.77
   65889  3.599594e+00  7.278348e-01  2.774487e+01  2.505053e+02  1.896365e+02  3.561729e+02 -1.043662e+00  1.442758e-01  2.495221e+03  2.469419e+06  9.855265e-01 308.192 20 32 45.98  64.33  19.09
   65684  3.603217e+00  7.280529e-01  2.775600e+01  2.505341e+02  1.897770e+02  3.561186e+02 -1.057678e+00  1.440603e-01  2.498953e+03  2.469420e+06  9.859014e-01 298.778 19 55  6.62  70.02  22.11
   65689  3.599871e+00  7.278439e-01  2.775912e+01  2.505541e+02  1.896225e+02  3.561786e+02 -1.042077e+00  1.442561e-01  2.495562e+03  2.469420e+06  9.855525e-01 308.705 20 34 49.22  65.28  19.41
   65845  3.612940e+00  7.288925e-01  2.773618e+01  2.504581e+02  1.899721e+02  3.560478e+02 -1.073739e+00  1.434495e-01  2.509593e+03  2.469424e+06  9.857574e-01 307.775 20 31  6.10  64.50  19.26
   65922  3.603246e+00  7.280361e-01  2.773149e+01  2.503838e+02  1.897078e+02  3.561461e+02 -1.050221e+00  1.440310e-01  2.499462e+03  2.469424e+06  9.858847e-01 308.973 20 35 53.40  64.32  19.05
   66027  3.602415e+00  7.279456e-01  2.776741e+01  2.505759e+02  1.897277e+02  3.561374e+02 -1.052948e+00  1.441040e-01  2.498196e+03  2.469421e+06  9.860094e-01 309.098 20 36 23.59  64.32  19.04
   66081  3.604065e+00  7.282514e-01  2.777364e+01  2.504781e+02  1.899730e+02  3.560421e+02 -1.077842e+00  1.440005e-01  2.499992e+03  2.469421e+06  9.856595e-01 308.534 20 34  8.09  64.21  19.02
   66087  3.591605e+00  7.273230e-01  2.795150e+01  2.504811e+02  1.900208e+02  3.560151e+02 -1.088921e+00  1.447589e-01  2.486893e+03  2.469422e+06  9.856634e-01 308.421 20 33 40.97  64.16  19.03
   66220  3.634455e+00  7.305550e-01  2.774164e+01  2.504681e+02  1.899601e+02  3.560666e+02 -1.062075e+00  1.421911e-01  2.531804e+03  2.469422e+06  9.855402e-01 308.627 20 34 30.48  64.25  19.04
   66191  3.629065e+00  7.301524e-01  2.774271e+01  2.504711e+02  1.899444e+02  3.560695e+02 -1.062894e+00  1.425202e-01  2.525958e+03  2.469422e+06  9.855270e-01 308.375 20 33 29.95  64.18  19.03
   66337  3.607184e+00  7.285149e-01  2.773482e+01  2.505682e+02  1.898838e+02  3.560798e+02 -1.066491e+00  1.438224e-01  2.503087e+03  2.469418e+06  9.854451e-01 308.978 20 35 54.82  64.32  19.03
   66310  3.596526e+00  7.274029e-01  2.827470e+01  2.505226e+02  1.894348e+02  3.562499e+02 -1.024196e+00  1.444595e-01  2.492048e+03  2.469420e+06  9.860040e-01 308.512 20 34  2.90  64.16  19.02
   66406  3.601881e+00  7.280521e-01  2.776076e+01  2.505061e+02  1.897719e+02  3.561207e+02 -1.057123e+00  1.441393e-01  2.497583e+03  2.469421e+06  9.855323e-01 308.533 20 34  7.97  64.25  19.04
   66411  3.604886e+00  7.282551e-01  2.777031e+01  2.505585e+02  1.899102e+02  3.560672e+02 -1.070969e+00  1.439598e-01  2.500698e+03  2.469421e+06  9.857916e-01 308.888 20 35 33.10  64.36  19.05
   66500  3.594882e+00  7.274297e-01  2.828676e+01  2.505265e+02  1.896291e+02  3.561725e+02 -1.045317e+00  1.445457e-01  2.490561e+03  2.469421e+06  9.856907e-01 308.503 20 34  0.79  64.57  19.14
   66617  3.607178e+00  7.285049e-01  2.773561e+01  2.505444e+02  1.899199e+02  3.560653e+02 -1.070495e+00  1.437751e-01  2.503910e+03  2.469417e+06  9.855254e-01 309.037 20 36  8.81  64.29  19.05
   66717  3.604600e+00  7.285491e-01  2.780704e+01  2.499164e+02  1.906322e+02  3.557815e+02 -1.147876e+00  1.439348e-01  2.501132e+03  2.469421e+06  9.855867e-01 308.982 20 35 55.68  64.27  19.05
   66572  3.596980e+00  7.274932e-01  2.870268e+01  2.505387e+02  1.891966e+02  3.563457e+02 -9.976133e-01  1.444161e-01  2.492797e+03  2.469421e+06  9.855219e-01 308.881 20 35 31.39  64.29  19.03
   66714  3.898594e+00  7.487056e-01  2.780929e+01  2.505407e+02  1.899491e+02  3.562253e+02 -9.506074e-01  1.279855e-01  2.812819e+03  2.469422e+06  9.860269e-01 306.892 20 27 34.08  64.57  19.29
   66718  3.613268e+00  7.288189e-01  2.811307e+01  2.505692e+02  1.894996e+02  3.562355e+02 -1.022842e+00  1.434527e-01  2.509538e+03  2.469422e+06  9.855318e-01 308.606 20 34 25.34  64.24  19.04
   67041  3.582348e+00  7.261771e-01  2.772722e+01  2.505413e+02  1.888977e+02  3.564552e+02 -9.722799e-01  1.452932e-01  2.477748e+03  2.469414e+06  9.859059e-01 308.828 20 35 18.70  64.34  19.05
   66873  3.598086e+00  7.277148e-01  2.773509e+01  2.505372e+02  1.895371e+02  3.562116e+02 -1.033533e+00  1.443682e-01  2.493624e+03  2.469417e+06  9.854271e-01 307.160 20 28 38.38  64.70  19.30
   67062  3.585425e+00  7.265148e-01  2.774120e+01  2.504388e+02  1.892029e+02  3.563357e+02 -1.003930e+00  1.451150e-01  2.480791e+03  2.469418e+06  9.858855e-01 308.879 20 35 30.89  64.33  19.03
   67164  3.591950e+00  7.271118e-01  2.773802e+01  2.505541e+02  1.892670e+02  3.563147e+02 -1.007505e+00  1.447336e-01  2.487329e+03  2.469418e+06  9.856013e-01 309.647 20 38 35.16  64.61  19.08
   66920  3.604810e+00  7.283243e-01  2.774294e+01  2.505226e+02  1.898311e+02  3.560993e+02 -1.061918e+00  1.439511e-01  2.500848e+03  2.469419e+06  9.854213e-01 305.567 20 22 16.20  64.85  19.50
   67134  3.607593e+00  7.283785e-01  2.774889e+01  2.505649e+02  1.899007e+02  3.560720e+02 -1.069172e+00  1.437948e-01  2.503568e+03  2.469419e+06  9.860725e-01 309.676 20 38 42.24  64.06  19.23
   67010  3.600319e+00  7.280062e-01  2.781663e+01  2.504345e+02  1.900915e+02  3.559927e+02 -1.092339e+00  1.442273e-01  2.496061e+03  2.469421e+06  9.856726e-01 307.450 20 29 47.98  64.45  19.22
   66971  3.609006e+00  7.284331e-01  2.807593e+01  2.505633e+02  1.895338e+02  3.562187e+02 -1.028864e+00  1.436691e-01  2.505757e+03  2.469423e+06  9.858095e-01 307.247 20 28 59.28  63.77  18.98
   67421  3.589350e+00  7.267518e-01  2.774223e+01  2.505694e+02  1.891393e+02  3.563630e+02 -9.955696e-01  1.448842e-01  2.484744e+03  2.469418e+06  9.860373e-01 308.301 20 33 12.22  64.10  19.02
   67274  3.594830e+00  7.272648e-01  2.774579e+01  2.505575e+02  1.893793e+02  3.562711e+02 -1.018917e+00  1.445538e-01  2.490422e+03  2.469419e+06  9.859715e-01 307.661 20 30 38.64  63.92  19.00
   67408  3.600585e+00  7.277859e-01  2.774593e+01  2.505496e+02  1.896347e+02  3.561733e+02 -1.043760e+00  1.441924e-01  2.496665e+03  2.469419e+06  9.859723e-01 307.849 20 31 23.71  63.97  19.01
   67572  3.587098e+00  7.265840e-01  2.771975e+01  2.505824e+02  1.890644e+02  3.563916e+02 -9.883221e-01  1.449898e-01  2.482933e+03  2.469415e+06  9.859371e-01 308.733 20 34 55.99  64.26  19.03
   67714  3.587837e+00  7.267047e-01  2.773437e+01  2.505244e+02  1.891379e+02  3.563631e+02 -9.957139e-01  1.449542e-01  2.483543e+03  2.469415e+06  9.857900e-01 308.856 20 35 25.42  64.31  19.04
   67520  3.595099e+00  7.273309e-01  2.772462e+01  2.505789e+02  1.893958e+02  3.562650e+02 -1.020349e+00  1.445082e-01  2.491208e+03  2.469416e+06  9.858261e-01 308.942 20 35 46.20  64.46  19.07
   67524  3.587430e+00  7.266766e-01  2.774065e+01  2.505354e+02  1.891035e+02  3.563767e+02 -9.920719e-01  1.449767e-01  2.483157e+03  2.469418e+06  9.857392e-01 307.519 20 30  4.44  64.45  19.19
   67501  3.996883e+00  7.549485e-01  2.785739e+01  2.504539e+02  1.901000e+02  3.562223e+02 -9.277985e-01  1.232881e-01  2.919989e+03  2.469422e+06  9.859988e-01 307.645 20 30 34.73  63.92  19.01
   68009  3.625922e+00  7.305609e-01  2.806943e+01  2.491479e+02  1.916468e+02  3.553960e+02 -1.244112e+00  1.426431e-01  2.523782e+03  2.469422e+06  9.855125e-01 308.014 20 32  3.41  64.04  19.02
   68159  3.588843e+00  7.267801e-01  2.772254e+01  2.505610e+02  1.891593e+02  3.563551e+02 -9.976290e-01  1.448729e-01  2.484937e+03  2.469416e+06  9.858193e-01 308.418 20 33 40.42  64.18  19.02
   68197  3.596876e+00  7.276710e-01  2.772062e+01  2.504633e+02  1.896639e+02  3.561606e+02 -1.047662e+00  1.444011e-01  2.493056e+03  2.469417e+06  9.854076e-01 307.533 20 30  7.97  63.87  18.98
   68163  3.594261e+00  7.273552e-01  2.772524e+01  2.504587e+02  1.895701e+02  3.561955e+02 -1.039296e+00  1.445547e-01  2.490407e+03  2.469418e+06  9.857177e-01 307.614 20 30 27.43  63.91  19.00
   69180  3.576723e+00  7.260044e-01  2.769848e+01  2.502030e+02  1.892529e+02  3.563117e+02 -1.012430e+00  1.455522e-01  2.473340e+03  2.469416e+06  9.853847e-01 308.076 20 32 18.19  64.05  19.00
   61730  3.624371e+00  7.294370e-01  2.760338e+01  2.507851e+02  1.892405e+02  3.563436e+02 -9.910983e-01  1.427915e-01  2.521158e+03  2.469422e+06  9.860025e-01 307.551 20 30 12.31  63.90  19.00
   64690  3.537550e+00  7.244659e-01  3.036746e+01  2.464389e+02  1.931844e+02  3.547152e+02 -1.461573e+00  1.480622e-01  2.431411e+03  2.470156e+06  9.856099e-01 310.058 20 40 13.92  64.07  19.30
   77116  3.543790e+00  7.226924e-01  2.778573e+01  2.513702e+02  1.865640e+02  3.573668e+02 -7.308603e-01  1.477305e-01  2.436869e+03  2.460295e+06  9.854240e-01 310.532 20 42  7.58  65.18  19.25
   74128  3.542893e+00  7.232692e-01  2.973108e+01  2.504604e+02  1.889746e+02  3.564024e+02 -9.972638e-01  1.477907e-01  2.435877e+03  2.469055e+06  9.854772e-01 307.660 20 30 38.35  63.92  18.99
   74878  3.594761e+00  7.276374e-01  2.815867e+01  2.497514e+02  1.905473e+02  3.558073e+02 -1.144663e+00  1.445802e-01  2.489967e+03  2.469421e+06  9.860784e-01 308.462 20 33 50.86  64.16  19.01
   75388  3.590382e+00  7.268572e-01  2.833027e+01  2.504821e+02  1.892236e+02  3.563300e+02 -1.004247e+00  1.448531e-01  2.485276e+03  2.469418e+06  9.860387e-01 308.305 20 33 13.22  64.12  19.00
   75489  3.620223e+00  7.293885e-01  2.774235e+01  2.505023e+02  1.899400e+02  3.560648e+02 -1.067162e+00  1.430563e-01  2.516491e+03  2.469423e+06  9.858996e-01 307.684 20 30 44.06  63.90  18.96
   75558  3.600604e+00  7.277325e-01  2.816027e+01  2.505542e+02  1.891511e+02  3.563658e+02 -9.912355e-01  1.442329e-01  2.495963e+03  2.469423e+06  9.855964e-01 308.277 20 33  6.43  63.84  18.96
   83565  3.567987e+00  7.265481e-01  2.930669e+01  2.485619e+02  1.925000e+02  3.550094e+02 -1.369280e+00  1.461820e-01  2.462683e+03  2.453354e+06  9.855004e-01 306.857 20 27 25.61  67.51  20.41
   84969  3.601697e+00  7.281847e-01  2.655096e+01  2.504707e+02  1.905550e+02  3.558056e+02 -1.142820e+00  1.441252e-01  2.497827e+03  2.456999e+06  9.860207e-01 303.942 20 15 46.06  62.71  18.96
   89353  3.556954e+00  7.247634e-01  2.898334e+01  2.497464e+02  1.901418e+02  3.559419e+02 -1.119380e+00  1.468774e-01  2.451023e+03  2.458459e+06  9.854674e-01 302.647 20 10 35.33  65.65  20.00
   81467  3.605437e+00  7.290499e-01  2.771924e+01  2.487303e+02  1.919672e+02  3.552505e+02 -1.290839e+00  1.438890e-01  2.501929e+03  2.459556e+06  9.859192e-01 308.663 20 34 39.19  64.86  19.26
   88653  3.602073e+00  7.288254e-01  2.699728e+01  2.495278e+02  1.917508e+02  3.553352e+02 -1.268727e+00  1.441286e-01  2.497769e+03  2.460289e+06  9.854866e-01 306.432 20 25 43.68  64.49  19.31
   80083  3.580001e+00  7.264208e-01  2.815216e+01  2.498127e+02  1.902791e+02  3.559017e+02 -1.123743e+00  1.454609e-01  2.474892e+03  2.461388e+06  9.860639e-01 308.964 20 35 51.36  64.29  19.05
   86010  3.546448e+00  7.233439e-01  2.892210e+01  2.502255e+02  1.884573e+02  3.566091e+02 -9.395367e-01  1.475224e-01  2.440307e+03  2.461379e+06  9.856377e-01 306.770 20 27  4.90  64.29  19.23
   86161  3.576300e+00  7.261497e-01  2.803475e+01  2.499344e+02  1.903218e+02  3.558823e+02 -1.130213e+00  1.456836e-01  2.471109e+03  2.461383e+06  9.860746e-01 308.781 20 35  7.46  66.71  19.88
   80789  3.574037e+00  7.261084e-01  2.809044e+01  2.499016e+02  1.902336e+02  3.559172e+02 -1.120738e+00  1.458251e-01  2.468711e+03  2.461383e+06  9.854846e-01 312.477 20 49 54.41  63.42  18.44
   86669  3.567602e+00  7.253773e-01  2.803770e+01  2.499202e+02  1.899865e+02  3.560102e+02 -1.098026e+00  1.462185e-01  2.462068e+03  2.461382e+06  9.860160e-01 306.015 20 24  3.65  65.47  19.64
   87073  3.566321e+00  7.252808e-01  2.804294e+01  2.499378e+02  1.899329e+02  3.560309e+02 -1.092687e+00  1.462949e-01  2.460783e+03  2.461381e+06  9.859406e-01 311.652 20 46 36.38  64.89  19.07
   87847  3.588553e+00  7.274169e-01  2.801562e+01  2.499243e+02  1.907896e+02  3.557061e+02 -1.173358e+00  1.449419e-01  2.483753e+03  2.461384e+06  9.855058e-01 313.154 20 52 37.03  64.23  18.71
   88200  3.576765e+00  7.264886e-01  2.830292e+01  2.494168e+02  1.908166e+02  3.556868e+02 -1.182661e+00  1.456130e-01  2.472307e+03  2.461388e+06  9.856454e-01 308.212 20 32 50.81  64.75  19.24
   88759  3.571457e+00  7.257561e-01  2.804076e+01  2.499226e+02  1.901332e+02  3.559545e+02 -1.111885e+00  1.459786e-01  2.466114e+03  2.461382e+06  9.859085e-01 303.725 20 14 54.02  64.61  19.57
   88910  3.573236e+00  7.258880e-01  2.803606e+01  2.499228e+02  1.902012e+02  3.559284e+02 -1.118567e+00  1.458738e-01  2.467887e+03  2.461383e+06  9.860133e-01 308.564 20 34 15.26  64.70  19.17
   89119  3.573301e+00  7.258953e-01  2.803926e+01  2.499224e+02  1.902071e+02  3.559260e+02 -1.119179e+00  1.458613e-01  2.468099e+03  2.461383e+06  9.860127e-01 308.285 20 33  8.40  64.69  19.20
   89422  3.565087e+00  7.251666e-01  2.807737e+01  2.499236e+02  1.898882e+02  3.560480e+02 -1.088421e+00  1.463671e-01  2.459569e+03  2.461380e+06  9.859524e-01 308.018 20 32  4.32  64.53  19.16
   89410  3.571087e+00  7.257623e-01  2.817380e+01  2.499939e+02  1.899992e+02  3.560083e+02 -1.097011e+00  1.460044e-01  2.465679e+03  2.461382e+06  9.856138e-01 307.915 20 31 39.53  64.51  19.16
   89646  3.585127e+00  7.270034e-01  2.802054e+01  2.499234e+02  1.906687e+02  3.557508e+02 -1.162849e+00  1.451370e-01  2.480415e+03  2.461383e+06  9.858921e-01 309.399 20 37 35.76  64.90  19.19
   83360  3.483877e+00  7.186659e-01  3.090382e+01  2.475917e+02  1.891600e+02  3.562901e+02 -1.045584e+00  1.514982e-01  2.376266e+03  2.462483e+06  9.853802e-01 308.563 20 34 15.14  65.10  19.32
   89849  3.525915e+00  7.225080e-01  2.863079e+01  2.486126e+02  1.907021e+02  3.556978e+02 -1.196751e+00  1.488103e-01  2.419188e+03  2.463936e+06  9.855915e-01 308.230 20 32 55.30  64.60  19.17
   80642  3.527642e+00  7.227377e-01  3.150803e+01  2.473067e+02  1.912481e+02  3.554798e+02 -1.256669e+00  1.487007e-01  2.420970e+03  2.468691e+06  9.860121e-01 308.356 20 33 25.44  64.63  19.17
   81060  3.505782e+00  7.208226e-01  3.149520e+01  2.473340e+02  1.904367e+02  3.557910e+02 -1.177788e+00  1.501011e-01  2.398384e+03  2.468690e+06  9.855506e-01 308.350 20 33 24.05  64.64  19.17
   93200  3.506167e+00  7.201903e-01  2.995464e+01  2.497432e+02  1.884209e+02  3.565999e+02 -9.528060e-01  1.501073e-01  2.398284e+03  2.456631e+06  9.855044e-01 307.745 20 30 58.68  64.51  19.18
   93147  3.556812e+00  7.243683e-01  2.808981e+01  2.498901e+02  1.895241e+02  3.561877e+02 -1.052809e+00  1.469248e-01  2.450233e+03  2.461380e+06  9.860709e-01 307.747 20 30 59.38  64.67  19.23
   93146  3.583681e+00  7.269047e-01  2.805898e+01  2.498839e+02  1.905683e+02  3.557901e+02 -1.152445e+00  1.452658e-01  2.478215e+03  2.461382e+06  9.857151e-01 309.165 20 36 39.60  64.86  19.18
   93417  3.573626e+00  7.260137e-01  2.804286e+01  2.499021e+02  1.901990e+02  3.559303e+02 -1.117517e+00  1.458714e-01  2.467927e+03  2.461383e+06  9.856666e-01 299.348 19 57 23.62  66.20  20.55
   93622  3.565558e+00  7.252013e-01  2.807311e+01  2.498897e+02  1.898676e+02  3.560565e+02 -1.085923e+00  1.463840e-01  2.459284e+03  2.461381e+06  9.859329e-01 307.283 20 29  7.85  65.20  19.45
   93523  3.577757e+00  7.264066e-01  2.803963e+01  2.499100e+02  1.903496e+02  3.558733e+02 -1.131611e+00  1.456319e-01  2.471986e+03  2.461383e+06  9.855887e-01 301.149 20  4 35.81  67.72  20.94
   93813  3.578588e+00  7.263579e-01  2.807982e+01  2.499020e+02  1.903711e+02  3.558643e+02 -1.134307e+00  1.455836e-01  2.472806e+03  2.461382e+06  9.860209e-01 299.881 19 59 31.49  67.30  20.90
   93876  3.567675e+00  7.254101e-01  2.806563e+01  2.499018e+02  1.899533e+02  3.560238e+02 -1.094132e+00  1.462554e-01  2.461447e+03  2.461381e+06  9.858769e-01 301.043 20  4 10.44  65.41  20.08
   94049  3.573858e+00  7.259655e-01  2.806945e+01  2.498967e+02  1.901885e+02  3.559341e+02 -1.116660e+00  1.458766e-01  2.467839e+03  2.461381e+06  9.858901e-01 307.174 20 28 41.74  64.31  19.18
   93926  3.587780e+00  7.273059e-01  2.804278e+01  2.498944e+02  1.907227e+02  3.557319e+02 -1.166756e+00  1.450240e-01  2.482347e+03  2.461383e+06  9.856031e-01 308.940 20 35 45.53  64.81  19.20
   94469  3.587795e+00  7.271731e-01  2.815345e+01  2.499381e+02  1.907171e+02  3.557329e+02 -1.167031e+00  1.450273e-01  2.482290e+03  2.461382e+06  9.860788e-01 308.353 20 33 24.67  64.62  19.18
   94585  3.591025e+00  7.275146e-01  2.805433e+01  2.499229e+02  1.908468e+02  3.556841e+02 -1.178980e+00  1.448290e-01  2.485690e+03  2.461383e+06  9.859100e-01 307.770 20 31  4.82  64.47  19.18
   94422  3.581829e+00  7.268218e-01  2.801867e+01  2.499084e+02  1.905152e+02  3.558106e+02 -1.147146e+00  1.453879e-01  2.476134e+03  2.461384e+06  9.854337e-01 308.647 20 34 35.40  64.69  19.19
   94853  3.569799e+00  7.256436e-01  2.804156e+01  2.499026e+02  1.900428e+02  3.559898e+02 -1.102581e+00  1.461198e-01  2.463731e+03  2.461383e+06  9.857394e-01 308.564 20 34 15.43  64.73  19.21
   95028  3.539109e+00  7.229466e-01  2.805159e+01  2.499160e+02  1.888293e+02  3.564565e+02 -9.833595e-01  1.480268e-01  2.431992e+03  2.461379e+06  9.854135e-01 307.909 20 31 38.21  64.50  19.18
   95175  3.589982e+00  7.274111e-01  2.805275e+01  2.499281e+02  1.908038e+02  3.557004e+02 -1.174959e+00  1.448943e-01  2.484570e+03  2.461383e+06  9.859384e-01 308.302 20 33 12.43  64.63  19.20
   95216  3.628077e+00  7.303584e-01  2.786711e+01  2.499861e+02  1.909118e+02  3.556844e+02 -1.166650e+00  1.426180e-01  2.524226e+03  2.461387e+06  9.857937e-01 309.247 20 36 59.30  64.87  19.20
   95614  3.561256e+00  7.249235e-01  2.816357e+01  2.499679e+02  1.895982e+02  3.561624e+02 -1.057704e+00  1.466503e-01  2.454820e+03  2.461380e+06  9.854062e-01 309.006 20 36  1.44  64.99  19.26
   95552  3.573900e+00  7.259456e-01  2.804944e+01  2.499233e+02  1.901938e+02  3.559318e+02 -1.117373e+00  1.458741e-01  2.467882e+03  2.461383e+06  9.859799e-01 309.430 20 37 43.32  64.95  19.22
   95708  3.578956e+00  7.264068e-01  2.821496e+01  2.499841e+02  1.902606e+02  3.559091e+02 -1.121767e+00  1.455600e-01  2.473207e+03  2.461379e+06  9.858019e-01 308.971 20 35 52.97  64.75  19.18
   95870  3.583229e+00  7.268872e-01  2.806355e+01  2.499377e+02  1.905563e+02  3.557948e+02 -1.151226e+00  1.453024e-01  2.477591e+03  2.461380e+06  9.856377e-01 308.110 20 32 26.42  64.53  19.17
   95781  3.562776e+00  7.250838e-01  2.804068e+01  2.499251e+02  1.897721e+02  3.560939e+02 -1.076046e+00  1.465552e-01  2.456411e+03  2.461381e+06  9.854659e-01 306.150 20 24 36.10  63.91  19.13
   95863  3.578097e+00  7.264094e-01  2.816799e+01  2.499782e+02  1.902507e+02  3.559130e+02 -1.120669e+00  1.456133e-01  2.472302e+03  2.461381e+06  9.855432e-01 309.380 20 37 31.20  64.93  19.21
   95643  3.587336e+00  7.273411e-01  2.803546e+01  2.499352e+02  1.908742e+02  3.556716e+02 -1.183175e+00  1.450542e-01  2.481830e+03  2.461386e+06  9.855610e-01 310.117 20 40 28.03  64.77  19.15
   95985  3.551436e+00  7.239616e-01  2.805043e+01  2.499369e+02  1.893241e+02  3.562650e+02 -1.032918e+00  1.472575e-01  2.444696e+03  2.461380e+06  9.857937e-01 307.159 20 28 38.16  64.43  19.22
   96215  3.582265e+00  7.268535e-01  2.803295e+01  2.499394e+02  1.905155e+02  3.558108e+02 -1.146974e+00  1.453585e-01  2.476635e+03  2.461382e+06  9.854399e-01 308.351 20 33 24.22  64.62  19.19
   96036  3.586311e+00  7.272658e-01  2.812422e+01  2.498796e+02  1.907771e+02  3.557098e+02 -1.173006e+00  1.451086e-01  2.480901e+03  2.461384e+06  9.854179e-01 308.114 20 32 27.46  64.83  19.27
   96018  3.591723e+00  7.275150e-01  2.809669e+01  2.500035e+02  1.906408e+02  3.557665e+02 -1.156370e+00  1.447865e-01  2.486419e+03  2.461391e+06  9.858202e-01 308.942 20 35 45.98  64.82  19.21
   90853  3.588366e+00  7.273170e-01  2.805480e+01  2.498640e+02  1.907496e+02  3.557212e+02 -1.169630e+00  1.449645e-01  2.483367e+03  2.461382e+06  9.857606e-01 307.687 20 30 44.95  64.40  19.16
   96906  3.577918e+00  7.263785e-01  2.802162e+01  2.499368e+02  1.903641e+02  3.558673e+02 -1.133396e+00  1.456180e-01  2.472222e+03  2.461385e+06  9.857531e-01 308.217 20 32 52.13  64.78  19.25
   97406  3.575793e+00  7.261655e-01  2.803233e+01  2.499400e+02  1.902757e+02  3.559009e+02 -1.125019e+00  1.457461e-01  2.470050e+03  2.461382e+06  9.858178e-01 309.520 20 38  4.78  64.96  19.21
   97352  3.582727e+00  7.268282e-01  2.801637e+01  2.499431e+02  1.905467e+02  3.557981e+02 -1.150575e+00  1.453243e-01  2.477218e+03  2.461384e+06  9.856995e-01 306.944 20 27 46.56  64.18  19.15
   97936  3.561505e+00  7.249205e-01  2.801862e+01  2.499377e+02  1.897316e+02  3.561088e+02 -1.072564e+00  1.466106e-01  2.455484e+03  2.461382e+06  9.856489e-01 308.949 20 35 47.74  64.77  19.19
   91232  3.542522e+00  7.232351e-01  2.816210e+01  2.499082e+02  1.888811e+02  3.564378e+02 -9.875473e-01  1.477921e-01  2.435855e+03  2.461379e+06  9.853959e-01 309.154 20 36 37.06  64.99  19.25
   91186  3.572208e+00  7.258906e-01  2.802573e+01  2.498629e+02  1.901416e+02  3.559523e+02 -1.111949e+00  1.459581e-01  2.466461e+03  2.461383e+06  9.856435e-01 309.032 20 36  7.61  64.90  19.23
   91420  3.565642e+00  7.252559e-01  2.806400e+01  2.498791e+02  1.898697e+02  3.560561e+02 -1.085824e+00  1.463696e-01  2.459527e+03  2.461381e+06  9.857630e-01 309.235 20 36 56.42  64.90  19.21
   92285  3.587069e+00  7.270365e-01  2.816557e+01  2.498952e+02  1.904652e+02  3.558325e+02 -1.140233e+00  1.450610e-01  2.481714e+03  2.461388e+06  9.860343e-01 308.703 20 34 48.82  64.69  19.18
   93058  3.566886e+00  7.253501e-01  2.806375e+01  2.498927e+02  1.899213e+02  3.560362e+02 -1.090956e+00  1.463021e-01  2.460662e+03  2.461381e+06  9.858340e-01 308.541 20 34  9.82  64.66  19.18
   93037  3.580587e+00  7.266770e-01  2.803699e+01  2.498939e+02  1.904495e+02  3.558357e+02 -1.140863e+00  1.454634e-01  2.474850e+03  2.461383e+06  9.855260e-01 309.012 20 36  2.78  64.77  19.18
   95856  3.524965e+00  7.221504e-01  2.862630e+01  2.484744e+02  1.900102e+02  3.559751e+02 -1.120710e+00  1.489184e-01  2.417431e+03  2.466493e+06  9.856884e-01 307.660 20 30 38.33  64.37  19.15
   92536  3.478734e+00  7.182675e-01  3.125697e+01  2.476462e+02  1.892893e+02  3.562361e+02 -1.062364e+00  1.518948e-01  2.370061e+03  2.468683e+06  9.854621e-01 305.981 20 23 55.42  64.05  19.19
   91511  3.581662e+00  7.262267e-01  2.756838e+01  2.498341e+02  1.891074e+02  3.563718e+02 -9.950655e-01  1.453976e-01  2.475970e+03  2.469422e+06  9.857766e-01 308.289 20 33  9.38  64.56  19.17
   91474  3.602530e+00  7.279574e-01  2.787870e+01  2.503194e+02  1.893832e+02  3.562750e+02 -1.015259e+00  1.441386e-01  2.497596e+03  2.469423e+06  9.855817e-01 307.785 20 31  8.30  64.47  19.18
  104093  3.616704e+00  7.296511e-01  2.555216e+01  2.501512e+02  1.912253e+02  3.555509e+02 -1.206065e+00  1.432529e-01  2.513038e+03  2.454449e+06  9.857240e-01 308.551 20 34 12.19  64.86  19.26
  105142  3.680600e+00  7.330144e-01  2.568946e+01  2.517122e+02  1.870744e+02  3.572225e+02 -7.423527e-01  1.393794e-01  2.582878e+03  2.457726e+06  9.858368e-01 307.861 20 31 26.54  64.49  19.18
  106271  3.690341e+00  7.353556e-01  2.528437e+01  2.487229e+02  1.920162e+02  3.552953e+02 -1.248959e+00  1.389052e-01  2.591695e+03  2.458462e+06  9.857717e-01 308.803 20 35 12.70  64.73  19.19
  107980  3.506751e+00  7.198045e-01  2.799748e+01  2.497649e+02  1.870402e+02  3.571573e+02 -7.973397e-01  1.500366e-01  2.399415e+03  2.458832e+06  9.856819e-01 306.194 20 24 46.66  64.77  19.44
  101193  3.578704e+00  7.267068e-01  2.737885e+01  2.491862e+02  1.910334e+02  3.556011e+02 -1.205316e+00  1.455421e-01  2.473510e+03  2.458828e+06  9.856963e-01 298.753 19 55  0.77  66.56  20.75
  103106  3.547698e+00  7.240074e-01  2.830103e+01  2.488384e+02  1.901569e+02  3.559300e+02 -1.125773e+00  1.474271e-01  2.441884e+03  2.460293e+06  9.856160e-01 307.751 20 31  0.31  63.52  18.92
  104456  3.696663e+00  7.357529e-01  2.312026e+01  2.491056e+02  1.920825e+02  3.552742e+02 -1.252715e+00  1.386134e-01  2.597152e+03  2.461390e+06  9.860788e-01 307.707 20 30 49.66  64.07  19.10
  106614  3.571801e+00  7.257820e-01  2.796534e+01  2.500203e+02  1.899137e+02  3.560428e+02 -1.087422e+00  1.459647e-01  2.466350e+03  2.461388e+06  9.856329e-01 315.676 21  2 42.26  62.53  17.98
  105554  3.724503e+00  7.372017e-01  2.703445e+01  2.502653e+02  1.902478e+02  3.560084e+02 -1.051370e+00  1.369507e-01  2.628684e+03  2.462117e+06  9.854536e-01 309.561 20 38 14.69  60.87  17.95
  107404  3.509464e+00  7.211175e-01  2.863969e+01  2.483768e+02  1.905042e+02  3.557655e+02 -1.183700e+00  1.498673e-01  2.402125e+03  2.463936e+06  9.856363e-01 317.116 21  8 27.91  62.12  17.90
  113337  3.597210e+00  7.278570e-01  2.799716e+01  2.499604e+02  1.905587e+02  3.558024e+02 -1.145062e+00  1.444579e-01  2.492076e+03  2.461387e+06  9.859787e-01 303.487 20 13 56.88  62.87  19.04
  113441  3.586802e+00  7.272205e-01  2.804180e+01  2.499737e+02  1.908289e+02  3.556886e+02 -1.179010e+00  1.450838e-01  2.481324e+03  2.461386e+06  9.857870e-01 310.950 20 43 47.95  64.20  18.86
  111319  3.589949e+00  7.273963e-01  2.802971e+01  2.499454e+02  1.908179e+02  3.556946e+02 -1.176611e+00  1.448878e-01  2.484681e+03  2.461384e+06  9.860023e-01 307.277 20 29  6.58  64.62  19.28
  112743  3.577241e+00  7.263879e-01  2.813119e+01  2.498699e+02  1.904615e+02  3.558283e+02 -1.144097e+00  1.456655e-01  2.471415e+03  2.461383e+06  9.856609e-01 321.695 21 26 46.68  59.47  16.86
  113092  3.579222e+00  7.264860e-01  2.801992e+01  2.499604e+02  1.903960e+02  3.558554e+02 -1.136213e+00  1.455482e-01  2.473408e+03  2.461384e+06  9.857673e-01 308.116 20 32 27.96  64.43  19.13
  113055  3.600979e+00  7.281424e-01  2.799892e+01  2.499544e+02  1.905739e+02  3.557989e+02 -1.144830e+00  1.442302e-01  2.496010e+03  2.461387e+06  9.859986e-01 311.194 20 44 46.49  63.61  18.73
  114650  3.565407e+00  7.253632e-01  2.762873e+01  2.490965e+02  1.903010e+02  3.558846e+02 -1.132810e+00  1.463941e-01  2.459115e+03  2.464301e+06  9.858604e-01 306.827 20 27 18.55  65.06  19.44
  110383  3.602419e+00  7.286527e-01  2.795653e+01  2.488323e+02  1.915209e+02  3.554269e+02 -1.244435e+00  1.441273e-01  2.497792e+03  2.466500e+06  9.858632e-01 309.156 20 36 37.37  64.75  19.18
  118935  3.505563e+00  7.197966e-01  3.008511e+01  2.496966e+02  1.873650e+02  3.570286e+02 -8.335550e-01  1.501597e-01  2.397448e+03  2.468694e+06  9.856630e-01 309.431 20 37 43.46  64.95  19.21
  113409  3.612621e+00  7.286915e-01  2.788144e+01  2.504040e+02  1.893677e+02  3.562870e+02 -1.009262e+00  1.435340e-01  2.508116e+03  2.469422e+06  9.856604e-01 309.443 20 37 46.42  64.93  19.20
  112540  3.592585e+00  7.273589e-01  2.758077e+01  2.497995e+02  1.897038e+02  3.561422e+02 -1.053917e+00  1.447329e-01  2.487340e+03  2.469424e+06  9.854075e-01 308.605 20 34 25.22  64.83  19.24
  125620  3.721778e+00  7.380219e-01  2.368051e+01  2.495069e+02  1.930248e+02  3.549279e+02 -1.333655e+00  1.371439e-01  2.624979e+03  2.461389e+06  9.857798e-01 308.786 20 35  8.74  64.71  19.18
  125062  3.617994e+00  7.297245e-01  2.746742e+01  2.497534e+02  1.910542e+02  3.556222e+02 -1.186307e+00  1.431492e-01  2.514858e+03  2.463213e+06  9.855580e-01 309.169 20 36 40.49  64.75  19.19
  126747  3.588848e+00  7.266957e-01  2.795191e+01  2.500066e+02  1.889669e+02  3.564315e+02 -9.769550e-01  1.449155e-01  2.484206e+03  2.469422e+06  9.859041e-01 309.186 20 36 44.62  64.05  18.97
  139697  3.553878e+00  7.238802e-01  2.924923e+01  2.511055e+02  1.884665e+02  3.566097e+02 -9.375621e-01  1.471077e-01  2.447187e+03  2.462846e+06  9.857984e-01 310.456 20 41 49.42  64.91  19.19
  140973  3.522697e+00  7.212479e-01  2.776224e+01  2.505651e+02  1.874696e+02  3.569924e+02 -8.393575e-01  1.488903e-01  2.417888e+03  2.457738e+06  9.854587e-01 299.299 19 57 11.78  64.90  20.13
  145229  3.581427e+00  7.268426e-01  2.773345e+01  2.500287e+02  1.910759e+02  3.555856e+02 -1.208990e+00  1.453501e-01  2.476778e+03  2.459562e+06  9.860154e-01 307.745 20 30 58.80  64.08  19.10
  146807  3.549159e+00  7.238479e-01  2.859368e+01  2.494766e+02  1.895637e+02  3.561691e+02 -1.059961e+00  1.472863e-01  2.444220e+03  2.466870e+06  9.858480e-01 308.686 20 34 44.71  63.84  18.95
  140014  3.614048e+00  7.287570e-01  2.760579e+01  2.508591e+02  1.890760e+02  3.564038e+02 -9.771722e-01  1.433712e-01  2.510965e+03  2.469423e+06  9.854713e-01 322.484 21 29 56.16  60.78  17.17
  140204  3.599536e+00  7.273439e-01  2.762087e+01  2.508839e+02  1.885541e+02  3.566013e+02 -9.281186e-01  1.442716e-01  2.495293e+03  2.469425e+06  9.860400e-01 311.088 20 44 21.05  64.42  18.93
  143265  3.614548e+00  7.288582e-01  2.764233e+01  2.508544e+02  1.893091e+02  3.563118e+02 -1.001889e+00  1.433800e-01  2.510810e+03  2.469428e+06  9.855114e-01 306.734 20 26 56.06  63.88  19.11
  143562  3.580492e+00  7.263418e-01  2.793450e+01  2.501626e+02  1.894595e+02  3.562316e+02 -1.033215e+00  1.454203e-01  2.475582e+03  2.469418e+06  9.854540e-01 303.252 20 13  0.41  65.09  19.75
  143919  3.607442e+00  7.282683e-01  2.760859e+01  2.507351e+02  1.895987e+02  3.561915e+02 -1.036935e+00  1.438023e-01  2.503437e+03  2.469415e+06  9.860582e-01 304.799 20 19 11.83  63.12  18.92
  144093  3.593678e+00  7.270022e-01  2.763546e+01  2.508769e+02  1.883959e+02  3.566621e+02 -9.126141e-01  1.446319e-01  2.489077e+03  2.469427e+06  9.854984e-01 310.488 20 41 57.07  64.83  19.04
  144152  3.610305e+00  7.285290e-01  2.763374e+01  2.508320e+02  1.893202e+02  3.563047e+02 -1.005024e+00  1.436319e-01  2.506407e+03  2.469427e+06  9.855614e-01 305.845 20 23 22.73  64.77  19.41
  147532  3.611148e+00  7.284768e-01  2.761665e+01  2.508832e+02  1.891698e+02  3.563642e+02 -9.889730e-01  1.435753e-01  2.507394e+03  2.469424e+06  9.858052e-01 307.997 20 31 59.35  63.80  18.95
  147833  3.615322e+00  7.286647e-01  2.771411e+01  2.510548e+02  1.890016e+02  3.564327e+02 -9.696092e-01  1.433248e-01  2.511778e+03  2.469426e+06  9.860686e-01 307.168 20 28 40.42  63.54  18.94
  148458  3.616168e+00  7.288578e-01  2.761361e+01  2.509055e+02  1.893064e+02  3.563128e+02 -1.001606e+00  1.432679e-01  2.512775e+03  2.469424e+06  9.859513e-01 308.289 20 33  9.36  63.94  18.98
  148820  3.596152e+00  7.271212e-01  2.778101e+01  2.510857e+02  1.883891e+02  3.566656e+02 -9.112515e-01  1.444837e-01  2.491630e+03  2.469425e+06  9.857405e-01 307.551 20 30 12.29  64.19  19.11
  149113  4.301098e+00  7.721097e-01  2.778795e+01  2.509245e+02  1.893513e+02  3.566447e+02 -7.661055e-01  1.104350e-01  3.259836e+03  2.469422e+06  9.858709e-01 308.747 20 34 59.35  64.05  18.96
  149250  3.616776e+00  7.289543e-01  2.760141e+01  2.509101e+02  1.892738e+02  3.563265e+02 -9.975044e-01  1.432016e-01  2.513939e+03  2.469423e+06  9.857283e-01 306.872 20 27 29.26  63.45  18.94
  149272  3.593276e+00  7.269529e-01  2.778157e+01  2.510666e+02  1.883118e+02  3.566953e+02 -9.036656e-01  1.446415e-01  2.488912e+03  2.469426e+06  9.854771e-01 308.325 20 33 18.10  63.95  18.97
  149140  3.578335e+00  7.255807e-01  2.809048e+01  2.508295e+02  1.880158e+02  3.568042e+02 -8.781933e-01  1.454903e-01  2.474391e+03  2.469427e+06  9.860017e-01 308.146 20 32 34.99  63.86  18.96
  149449  3.607671e+00  7.282809e-01  2.763726e+01  2.508834e+02  1.893176e+02  3.563038e+02 -1.006193e+00  1.437238e-01  2.504804e+03  2.469420e+06  9.857383e-01 307.731 20 30 55.49  63.91  19.00
  149613  3.582116e+00  7.260873e-01  2.810676e+01  2.507976e+02  1.882057e+02  3.567316e+02 -8.965387e-01  1.452605e-01  2.478306e+03  2.469427e+06  9.854180e-01 308.354 20 33 24.86  63.93  18.96
  149853  3.629814e+00  7.298671e-01  2.776490e+01  2.511098e+02  1.889189e+02  3.564747e+02 -9.539287e-01  1.424544e-01  2.527125e+03  2.469422e+06  9.855453e-01 306.624 20 26 29.71  63.65  19.02
  142341  3.611564e+00  7.285978e-01  2.762280e+01  2.508538e+02  1.891220e+02  3.563842e+02 -9.830687e-01  1.435560e-01  2.507733e+03  2.469426e+06  9.854241e-01 309.925 20 39 42.12  63.43  19.39
  142516  3.615648e+00  7.286862e-01  2.763975e+01  2.509974e+02  1.889672e+02  3.564466e+02 -9.657521e-01  1.433111e-01  2.512018e+03  2.469425e+06  9.860405e-01 308.326 20 33 18.17  63.92  18.95
  156602  3.592064e+00  7.268776e-01  2.786597e+01  2.510465e+02  1.886176e+02  3.565719e+02 -9.377615e-01  1.447660e-01  2.486771e+03  2.466862e+06  9.857449e-01 306.486 20 25 56.64  63.61  19.01
  158828  3.616483e+00  7.288374e-01  2.779071e+01  2.510781e+02  1.890841e+02  3.564011e+02 -9.775977e-01  1.432763e-01  2.512628e+03  2.469423e+06  9.858529e-01 305.173 20 20 41.62  63.72  19.14
  163827  3.611250e+00  7.289821e-01  2.774644e+01  2.508071e+02  1.907716e+02  3.557259e+02 -1.161248e+00  1.435617e-01  2.507633e+03  2.455180e+06  9.860345e-01 308.267 20 33  4.01  64.00  18.96
  164270  3.570976e+00  7.254874e-01  2.777018e+01  2.506906e+02  1.895601e+02  3.561805e+02 -1.050553e+00  1.459925e-01  2.465880e+03  2.455183e+06  9.860323e-01 305.421 20 21 41.04  63.83  19.16
  164837  3.600681e+00  7.280002e-01  2.825078e+01  2.503378e+02  1.898768e+02  3.560783e+02 -1.068933e+00  1.441829e-01  2.496828e+03  2.469426e+06  9.855225e-01 307.537 20 30  8.95  63.90  19.03
  165098  3.621292e+00  7.297484e-01  2.787638e+01  2.501736e+02  1.903840e+02  3.558911e+02 -1.112991e+00  1.429764e-01  2.517898e+03  2.469423e+06  9.854521e-01 308.063 20 32 15.24  63.83  18.96
  166715  3.600705e+00  7.279353e-01  2.780138e+01  2.504438e+02  1.899446e+02  3.560507e+02 -1.076734e+00  1.441847e-01  2.496797e+03  2.469418e+06  9.858486e-01 307.816 20 31 15.86  63.79  18.97
  169081  3.638419e+00  7.306001e-01  2.770687e+01  2.506304e+02  1.894151e+02  3.562833e+02 -1.003169e+00  1.419692e-01  2.535761e+03  2.469422e+06  9.857804e-01 306.779 20 27  7.03  63.84  19.07
  169646  3.608418e+00  7.283762e-01  2.775239e+01  2.506900e+02  1.892574e+02  3.563285e+02 -9.990920e-01  1.437340e-01  2.504626e+03  2.469424e+06  9.855266e-01 307.694 20 30 46.63  64.02  19.05
  169859  3.584327e+00  7.266172e-01  2.803700e+01  2.503389e+02  1.894163e+02  3.562510e+02 -1.026839e+00  1.450309e-01  2.482229e+03  2.469416e+06  9.854666e-01 310.311 20 41 14.64  64.85  19.06
  162761  3.631641e+00  7.304275e-01  2.788676e+01  2.501190e+02  1.904259e+02  3.558804e+02 -1.113112e+00  1.423192e-01  2.529524e+03  2.469422e+06  9.858441e-01 308.187 20 32 44.90  64.24  19.02
  176613  3.537308e+00  7.227404e-01  3.007049e+01  2.497005e+02  1.888317e+02  3.564558e+02 -9.842822e-01  1.481392e-01  2.430147e+03  2.468694e+06  9.856420e-01 307.564 20 30 15.29  64.75  19.29
  177569  3.536018e+00  7.227405e-01  3.046437e+01  2.497029e+02  1.889932e+02  3.563907e+02 -1.002446e+00  1.482233e-01  2.428767e+03  2.468689e+06  9.854636e-01 309.273 20 37  5.42  64.58  19.12
  174503  3.599399e+00  7.279106e-01  2.789252e+01  2.501900e+02  1.899178e+02  3.560612e+02 -1.073952e+00  1.442937e-01  2.494912e+03  2.469423e+06  9.855466e-01 308.731 20 34 55.54  64.38  19.06
  175693  3.594232e+00  7.271468e-01  2.769817e+01  2.506349e+02  1.886393e+02  3.565659e+02 -9.385072e-01  1.446374e-01  2.488983e+03  2.469424e+06  9.853906e-01 308.339 20 33 21.38  63.99  19.02
  175682  3.582490e+00  7.259926e-01  2.831459e+01  2.505487e+02  1.882720e+02  3.567044e+02 -9.043391e-01  1.453467e-01  2.476836e+03  2.469426e+06  9.859299e-01 307.905 20 31 37.10  64.00  19.03
  178094  3.601471e+00  7.276638e-01  2.769574e+01  2.506168e+02  1.890188e+02  3.564182e+02 -9.771446e-01  1.441808e-01  2.496865e+03  2.469425e+06  9.859298e-01 307.174 20 28 41.81  64.37  19.13
  171627  3.590926e+00  7.268579e-01  2.829244e+01  2.505329e+02  1.886379e+02  3.565642e+02 -9.399474e-01  1.448290e-01  2.485689e+03  2.469426e+06  9.855243e-01 309.281 20 37  7.54  64.61  19.13
  180328  3.623204e+00  7.297990e-01  2.726372e+01  2.509691e+02  1.904355e+02  3.558679e+02 -1.119103e+00  1.428646e-01  2.519868e+03  2.457737e+06  9.858667e-01 301.466 20  5 51.72  65.69  20.16
  192172  3.610913e+00  7.287295e-01  2.731300e+01  2.512094e+02  1.898354e+02  3.560970e+02 -1.060969e+00  1.436214e-01  2.506590e+03  2.455179e+06  9.856371e-01 300.769 20  3  4.44  66.12  20.37
  192984  3.611035e+00  7.287599e-01  2.730950e+01  2.511868e+02  1.899732e+02  3.560423e+02 -1.075782e+00  1.436209e-01  2.506598e+03  2.455182e+06  9.857329e-01 308.431 20 33 43.37  64.37  19.11
  197850  3.611082e+00  7.288157e-01  2.734150e+01  2.509983e+02  1.902355e+02  3.559390e+02 -1.103756e+00  1.435999e-01  2.506965e+03  2.457732e+06  9.858766e-01 307.059 20 28 14.09  63.57  18.98
  193003  3.609389e+00  7.286484e-01  2.729581e+01  2.509597e+02  1.902036e+02  3.559503e+02 -1.101353e+00  1.437067e-01  2.505102e+03  2.457733e+06  9.859799e-01 305.079 20 20 19.08  63.96  19.28
  195322  3.584632e+00  7.261702e-01  2.766051e+01  2.506257e+02  1.882051e+02  3.567325e+02 -8.960290e-01  1.452166e-01  2.479055e+03  2.469425e+06  9.858109e-01 307.636 20 30 32.69  63.78  18.99
  210180  3.524186e+00  7.214921e-01  3.007741e+01  2.497203e+02  1.882263e+02  3.566912e+02 -9.228355e-01  1.489618e-01  2.416726e+03  2.468694e+06  9.857523e-01 305.675 20 22 42.10  64.13  19.28
  213192  3.532501e+00  7.222956e-01  3.008422e+01  2.497193e+02  1.886354e+02  3.565318e+02 -9.646615e-01  1.484443e-01  2.425152e+03  2.468695e+06  9.856641e-01 310.973 20 43 53.40  64.21  18.82
  214536  3.536218e+00  7.225224e-01  3.010127e+01  2.497275e+02  1.887991e+02  3.564674e+02 -9.818266e-01  1.482062e-01  2.429048e+03  2.468695e+06  9.860759e-01 309.963 20 39 51.19  63.99  18.83
  212503  3.533322e+00  7.223471e-01  3.008708e+01  2.497302e+02  1.886466e+02  3.565276e+02 -9.656404e-01  1.483922e-01  2.426003e+03  2.468694e+06  9.857226e-01 310.207 20 40 49.80  64.06  18.83
  212676  3.535021e+00  7.225020e-01  3.007575e+01  2.497143e+02  1.887588e+02  3.564835e+02 -9.773983e-01  1.482869e-01  2.427726e+03  2.468695e+06  9.857701e-01 310.455 20 41 49.25  64.19  18.85
  223207  3.594940e+00  7.272625e-01  2.719850e+01  2.511837e+02  1.892929e+02  3.563017e+02 -1.010535e+00  1.445437e-01  2.490597e+03  2.455174e+06  9.859195e-01 310.498 20 41 59.47  64.12  18.82
  223650  3.612081e+00  7.288327e-01  2.721765e+01  2.511704e+02  1.900727e+02  3.560033e+02 -1.086143e+00  1.435243e-01  2.508285e+03  2.455176e+06  9.858805e-01 306.459 20 25 50.09  63.30  18.95
  220678  3.607899e+00  7.283579e-01  2.718140e+01  2.511620e+02  1.895027e+02  3.562266e+02 -1.027002e+00  1.437529e-01  2.504297e+03  2.455179e+06  9.857542e-01 300.543 20  2 10.42  65.38  20.15
  220842  3.591898e+00  7.270413e-01  2.717407e+01  2.511675e+02  1.890274e+02  3.564060e+02 -9.827192e-01  1.447150e-01  2.487647e+03  2.455182e+06  9.855757e-01 301.138 20  4 33.17  65.60  20.16
  221560  3.601023e+00  7.277258e-01  2.712280e+01  2.511201e+02  1.893602e+02  3.562784e+02 -1.015190e+00  1.441746e-01  2.496973e+03  2.455180e+06  9.859917e-01 301.358 20  5 25.97  65.72  20.18
  221466  3.602037e+00  7.278512e-01  2.711465e+01  2.511010e+02  1.894663e+02  3.562370e+02 -1.026056e+00  1.441108e-01  2.498077e+03  2.455182e+06  9.859422e-01 301.154 20  4 36.86  65.61  20.17
  221517  3.614132e+00  7.290168e-01  2.717084e+01  2.511555e+02  1.899236e+02  3.560642e+02 -1.068797e+00  1.433979e-01  2.510496e+03  2.455183e+06  9.855829e-01 301.355 20  5 25.15  65.67  20.16
  222131  3.604456e+00  7.282238e-01  2.727231e+01  2.511464e+02  1.900958e+02  3.559889e+02 -1.092513e+00  1.439633e-01  2.500637e+03  2.455177e+06  9.860349e-01 309.296 20 37 11.09  63.61  18.74
  222159  3.623195e+00  7.297207e-01  2.718135e+01  2.511831e+02  1.900389e+02  3.560243e+02 -1.076880e+00  1.428658e-01  2.519847e+03  2.455179e+06  9.856371e-01 310.523 20 42  5.45  64.03  18.78
  222029  3.606815e+00  7.282488e-01  2.712624e+01  2.511190e+02  1.896219e+02  3.561782e+02 -1.040647e+00  1.438373e-01  2.502827e+03  2.455181e+06  9.859976e-01 309.684 20 38 44.09  63.70  18.74
  222640  3.625946e+00  7.297462e-01  2.713314e+01  2.511043e+02  1.898102e+02  3.561155e+02 -1.051971e+00  1.427018e-01  2.522743e+03  2.455178e+06  9.860046e-01 308.934 20 35 44.09  63.45  18.72
  222795  3.605100e+00  7.281287e-01  2.712063e+01  2.510778e+02  1.896212e+02  3.561774e+02 -1.041309e+00  1.439457e-01  2.500944e+03  2.455183e+06  9.859629e-01 309.557 20 38 13.75  63.55  18.70
  222853  3.587332e+00  7.266205e-01  2.718295e+01  2.511517e+02  1.888563e+02  3.564712e+02 -9.663170e-01  1.450099e-01  2.482589e+03  2.455182e+06  9.856452e-01 309.739 20 38 57.34  63.60  18.70
  220071  3.616218e+00  7.291294e-01  2.709613e+01  2.509042e+02  1.899593e+02  3.560518e+02 -1.071732e+00  1.432269e-01  2.513495e+03  2.457736e+06  9.857850e-01 310.411 20 41 38.54  63.90  18.75
  223432  3.609873e+00  7.288236e-01  2.718558e+01  2.509235e+02  1.901256e+02  3.559829e+02 -1.091737e+00  1.436592e-01  2.505931e+03  2.457734e+06  9.853761e-01 310.406 20 41 37.37  64.12  18.80
  223468  3.592073e+00  7.271375e-01  2.714513e+01  2.509081e+02  1.892617e+02  3.563140e+02 -1.007625e+00  1.447264e-01  2.487452e+03  2.457729e+06  9.855455e-01 310.604 20 42 24.98  63.97  18.77
  223577  3.608281e+00  7.286586e-01  2.715766e+01  2.509038e+02  1.899986e+02  3.560321e+02 -1.078963e+00  1.437372e-01  2.504571e+03  2.457733e+06  9.853785e-01 309.980 20 39 55.20  63.68  18.72
  223601  3.621367e+00  7.296155e-01  2.713725e+01  2.508962e+02  1.900943e+02  3.560021e+02 -1.083323e+00  1.429675e-01  2.518054e+03  2.457736e+06  9.855909e-01 310.336 20 41 20.57  63.77  18.74
  224105  3.567186e+00  7.249334e-01  2.713574e+01  2.509377e+02  1.882323e+02  3.567099e+02 -9.062997e-01  1.462431e-01  2.461655e+03  2.457728e+06  9.854759e-01 309.975 20 39 53.98  63.66  18.71
  224129  3.616273e+00  7.293402e-01  2.714855e+01  2.509244e+02  1.902591e+02  3.559342e+02 -1.102920e+00  1.432691e-01  2.512753e+03  2.457728e+06  9.854171e-01 308.631 20 34 31.39  63.35  18.72
  224064  3.616163e+00  7.291266e-01  2.714441e+01  2.509071e+02  1.898036e+02  3.561137e+02 -1.054851e+00  1.432637e-01  2.512848e+03  2.457735e+06  9.855850e-01 310.524 20 42  5.78  63.80  18.71
  224609  3.583599e+00  7.264023e-01  2.714347e+01  2.509295e+02  1.889648e+02  3.564271e+02 -9.792058e-01  1.452215e-01  2.478971e+03  2.457727e+06  9.855237e-01 310.617 20 42 28.10  63.96  18.76
  224443  3.599895e+00  7.276854e-01  2.715786e+01  2.509096e+02  1.894229e+02  3.562538e+02 -1.022074e+00  1.442379e-01  2.495876e+03  2.457736e+06  9.859012e-01 309.273 20 37  5.57  63.46  18.71
  224928  3.615639e+00  7.291925e-01  2.716342e+01  2.509407e+02  1.902520e+02  3.559358e+02 -1.103107e+00  1.433083e-01  2.512067e+03  2.457730e+06  9.857724e-01 310.455 20 41 49.27  63.87  18.74
  224736  3.669654e+00  7.331624e-01  2.717714e+01  2.509216e+02  1.901401e+02  3.560144e+02 -1.065861e+00  1.401619e-01  2.568459e+03  2.457734e+06  9.857084e-01 310.675 20 42 42.10  63.87  18.74
  225136  3.552008e+00  7.235398e-01  2.716679e+01  2.509594e+02  1.876402e+02  3.569384e+02 -8.474714e-01  1.471671e-01  2.446199e+03  2.457727e+06  9.856571e-01 307.660 20 30 38.35  62.91  18.67
  225449  3.577569e+00  7.257803e-01  2.716822e+01  2.509361e+02  1.887571e+02  3.565056e+02 -9.598090e-01  1.455905e-01  2.472689e+03  2.457730e+06  9.858675e-01 310.930 20 43 43.08  64.00  18.75
  225951  3.589334e+00  7.267967e-01  2.716810e+01  2.509737e+02  1.892010e+02  3.563357e+02 -1.002919e+00  1.448835e-01  2.484756e+03  2.457728e+06  9.859512e-01 310.180 20 40 43.18  63.74  18.73
  220924  3.571109e+00  7.251678e-01  2.711069e+01  2.508726e+02  1.884273e+02  3.566334e+02 -9.266499e-01  1.459380e-01  2.466801e+03  2.457726e+06  9.859248e-01 308.789 20 35  9.43  63.32  18.69
  227046  3.619078e+00  7.292716e-01  2.721428e+01  2.509771e+02  1.899734e+02  3.560473e+02 -1.072383e+00  1.431061e-01  2.515616e+03  2.457735e+06  9.860651e-01 309.507 20 38  1.80  63.57  18.72
  221277  3.584965e+00  7.265072e-01  2.710362e+01  2.509052e+02  1.889602e+02  3.564297e+02 -9.781205e-01  1.451029e-01  2.480999e+03  2.457729e+06  9.855168e-01 310.873 20 43 29.54  64.01  18.76
  221933  3.569961e+00  7.251551e-01  2.711417e+01  2.508947e+02  1.883264e+02  3.566737e+02 -9.155541e-01  1.460619e-01  2.464709e+03  2.457727e+06  9.855469e-01 310.846 20 43 23.11  63.89  18.79
  222058  3.615578e+00  7.291986e-01  2.712772e+01  2.508790e+02  1.902068e+02  3.559538e+02 -1.098172e+00  1.433074e-01  2.512081e+03  2.457732e+06  9.856752e-01 306.666 20 26 39.89  62.64  18.66
  222112  3.822384e+00  7.438606e-01  2.715968e+01  2.509011e+02  1.899515e+02  3.561798e+02 -9.806078e-01  1.318425e-01  2.730530e+03  2.457734e+06  9.853808e-01 308.388 20 33 33.10  63.24  18.70
  222200  3.619807e+00  7.295589e-01  2.711757e+01  2.508796e+02  1.902021e+02  3.559587e+02 -1.095363e+00  1.430555e-01  2.516506e+03  2.457738e+06  9.855107e-01 309.143 20 36 34.37  63.49  18.72
  222599  3.559215e+00  7.242029e-01  2.712286e+01  2.508904e+02  1.879083e+02  3.568350e+02 -8.740608e-01  1.467230e-01  2.453602e+03  2.457727e+06  9.855526e-01 307.957 20 31 49.75  63.02  18.65
  222750  3.602587e+00  7.281080e-01  2.711352e+01  2.508938e+02  1.896555e+02  3.561645e+02 -1.044929e+00  1.440909e-01  2.498422e+03  2.457729e+06  9.853898e-01 310.327 20 41 18.58  63.91  18.78
  222500  3.608204e+00  7.285089e-01  2.712981e+01  2.508712e+02  1.897857e+02  3.561158e+02 -1.056698e+00  1.437382e-01  2.504553e+03  2.457738e+06  9.856333e-01 308.827 20 35 18.53  63.29  18.67
  222765  3.605783e+00  7.282689e-01  2.711234e+01  2.508902e+02  1.896406e+02  3.561717e+02 -1.042348e+00  1.439026e-01  2.501691e+03  2.457740e+06  9.856630e-01 307.854 20 31 25.01  62.94  18.66
  222894  3.593067e+00  7.272442e-01  2.712135e+01  2.508875e+02  1.892933e+02  3.563022e+02 -1.010460e+00  1.446590e-01  2.488610e+03  2.457729e+06  9.854699e-01 310.855 20 43 25.25  63.93  18.74
  223085  3.590465e+00  7.269224e-01  2.714249e+01  2.508969e+02  1.890374e+02  3.564019e+02 -9.842718e-01  1.448112e-01  2.485996e+03  2.457736e+06  9.856203e-01 311.048 20 44 11.50  63.58  18.86
  223062  3.593922e+00  7.271320e-01  2.706206e+01  2.508954e+02  1.891536e+02  3.563571e+02 -9.958187e-01  1.445947e-01  2.489717e+03  2.457738e+06  9.859465e-01 310.888 20 43 33.14  63.91  18.73
  235120  3.612346e+00  7.289054e-01  2.714530e+01  2.509118e+02  1.899591e+02  3.560499e+02 -1.073115e+00  1.435214e-01  2.508336e+03  2.457739e+06  9.855421e-01 307.165 20 28 39.65  62.72  18.65
  243571  3.595776e+00  7.273262e-01  2.741318e+01  2.514830e+02  1.889253e+02  3.564489e+02 -9.699376e-01  1.444965e-01  2.491410e+03  2.455182e+06  9.854953e-01 310.002 20 40  0.53  63.64  18.71
  244291  4.007537e+00  7.556640e-01  2.765275e+01  2.515189e+02  1.902861e+02  3.561549e+02 -9.416777e-01  1.227907e-01  2.931819e+03  2.455178e+06  9.860023e-01 310.159 20 40 38.09  63.72  18.72
  244379  3.613947e+00  7.288775e-01  2.743206e+01  2.515013e+02  1.896506e+02  3.561718e+02 -1.039984e+00  1.434128e-01  2.510236e+03  2.455182e+06  9.856996e-01 309.980 20 39 55.10  63.62  18.71
  245156  3.610992e+00  7.285616e-01  2.742541e+01  2.515419e+02  1.896703e+02  3.561615e+02 -1.044004e+00  1.435747e-01  2.507406e+03  2.455173e+06  9.860634e-01 309.365 20 37 27.72  63.45  18.70
  241702  3.628272e+00  7.298539e-01  2.742195e+01  2.515243e+02  1.895387e+02  3.562243e+02 -1.021984e+00  1.425095e-01  2.526146e+03  2.455178e+06  9.859114e-01 308.912 20 35 38.88  63.34  18.70
  242030  3.593234e+00  7.270953e-01  2.732086e+01  2.515708e+02  1.887879e+02  3.565022e+02 -9.561364e-01  1.446553e-01  2.488675e+03  2.455171e+06  9.854772e-01 309.265 20 37  3.50  63.32  18.66
  242752  3.613676e+00  7.287485e-01  2.738192e+01  2.515073e+02  1.893943e+02  3.562729e+02 -1.012893e+00  1.434237e-01  2.510045e+03  2.455179e+06  9.857851e-01 310.449 20 41 47.86  63.82  18.74
  242823  3.603292e+00  7.280722e-01  2.755275e+01  2.515035e+02  1.898381e+02  3.560904e+02 -1.065324e+00  1.440272e-01  2.499528e+03  2.455177e+06  9.859405e-01 308.375 20 33 30.00  63.70  18.84
  245712  3.615238e+00  7.290663e-01  2.743962e+01  2.513155e+02  1.899655e+02  3.560488e+02 -1.072798e+00  1.433219e-01  2.511828e+03  2.457731e+06  9.857547e-01 311.183 20 44 43.92  64.25  19.21
  245754  3.571086e+00  7.250676e-01  2.743217e+01  2.513192e+02  1.879792e+02  3.568122e+02 -8.776222e-01  1.459551e-01  2.466511e+03  2.457738e+06  9.858138e-01 309.510 20 38  2.33  64.11  18.88
  246490  3.601768e+00  7.278869e-01  2.744324e+01  2.513340e+02  1.893997e+02  3.562647e+02 -1.018347e+00  1.441338e-01  2.497679e+03  2.457732e+06  9.856576e-01 309.542 20 38 10.13  64.14  18.87
  246463  3.604150e+00  7.280245e-01  2.742320e+01  2.513203e+02  1.893447e+02  3.562877e+02 -1.011536e+00  1.439877e-01  2.500213e+03  2.457740e+06  9.857462e-01 309.347 20 37 23.21  64.05  18.87
  246816  3.613331e+00  7.289585e-01  2.741708e+01  2.513737e+02  1.898732e+02  3.560847e+02 -1.063435e+00  1.434003e-01  2.510455e+03  2.457730e+06  9.855102e-01 308.389 20 33 33.36  63.55  18.79
  246582  3.612204e+00  7.286479e-01  2.743160e+01  2.513447e+02  1.896690e+02  3.561634e+02 -1.043158e+00  1.434964e-01  2.508774e+03  2.457739e+06  9.860777e-01 309.211 20 36 50.52  63.92  18.85
  246951  3.655604e+00  7.320478e-01  2.744472e+01  2.513240e+02  1.899140e+02  3.560943e+02 -1.048761e+00  1.409191e-01  2.554657e+03  2.457735e+06  9.857423e-01 309.446 20 37 47.09  64.35  18.93
  241650  3.612412e+00  7.287034e-01  2.736642e+01  2.512489e+02  1.895182e+02  3.562240e+02 -1.026414e+00  1.434580e-01  2.509445e+03  2.457737e+06  9.857496e-01 309.909 20 39 38.06  64.24  18.89
  255120  3.610062e+00  7.284712e-01  2.743693e+01  2.515058e+02  1.895403e+02  3.562124e+02 -1.030435e+00  1.436576e-01  2.505958e+03  2.455182e+06  9.859797e-01 306.742 20 26 58.03  63.19  18.81
  257981  3.564774e+00  7.245311e-01  2.780027e+01  2.514739e+02  1.874652e+02  3.570156e+02 -8.230684e-01  1.464337e-01  2.458450e+03  2.460296e+06  9.854872e-01 308.982 20 35 55.58  63.95  18.87
  258269  3.556093e+00  7.236447e-01  2.782446e+01  2.514427e+02  1.870570e+02  3.571741e+02 -7.817809e-01  1.469707e-01  2.449468e+03  2.460294e+06  9.858742e-01 308.961 20 35 50.64  63.90  18.86
  264245  3.736844e+00  7.362197e-01  2.643907e+01  2.565464e+02  1.789485e+02  4.112877e-01  1.084922e-01  1.362818e-01  2.641584e+03  2.455542e+06  9.857767e-01 309.794 20 39 10.61  64.20  18.87
  266153  3.714705e+00  7.346922e-01  2.666413e+01  2.571525e+02  1.785118e+02  5.834420e-01  1.547991e-01  1.373679e-01  2.620700e+03  2.455537e+06  9.856817e-01 309.450 20 37 47.95  64.09  18.87
  266329  3.726045e+00  7.354439e-01  2.623241e+01  2.567767e+02  1.779119e+02  8.175272e-01  2.163022e-01  1.368331e-01  2.630943e+03  2.458100e+06  9.860267e-01 309.922 20 39 41.38  64.19  18.91
  261105  3.723450e+00  7.352384e-01  2.474514e+01  2.551914e+02  1.794459e+02  2.193507e-01  5.807602e-02  1.367911e-01  2.631751e+03  2.460658e+06  9.858466e-01 309.332 20 37 19.73  63.93  18.83
  262756  3.621031e+00  7.278544e-01  2.787604e+01  2.546424e+02  1.787268e+02  5.086087e-01  1.384205e-01  1.427171e-01  2.522472e+03  2.462483e+06  9.855513e-01 309.307 20 37 13.61  64.05  18.88
  263933  3.722535e+00  7.351870e-01  2.448738e+01  2.551944e+02  1.794853e+02  2.047436e-01  5.421907e-02  1.370971e-01  2.625875e+03  2.463205e+06  9.857929e-01 305.263 20 21  3.19  63.24  19.00
  264859  3.723863e+00  7.361230e-01  2.668484e+01  2.514869e+02  1.869972e+02  3.572731e+02 -7.203197e-01  1.367905e-01  2.631762e+03  2.464303e+06  9.857459e-01 304.586 20 18 20.52  63.03  19.00
  266573  3.705322e+00  7.355119e-01  2.324490e+01  2.501810e+02  1.897070e+02  3.562075e+02 -1.005113e+00  1.380659e-01  2.607450e+03  2.465773e+06  9.859816e-01 307.232 20 28 55.78  61.85  18.44
  266973  3.708995e+00  7.359298e-01  2.323543e+01  2.501565e+02  1.898584e+02  3.561515e+02 -1.018385e+00  1.378594e-01  2.611357e+03  2.465772e+06  9.855899e-01 318.039 21 12  9.26  58.85  16.84
  262911  3.703385e+00  7.337609e-01  2.752668e+01  2.564974e+02  1.791094e+02  3.535915e-01  9.414154e-02  1.379216e-01  2.610179e+03  2.466138e+06  9.860376e-01 318.291 21 13  9.94  58.89  16.84
  262941  3.726762e+00  7.377231e-01  2.354680e+01  2.485688e+02  1.913752e+02  3.555739e+02 -1.164108e+00  1.368412e-01  2.630787e+03  2.468326e+06  9.856429e-01 319.434 21 17 44.14  59.55  17.04
  274147  3.544357e+00  7.225561e-01  2.782475e+01  2.514582e+02  1.864464e+02  3.574134e+02 -7.182709e-01  1.477004e-01  2.437367e+03  2.460294e+06  9.859696e-01 303.712 20 14 50.88  62.69  18.98
  272159  3.517125e+00  7.208788e-01  3.044901e+01  2.497185e+02  1.879228e+02  3.568096e+02 -8.916801e-01  1.494199e-01  2.409317e+03  2.468687e+06  9.856335e-01 299.261 19 57  2.54  65.52  20.33
  297726  3.579379e+00  7.257266e-01  2.781018e+01  2.514452e+02  1.881958e+02  3.567307e+02 -8.979526e-01  1.455379e-01  2.473582e+03  2.460296e+06  9.859556e-01 306.338 20 25 21.07  63.66  19.02
  297947  3.569052e+00  7.247700e-01  2.781556e+01  2.514455e+02  1.876950e+02  3.569250e+02 -8.473925e-01  1.461700e-01  2.462885e+03  2.460295e+06  9.860344e-01 305.563 20 22 15.10  63.39  19.01
  297993  3.559119e+00  7.239149e-01  2.781078e+01  2.514443e+02  1.872051e+02  3.571162e+02 -7.970411e-01  1.467823e-01  2.452612e+03  2.460295e+06  9.858825e-01 304.839 20 19 21.34  63.10  18.99
  303661  3.664795e+00  7.312197e-01  2.801019e+01  2.541110e+02  1.839652e+02  3.584385e+02 -4.198370e-01  1.402239e-01  2.567323e+03  2.457002e+06  9.860200e-01 301.013 20  4  3.17  61.92  19.07
  304955  3.701406e+00  7.347528e-01  2.679144e+01  2.521435e+02  1.875258e+02  3.570569e+02 -7.815965e-01  1.380943e-01  2.606914e+03  2.462112e+06  9.853746e-01 307.983 20 31 55.90  62.44  18.51
  323469  3.721558e+00  7.361061e-01  2.433501e+01  2.522434e+02  1.873811e+02  3.571215e+02 -7.604934e-01  1.371524e-01  2.624817e+03  2.459199e+06  9.855530e-01 313.236 20 52 56.66  59.55  17.32
  323824  3.707384e+00  7.348297e-01  2.428856e+01  2.522697e+02  1.866430e+02  3.574029e+02 -6.893120e-01  1.379291e-01  2.610037e+03  2.459196e+06  9.858861e-01 312.166 20 48 39.86  59.10  17.27
  324251  3.708760e+00  7.350223e-01  2.430121e+01  2.522408e+02  1.868829e+02  3.573100e+02 -7.135040e-01  1.378888e-01  2.610798e+03  2.459198e+06  9.857422e-01 312.524 20 50  5.69  59.22  17.29
  324590  3.717207e+00  7.357379e-01  2.431016e+01  2.522377e+02  1.873414e+02  3.571348e+02 -7.580428e-01  1.374323e-01  2.619472e+03  2.459199e+06  9.857359e-01 313.223 20 52 53.42  59.48  17.31
  324916  3.720264e+00  7.359893e-01  2.428256e+01  2.522299e+02  1.877484e+02  3.569770e+02 -7.991393e-01  1.372188e-01  2.623547e+03  2.459194e+06  9.859997e-01 313.880 20 55 31.22  59.70  17.30
  325006  3.724966e+00  7.363122e-01  2.425298e+01  2.522118e+02  1.876458e+02  3.570192e+02 -7.869773e-01  1.369457e-01  2.628778e+03  2.459196e+06  9.859389e-01 313.784 20 55  8.11  59.60  17.28
  325105  3.717802e+00  7.358726e-01  2.425854e+01  2.522030e+02  1.876155e+02  3.570284e+02 -7.858688e-01  1.373391e-01  2.621249e+03  2.459200e+06  9.856521e-01 313.707 20 54 49.80  59.60  17.28
  325245  3.708162e+00  7.350882e-01  2.428779e+01  2.522218e+02  1.872239e+02  3.571768e+02 -7.487247e-01  1.378501e-01  2.611532e+03  2.459200e+06  9.856442e-01 313.009 20 52  2.06  59.44  17.28
  325318  3.724271e+00  7.364591e-01  2.441635e+01  2.522570e+02  1.881381e+02  3.568276e+02 -8.372445e-01  1.369936e-01  2.627859e+03  2.459195e+06  9.857009e-01 314.224 20 56 53.81  60.08  17.38
  325417  3.732680e+00  7.369504e-01  2.428126e+01  2.522320e+02  1.881367e+02  3.568316e+02 -8.346285e-01  1.365712e-01  2.635988e+03  2.459199e+06  9.860846e-01 314.552 20 58 12.43  59.88  17.32
  321909  3.704547e+00  7.349045e-01  2.424009e+01  2.511093e+02  1.874913e+02  3.570725e+02 -7.770092e-01  1.378422e-01  2.611682e+03  2.464304e+06  9.856118e-01 312.825 20 51 17.88  59.33  17.22
  340814  3.730939e+00  7.366851e-01  2.408987e+01  2.521694e+02  1.875575e+02  3.570562e+02 -7.761003e-01  1.364408e-01  2.638506e+03  2.459195e+06  9.860389e-01 313.843 20 55 22.39  59.44  17.17
  346804  3.714457e+00  7.357142e-01  2.407738e+01  2.523395e+02  1.877672e+02  3.569678e+02 -8.024051e-01  1.374881e-01  2.618407e+03  2.459189e+06  9.855041e-01 314.326 20 57 18.29  59.53  17.19
  346992  3.708127e+00  7.353246e-01  2.405713e+01  2.521715e+02  1.878774e+02  3.569220e+02 -8.157468e-01  1.377577e-01  2.613284e+03  2.459193e+06  9.853835e-01 314.398 20 57 35.59  59.58  17.16
  347646  3.678117e+00  7.327022e-01  2.406115e+01  2.523178e+02  1.860797e+02  3.576127e+02 -6.386179e-01  1.394581e-01  2.581421e+03  2.459187e+06  9.854914e-01 311.639 20 46 33.38  58.61  17.11
  347497  3.701566e+00  7.347132e-01  2.405724e+01  2.523046e+02  1.873276e+02  3.571337e+02 -7.612562e-01  1.381333e-01  2.606179e+03  2.459191e+06  9.853790e-01 313.603 20 54 24.70  59.31  17.15
  341241  3.718396e+00  7.358480e-01  2.411386e+01  2.523182e+02  1.873869e+02  3.571176e+02 -7.622779e-01  1.371104e-01  2.625622e+03  2.459191e+06  9.856836e-01 313.545 20 54 10.90  59.44  17.17
  340989  3.718682e+00  7.358909e-01  2.411089e+01  2.522422e+02  1.873934e+02  3.571154e+02 -7.627515e-01  1.370849e-01  2.626111e+03  2.459197e+06  9.856052e-01 313.535 20 54  8.40  59.42  17.16
  341484  3.709745e+00  7.351813e-01  2.410333e+01  2.521505e+02  1.870139e+02  3.572596e+02 -7.264614e-01  1.376438e-01  2.615446e+03  2.459197e+06  9.855289e-01 312.950 20 51 47.98  59.14  17.16
  341790  3.700082e+00  7.343397e-01  2.411834e+01  2.522845e+02  1.864161e+02  3.574892e+02 -6.675954e-01  1.381747e-01  2.605396e+03  2.459189e+06  9.855733e-01 312.026 20 48  6.31  58.86  17.15
  341636  3.696378e+00  7.338866e-01  2.412481e+01  2.522784e+02  1.860322e+02  3.576375e+02 -6.291674e-01  1.384458e-01  2.600296e+03  2.459196e+06  9.859613e-01 311.485 20 45 56.40  58.61  17.16
  342142  3.714073e+00  7.355514e-01  2.413015e+01  2.521795e+02  1.874998e+02  3.570715e+02 -7.753700e-01  1.374806e-01  2.618551e+03  2.459190e+06  9.857490e-01 313.713 20 54 51.17  59.41  17.20
  342049  3.713888e+00  7.354928e-01  2.411266e+01  2.522450e+02  1.870881e+02  3.572324e+02 -7.328274e-01  1.374274e-01  2.619564e+03  2.459197e+06  9.855362e-01 313.090 20 52 21.50  59.20  17.17
  342047  3.724845e+00  7.362659e-01  2.412978e+01  2.522256e+02  1.875751e+02  3.570466e+02 -7.798614e-01  1.368881e-01  2.629886e+03  2.459198e+06  9.860110e-01 313.867 20 55 28.15  59.45  17.21
  342329  3.717235e+00  7.357542e-01  2.412713e+01  2.522832e+02  1.872217e+02  3.571817e+02 -7.455513e-01  1.372833e-01  2.622315e+03  2.459197e+06  9.855716e-01 313.342 20 53 22.06  59.29  17.19
  342610  3.728013e+00  7.366322e-01  2.413194e+01  2.522930e+02  1.876756e+02  3.570097e+02 -7.885442e-01  1.367330e-01  2.632868e+03  2.459197e+06  9.855778e-01 314.094 20 56 22.66  59.52  17.22
  400610  3.701415e+00  7.344489e-01  2.429299e+01  2.522046e+02  1.866718e+02  3.573887e+02 -6.940984e-01  1.380265e-01  2.608194e+03  2.456634e+06  9.857377e-01 311.968 20 47 52.37  59.24  17.23
  404746  3.705595e+00  7.350048e-01  2.431540e+01  2.521539e+02  1.874541e+02  3.570851e+02 -7.733574e-01  1.380889e-01  2.607015e+03  2.456635e+06  9.854887e-01 313.317 20 53 16.08  59.53  17.31
  404724  3.712423e+00  7.355249e-01  2.432317e+01  2.521400e+02  1.875357e+02  3.570564e+02 -7.794503e-01  1.377004e-01  2.614372e+03  2.456640e+06  9.854461e-01 313.451 20 53 48.14  59.58  17.32
  405746  3.679129e+00  7.327475e-01  2.427644e+01  2.521600e+02  1.862868e+02  3.575305e+02 -6.605239e-01  1.395085e-01  2.580489e+03  2.456630e+06  9.857601e-01 311.531 20 46  7.56  58.89  17.24
  405660  3.711315e+00  7.353353e-01  2.432592e+01  2.521472e+02  1.876559e+02  3.570081e+02 -7.928403e-01  1.377467e-01  2.613493e+03  2.456641e+06  9.859739e-01 313.605 20 54 25.27  59.67  17.32
  400812  3.704282e+00  7.345908e-01  2.432193e+01  2.522593e+02  1.868032e+02  3.573379e+02 -7.072430e-01  1.379165e-01  2.610274e+03  2.456635e+06  9.860870e-01 312.184 20 48 44.18  59.34  17.25
  400632  3.703179e+00  7.345769e-01  2.432677e+01  2.522503e+02  1.868092e+02  3.573355e+02 -7.079235e-01  1.379848e-01  2.608982e+03  2.456635e+06  9.858504e-01 312.187 20 48 44.81  59.34  17.26
  406710  3.712019e+00  7.354761e-01  2.431520e+01  2.521590e+02  1.878548e+02  3.569311e+02 -8.128803e-01  1.376568e-01  2.615199e+03  2.456641e+06  9.858332e-01 313.911 20 55 38.71  59.80  17.31
  401079  3.706314e+00  7.347716e-01  2.429155e+01  2.521313e+02  1.868865e+02  3.573063e+02 -7.151713e-01  1.377879e-01  2.612711e+03  2.456639e+06  9.860287e-01 312.319 20 49 16.61  59.33  17.24
  401872  3.710167e+00  7.351214e-01  2.431578e+01  2.521100e+02  1.871978e+02  3.571864e+02 -7.460850e-01  1.376638e-01  2.615066e+03  2.456642e+06  9.860317e-01 312.807 20 51 13.63  59.47  17.28
  402047  3.708098e+00  7.351065e-01  2.433306e+01  2.522043e+02  1.870777e+02  3.572333e+02 -7.336651e-01  1.378164e-01  2.612170e+03  2.456635e+06  9.854285e-01 312.640 20 50 33.70  59.42  17.29
  401961  3.714017e+00  7.356100e-01  2.431143e+01  2.520616e+02  1.875375e+02  3.570564e+02 -7.792088e-01  1.374384e-01  2.619354e+03  2.456643e+06  9.855536e-01 313.298 20 53 11.54  59.64  17.28
  463316  3.690279e+00  7.338266e-01  2.569787e+01  2.521101e+02  1.874057e+02  3.570958e+02 -7.739187e-01  1.388240e-01  2.593211e+03  2.454079e+06  9.857322e-01 310.225 20 40 53.93  61.17  17.97
  464289  3.675000e+00  7.329854e-01  2.602102e+01  2.521125e+02  1.883234e+02  3.567289e+02 -8.747353e-01  1.397060e-01  2.576839e+03  2.454081e+06  9.856674e-01 310.866 20 43 27.86  62.06  18.14
  464658  3.698652e+00  7.346446e-01  2.570884e+01  2.521383e+02  1.882238e+02  3.567798e+02 -8.557477e-01  1.383912e-01  2.601321e+03  2.454078e+06  9.857476e-01 311.501 20 46  0.19  61.63  18.00
  464900  3.687456e+00  7.336263e-01  2.568970e+01  2.521423e+02  1.876057e+02  3.570159e+02 -7.958685e-01  1.390646e-01  2.588725e+03  2.454077e+06  9.859095e-01 310.614 20 42 27.34  61.25  17.98
  465223  3.677290e+00  7.329373e-01  2.568815e+01  2.521704e+02  1.873029e+02  3.571308e+02 -7.671414e-01  1.395555e-01  2.579618e+03  2.454076e+06  9.854458e-01 310.075 20 40 18.12  61.14  17.95
  465080  3.696158e+00  7.344167e-01  2.552379e+01  2.521702e+02  1.878111e+02  3.569403e+02 -8.136580e-01  1.385685e-01  2.597992e+03  2.454078e+06  9.855074e-01 311.307 20 45 13.66  61.18  17.91
  465211  3.693762e+00  7.342511e-01  2.553881e+01  2.521851e+02  1.877411e+02  3.569667e+02 -8.071213e-01  1.386567e-01  2.596340e+03  2.454078e+06  9.854129e-01 311.118 20 44 28.22  61.18  17.90
  465340  3.682782e+00  7.332309e-01  2.558606e+01  2.521922e+02  1.872735e+02  3.571442e+02 -7.627108e-01  1.393393e-01  2.583622e+03  2.454078e+06  9.858062e-01 310.349 20 41 23.66  60.96  17.92
  465487  3.704186e+00  7.350666e-01  2.552235e+01  2.521641e+02  1.882977e+02  3.567537e+02 -8.613178e-01  1.380950e-01  2.606901e+03  2.454078e+06  9.857317e-01 312.038 20 48  9.14  61.45  17.92
  465713  3.681080e+00  7.331316e-01  2.565931e+01  2.521567e+02  1.874250e+02  3.570839e+02 -7.791381e-01  1.394051e-01  2.582401e+03  2.454078e+06  9.858583e-01 310.362 20 41 26.86  61.13  17.96
  462810  3.688752e+00  7.337798e-01  2.565815e+01  2.521206e+02  1.873038e+02  3.571357e+02 -7.634158e-01  1.388516e-01  2.592697e+03  2.454077e+06  9.854021e-01 310.114 20 40 27.41  61.10  17.93
  564334  3.634889e+00  7.303281e-01  2.731149e+01  2.516984e+02  1.890745e+02  3.564124e+02 -9.691759e-01  1.421072e-01  2.533298e+03  2.455174e+06  9.854298e-01 308.960 20 35 50.33  63.72  18.80
  585753  3.672959e+00  7.331013e-01  2.598223e+01  2.502527e+02  1.893375e+02  3.563339e+02 -9.803088e-01  1.398833e-01  2.573574e+03  2.468323e+06  9.858182e-01 311.860 20 47 26.33  62.03  18.16
  582918  3.662542e+00  7.321453e-01  2.603137e+01  2.502324e+02  1.884314e+02  3.566844e+02 -8.894356e-01  1.404199e-01  2.563740e+03  2.468320e+06  9.855173e-01 310.268 20 41  4.32  61.63  18.14
  601645  3.689552e+00  7.333717e-01  2.655269e+01  2.521450e+02  1.855447e+02  3.578250e+02 -5.802845e-01  1.387996e-01  2.593667e+03  2.455536e+06  9.856883e-01 305.666 20 22 39.79  61.01  18.35
  605526  3.671114e+00  7.322270e-01  2.752064e+01  2.525776e+02  1.862429e+02  3.575466e+02 -6.574934e-01  1.399179e-01  2.572938e+03  2.463205e+06  9.854892e-01 304.703 20 18 48.82  62.49  18.86
  605518  3.675476e+00  7.324510e-01  2.750444e+01  2.525950e+02  1.863462e+02  3.575071e+02 -6.675378e-01  1.396704e-01  2.577497e+03  2.463206e+06  9.859178e-01 304.891 20 19 33.84  62.54  18.86
  605574  3.685562e+00  7.333045e-01  2.747375e+01  2.526001e+02  1.869689e+02  3.572668e+02 -7.296926e-01  1.391135e-01  2.587816e+03  2.463208e+06  9.859973e-01 305.868 20 23 28.39  62.86  18.86
  605381  3.685979e+00  7.333640e-01  2.742608e+01  2.525849e+02  1.871322e+02  3.572030e+02 -7.466031e-01  1.390386e-01  2.589209e+03  2.463211e+06  9.860351e-01 306.171 20 24 41.16  62.94  18.83
  605403  3.712840e+00  7.352374e-01  2.741064e+01  2.525707e+02  1.869363e+02  3.572911e+02 -7.179574e-01  1.375739e-01  2.616774e+03  2.463213e+06  9.860716e-01 306.033 20 24  7.80  62.75  18.84
  623188  3.658196e+00  7.310683e-01  2.801829e+01  2.532824e+02  1.856785e+02  3.577606e+02 -6.026507e-01  1.404671e-01  2.562878e+03  2.452982e+06  9.858470e-01 302.797 20 11 11.18  62.88  19.06
  622443  3.684533e+00  7.331275e-01  2.734075e+01  2.526411e+02  1.857494e+02  3.577449e+02 -6.022580e-01  1.389875e-01  2.590161e+03  2.460656e+06  9.853927e-01 304.315 20 17 15.65  62.09  18.74
  622435  3.670367e+00  7.319816e-01  2.734954e+01  2.526688e+02  1.851485e+02  3.579761e+02 -5.427540e-01  1.397960e-01  2.575181e+03  2.460659e+06  9.854019e-01 303.469 20 13 52.54  61.76  18.73
  622783  3.694068e+00  7.338498e-01  2.733651e+01  2.526231e+02  1.860860e+02  3.576162e+02 -6.349512e-01  1.384274e-01  2.600641e+03  2.460656e+06  9.855231e-01 304.796 20 19 10.97  62.29  18.74
  644214  3.728836e+00  7.363972e-01  2.660201e+01  2.522872e+02  1.869275e+02  3.573000e+02 -7.124632e-01  1.367349e-01  2.632831e+03  2.458099e+06  9.859799e-01 307.792 20 31 10.01  61.81  18.45
  645109  3.692409e+00  7.337932e-01  2.656106e+01  2.522904e+02  1.866195e+02  3.574057e+02 -6.912666e-01  1.387694e-01  2.594231e+03  2.458101e+06  9.857213e-01 307.345 20 29 22.87  61.63  18.40
  645418  3.686306e+00  7.334014e-01  2.654218e+01  2.522666e+02  1.866059e+02  3.574088e+02 -6.914471e-01  1.390815e-01  2.588411e+03  2.458095e+06  9.855280e-01 307.305 20 29 13.18  61.62  18.38
  645390  3.713359e+00  7.354393e-01  2.653334e+01  2.522611e+02  1.873585e+02  3.571255e+02 -7.613580e-01  1.375811e-01  2.616639e+03  2.458099e+06  9.858451e-01 308.520 20 34  4.75  62.02  18.41
  647234  3.678570e+00  7.328277e-01  2.666638e+01  2.523782e+02  1.868683e+02  3.573022e+02 -7.214983e-01  1.393851e-01  2.582772e+03  2.458094e+06  9.857995e-01 307.311 20 29 14.59  62.01  18.42
  685395  3.694320e+00  7.341194e-01  2.870502e+01  2.523963e+02  1.871414e+02  3.572035e+02 -7.443508e-01  1.385337e-01  2.598645e+03  2.461023e+06  9.854778e-01 303.199 20 12 47.74  64.08  19.48
 1213827  3.514187e+00  7.239632e-01  3.016796e+01  2.447440e+02  1.957210e+02  3.536768e+02 -1.754704e+00  1.495504e-01  2.407216e+03  2.454451e+06  9.855220e-01 311.352 20 45 24.53  68.08  20.38
 1216958  3.694724e+00  7.533654e-01  1.325249e+01  2.310983e+02  2.145868e+02  3.466834e+02 -3.374406e+00  1.387268e-01  2.595028e+03  2.458463e+06  9.860883e-01 357.028 23 48  6.62  38.78  14.78
 1216066  3.510860e+00  7.193448e-01  3.213991e+01  2.627630e+02  1.810776e+02  3.595678e+02 -1.212892e-01  1.495430e-01  2.407334e+03  2.463213e+06  9.854130e-01 289.397 19 17 35.23  64.62  21.12
 1211731  3.512085e+00  7.244731e-01  2.663514e+01  2.444823e+02  1.971054e+02  3.531237e+02 -1.906548e+00  1.497025e-01  2.404770e+03  2.465042e+06  9.859760e-01 321.147 21 24 35.40  64.75  18.67
 1213935  3.490384e+00  7.202542e-01  3.134876e+01  2.478066e+02  1.920242e+02  3.551402e+02 -1.363695e+00  1.510782e-01  2.382872e+03  2.466866e+06  9.854579e-01 302.618 20 10 28.22  68.16  20.86
 1222945  3.531307e+00  7.265170e-01  2.866900e+01  2.456467e+02  1.980081e+02  3.527833e+02 -1.987498e+00  1.485145e-01  2.424005e+03  2.452619e+06  9.860765e-01 319.268 21 17  4.34  67.70  19.74
 1227118  3.592771e+00  7.284103e-01  2.817609e+01  2.478908e+02  1.928059e+02  3.549095e+02 -1.387385e+00  1.447254e-01  2.487469e+03  2.463939e+06  9.860816e-01 311.804 20 47 13.01  65.51  19.33
 1227051  3.591282e+00  7.291255e-01  2.657252e+01  2.458262e+02  1.943524e+02  3.542989e+02 -1.551124e+00  1.448122e-01  2.485978e+03  2.467597e+06  9.857387e-01 317.127 21  8 30.41  63.87  18.58
 1221167  3.543180e+00  7.242758e-01  2.905030e+01  2.471390e+02  1.919701e+02  3.552033e+02 -1.326604e+00  1.477724e-01  2.436179e+03  2.468328e+06  9.859277e-01 308.077 20 32 18.48  65.83  19.72
 1223764  3.484199e+00  7.178748e-01  3.099451e+01  2.516557e+02  1.862470e+02  3.574714e+02 -7.139621e-01  1.515153e-01  2.375997e+03  2.469791e+06  9.854157e-01 295.949 19 43 47.78  65.37  20.57
 1236282  3.489243e+00  7.205860e-01  2.939813e+01  2.449764e+02  1.929300e+02  3.547709e+02 -1.466298e+00  1.511631e-01  2.381533e+03  2.452256e+06  9.854072e-01 308.144 20 32 34.56  66.16  19.88
 1239419  3.568590e+00  7.294941e-01  2.663433e+01  2.472132e+02  1.979385e+02  3.528603e+02 -1.944806e+00  1.459051e-01  2.467356e+03  2.465047e+06  9.855103e-01 324.041 21 36  9.79  66.02  18.71
 1236414  3.544006e+00  7.223875e-01  2.988977e+01  2.589971e+02  1.853931e+02  3.578381e+02 -6.005255e-01  1.476830e-01  2.437654e+03  2.467598e+06  9.856825e-01 299.171 19 56 41.06  65.47  20.03
 1237360  3.560411e+00  7.250918e-01  2.860858e+01  2.481295e+02  1.903360e+02  3.558694e+02 -1.138128e+00  1.466602e-01  2.454653e+03  2.469417e+06  9.854922e-01 306.743 20 26 58.39  64.81  19.45
 1244324  3.612739e+00  7.317752e-01  2.682268e+01  2.447417e+02  1.964457e+02  3.534933e+02 -1.755484e+00  1.435181e-01  2.508394e+03  2.462120e+06  9.860553e-01 320.032 21 20  7.58  64.64  18.80
 1245354  3.587796e+00  7.281419e-01  2.579087e+01  2.473936e+02  1.928233e+02  3.548997e+02 -1.391463e+00  1.450248e-01  2.482334e+03  2.462843e+06  9.857151e-01 316.656 21  6 37.34  62.76  18.14
 1244643  3.579859e+00  7.288787e-01  2.601782e+01  2.447581e+02  1.954574e+02  3.538513e+02 -1.675623e+00  1.455099e-01  2.474058e+03  2.463938e+06  9.855862e-01 319.674 21 18 41.78  63.35  18.34
 1245858  3.573183e+00  7.267576e-01  2.854885e+01  2.467847e+02  1.923227e+02  3.550864e+02 -1.346971e+00  1.459161e-01  2.467172e+03  2.466860e+06  9.858883e-01 309.779 20 39  6.94  65.37  19.49
 1240590  3.649519e+00  7.343091e-01  2.494394e+01  2.459069e+02  1.958044e+02  3.537859e+02 -1.659954e+00  1.413517e-01  2.546839e+03  2.467223e+06  9.853898e-01 323.077 21 32 18.46  62.42  17.88
 1242717  3.579387e+00  7.263032e-01  2.749689e+01  2.487936e+02  1.899288e+02  3.560433e+02 -1.085203e+00  1.455271e-01  2.473766e+03  2.469426e+06  9.858630e-01 308.834 20 35 20.18  63.62  18.90
 1254461  3.497354e+00  7.205981e-01  2.926352e+01  2.476984e+02  1.917112e+02  3.552676e+02 -1.326123e+00  1.506252e-01  2.390039e+03  2.453354e+06  9.857590e-01 307.099 20 28 23.74  66.13  19.78
 1251397  3.530589e+00  7.230633e-01  3.064076e+01  2.498069e+02  1.911412e+02  3.555224e+02 -1.243313e+00  1.482886e-01  2.427698e+03  2.454449e+06  9.855411e-01 303.250 20 12 59.98  67.62  20.46
 1252753  3.444719e+00  7.161905e-01  3.399301e+01  2.452110e+02  1.911437e+02  3.554575e+02 -1.292600e+00  1.541135e-01  2.335940e+03  2.455902e+06  9.853934e-01 294.349 19 37 23.71  69.20  22.17
 1250134  3.709626e+00  7.344535e-01  2.398694e+01  2.518007e+02  1.837913e+02  3.585184e+02 -3.935594e-01  1.378022e-01  2.612440e+03  2.457724e+06  9.859892e-01 308.436 20 33 44.54  56.88  17.09
 1255588  3.588292e+00  7.278822e-01  2.660906e+01  2.480110e+02  1.919711e+02  3.552379e+02 -1.299849e+00  1.449278e-01  2.483996e+03  2.462479e+06  9.854544e-01 313.744 20 54 58.61  63.51  18.50
 1252039  3.652863e+00  7.334153e-01  2.487915e+01  2.474839e+02  1.937187e+02  3.546035e+02 -1.444474e+00  1.411323e-01  2.550797e+03  2.467962e+06  9.856718e-01 320.225 21 20 54.02  62.01  17.76
 1252873  3.617178e+00  7.309002e-01  2.726534e+01  2.465450e+02  1.941186e+02  3.544142e+02 -1.509602e+00  1.430963e-01  2.515787e+03  2.468689e+06  9.859358e-01 315.570 21  2 16.90  64.83  18.90
 1262510  3.541006e+00  7.244364e-01  2.729031e+01  2.470808e+02  1.924575e+02  3.550048e+02 -1.381059e+00  1.479084e-01  2.433939e+03  2.455179e+06  9.855148e-01 312.687 20 50 44.90  64.26  18.84
 1266722  3.589112e+00  7.265048e-01  2.617541e+01  2.469184e+02  1.878209e+02  3.568863e+02 -8.526950e-01  1.449460e-01  2.483684e+03  2.462482e+06  9.854542e-01 307.690 20 30 45.48  60.56  18.19
 1268767  3.555643e+00  7.246867e-01  2.640264e+01  2.496258e+02  1.901450e+02  3.559415e+02 -1.119805e+00  1.469966e-01  2.449035e+03  2.463582e+06  9.853775e-01 311.744 20 46 58.66  62.84  18.34
 1264400  3.634448e+00  7.303556e-01  2.690361e+01  2.475243e+02  1.896110e+02  3.562023e+02 -1.026052e+00  1.422374e-01  2.530980e+03  2.463937e+06  9.858374e-01 309.320 20 37 16.80  62.41  18.62
 1266092  3.556432e+00  7.237932e-01  2.649894e+01  2.455758e+02  1.871963e+02  3.571213e+02 -7.959958e-01  1.469481e-01  2.449844e+03  2.468324e+06  9.855589e-01 305.518 20 22  4.22  60.29  18.32
 1274985  3.606004e+00  7.265886e-01  2.767689e+01  2.578723e+02  1.812653e+02  3.594965e+02 -1.376745e-01  1.438706e-01  2.502248e+03  2.451895e+06  9.860237e-01 299.744 19 58 58.61  60.64  18.90
 1270642  3.584394e+00  7.278709e-01  2.822420e+01  2.471614e+02  1.928189e+02  3.548969e+02 -1.393619e+00  1.451831e-01  2.479627e+03  2.458827e+06  9.857594e-01 311.441 20 45 45.91  65.40  19.34
 1278315  3.555374e+00  7.253903e-01  2.886987e+01  2.469474e+02  1.924190e+02  3.550312e+02 -1.369002e+00  1.469708e-01  2.449466e+03  2.458824e+06  9.860321e-01 309.184 20 36 44.11  65.83  19.64
 1275931  3.541029e+00  7.220889e-01  3.014395e+01  2.573064e+02  1.848987e+02  3.580333e+02 -5.468285e-01  1.478400e-01  2.435065e+03  2.459195e+06  9.855974e-01 297.613 19 50 27.12  64.98  20.15
 1275369  3.585653e+00  7.253572e-01  2.886494e+01  2.577374e+02  1.839078e+02  3.584425e+02 -4.278881e-01  1.450961e-01  2.481114e+03  2.459561e+06  9.857346e-01 299.884 19 59 32.18  63.40  19.50
 1278049  3.576433e+00  7.280525e-01  2.808783e+01  2.472939e+02  1.944281e+02  3.542531e+02 -1.569854e+00  1.453501e-01  2.476778e+03  2.459556e+06  9.856888e-01 314.348 20 57 23.62  66.23  19.27
 1279539  3.575717e+00  7.253760e-01  2.733963e+01  2.518790e+02  1.874189e+02  3.570391e+02 -8.140872e-01  1.456343e-01  2.471946e+03  2.459555e+06  9.854405e-01 306.278 20 25  6.82  62.92  18.75
 1277231  3.515208e+00  7.210212e-01  3.115009e+01  2.510364e+02  1.891493e+02  3.563126e+02 -1.030540e+00  1.494359e-01  2.409059e+03  2.462484e+06  9.859154e-01 299.322 19 57 17.40  67.12  20.70
 1275770  3.628573e+00  7.295815e-01  2.774044e+01  2.521900e+02  1.886022e+02  3.565972e+02 -9.216387e-01  1.425479e-01  2.525466e+03  2.465771e+06  9.859008e-01 307.468 20 29 52.25  63.98  19.02
 1275425  3.784671e+00  7.418777e-01  2.599004e+01  2.511223e+02  1.916327e+02  3.555134e+02 -1.161484e+00  1.336291e-01  2.694023e+03  2.466502e+06  9.855118e-01 316.192 21  4 46.10  63.42  18.27
 1272258  3.754294e+00  7.400236e-01  2.079139e+01  2.447731e+02  1.922481e+02  3.552560e+02 -1.237320e+00  1.354521e-01  2.657766e+03  2.466502e+06  9.855453e-01 323.691 21 34 45.82  54.60  15.79
 1289517  3.606495e+00  7.289127e-01  2.733219e+01  2.500931e+02  1.912977e+02  3.555153e+02 -1.219086e+00  1.438921e-01  2.501874e+03  2.455184e+06  9.857236e-01 311.915 20 47 39.58  64.50  18.87
 1281284  3.598686e+00  7.278765e-01  2.734574e+01  2.503257e+02  1.901779e+02  3.559543e+02 -1.103382e+00  1.443637e-01  2.493702e+03  2.459562e+06  9.858145e-01 310.130 20 40 31.15  63.99  18.84
 1285916  3.543594e+00  7.232670e-01  2.719469e+01  2.495716e+02  1.888929e+02  3.564336e+02 -9.885899e-01  1.477445e-01  2.436639e+03  2.462120e+06  9.855927e-01 308.026 20 32  6.19  63.00  18.70
 1281338  3.613682e+00  7.294983e-01  2.716366e+01  2.493249e+02  1.915368e+02  3.554277e+02 -1.240362e+00  1.434698e-01  2.509239e+03  2.462119e+06  9.858968e-01 312.423 20 49 41.59  64.21  18.80
 1281910  3.530194e+00  7.220793e-01  2.721014e+01  2.495381e+02  1.884345e+02  3.566098e+02 -9.436339e-01  1.485890e-01  2.422790e+03  2.462120e+06  9.855751e-01 307.239 20 28 57.46  62.77  18.69
 1282567  3.629270e+00  7.305958e-01  2.720699e+01  2.495719e+02  1.912585e+02  3.555491e+02 -1.202358e+00  1.425478e-01  2.525469e+03  2.462117e+06  9.857370e-01 312.022 20 48  5.18  64.16  18.82
 1286988  3.588475e+00  7.272752e-01  2.857964e+01  2.494521e+02  1.906847e+02  3.557475e+02 -1.162587e+00  1.449842e-01  2.483030e+03  2.463943e+06  9.858510e-01 307.854 20 31 25.06  65.26  19.48
 1286057  3.609924e+00  7.284314e-01  2.753796e+01  2.505870e+02  1.890953e+02  3.563935e+02 -9.811464e-01  1.436959e-01  2.505290e+03  2.469416e+06  9.855498e-01 308.146 20 32 35.11  63.64  18.92


==> new plots/2006GY2ids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit         Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-c
  234.4282  172.6734  -40.0289   19.0216   25.7653 2460631.1 0.29588E+00 0.53735E+00      54.4188  248.9365   46.8894   19.2346   35.5599 2460445.6 0.66653E-04 0.85671E-04
  234.4786  174.0087  -39.9203   19.2414   25.9207 2460631.2 0.30262E+00 0.53588E+00      54.4767  248.5669   46.2140   19.3166   35.6195 2460445.7 0.49477E-04 0.69907E-04
  234.2971  174.6910  -39.6937   19.3908   26.0079 2460631.0 0.30617E+00 0.53604E+00      54.3031  248.1646   45.8346   19.3721   35.6730 2460445.5 0.68049E-04 0.90174E-04
  234.2770  174.5621  -39.8525   19.3755   26.0381 2460631.0 0.30766E+00 0.53335E+00      54.2742  248.3217   45.8002   19.3751   35.6395 2460445.4 0.43864E-04 0.25093E-04
  234.2165  173.7043  -39.9717   19.1971   25.9476 2460630.9 0.30339E+00 0.53309E+00      54.2163  248.4974   46.2030   19.2856   35.5863 2460445.4 0.43767E-04 0.63045E-04
  234.0956  174.9921  -39.6989   19.4748   26.1084 2460630.8 0.31028E+00 0.53291E+00      54.1006  248.0159   45.5191   19.4094   35.6719 2460445.3 0.74389E-04 0.55824E-04
  234.4282  174.6928  -39.8092   19.3977   26.0126 2460631.1 0.30687E+00 0.53533E+00      54.4285  248.3724   45.8339   19.3963   35.6617 2460445.6 0.84912E-04 0.10599E-03
  234.4282  173.3081  -40.6685   19.1328   26.0421 2460631.1 0.30838E+00 0.52333E+00      54.4285  249.3154   46.1591   19.2935   35.4594 2460445.6 0.42697E-04 0.62954E-04
  234.3173  175.5288  -39.3724   19.6158   26.0607 2460631.0 0.30896E+00 0.53986E+00      54.3128  247.8989   45.5066   19.5010   35.7678 2460445.5 0.55117E-04 0.36600E-04
  234.2971  174.6666  -39.8476   19.4055   26.0506 2460631.0 0.30840E+00 0.53331E+00      54.2935  248.3368   45.7496   19.3965   35.6464 2460445.5 0.45676E-05 0.24167E-04
  234.2165  174.6922  -39.7622   19.3876   26.0452 2460630.9 0.30754E+00 0.53387E+00      54.2260  248.1515   45.7462   19.3643   35.6550 2460445.4 0.40969E-04 0.62561E-04
  234.1661  173.9928  -39.9639   19.2468   26.0009 2460630.9 0.30551E+00 0.53176E+00      54.1681  248.3882   46.0147   19.2990   35.5920 2460445.3 0.87627E-05 0.28429E-04
  234.4080  169.3836  -39.2430   19.9975   25.2592 2460631.1 0.29946E+00 0.56569E+00      54.4092  253.1609   48.6521   20.7324   35.8124 2460445.6 0.44685E-04 0.61215E-04
  234.3274  174.0871  -39.8900   19.2926   25.9628 2460631.0 0.30469E+00 0.53472E+00      54.3224  248.4986   46.0889   19.3488   35.6227 2460445.5 0.13080E-04 0.32480E-04
  234.2971  175.0099  -39.6840   19.4514   26.0573 2460631.0 0.30816E+00 0.53518E+00      54.3031  248.0941   45.6469   19.3981   35.6843 2460445.5 0.45546E-04 0.67239E-04
  234.2669  172.3891  -39.9933   18.9754   25.7490 2460631.0 0.29478E+00 0.53728E+00      54.2742  248.8639   46.9921   19.2023   35.5493 2460445.4 0.25138E-04 0.58693E-05
  234.2367  174.1428  -39.9254   19.3145   26.0035 2460631.0 0.30655E+00 0.53288E+00      54.2356  248.4757   45.9788   19.3597   35.6140 2460445.4 0.60821E-04 0.81073E-04
  234.1157  174.8226  -39.7416   19.4294   26.0859 2460630.8 0.30924E+00 0.53284E+00      54.1199  248.0686   45.6115   19.3844   35.6583 2460445.3 0.55359E-04 0.36484E-04
  234.2064  174.7340  -39.7547   19.4180   26.0555 2460630.9 0.30828E+00 0.53383E+00      54.1970  248.1737   45.7066   19.3905   35.6590 2460445.4 0.17434E-04 0.11841E-05
  234.1863  174.5205  -39.6781   19.3763   26.0033 2460630.9 0.30607E+00 0.53579E+00      54.1874  248.1391   45.8675   19.3691   35.6664 2460445.4 0.27885E-04 0.47656E-04
  234.1762  174.6891  -39.9211   19.4232   26.1044 2460630.9 0.31067E+00 0.53048E+00      54.1777  248.3335   45.6261   19.4033   35.6273 2460445.3 0.43140E-04 0.64529E-04
  234.3778  172.9281  -39.8504   19.0639   25.7617 2460631.1 0.29563E+00 0.53950E+00      54.3803  248.6992   46.8187   19.2439   35.5977 2460445.6 0.36131E-04 0.55412E-04
  234.3878  174.4874  -40.2397   19.5119   26.1347 2460631.1 0.31497E+00 0.52786E+00      54.3899  249.0942   45.6572   19.5523   35.5953 2460445.6 0.65850E-04 0.87236E-04
  234.3677  174.7083  -39.8580   19.4150   26.0447 2460631.1 0.30836E+00 0.53386E+00      54.3706  248.3979   45.7567   19.4100   35.6517 2460445.5 0.25525E-04 0.66138E-05
  234.2871  174.7522  -39.8242   19.3952   26.0562 2460631.0 0.30813E+00 0.53319E+00      54.2838  248.2296   45.7089   19.3736   35.6487 2460445.5 0.73261E-04 0.94050E-04
  234.4181  174.3036  -40.0113   19.3384   26.0123 2460631.1 0.30725E+00 0.53283E+00      54.4188  248.6384   45.9368   19.3856   35.6145 2460445.6 0.14369E-04 0.42574E-05
  234.4080  173.4710  -40.0447   19.1796   25.8943 2460631.1 0.30193E+00 0.53465E+00      54.3996  248.8080   46.4056   19.3112   35.5812 2460445.6 0.40254E-04 0.22521E-04
  234.3576  174.8440  -39.4648   19.4089   25.9523 2460631.1 0.30354E+00 0.54051E+00      54.3610  247.9640   45.9057   19.3716   35.7221 2460445.5 0.49145E-04 0.70105E-04
  234.2871  171.3607  -39.8495   18.7764   25.5577 2460631.0 0.28549E+00 0.54280E+00      54.2935  248.9262   47.6682   19.1024   35.5444 2460445.5 0.15611E-04 0.29877E-05
  234.2971  174.3249  -39.6118   19.3262   25.9262 2460631.0 0.30268E+00 0.53883E+00      54.2935  248.1754   46.0955   19.3446   35.6772 2460445.5 0.12489E-05 0.18416E-04
  234.2064  174.2868  -39.8823   19.2985   26.0147 2460630.9 0.30615E+00 0.53280E+00      54.2067  248.2861   45.9089   19.3209   35.6179 2460445.4 0.16676E-05 0.17638E-04
  234.1258  174.4021  -39.9713   19.3365   26.0788 2460630.8 0.30898E+00 0.52981E+00      54.1295  248.3159   45.7480   19.3414   35.6014 2460445.3 0.39517E-04 0.61056E-04
  234.3778  174.5164  -39.8469   19.3692   26.0069 2460631.1 0.30665E+00 0.53473E+00      54.3803  248.4116   45.8891   19.3836   35.6469 2460445.6 0.11372E-04 0.31319E-04
  234.2568  173.9351  -39.8224   19.2462   25.9328 2460631.0 0.30288E+00 0.53566E+00      54.2549  248.3767   46.1802   19.3091   35.6236 2460445.4 0.30673E-05 0.22302E-04
  234.1056  174.9835  -39.8426   19.4644   26.1442 2460630.8 0.31180E+00 0.53013E+00      54.1006  248.1179   45.4482   19.4034   35.6433 2460445.3 0.10265E-05 0.20722E-04
  234.1056  174.3470  -39.9166   19.3278   26.0591 2460630.8 0.30810E+00 0.53092E+00      54.1102  248.2706   45.7976   19.3362   35.6091 2460445.3 0.42088E-04 0.22475E-04
  234.2871  173.9894  -39.9904   19.2692   25.9844 2460631.0 0.30549E+00 0.53262E+00      54.2838  248.5573   46.0713   19.3333   35.5975 2460445.5 0.36059E-04 0.56540E-04
  234.1056  174.8999  -39.8102   19.4425   26.1202 2460630.8 0.31067E+00 0.53097E+00      54.1006  248.0941   45.5214   19.3884   35.6457 2460445.3 0.39275E-04 0.59981E-04
  234.0956  173.4443  -39.8149   19.1484   25.8892 2460630.8 0.30047E+00 0.53549E+00      54.0909  248.3261   46.3808   19.2477   35.5987 2460445.3 0.43211E-04 0.62590E-04
  234.0653  175.6078  -39.3242   19.4927   26.0976 2460630.8 0.30747E+00 0.53707E+00      54.0716  247.3238   45.3608   19.3333   35.7408 2460445.2 0.51382E-04 0.31486E-04
  234.4080  174.4678  -39.9228   19.3509   26.0128 2460631.1 0.30686E+00 0.53364E+00      54.4092  248.4842   45.8981   19.3732   35.6315 2460445.6 0.87548E-04 0.10943E-03
  234.2971  173.0511  -39.8204   19.0853   25.7886 2460631.0 0.29663E+00 0.53886E+00      54.3031  248.5894   46.7273   19.2434   35.6012 2460445.5 0.27105E-06 0.20055E-04
  234.1258  174.5890  -39.9431   19.3523   26.0981 2460630.8 0.30941E+00 0.52968E+00      54.1199  248.2046   45.6467   19.3359   35.6088 2460445.3 0.23639E-04 0.46823E-05
  234.3979  174.0053  -40.0873   19.2606   25.9885 2460631.1 0.30586E+00 0.53201E+00      54.3996  248.6912   46.0714   19.3351   35.5863 2460445.6 0.28481E-04 0.90402E-05
  234.0553  174.6198  -39.7870   19.3166   26.0684 2460630.8 0.30716E+00 0.53164E+00      54.0620  247.9239   45.6921   19.2821   35.6282 2460445.2 0.21264E-04 0.77173E-06
  234.3576  174.1238  -39.8264   19.2831   25.9414 2460631.1 0.30355E+00 0.53607E+00      54.3610  248.4264   46.1230   19.3364   35.6361 2460445.5 0.70214E-04 0.90863E-04
  234.3274  174.6765  -39.7283   19.4056   26.0111 2460631.0 0.30670E+00 0.53597E+00      54.3320  248.2605   45.8348   19.3944   35.6710 2460445.5 0.50049E-04 0.30678E-04
  234.3576  172.6403  -39.8994   19.0187   25.7387 2460631.1 0.29459E+00 0.53916E+00      54.3513  248.7946   46.9439   19.2266   35.5790 2460445.5 0.42564E-04 0.61446E-04
  234.1460  174.7621  -39.7218   19.4153   26.0632 2460630.9 0.30829E+00 0.53373E+00      54.1488  248.0822   45.6860   19.3764   35.6610 2460445.3 0.74309E-04 0.54852E-04
  234.1258  174.5274  -39.7713   19.3452   26.0398 2460630.8 0.30693E+00 0.53325E+00      54.1295  248.0915   45.7857   19.3309   35.6402 2460445.3 0.42698E-04 0.23402E-04
  234.2871  174.9020  -39.7622   19.4261   26.0634 2460631.0 0.30840E+00 0.53395E+00      54.2935  248.1601   45.6596   19.3864   35.6655 2460445.5 0.33794E-04 0.54964E-04
  234.4181  172.0677  -40.1351   18.9001   25.7099 2460631.1 0.29290E+00 0.53703E+00      54.4188  249.1058   47.1716   19.1740   35.5208 2460445.6 0.26027E-04 0.83767E-05
  234.3878  174.5454  -39.7868   19.3789   25.9927 2460631.1 0.30610E+00 0.53582E+00      54.3899  248.3755   45.9193   19.3875   35.6595 2460445.6 0.52810E-04 0.74471E-04
  234.2871  171.4724  -39.8252   18.7948   25.5658 2460631.0 0.28591E+00 0.54297E+00      54.2935  248.8809   47.6188   19.1096   35.5520 2460445.5 0.19221E-04 0.72967E-06
  234.2971  173.4901  -40.2516   19.1541   25.9767 2460631.0 0.30488E+00 0.52929E+00      54.3031  248.8218   46.2220   19.2769   35.5329 2460445.5 0.74773E-04 0.95735E-04
  234.3878  174.1669  -39.8395   19.3031   25.9469 2460631.1 0.30406E+00 0.53604E+00      54.3899  248.4812   46.1120   19.3540   35.6381 2460445.6 0.56490E-04 0.77680E-04
  234.3072  173.7757  -39.9748   19.2085   25.9394 2460631.0 0.30319E+00 0.53378E+00      54.3031  248.5506   46.2215   19.2944   35.5923 2460445.5 0.11524E-04 0.78618E-05
  234.1157  174.5207  -39.7810   19.3521   26.0450 2460630.8 0.30727E+00 0.53303E+00      54.1199  248.1125   45.7750   19.3392   35.6390 2460445.3 0.56346E-04 0.37533E-04
  234.3878  174.3153  -39.9798   19.3041   26.0067 2460631.1 0.30629E+00 0.53283E+00      54.3899  248.5006   45.9419   19.3424   35.6130 2460445.6 0.48511E-04 0.68931E-04
  234.3677  172.3955  -39.8925   18.9439   25.6957 2460631.1 0.29206E+00 0.54003E+00      54.3610  248.7670   47.0974   19.1745   35.5692 2460445.5 0.31664E-04 0.14474E-04
  234.3677  174.2886  -39.8122   19.3239   25.9625 2460631.1 0.30462E+00 0.53601E+00      54.3610  248.4098   46.0355   19.3601   35.6448 2460445.5 0.31209E-04 0.13023E-04
  234.3878  174.1119  -39.8410   19.2940   25.9388 2460631.1 0.30373E+00 0.53619E+00      54.3899  248.4966   46.1461   19.3502   35.6361 2460445.6 0.47611E-04 0.68931E-04
  234.1964  175.0083  -39.7907   19.4490   26.1100 2460630.9 0.31019E+00 0.53205E+00      54.1970  248.0960   45.5220   19.3906   35.6573 2460445.4 0.24842E-04 0.52793E-05
  234.0956  173.5701  -39.6874   19.1622   25.8709 2460630.8 0.29949E+00 0.53751E+00      54.1006  248.1793   46.3912   19.2431   35.6248 2460445.3 0.19221E-05 0.22172E-04
  234.0553  175.2677  -39.7719   19.5195   26.1832 2460630.8 0.31317E+00 0.52995E+00      54.0523  247.9680   45.2913   19.4195   35.6612 2460445.2 0.60439E-04 0.41052E-04
  234.2770  173.4869  -39.7963   19.1767   25.8534 2460631.0 0.29972E+00 0.53782E+00      54.2838  248.4966   46.4707   19.2894   35.6193 2460445.5 0.43085E-04 0.63527E-04
  234.2064  174.6123  -39.7727   19.3774   26.0382 2460630.9 0.30731E+00 0.53380E+00      54.2067  248.1754   45.7790   19.3619   35.6499 2460445.4 0.36960E-04 0.57764E-04
  234.3778  174.3094  -39.9527   19.3239   26.0032 2460631.1 0.30646E+00 0.53332E+00      54.3803  248.5235   45.9572   19.3615   35.6199 2460445.6 0.35547E-04 0.56464E-04
  234.3173  172.6978  -40.2374   19.0331   25.8533 2460631.0 0.29972E+00 0.53226E+00      54.3224  249.0401   46.7018   19.2381   35.5165 2460445.5 0.48561E-04 0.69107E-04
  234.2669  175.3174  -39.7916   19.4707   26.1399 2460631.0 0.31092E+00 0.53162E+00      54.2645  248.0009   45.3765   19.3830   35.6654 2460445.4 0.24953E-04 0.60435E-05
  234.2770  175.2367  -39.3678   19.5627   26.0197 2460631.0 0.30735E+00 0.54048E+00      54.2838  247.9352   45.6690   19.4770   35.7583 2460445.5 0.18821E-04 0.39990E-04
  234.2064  174.4580  -39.6435   19.3446   25.9759 2460630.9 0.30449E+00 0.53683E+00      54.2067  248.0900   45.9397   19.3432   35.6692 2460445.4 0.60341E-05 0.12960E-04
  234.1964  171.7244  -40.0814   18.8337   25.6925 2460630.9 0.29142E+00 0.53654E+00      54.1970  248.9509   47.2749   19.1209   35.5057 2460445.4 0.57799E-04 0.76394E-04
  234.2568  174.5911  -39.3827   19.4361   25.9211 2460631.0 0.30320E+00 0.54214E+00      54.2549  248.0477   46.0289   19.4215   35.7342 2460445.4 0.17883E-04 0.84503E-06
  234.4382  172.4577  -39.9717   18.9779   25.7150 2460631.2 0.29352E+00 0.53928E+00      54.4478  248.9378   47.0613   19.2120   35.5652 2460445.6 0.34370E-04 0.15209E-04
  234.2971  174.2040  -39.8709   19.2919   25.9793 2460631.0 0.30495E+00 0.53431E+00      54.3031  248.3872   46.0204   19.3312   35.6252 2460445.5 0.34272E-04 0.54985E-04
  234.2669  171.3356  -39.9168   18.7733   25.5780 2460631.0 0.28632E+00 0.54140E+00      54.2645  248.9700   47.6296   19.1009   35.5295 2460445.4 0.27486E-04 0.99105E-05
  234.1863  174.7593  -39.6973   19.4320   26.0491 2460630.9 0.30808E+00 0.53461E+00      54.1777  248.1284   45.7110   19.3991   35.6705 2460445.3 0.25509E-04 0.44961E-04
  234.1661  172.9703  -40.1001   19.0716   25.8852 2460630.9 0.30062E+00 0.53241E+00      54.1584  248.7278   46.5308   19.2331   35.5380 2460445.3 0.17846E-04 0.45601E-07
  234.4382  174.1672  -39.6607   19.2722   25.8804 2460631.2 0.30069E+00 0.53986E+00      54.4381  248.2964   46.2452   19.3204   35.6697 2460445.6 0.36050E-04 0.56290E-04
  234.3375  174.0740  -39.6435   19.2506   25.8827 2460631.1 0.30046E+00 0.53941E+00      54.3417  248.2155   46.2566   19.2984   35.6629 2460445.5 0.18729E-04 0.10957E-05
  234.2669  174.8256  -39.8124   19.3919   26.0668 2460631.0 0.30822E+00 0.53291E+00      54.2645  248.1489   45.6595   19.3597   35.6494 2460445.4 0.57884E-04 0.78080E-04
  234.2669  174.7209  -39.7902   19.4193   26.0504 2460631.0 0.30833E+00 0.53391E+00      54.2645  248.2645   45.7293   19.4011   35.6574 2460445.4 0.80992E-05 0.27513E-04
  234.1863  174.9033  -39.6935   19.4307   26.0675 2460630.9 0.30833E+00 0.53411E+00      54.1874  248.0340   45.6417   19.3782   35.6712 2460445.4 0.12452E-06 0.20884E-04
  234.4181  172.6935  -39.9872   19.0034   25.7558 2460631.1 0.29506E+00 0.53792E+00      54.4188  248.8418   46.9067   19.2104   35.5649 2460445.6 0.54013E-04 0.74027E-04
  234.1863  173.2331  -39.9075   19.1087   25.8637 2460630.9 0.29957E+00 0.53546E+00      54.1874  248.5130   46.5072   19.2398   35.5816 2460445.4 0.25499E-04 0.67198E-05
  234.1762  174.4868  -39.7583   19.3732   26.0234 2460630.9 0.30699E+00 0.53427E+00      54.1777  248.2114   45.8333   19.3720   35.6507 2460445.3 0.52760E-04 0.72805E-04
  234.1157  173.4522  -39.8259   19.1441   25.8884 2460630.8 0.30038E+00 0.53556E+00      54.1199  248.3392   46.3878   19.2440   35.5979 2460445.3 0.30135E-04 0.11067E-04
  234.3778  172.6144  -39.9315   18.9846   25.7364 2460631.1 0.29401E+00 0.53880E+00      54.3803  248.7707   46.9589   19.1954   35.5700 2460445.6 0.95879E-05 0.28453E-04
  234.3677  174.8529  -39.6921   19.4230   26.0181 2460631.1 0.30675E+00 0.53643E+00      54.3706  248.1880   45.7757   19.3938   35.6830 2460445.5 0.27393E-04 0.76597E-05
  234.1863  174.3147  -39.9283   19.3265   26.0399 2460630.9 0.30758E+00 0.53164E+00      54.1874  248.3580   45.8530   19.3466   35.6121 2460445.4 0.38058E-04 0.58582E-04
  234.3274  172.4136  -41.4298   19.1096   26.1709 2460631.0 0.31635E+00 0.51063E+00      54.3320  250.3370   46.1360   19.3698   35.3017 2460445.5 0.22553E-04 0.30834E-05
  234.2770  173.4648  -39.9021   19.1480   25.8771 2460631.0 0.30032E+00 0.53581E+00      54.2742  248.5211   46.4198   19.2640   35.5951 2460445.4 0.55005E-05 0.23893E-04
  234.2266  173.9873  -39.8297   19.2474   25.9485 2460630.9 0.30333E+00 0.53503E+00      54.2260  248.3300   46.1359   19.3001   35.6201 2460445.4 0.61240E-04 0.42284E-04
  234.1460  173.0052  -39.7899   19.0628   25.8040 2460630.9 0.29666E+00 0.53780E+00      54.1392  248.4178   46.6837   19.2098   35.5926 2460445.3 0.28751E-04 0.47820E-04
  234.1258  174.7431  -40.1728   19.4556   26.1998 2460630.8 0.31533E+00 0.52503E+00      54.1295  248.5387   45.4040   19.4371   35.5830 2460445.3 0.51357E-05 0.24966E-04
  234.2770  174.4478  -39.9029   19.3585   26.0348 2460631.0 0.30767E+00 0.53281E+00      54.2838  248.4005   45.8408   19.3730   35.6284 2460445.5 0.13063E-04 0.69004E-05
  234.2770  174.3855  -39.7985   19.3396   25.9939 2460631.0 0.30578E+00 0.53495E+00      54.2742  248.3053   45.9343   19.3571   35.6441 2460445.4 0.28256E-04 0.97020E-05
  234.1359  173.9938  -39.8011   19.2569   25.9626 2460630.9 0.30384E+00 0.53451E+00      54.1295  248.2530   46.0898   19.3013   35.6206 2460445.3 0.33044E-05 0.15897E-04
  234.1157  174.7851  -40.1040   19.3997   26.1796 2460630.8 0.31317E+00 0.52587E+00      54.1199  248.3182   45.4298   19.3677   35.5864 2460445.3 0.73467E-05 0.12856E-04
  234.0956  174.4758  -40.0946   19.3862   26.1379 2460630.8 0.31215E+00 0.52704E+00      54.1006  248.4623   45.6014   19.3888   35.5846 2460445.3 0.11131E-04 0.31514E-04
  234.0956  174.2103  -40.1012   19.3021   26.0921 2460630.8 0.30963E+00 0.52768E+00      54.1006  248.4389   45.7618   19.3306   35.5707 2460445.3 0.29699E-04 0.50073E-04
  234.4181  173.4081  -39.9413   19.1507   25.8506 2460631.1 0.29973E+00 0.53680E+00      54.4188  248.7068   46.5177   19.2853   35.5970 2460445.6 0.16246E-04 0.36143E-04
  234.3778  173.9547  -39.8238   19.2579   25.9106 2460631.1 0.30236E+00 0.53688E+00      54.3803  248.4890   46.2409   19.3297   35.6333 2460445.6 0.57410E-04 0.78441E-04
  234.2568  174.1278  -39.8212   19.2854   25.9631 2460631.0 0.30425E+00 0.53504E+00      54.2549  248.3452   46.0626   19.3292   35.6303 2460445.4 0.59702E-04 0.79645E-04
  234.2266  174.7491  -39.7513   19.4033   26.0498 2460630.9 0.30780E+00 0.53393E+00      54.2260  248.1468   45.7257   19.3727   35.6588 2460445.4 0.51356E-04 0.73069E-04
  234.2165  173.3019  -39.8659   19.1337   25.8572 2460630.9 0.29956E+00 0.53642E+00      54.2163  248.5189   46.5083   19.2596   35.5948 2460445.4 0.44684E-04 0.25960E-04
  234.1157  172.8639  -39.8952   19.0335   25.8192 2460630.8 0.29719E+00 0.53594E+00      54.1199  248.5050   46.6936   19.1948   35.5673 2460445.3 0.47751E-04 0.68099E-04
  234.1258  173.9243  -39.8100   19.2339   25.9551 2460630.8 0.30332E+00 0.53445E+00      54.1199  248.2419   46.1218   19.2841   35.6148 2460445.3 0.37370E-04 0.18837E-04
  234.3979  172.6360  -39.9415   19.0174   25.7415 2460631.1 0.29479E+00 0.53890E+00      54.3996  248.8629   46.9514   19.2295   35.5739 2460445.6 0.26360E-04 0.74969E-05
  234.1258  172.3635  -39.8457   18.9425   25.7296 2460630.8 0.29308E+00 0.53843E+00      54.1199  248.5659   47.0142   19.1533   35.5615 2460445.3 0.26959E-04 0.89260E-05
  234.4080  174.5551  -39.8476   19.3825   26.0074 2460631.1 0.30684E+00 0.53485E+00      54.4092  248.4424   45.8861   19.3948   35.6504 2460445.6 0.85045E-04 0.10683E-03
  234.2367  174.5553  -39.8197   19.3735   26.0366 2460631.0 0.30748E+00 0.53346E+00      54.2356  248.2641   45.8004   19.3692   35.6427 2460445.4 0.47738E-04 0.68384E-04
  234.1863  174.7214  -39.8637   19.3964   26.0862 2460630.9 0.30932E+00 0.53152E+00      54.1874  248.2084   45.6416   19.3722   35.6354 2460445.4 0.22794E-04 0.42502E-04
  234.3778  174.2182  -39.9047   19.3037   25.9746 2460631.1 0.30520E+00 0.53453E+00      54.3706  248.4896   46.0305   19.3504   35.6253 2460445.5 0.41060E-05 0.22850E-04
  234.4080  173.3504  -39.9244   19.1491   25.8404 2460631.1 0.29941E+00 0.53715E+00      54.3996  248.7140   46.5451   19.2900   35.5988 2460445.6 0.60390E-04 0.79614E-04
  234.4080  175.0267  -39.8087   19.4549   26.0705 2460631.1 0.30910E+00 0.53396E+00      54.4092  248.2775   45.6289   19.4135   35.6689 2460445.6 0.66161E-04 0.87893E-04
  234.3979  174.7083  -39.8226   19.4030   26.0260 2460631.1 0.30741E+00 0.53476E+00      54.3996  248.3634   45.8014   19.3972   35.6579 2460445.6 0.15894E-04 0.36077E-04
  234.3274  174.0099  -40.1694   19.2496   26.0266 2460631.0 0.30715E+00 0.52959E+00      54.3320  248.6749   45.9802   19.3196   35.5653 2460445.5 0.91425E-05 0.29119E-04
  234.3072  174.2211  -40.0766   19.3269   26.0431 2460631.0 0.30839E+00 0.53058E+00      54.3031  248.6306   45.8906   19.3723   35.5920 2460445.5 0.34420E-04 0.15368E-04
  234.2871  174.4476  -40.0792   19.3358   26.0795 2460631.0 0.30933E+00 0.52943E+00      54.2935  248.4969   45.7496   19.3540   35.5929 2460445.5 0.18206E-04 0.38893E-04
  234.0855  175.2277  -39.6259   19.5187   26.1291 2460630.8 0.31096E+00 0.53327E+00      54.0813  247.8943   45.4087   19.4235   35.6907 2460445.2 0.32839E-04 0.14163E-04
  234.4282  174.5116  -39.7896   19.3581   25.9770 2460631.1 0.30530E+00 0.53630E+00      54.4285  248.3798   45.9621   19.3730   35.6584 2460445.6 0.27771E-04 0.48649E-04
  234.2568  174.2966  -39.7315   19.3249   25.9654 2460631.0 0.30441E+00 0.53625E+00      54.2549  248.2589   46.0209   19.3466   35.6523 2460445.4 0.12242E-04 0.74852E-05
  234.2971  173.6649  -39.8732   19.2102   25.8984 2460631.0 0.30173E+00 0.53610E+00      54.2935  248.5358   46.3286   19.3080   35.6111 2460445.5 0.50614E-04 0.32820E-04
  234.2971  173.7737  -40.3031   19.2182   26.0366 2460631.0 0.30778E+00 0.52747E+00      54.2935  248.8307   46.0161   19.3145   35.5329 2460445.5 0.17674E-04 0.36591E-04
  234.2266  174.3483  -39.8447   19.3333   26.0126 2460630.9 0.30649E+00 0.53362E+00      54.2260  248.3139   45.8971   19.3528   35.6317 2460445.4 0.14993E-04 0.34056E-04
  234.1964  173.9746  -39.9493   19.1885   25.9796 2460630.9 0.30368E+00 0.53222E+00      54.1970  248.2708   46.0701   19.2377   35.5871 2460445.4 0.47126E-04 0.27518E-04
  234.1157  172.5909  -39.9482   19.0024   25.7965 2460630.8 0.29643E+00 0.53584E+00      54.1199  248.6487   46.8220   19.1931   35.5519 2460445.3 0.92876E-05 0.29347E-04
  234.4080  173.2862  -39.9028   19.1376   25.8246 2460631.1 0.29873E+00 0.53775E+00      54.3996  248.7101   46.5960   19.2844   35.6008 2460445.6 0.54341E-04 0.73562E-04
  234.2971  173.7269  -39.8483   19.2207   25.9007 2460631.0 0.30181E+00 0.53634E+00      54.2935  248.5008   46.3063   19.3113   35.6174 2460445.5 0.21021E-04 0.27066E-05
  234.2064  174.7282  -39.8287   19.4375   26.0787 2460630.9 0.30970E+00 0.53249E+00      54.2067  248.2887   45.6640   19.4160   35.6493 2460445.4 0.63285E-04 0.83876E-04
  234.2064  174.7736  -39.7149   19.4163   26.0492 2460630.9 0.30785E+00 0.53439E+00      54.2067  248.1160   45.7107   19.3831   35.6669 2460445.4 0.58209E-04 0.79095E-04
  234.2165  174.5516  -39.7602   19.3790   26.0245 2460630.9 0.30700E+00 0.53445E+00      54.2163  248.2151   45.8179   19.3738   35.6538 2460445.4 0.37846E-04 0.57554E-04
  234.1056  173.9481  -39.9086   19.2522   25.9933 2460630.8 0.30523E+00 0.53240E+00      54.1102  248.3410   46.0421   19.3022   35.5987 2460445.3 0.59608E-04 0.40333E-04
  234.0956  174.2736  -39.8306   19.3016   26.0233 2460630.8 0.30633E+00 0.53259E+00      54.0909  248.1723   45.8784   19.3146   35.6201 2460445.3 0.17083E-05 0.17062E-04
  234.3979  174.1818  -40.1485   19.2975   26.0342 2460631.1 0.30789E+00 0.53015E+00      54.3899  248.7106   45.9235   19.3560   35.5803 2460445.6 0.80496E-04 0.10072E-03
  234.3778  174.2239  -39.8532   19.3133   25.9620 2460631.1 0.30467E+00 0.53554E+00      54.3706  248.4672   46.0556   19.3586   35.6362 2460445.5 0.13409E-04 0.50394E-05
  234.2165  172.2390  -39.8536   18.9324   25.6961 2460630.9 0.29200E+00 0.53960E+00      54.2163  248.6989   47.1306   19.1652   35.5645 2460445.4 0.30993E-04 0.50478E-04
  234.2165  174.5373  -40.0476   19.3241   26.0965 2460630.9 0.30935E+00 0.52887E+00      54.2163  248.3280   45.6736   19.3236   35.5920 2460445.4 0.43009E-04 0.24248E-04
  234.1661  172.0468  -39.8368   18.9020   25.6751 2460630.9 0.29099E+00 0.53999E+00      54.1681  248.6976   47.2249   19.1491   35.5592 2460445.3 0.26497E-04 0.75593E-05
  234.3072  172.5712  -39.7505   18.9786   25.6935 2460631.0 0.29196E+00 0.54153E+00      54.3031  248.5813   47.0514   19.1820   35.5968 2460445.5 0.31783E-04 0.13459E-04
  234.4080  174.8515  -39.7169   19.4685   26.0225 2460631.1 0.30782E+00 0.53653E+00      54.4092  248.3495   45.7833   19.4460   35.6875 2460445.6 0.30891E-05 0.23974E-04
  234.4080  173.2766  -39.9225   19.1179   25.8265 2460631.1 0.29849E+00 0.53743E+00      54.4092  248.6888   46.6038   19.2631   35.5944 2460445.6 0.30220E-04 0.10843E-04
  234.3979  173.8189  -39.8906   19.2324   25.9041 2460631.1 0.30215E+00 0.53625E+00      54.3996  248.5838   46.2905   19.3227   35.6184 2460445.6 0.82947E-04 0.10388E-03
  234.3979  173.4793  -39.9418   19.1641   25.8660 2460631.1 0.30038E+00 0.53637E+00      54.3996  248.6782   46.4592   19.2910   35.5982 2460445.6 0.31719E-04 0.51326E-04
  234.2568  174.3897  -39.5882   19.3585   25.9417 2460631.0 0.30358E+00 0.53871E+00      54.2549  248.1615   46.0403   19.3685   35.6843 2460445.4 0.19410E-04 0.39149E-04
  234.0653  173.4396  -39.7902   19.1586   25.8895 2460630.8 0.30059E+00 0.53570E+00      54.0620  248.3118   46.3804   19.2558   35.6028 2460445.2 0.26574E-04 0.45933E-04
  234.3878  173.4852  -39.9061   19.1737   25.8600 2460631.1 0.30022E+00 0.53690E+00      54.3899  248.6628   46.4769   19.2971   35.6050 2460445.6 0.45967E-04 0.66839E-04
  234.4080  174.2021  -39.8690   19.3037   25.9556 2460631.1 0.30440E+00 0.53559E+00      54.4092  248.4983   46.0819   19.3542   35.6344 2460445.6 0.59348E-04 0.79958E-04
  234.2871  173.6753  -39.8846   19.1852   25.9019 2460631.0 0.30139E+00 0.53551E+00      54.2838  248.4706   46.3232   19.2768   35.6040 2460445.5 0.38111E-04 0.58530E-04
  234.3979  174.6802  -39.7967   19.4127   26.0163 2460631.1 0.30725E+00 0.53535E+00      54.3996  248.3837   45.8286   19.4110   35.6643 2460445.6 0.73870E-04 0.94878E-04
  234.3274  174.7925  -39.7786   19.4291   26.0445 2460631.0 0.30814E+00 0.53450E+00      54.3224  248.2775   45.7297   19.4074   35.6649 2460445.5 0.47258E-04 0.67402E-04
  234.4080  175.0491  -39.8532   19.4660   26.0879 2460631.1 0.31000E+00 0.53306E+00      54.4092  248.3252   45.5842   19.4252   35.6628 2460445.6 0.79716E-04 0.10119E-03
  234.3274  174.6742  -39.7681   19.4046   26.0220 2460631.0 0.30718E+00 0.53511E+00      54.3320  248.2922   45.8138   19.3947   35.6635 2460445.5 0.54917E-04 0.76359E-04
  234.3778  173.1075  -39.9488   19.1004   25.8170 2460631.1 0.29824E+00 0.53707E+00      54.3706  248.7486   46.6560   19.2638   35.5846 2460445.5 0.67220E-04 0.86495E-04
  234.2165  174.0779  -39.7805   19.2710   25.9519 2460630.9 0.30355E+00 0.53556E+00      54.2163  248.2800   46.0977   19.3140   35.6327 2460445.4 0.59419E-05 0.13379E-04
  234.0754  171.8865  -40.0154   18.8762   25.7231 2460630.8 0.29285E+00 0.53614E+00      54.0813  248.8136   47.1598   19.1362   35.5168 2460445.2 0.43147E-04 0.62835E-04
  234.1258  175.0040  -39.4289   19.5181   26.0327 2460630.8 0.30765E+00 0.53835E+00      54.1295  247.9131   45.6873   19.4457   35.7295 2460445.3 0.45057E-04 0.66861E-04
  234.2568  174.9513  -39.8127   19.4431   26.0939 2460631.0 0.30977E+00 0.53254E+00      54.2549  248.1829   45.5789   19.3971   35.6561 2460445.4 0.39885E-04 0.20737E-04
  234.2165  174.7415  -39.7115   19.4044   26.0399 2460630.9 0.30737E+00 0.53470E+00      54.2163  248.1137   45.7429   19.3739   35.6660 2460445.4 0.93407E-05 0.10693E-04
  234.1056  174.0788  -39.8061   19.2824   25.9855 2460630.8 0.30493E+00 0.53383E+00      54.1006  248.2403   46.0128   19.3173   35.6221 2460445.3 0.27076E-04 0.46420E-04
  234.1157  172.4256  -39.9528   18.9722   25.7736 2460630.8 0.29534E+00 0.53627E+00      54.1102  248.6795   46.9078   19.1800   35.5457 2460445.3 0.64289E-04 0.46849E-04
  234.2871  174.7905  -39.7896   19.4373   26.0577 2460631.0 0.30875E+00 0.53392E+00      54.2838  248.2771   45.7001   19.4133   35.6615 2460445.5 0.13897E-04 0.33571E-04
  234.1863  174.2520  -39.9522   19.3016   26.0349 2460630.9 0.30716E+00 0.53139E+00      54.1874  248.3586   45.8818   19.3272   35.6036 2460445.4 0.27250E-04 0.76215E-05
  234.1056  173.2340  -39.9509   19.1181   25.8950 2460630.8 0.30089E+00 0.53382E+00      54.1006  248.5063   46.4310   19.2438   35.5693 2460445.3 0.65445E-04 0.48039E-04
  234.1359  174.8387  -39.7924   19.4317   26.0984 2460630.9 0.30982E+00 0.53194E+00      54.1295  248.1164   45.5844   19.3869   35.6495 2460445.3 0.21804E-04 0.26580E-05
  234.1258  174.2068  -39.8014   19.2945   25.9984 2460630.8 0.30531E+00 0.53375E+00      54.1199  248.1974   45.9528   19.3164   35.6262 2460445.3 0.45174E-04 0.27198E-04
  234.2165  174.1470  -39.9491   19.2841   26.0110 2460630.9 0.30627E+00 0.53207E+00      54.2163  248.4053   45.9678   19.3223   35.6029 2460445.4 0.18428E-04 0.39343E-04
  234.4080  173.5131  -39.9610   19.1637   25.8736 2460631.1 0.30062E+00 0.53600E+00      54.4092  248.6780   46.4338   19.2882   35.5954 2460445.6 0.19122E-04 0.38311E-04
  234.2064  173.7910  -39.9128   19.2227   25.9477 2460630.9 0.30348E+00 0.53389E+00      54.2067  248.4504   46.1923   19.2971   35.5994 2460445.4 0.50349E-04 0.30977E-04
  234.2064  174.9587  -39.8534   19.4191   26.1142 2460630.9 0.31013E+00 0.53104E+00      54.2067  248.1157   45.5197   19.3690   35.6422 2460445.4 0.23960E-04 0.43746E-04
  234.1863  173.8412  -39.8680   19.2479   25.9493 2460630.9 0.30377E+00 0.53435E+00      54.1874  248.4274   46.1725   19.3160   35.6104 2460445.4 0.35495E-04 0.56310E-04
  234.4382  173.5204  -39.8846   19.1816   25.8483 2460631.2 0.29986E+00 0.53777E+00      54.4381  248.6784   46.4912   19.3066   35.6138 2460445.6 0.35707E-04 0.55580E-04
  234.3979  174.8131  -39.8675   19.4771   26.0639 2460631.1 0.30995E+00 0.53380E+00      54.3996  248.5094   45.7042   19.4656   35.6608 2460445.6 0.29569E-04 0.10013E-04
  234.4181  174.6552  -39.8943   19.3828   26.0319 2460631.1 0.30758E+00 0.53372E+00      54.4188  248.4238   45.8096   19.3847   35.6424 2460445.6 0.23887E-04 0.44713E-04
  234.3778  173.3281  -39.8737   19.1413   25.8286 2460631.1 0.29878E+00 0.53797E+00      54.3803  248.6498   46.5722   19.2814   35.6060 2460445.6 0.23642E-04 0.52912E-05
  234.4382  173.9276  -39.8057   19.2599   25.8888 2460631.2 0.30168E+00 0.53801E+00      54.4381  248.5415   46.2966   19.3408   35.6409 2460445.6 0.53912E-04 0.74215E-04
  234.3375  174.3229  -39.8571   19.3290   25.9874 2460631.1 0.30570E+00 0.53464E+00      54.3320  248.4142   45.9748   19.3595   35.6352 2460445.5 0.25357E-04 0.45042E-04
  234.3173  174.2223  -39.8605   19.2949   25.9747 2460631.0 0.30479E+00 0.53463E+00      54.3224  248.3889   46.0255   19.3340   35.6290 2460445.5 0.70609E-04 0.91747E-04
  234.3375  174.7858  -39.7910   19.4148   26.0428 2460631.1 0.30787E+00 0.53440E+00      54.3320  248.2655   45.7351   19.3939   35.6610 2460445.5 0.39054E-05 0.15280E-04
  234.3173  174.5871  -39.7625   19.3703   26.0060 2460631.0 0.30620E+00 0.53534E+00      54.3224  248.2539   45.8644   19.3679   35.6588 2460445.5 0.48215E-04 0.69254E-04
  234.1863  174.4970  -39.8288   19.3581   26.0404 2460630.9 0.30746E+00 0.53300E+00      54.1874  248.2344   45.8006   19.3560   35.6355 2460445.4 0.34785E-04 0.15738E-04
  234.1056  174.3384  -39.7448   19.3297   26.0092 2460630.8 0.30587E+00 0.53419E+00      54.1102  248.1406   45.9018   19.3342   35.6411 2460445.3 0.45387E-05 0.15765E-04
  234.1056  174.2119  -39.8180   19.2858   26.0070 2460630.8 0.30549E+00 0.53306E+00      54.1006  248.1720   45.9319   19.3047   35.6204 2460445.3 0.47436E-04 0.67429E-04
  234.1157  173.9081  -39.8431   19.2538   25.9674 2460630.8 0.30426E+00 0.53385E+00      54.1199  248.3249   46.1079   19.3077   35.6116 2460445.3 0.61913E-05 0.26612E-04
  234.3375  173.5862  -39.8759   19.1835   25.8766 2460631.1 0.30066E+00 0.53666E+00      54.3320  248.5539   46.4002   19.2913   35.6088 2460445.5 0.43708E-04 0.25691E-04
  234.3173  173.7043  -39.8629   19.1935   25.8939 2460631.0 0.30118E+00 0.53627E+00      54.3224  248.4807   46.3337   19.2861   35.6123 2460445.5 0.13187E-05 0.21218E-04
  234.2971  174.7754  -39.8272   19.3948   26.0579 2460631.0 0.30814E+00 0.53323E+00      54.2935  248.2233   45.6970   19.3720   35.6490 2460445.5 0.31170E-05 0.22141E-04
  234.4282  174.9363  -39.9123   19.4535   26.0831 2460631.1 0.31006E+00 0.53257E+00      54.4285  248.4325   45.6319   19.4282   35.6508 2460445.6 0.71018E-04 0.92689E-04
  234.3878  173.1571  -40.0033   19.0881   25.8352 2460631.1 0.29867E+00 0.53606E+00      54.3899  248.7425   46.6132   19.2459   35.5739 2460445.6 0.43286E-04 0.24616E-04
  234.3878  173.9538  -39.9237   19.2769   25.9394 2460631.1 0.30400E+00 0.53512E+00      54.3803  248.6197   46.1807   19.3541   35.6177 2460445.6 0.85704E-04 0.10614E-03
  234.2165  175.0525  -39.8414   19.4505   26.1261 2460630.9 0.31083E+00 0.53103E+00      54.2163  248.1286   45.4868   19.3880   35.6487 2460445.4 0.35888E-04 0.57634E-04
  234.1359  173.1363  -39.8273   19.0846   25.8363 2460630.9 0.29805E+00 0.53665E+00      54.1392  248.4148   46.5886   19.2174   35.5890 2460445.3 0.80098E-06 0.20371E-04
  234.3878  174.5014  -39.9047   19.3473   26.0160 2460631.1 0.30676E+00 0.53364E+00      54.3899  248.4236   45.8768   19.3634   35.6333 2460445.6 0.69601E-04 0.90987E-04
  234.3878  174.5037  -39.8931   19.3531   26.0139 2460631.1 0.30677E+00 0.53390E+00      54.3899  248.4260   45.8756   19.3706   35.6368 2460445.6 0.76808E-04 0.97632E-04
  234.3878  173.4170  -39.9160   19.1713   25.8538 2460631.1 0.30013E+00 0.53698E+00      54.3899  248.7087   46.5051   19.3039   35.6030 2460445.6 0.46773E-04 0.67133E-04
  234.3878  174.2982  -39.8592   19.3359   25.9744 2460631.1 0.30548E+00 0.53527E+00      54.3803  248.4860   46.0125   19.3750   35.6392 2460445.6 0.42963E-04 0.62491E-04
  234.2064  173.9449  -39.8254   19.2465   25.9461 2460630.9 0.30332E+00 0.53501E+00      54.2067  248.3352   46.1401   19.3051   35.6203 2460445.4 0.30454E-04 0.49822E-04
  234.1359  174.0046  -39.8347   19.2627   25.9744 2460630.9 0.30444E+00 0.53392E+00      54.1295  248.2867   46.0587   19.3084   35.6157 2460445.3 0.53886E-04 0.36198E-04
  234.3778  174.6827  -39.8685   19.4166   26.0422 2460631.1 0.30838E+00 0.53381E+00      54.3706  248.4303   45.7702   19.4148   35.6495 2460445.5 0.74541E-05 0.11329E-04
  234.2971  173.9412  -39.8974   19.2410   25.9454 2460631.0 0.30346E+00 0.53466E+00      54.3031  248.4558   46.1607   19.3087   35.6123 2460445.5 0.14766E-04 0.34918E-04
  234.3375  173.2188  -39.9635   19.1349   25.8484 2460631.1 0.29977E+00 0.53621E+00      54.3417  248.7483   46.5622   19.2854   35.5854 2460445.5 0.98142E-05 0.92545E-05
  234.2266  174.0716  -39.9803   19.2486   26.0027 2460630.9 0.30560E+00 0.53187E+00      54.2260  248.4001   45.9966   19.2966   35.5930 2460445.4 0.61782E-04 0.43401E-04
  234.3778  173.0245  -39.9778   19.1012   25.8150 2460631.1 0.29843E+00 0.53695E+00      54.3803  248.8334   46.6925   19.2745   35.5795 2460445.6 0.25776E-04 0.67295E-05
  234.4080  174.7310  -39.8831   19.3787   26.0406 2460631.1 0.30760E+00 0.53347E+00      54.4092  248.3481   45.7677   19.3698   35.6433 2460445.6 0.58366E-04 0.79876E-04
  234.3778  173.8165  -39.9222   19.2299   25.9170 2460631.1 0.30262E+00 0.53544E+00      54.3706  248.5852   46.2591   19.3189   35.6102 2460445.5 0.33504E-04 0.52762E-04
  234.1762  174.3070  -39.8911   19.3322   26.0314 2460630.9 0.30731E+00 0.53240E+00      54.1777  248.3381   45.8659   19.3535   35.6197 2460445.3 0.37903E-04 0.19559E-04
  234.3778  174.4133  -39.8323   19.3642   25.9883 2460631.1 0.30612E+00 0.53539E+00      54.3803  248.4554   45.9622   19.3888   35.6482 2460445.6 0.53501E-05 0.14961E-04
  234.4080  174.6383  -39.8847   19.3598   26.0259 2460631.1 0.30696E+00 0.53382E+00      54.4092  248.3641   45.8224   19.3608   35.6401 2460445.6 0.21687E-04 0.17790E-05
  234.4584  173.9303  -39.9977   19.2622   25.9400 2460631.2 0.30407E+00 0.53469E+00      54.4671  248.7209   46.2007   19.3497   35.6077 2460445.6 0.63090E-05 0.13922E-04
  234.3475  173.9048  -39.8598   19.2430   25.9190 2460631.1 0.30256E+00 0.53602E+00      54.3417  248.4862   46.2242   19.3189   35.6221 2460445.5 0.36077E-04 0.55221E-04
  234.3274  174.4932  -39.8774   19.3592   26.0224 2460631.0 0.30709E+00 0.53364E+00      54.3224  248.3852   45.8554   19.3713   35.6357 2460445.5 0.28258E-04 0.95412E-05
  234.1863  173.9257  -39.9050   19.2366   25.9694 2460630.9 0.30421E+00 0.53327E+00      54.1874  248.3738   46.0984   19.2964   35.6026 2460445.4 0.65207E-04 0.85671E-04
  234.1359  174.3795  -39.7745   19.3347   26.0172 2460630.9 0.30634E+00 0.53379E+00      54.1295  248.1679   45.8706   19.3386   35.6379 2460445.3 0.79122E-05 0.10979E-04
  234.2971  174.0952  -39.9124   19.2756   25.9746 2460631.0 0.30482E+00 0.53384E+00      54.2935  248.4477   46.0572   19.3274   35.6141 2460445.5 0.36799E-04 0.56715E-04
  234.1560  174.4478  -39.7098   19.3622   26.0073 2460630.9 0.30607E+00 0.53507E+00      54.1488  248.1519   45.8772   19.3594   35.6552 2460445.3 0.13936E-04 0.49331E-05
  234.1157  171.5280  -39.8420   18.7857   25.6120 2460630.8 0.28728E+00 0.54059E+00      54.1199  248.7066   47.4917   19.0777   35.5365 2460445.3 0.43986E-04 0.63712E-04
  234.1661  174.4099  -39.7340   19.3554   26.0058 2460630.9 0.30618E+00 0.53497E+00      54.1681  248.1914   45.8896   19.3603   35.6516 2460445.3 0.62619E-04 0.44617E-04
  234.2971  171.5373  -39.9882   18.8181   25.6207 2460631.0 0.28857E+00 0.53995E+00      54.2935  249.0326   47.4888   19.1310   35.5256 2460445.5 0.51017E-04 0.33956E-04
  234.1661  174.1906  -39.7101   19.3118   25.9636 2460630.9 0.30423E+00 0.53613E+00      54.1681  248.2098   46.0363   19.3388   35.6490 2460445.3 0.63629E-04 0.45542E-04
  234.1661  172.2244  -39.8610   18.9473   25.7089 2460630.9 0.29276E+00 0.53907E+00      54.1681  248.7155   47.1049   19.1790   35.5621 2460445.3 0.23290E-04 0.42912E-04
  234.2669  173.8528  -39.7757   19.2433   25.9060 2460631.0 0.30194E+00 0.53694E+00      54.2645  248.3927   46.2584   19.3158   35.6324 2460445.4 0.22237E-04 0.41656E-04
  234.2971  174.4340  -39.8417   19.3335   26.0074 2460631.0 0.30614E+00 0.53412E+00      54.3031  248.3153   45.9048   19.3463   35.6368 2460445.5 0.24525E-05 0.23230E-04
  234.1157  174.7183  -39.7351   19.4124   26.0674 2460630.8 0.30851E+00 0.53322E+00      54.1102  248.0867   45.6789   19.3771   35.6557 2460445.3 0.85828E-05 0.10908E-04
  234.1056  174.8576  -39.7012   19.4545   26.0852 2460630.8 0.30945E+00 0.53330E+00      54.1006  248.0605   45.6029   19.4041   35.6680 2460445.3 0.39562E-04 0.59717E-04
  234.3173  171.6200  -40.0428   18.8220   25.6424 2460631.0 0.28942E+00 0.53887E+00      54.3128  249.0477   47.4275   19.1275   35.5174 2460445.5 0.50759E-04 0.33324E-04
  234.0956  174.5803  -39.6976   19.3589   26.0348 2460630.8 0.30666E+00 0.53410E+00      54.1006  248.0069   45.7779   19.3345   35.6541 2460445.3 0.86172E-05 0.28964E-04
  234.1056  173.3141  -39.8709   19.1485   25.8863 2460630.8 0.30078E+00 0.53511E+00      54.1006  248.4642   46.4274   19.2654   35.5887 2460445.3 0.30924E-04 0.12830E-04
  234.1258  174.7711  -39.7549   19.4028   26.0765 2460630.8 0.30861E+00 0.53272E+00      54.1295  248.0574   45.6437   19.3634   35.6524 2460445.3 0.29900E-04 0.50402E-04
  234.1056  173.9061  -39.8184   19.2606   25.9632 2460630.8 0.30416E+00 0.53423E+00      54.1006  248.3100   46.1086   19.3144   35.6161 2460445.3 0.70571E-05 0.11830E-04
  234.3173  173.0875  -39.9449   19.1026   25.8267 2460631.0 0.29862E+00 0.53668E+00      54.3128  248.7195   46.6374   19.2629   35.5817 2460445.5 0.33158E-04 0.15193E-04
  234.2669  172.6953  -39.4985   18.9997   25.6479 2460631.0 0.28998E+00 0.54546E+00      54.2742  248.3213   47.1009   19.1825   35.6449 2460445.4 0.19072E-04 0.39845E-07
  234.2871  174.3292  -39.8822   19.3250   26.0060 2460631.0 0.30629E+00 0.53363E+00      54.2838  248.3824   45.9237   19.3521   35.6272 2460445.5 0.62831E-05 0.12362E-04
  234.2467  174.4610  -39.7259   19.3627   25.9934 2460631.0 0.30577E+00 0.53576E+00      54.2452  248.2312   45.9210   19.3658   35.6584 2460445.4 0.45205E-04 0.25754E-04
  234.2871  173.0705  -39.9312   19.0864   25.8252 2460631.0 0.29827E+00 0.53664E+00      54.2935  248.6619   46.6466   19.2442   35.5805 2460445.5 0.19814E-04 0.43598E-06
  234.1661  173.6420  -39.6978   19.2074   25.8737 2460630.9 0.30033E+00 0.53808E+00      54.1681  248.3035   46.3706   19.2915   35.6347 2460445.3 0.60558E-04 0.42405E-04
  234.2064  174.1410  -39.8786   19.3029   25.9949 2460630.9 0.30579E+00 0.53344E+00      54.2067  248.3884   45.9932   19.3431   35.6189 2460445.4 0.19753E-04 0.39507E-04
  234.2871  174.5850  -39.9135   19.4083   26.0611 2460631.0 0.30920E+00 0.53227E+00      54.2935  248.4473   45.7580   19.4102   35.6343 2460445.5 0.53311E-04 0.75072E-04
  234.3375  174.8328  -39.7958   19.4143   26.0505 2460631.1 0.30805E+00 0.53412E+00      54.3417  248.2419   45.7073   19.3886   35.6610 2460445.5 0.43516E-04 0.64226E-04
  234.3173  172.2205  -39.9733   18.9245   25.7059 2460631.0 0.29255E+00 0.53849E+00      54.3224  248.8661   47.1318   19.1699   35.5481 2460445.5 0.33882E-04 0.53930E-04
  234.2871  174.0856  -39.8682   19.2768   25.9631 2460631.0 0.30435E+00 0.53464E+00      54.2935  248.4179   46.0851   19.3284   35.6226 2460445.5 0.51919E-04 0.72908E-04
  234.2971  172.2927  -40.0375   18.9436   25.7397 2460631.0 0.29412E+00 0.53695E+00      54.2935  248.8990   47.0342   19.1825   35.5376 2460445.5 0.30964E-04 0.13250E-04
  234.2971  171.7346  -39.9442   18.8527   25.6352 2460631.0 0.28935E+00 0.54020E+00      54.2935  248.9572   47.4041   19.1453   35.5394 2460445.5 0.74217E-05 0.10614E-04
  234.2871  173.3082  -39.9135   19.1295   25.8557 2460631.0 0.29960E+00 0.53620E+00      54.2935  248.5993   46.5168   19.2629   35.5908 2460445.5 0.48251E-04 0.68740E-04
  234.2971  173.6032  -39.8957   19.2024   25.8958 2460631.0 0.30168E+00 0.53587E+00      54.2935  248.5756   46.3541   19.3068   35.6054 2460445.5 0.51824E-04 0.33702E-04
  234.2064  174.0341  -39.7670   19.2621   25.9433 2460630.9 0.30314E+00 0.53580E+00      54.2067  248.2678   46.1232   19.3091   35.6334 2460445.4 0.44541E-04 0.64485E-04
  234.2064  172.5187  -39.8639   18.9794   25.7412 2460630.9 0.29400E+00 0.53864E+00      54.2067  248.6347   46.9526   19.1849   35.5703 2460445.4 0.62520E-04 0.45341E-04
  234.2266  174.7024  -39.8026   19.4234   26.0611 2460630.9 0.30882E+00 0.53322E+00      54.2260  248.2669   45.7167   19.4025   35.6525 2460445.4 0.67098E-04 0.88784E-04
  234.2165  173.9302  -39.8753   19.2375   25.9549 2460630.9 0.30362E+00 0.53414E+00      54.2163  248.3726   46.1379   19.2966   35.6095 2460445.4 0.32889E-04 0.53630E-04
  234.0956  173.9595  -39.7862   19.2707   25.9647 2460630.8 0.30420E+00 0.53463E+00      54.1006  248.2703   46.0905   19.3184   35.6240 2460445.3 0.21950E-04 0.28102E-05
  234.2871  175.3440  -39.7433   19.5348   26.1350 2460631.0 0.31172E+00 0.53284E+00      54.2935  248.1158   45.4002   19.4477   35.6857 2460445.5 0.54585E-04 0.76592E-04
  234.3274  174.6395  -39.8220   19.3773   26.0288 2460631.0 0.30713E+00 0.53418E+00      54.3224  248.2887   45.8036   19.3706   35.6486 2460445.5 0.51452E-04 0.32862E-04
  234.2266  174.7605  -39.7625   19.4195   26.0570 2460630.9 0.30835E+00 0.53375E+00      54.2260  248.1869   45.7056   19.3904   35.6595 2460445.4 0.60669E-04 0.82023E-04
  234.2871  174.0523  -39.8355   19.2786   25.9496 2460631.0 0.30389E+00 0.53537E+00      54.2935  248.4175   46.1241   19.3330   35.6287 2460445.5 0.69797E-04 0.91335E-04
  234.2770  173.3650  -39.9064   19.1584   25.8669 2460631.0 0.30037E+00 0.53614E+00      54.2742  248.6158   46.4748   19.2863   35.5952 2460445.4 0.81033E-05 0.10580E-04
  234.2266  173.8081  -39.8259   19.2327   25.9220 2460630.9 0.30251E+00 0.53567E+00      54.2260  248.4073   46.2375   19.3066   35.6186 2460445.4 0.28980E-04 0.49127E-04
  234.2165  174.6635  -39.8000   19.3771   26.0506 2460630.9 0.30769E+00 0.53319E+00      54.2163  248.1715   45.7410   19.3567   35.6454 2460445.4 0.22819E-04 0.43481E-04
  234.2064  172.8309  -40.0349   19.0262   25.8346 2460630.9 0.29817E+00 0.53449E+00      54.2067  248.6868   46.6759   19.2031   35.5465 2460445.4 0.46209E-04 0.28673E-04
  234.4483  174.4965  -39.8133   19.3532   25.9766 2460631.2 0.30532E+00 0.53609E+00      54.4478  248.4116   45.9639   19.3735   35.6550 2460445.6 0.74343E-04 0.95349E-04
  234.2770  173.6811  -39.8657   19.2178   25.9038 2460631.0 0.30200E+00 0.53589E+00      54.2742  248.5226   46.3114   19.3123   35.6123 2460445.4 0.47134E-04 0.66787E-04
  234.2165  174.3806  -39.8067   19.3232   26.0068 2460630.9 0.30591E+00 0.53398E+00      54.2163  248.2316   45.9081   19.3330   35.6357 2460445.4 0.46081E-04 0.67193E-04
  234.0956  175.0169  -39.6183   19.4708   26.0883 2460630.8 0.30920E+00 0.53433E+00      54.1006  247.9242   45.5523   19.3992   35.6862 2460445.3 0.74728E-04 0.56173E-04
  234.4584  174.3653  -39.7963   19.3425   25.9505 2460631.2 0.30440E+00 0.53712E+00      54.4574  248.4638   46.0482   19.3802   35.6576 2460445.6 0.91010E-05 0.93826E-05
  234.4685  173.9111  -39.8652   19.2606   25.8971 2460631.2 0.30219E+00 0.53726E+00      54.4671  248.6258   46.2953   19.3460   35.6313 2460445.6 0.37459E-04 0.58212E-04
  234.4584  174.8037  -39.7784   19.4205   26.0152 2460631.2 0.30704E+00 0.53598E+00      54.4574  248.3526   45.8025   19.4089   35.6728 2460445.6 0.97328E-05 0.95166E-05
  234.4483  174.6980  -39.7112   19.4040   25.9816 2460631.2 0.30564E+00 0.53745E+00      54.4478  248.3195   45.9012   19.4003   35.6817 2460445.6 0.34424E-04 0.54875E-04
  234.2770  174.1430  -39.8440   19.3089   25.9705 2460631.0 0.30498E+00 0.53489E+00      54.2742  248.4260   46.0486   19.3551   35.6309 2460445.4 0.20073E-04 0.39291E-04
  234.2165  174.5364  -39.7889   19.3398   26.0250 2460630.9 0.30640E+00 0.53379E+00      54.2163  248.1562   45.8296   19.3307   35.6414 2460445.4 0.69364E-05 0.13533E-04
  234.2165  174.8152  -39.7308   19.4127   26.0566 2460630.9 0.30797E+00 0.53402E+00      54.2163  248.1019   45.6907   19.3737   35.6635 2460445.4 0.17601E-04 0.38500E-04
  234.2064  174.7324  -39.7149   19.4155   26.0435 2460630.9 0.30774E+00 0.53461E+00      54.2067  248.1402   45.7284   19.3889   35.6672 2460445.4 0.25405E-04 0.44882E-04
  234.1056  175.1028  -39.5791   19.4790   26.0879 2460630.8 0.30901E+00 0.53474E+00      54.1102  247.8633   45.5343   19.3956   35.6949 2460445.3 0.23766E-04 0.44840E-04
  234.4685  174.2350  -39.7997   19.3156   25.9283 2460631.2 0.30342E+00 0.53752E+00      54.4671  248.4945   46.1356   19.3663   35.6528 2460445.6 0.10461E-04 0.29971E-04
  234.4685  174.1826  -39.8640   19.3140   25.9395 2460631.2 0.30408E+00 0.53645E+00      54.4671  248.5782   46.1358   19.3708   35.6400 2460445.6 0.31882E-04 0.52722E-04
  234.4483  173.1913  -39.9166   19.1066   25.8039 2460631.2 0.29768E+00 0.53827E+00      54.4478  248.7403   46.6708   19.2662   35.5967 2460445.6 0.26050E-04 0.76733E-05
  234.4584  174.6476  -39.8365   19.3861   26.0059 2460631.2 0.30663E+00 0.53536E+00      54.4574  248.4188   45.8620   19.3930   35.6568 2460445.6 0.10476E-04 0.29910E-04
  234.1863  174.3740  -39.8191   19.3220   26.0161 2460630.9 0.30624E+00 0.53344E+00      54.1874  248.2200   45.8851   19.3309   35.6315 2460445.4 0.48950E-04 0.69904E-04
  234.1863  174.9803  -39.5772   19.4753   26.0516 2460630.9 0.30805E+00 0.53623E+00      54.1874  247.9940   45.6531   19.4140   35.6998 2460445.4 0.32417E-04 0.12847E-04
  234.1258  174.9792  -39.7314   19.4476   26.1049 2460630.8 0.30982E+00 0.53250E+00      54.1295  248.0098   45.5342   19.3842   35.6633 2460445.3 0.16980E-04 0.31797E-05
  234.4584  172.7393  -40.0030   19.0475   25.7626 2460631.2 0.29612E+00 0.53805E+00      54.4574  248.9643   46.8821   19.2582   35.5714 2460445.6 0.85907E-04 0.10585E-03
  234.4685  172.8221  -40.0187   19.0223   25.7722 2460631.2 0.29588E+00 0.53754E+00      54.4671  248.8672   46.8381   19.2221   35.5658 2460445.6 0.45749E-05 0.23027E-04
  234.3274  173.9761  -39.8433   19.2484   25.9288 2460631.0 0.30280E+00 0.53589E+00      54.3320  248.4300   46.1913   19.3128   35.6251 2460445.5 0.10204E-04 0.30574E-04
  234.1863  174.1593  -39.7357   19.2896   25.9592 2460630.9 0.30383E+00 0.53580E+00      54.1874  248.2122   46.0531   19.3214   35.6423 2460445.4 0.35788E-04 0.55505E-04
  234.1863  172.7937  -39.9256   19.0234   25.8027 2460630.9 0.29665E+00 0.53644E+00      54.1874  248.6019   46.7547   19.1988   35.5645 2460445.4 0.59305E-04 0.41167E-04
  234.1460  174.2851  -39.7661   19.3091   25.9963 2460630.9 0.30524E+00 0.53435E+00      54.1392  248.1681   45.9388   19.3230   35.6362 2460445.3 0.11851E-04 0.68301E-05
  234.4181  173.7009  -39.9009   19.2163   25.8852 2460631.1 0.30147E+00 0.53672E+00      54.4188  248.6444   46.3633   19.3217   35.6152 2460445.6 0.32756E-04 0.52565E-04
  234.4080  173.6109  -39.9214   19.1693   25.8755 2460631.1 0.30049E+00 0.53645E+00      54.4092  248.5961   46.4018   19.2815   35.6038 2460445.6 0.28437E-04 0.10035E-04
  234.1762  174.4492  -39.5576   19.3640   25.9598 2460630.9 0.30402E+00 0.53819E+00      54.1777  248.0503   45.9811   19.3580   35.6854 2460445.3 0.18747E-05 0.22050E-04
  234.1560  173.9703  -39.7145   19.2547   25.9300 2460630.9 0.30250E+00 0.53645E+00      54.1584  248.2109   46.1627   19.3028   35.6386 2460445.3 0.57358E-04 0.77769E-04
  234.4181  174.2685  -39.6622   19.3112   25.9040 2460631.1 0.30200E+00 0.53938E+00      54.4188  248.3119   46.1696   19.3487   35.6742 2460445.6 0.33702E-04 0.53997E-04
  234.3072  175.2633  -39.6979   19.5184   26.1039 2460631.0 0.31040E+00 0.53421E+00      54.3031  248.1026   45.4810   19.4406   35.6923 2460445.5 0.26319E-04 0.46459E-04
  234.1863  174.6171  -39.6141   19.3820   25.9989 2460630.9 0.30550E+00 0.53659E+00      54.1874  248.0378   45.8537   19.3599   35.6787 2460445.4 0.40852E-04 0.61568E-04
  234.1863  173.8554  -39.7694   19.2226   25.9196 2460630.9 0.30195E+00 0.53608E+00      54.1874  248.2762   46.2265   19.2839   35.6248 2460445.4 0.17991E-05 0.18384E-04
  234.1863  174.4342  -39.6531   19.3463   25.9802 2460630.9 0.30474E+00 0.53643E+00      54.1874  248.1033   45.9417   19.3450   35.6659 2460445.4 0.61179E-04 0.82264E-04
  234.1863  174.5832  -39.7371   19.3674   26.0272 2460630.9 0.30671E+00 0.53431E+00      54.1874  248.1267   45.8113   19.3504   35.6532 2460445.4 0.43773E-04 0.65405E-04
  234.1762  173.1441  -39.7033   19.1016   25.7952 2460630.9 0.29660E+00 0.53942E+00      54.1777  248.3805   46.6734   19.2357   35.6170 2460445.3 0.20171E-04 0.40315E-04
  234.1863  174.6935  -39.7133   19.4048   26.0408 2460630.9 0.30752E+00 0.53460E+00      54.1874  248.1236   45.7446   19.3795   35.6644 2460445.4 0.45895E-04 0.27382E-04
  234.1863  173.9009  -39.7783   19.2310   25.9292 2460630.9 0.30238E+00 0.53571E+00      54.1874  248.2741   46.1936   19.2879   35.6245 2460445.4 0.61880E-04 0.83171E-04
  234.1863  174.5236  -39.6466   19.3678   25.9935 2460630.9 0.30536E+00 0.53634E+00      54.1874  248.0916   45.8923   19.3567   35.6703 2460445.4 0.80078E-05 0.11943E-04
  234.1863  174.3510  -39.6676   19.3208   25.9696 2460630.9 0.30413E+00 0.53654E+00      54.1874  248.1072   45.9801   19.3293   35.6597 2460445.4 0.58906E-04 0.40765E-04
  234.1560  174.2687  -39.6298   19.3149   25.9538 2460630.9 0.30353E+00 0.53712E+00      54.1584  248.0938   46.0386   19.3276   35.6632 2460445.3 0.13015E-04 0.33420E-04
  234.2165  173.0517  -39.7288   19.0843   25.7798 2460630.9 0.29600E+00 0.53964E+00      54.2163  248.4485   46.7354   19.2318   35.6119 2460445.4 0.13913E-04 0.33826E-04
  234.1863  174.6552  -39.6670   19.3914   26.0205 2460630.9 0.30654E+00 0.53553E+00      54.1874  248.0793   45.8023   19.3665   35.6702 2460445.4 0.24036E-04 0.42676E-05
  234.1964  174.5612  -39.6997   19.3566   26.0098 2460630.9 0.30588E+00 0.53519E+00      54.1970  248.0920   45.8529   19.3412   35.6591 2460445.4 0.27026E-04 0.48260E-04
  234.1762  172.6870  -39.7428   19.0173   25.7384 2460630.9 0.29399E+00 0.54001E+00      54.1777  248.5011   46.9165   19.1990   35.5960 2460445.3 0.22513E-04 0.42524E-04
  234.2064  174.3560  -39.6628   19.3380   25.9668 2460630.9 0.30435E+00 0.53680E+00      54.2067  248.1563   45.9846   19.3501   35.6648 2460445.4 0.59960E-04 0.79817E-04
  234.1964  173.8673  -39.7703   19.2223   25.9191 2460630.9 0.30191E+00 0.53607E+00      54.1970  248.2760   46.2261   19.2827   35.6251 2460445.4 0.47486E-04 0.68695E-04
  234.1762  174.9299  -39.6249   19.4534   26.0573 2460630.9 0.30812E+00 0.53538E+00      54.1777  248.0058   45.6471   19.3988   35.6875 2460445.3 0.49178E-04 0.30553E-04
  234.1258  174.6501  -39.6941   19.3977   26.0420 2460630.8 0.30744E+00 0.53441E+00      54.1295  248.0745   45.7530   19.3698   35.6624 2460445.3 0.39231E-04 0.19635E-04
  234.1157  174.2392  -39.7313   19.2990   25.9856 2460630.8 0.30469E+00 0.53481E+00      54.1199  248.1269   45.9708   19.3151   35.6400 2460445.3 0.52654E-04 0.73228E-04
  234.1258  174.9638  -39.5912   19.4560   26.0641 2460630.8 0.30817E+00 0.53522E+00      54.1199  247.9195   45.6161   19.3907   35.6899 2460445.3 0.11260E-05 0.20381E-04
  234.1258  174.6972  -39.6132   19.3908   26.0244 2460630.8 0.30638E+00 0.53571E+00      54.1295  247.9607   45.7736   19.3539   35.6763 2460445.3 0.28881E-04 0.91299E-05
  234.1258  174.8436  -39.7049   19.4344   26.0768 2460630.8 0.30885E+00 0.53357E+00      54.1295  248.0452   45.6307   19.3856   35.6660 2460445.3 0.67298E-04 0.48059E-04
  234.1258  174.5345  -39.6515   19.3694   26.0102 2460630.8 0.30591E+00 0.53554E+00      54.1199  248.0419   45.8420   19.3523   35.6653 2460445.3 0.33287E-04 0.14803E-04
  234.1258  174.3310  -39.6599   19.3209   25.9783 2460630.8 0.30441E+00 0.53608E+00      54.1295  248.0698   45.9690   19.3244   35.6566 2460445.3 0.70165E-04 0.51088E-04
  234.1157  174.9446  -39.5322   19.4637   26.0481 2460630.8 0.30763E+00 0.53643E+00      54.1199  247.8993   45.6615   19.3981   35.7017 2460445.3 0.61829E-04 0.42524E-04
  234.0956  171.0667  -39.8380   18.7287   25.5547 2460630.8 0.28482E+00 0.54182E+00      54.0909  248.8383   47.7305   19.0666   35.5255 2460445.3 0.59700E-04 0.43136E-04
  234.1157  173.0954  -39.7826   19.0897   25.8233 2460630.8 0.29765E+00 0.53753E+00      54.1199  248.4022   46.6206   19.2261   35.5970 2460445.3 0.61781E-04 0.43308E-04
  234.1157  174.6188  -39.6199   19.3825   26.0167 2460630.8 0.30618E+00 0.53568E+00      54.1102  247.9847   45.8030   19.3544   35.6726 2460445.3 0.27035E-04 0.46621E-04
  234.1258  174.6382  -39.6763   19.3934   26.0347 2460630.8 0.30709E+00 0.53467E+00      54.1199  248.0529   45.7676   19.3655   35.6642 2460445.3 0.17326E-04 0.37231E-04
  234.1157  174.7424  -39.5508   19.4214   26.0195 2460630.8 0.30647E+00 0.53667E+00      54.1199  247.9457   45.7748   19.3779   35.6917 2460445.3 0.16751E-04 0.37686E-04
  234.1157  174.4971  -39.7123   19.3734   26.0253 2460630.8 0.30685E+00 0.53436E+00      54.1102  248.1186   45.8236   19.3619   35.6539 2460445.3 0.42025E-04 0.62237E-04
  234.1258  174.9194  -39.7012   19.4146   26.0832 2460630.8 0.30852E+00 0.53318E+00      54.1199  247.9405   45.5834   19.3558   35.6634 2460445.3 0.27068E-04 0.85584E-05


==> new plots/2006GY2ids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          323 meteoroids of shower:  2006GY2ids
# ejected in 1801 1804 1807 1809 1812 1814 1817 1819 1822 1824 1827 1829 1832 1834 1837 1839 1842 1844 1847 1849 1852 1854 1857 1860 1862 1865 1867 1870 1872 1875 1877 1880 1882 1885 1887 1890 1892 1895 1897 1900 1902 1905 1908 1910 1913 1915 1918 1920 1923 1925 1928 1930 1933 1935 1938 1940 1943 1945 1948 1950 1953 1955 1958 1960 1963 1966 1968 1971 1973 1976 1978 1981 1983 1986 1988 1991 1993 1996 1998 2001 2003 2006 2008 2011 2014 2016 2019 2021 2024 2026 2029 2031 2034 2036 2039 2041 2044 2046 2049
# for year 2000-2050
# in the vicinity of the trajectory of planet Earth
# at less than    7.1667465e-05 au
# of the point located at (heliocentric, J2000, ua):  -0.5904 -0.8205 -0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   1.850568e+00  4.892982e-01  3.055659e+01  5.425848e+01  2.167548e+02  3.380148e+02 -1.147116e+01  3.905400e-01  9.218006e+02  2.460478e+06  1.010837e+00 248.372  45.985  19.339
# standard deviations: 
#   1.331526e-02  4.752504e-03  1.828556e-01  1.111908e-01  7.402340e-01  3.863910e-01  1.862751e-01  4.286993e-03  9.958176e+00  5.085158e+03  4.164897e-05   0.395   0.493   0.108
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
      48  1.834658e+00  4.821258e-01  3.062460e+01  5.442341e+01  2.153656e+02  3.386546e+02 -1.129064e+01  3.955013e-01  9.102372e+02  2.454272e+06  1.010798e+00 248.936 16 35 44.76  46.89  19.23
  107713  1.850185e+00  4.885027e-01  3.058037e+01  5.447640e+01  2.163229e+02  3.382303e+02 -1.138916e+01  3.905689e-01  9.217324e+02  2.451715e+06  1.010823e+00 248.567 16 34 16.06  46.21  19.32
  107397  1.856960e+00  4.917180e-01  3.054047e+01  5.429834e+01  2.169467e+02  3.379284e+02 -1.148504e+01  3.887386e-01  9.260721e+02  2.457190e+06  1.010776e+00 248.165 16 32 39.50  45.83  19.37
  108045  1.849992e+00  4.898982e-01  3.058079e+01  5.427507e+01  2.170757e+02  3.377949e+02 -1.159714e+01  3.908528e-01  9.210629e+02  2.459744e+06  1.010899e+00 248.322 16 33 17.21  45.80  19.38
  107113  1.837858e+00  4.852730e-01  3.055059e+01  5.422082e+01  2.165009e+02  3.380236e+02 -1.157139e+01  3.946199e-01  9.122701e+02  2.462664e+06  1.010799e+00 248.497 16 33 59.38  46.20  19.29
  107543  1.862516e+00  4.942001e-01  3.054388e+01  5.410058e+01  2.174220e+02  3.376994e+02 -1.155581e+01  3.867724e-01  9.307799e+02  2.465590e+06  1.010905e+00 248.016 16 32  3.82  45.52  19.41
  209077  1.857227e+00  4.917396e-01  3.060608e+01  5.442997e+01  2.169217e+02  3.379465e+02 -1.147472e+01  3.885271e-01  9.265762e+02  2.452445e+06  1.010776e+00 248.372 16 33 29.38  45.83  19.40
  209414  1.797794e+00  4.742989e-01  3.072576e+01  5.442737e+01  2.170691e+02  3.373577e+02 -1.218041e+01  4.081719e-01  8.819813e+02  2.452801e+06  1.010822e+00 249.315 16 37 15.70  46.16  19.29
  206413  1.890071e+00  5.014330e-01  3.060687e+01  5.431506e+01  2.171664e+02  3.380693e+02 -1.120049e+01  3.783467e-01  9.515082e+02  2.454997e+06  1.010910e+00 247.899 16 31 35.74  45.51  19.50
  208146  1.852793e+00  4.908497e-01  3.060462e+01  5.429497e+01  2.171331e+02  3.377867e+02 -1.158101e+01  3.899285e-01  9.232462e+02  2.457922e+06  1.010846e+00 248.337 16 33 20.83  45.75  19.40
  207481  1.855825e+00  4.916786e-01  3.052751e+01  5.422148e+01  2.170949e+02  3.378328e+02 -1.153793e+01  3.889409e-01  9.255904e+02  2.461941e+06  1.010799e+00 248.151 16 32 36.36  45.75  19.36
  200587  1.842519e+00  4.871455e-01  3.053072e+01  5.416850e+01  2.167640e+02  3.379106e+02 -1.159323e+01  3.929977e-01  9.160359e+02  2.464126e+06  1.010828e+00 248.388 16 33 33.17  46.01  19.30
  407759  1.903205e+00  4.969987e-01  3.364521e+01  5.441081e+01  2.128001e+02  3.406363e+02 -9.922091e+00  3.744319e-01  9.614564e+02  2.452437e+06  1.010820e+00 253.161 16 52 38.62  48.65  20.73
  406502  1.849534e+00  4.888218e-01  3.061022e+01  5.432421e+01  2.165844e+02  3.380749e+02 -1.146727e+01  3.908298e-01  9.211170e+02  2.452807e+06  1.010832e+00 248.499 16 33 59.66  46.09  19.35
  407397  1.860170e+00  4.931754e-01  3.053879e+01  5.429914e+01  2.172225e+02  3.377976e+02 -1.152472e+01  3.877325e-01  9.284750e+02  2.457188e+06  1.010800e+00 248.094 16 32 22.58  45.65  19.40
  407950  1.823703e+00  4.788479e-01  3.059066e+01  5.426978e+01  2.153763e+02  3.385565e+02 -1.141336e+01  3.994057e-01  9.013391e+02  2.459740e+06  1.010876e+00 248.864 16 35 27.34  46.99  19.20
  400048  1.849203e+00  4.891463e-01  3.061797e+01  5.423786e+01  2.167789e+02  3.379582e+02 -1.152409e+01  3.908440e-01  9.210836e+02  2.462667e+06  1.010784e+00 248.476 16 33 54.17  45.98  19.36
  406679  1.860814e+00  4.934094e-01  3.053156e+01  5.411986e+01  2.172659e+02  3.377746e+02 -1.153214e+01  3.872210e-01  9.297016e+02  2.463396e+06  1.010886e+00 248.069 16 32 16.46  45.61  19.38
  408969  1.857635e+00  4.922665e-01  3.056446e+01  5.420150e+01  2.171442e+02  3.378176e+02 -1.153347e+01  3.883483e-01  9.270028e+02  2.464496e+06  1.010865e+00 248.174 16 32 41.69  45.71  19.39
  409684  1.862791e+00  4.931150e-01  3.054547e+01  5.418988e+01  2.168121e+02  3.380491e+02 -1.138944e+01  3.866138e-01  9.311618e+02  2.464494e+06  1.010813e+00 248.139 16 32 33.38  45.87  19.37
  408011  1.848778e+00  4.902749e-01  3.061401e+01  5.417451e+01  2.174091e+02  3.375946e+02 -1.169840e+01  3.911397e-01  9.203871e+02  2.464493e+06  1.010793e+00 248.333 16 33 20.04  45.63  19.40
  508045  1.838528e+00  4.834613e-01  3.058047e+01  5.438170e+01  2.154736e+02  3.386233e+02 -1.128000e+01  3.945139e-01  9.125153e+02  2.453532e+06  1.010821e+00 248.699 16 34 47.81  46.82  19.24
  508877  1.843705e+00  4.890038e-01  3.096513e+01  5.438737e+01  2.175178e+02  3.374940e+02 -1.178129e+01  3.926159e-01  9.169267e+02  2.454267e+06  1.010791e+00 249.094 16 36 22.61  45.66  19.55
  508727  1.854154e+00  4.911598e-01  3.062859e+01  5.437269e+01  2.171047e+02  3.378139e+02 -1.155944e+01  3.895102e-01  9.242377e+02  2.455728e+06  1.010893e+00 248.398 16 33 35.50  45.76  19.41
  508300  1.857661e+00  4.922347e-01  3.054724e+01  5.428623e+01  2.171031e+02  3.378444e+02 -1.151961e+01  3.882252e-01  9.272969e+02  2.459020e+06  1.010773e+00 248.230 16 32 55.10  45.71  19.37
  608969  1.845657e+00  4.882588e-01  3.066572e+01  5.442246e+01  2.168853e+02  3.378700e+02 -1.159146e+01  3.921350e-01  9.180512e+02  2.453176e+06  1.010885e+00 248.638 16 34 33.22  45.94  19.39
  608467  1.839020e+00  4.848746e-01  3.065425e+01  5.440341e+01  2.161579e+02  3.382319e+02 -1.146539e+01  3.941601e-01  9.133344e+02  2.454264e+06  1.010910e+00 248.808 16 35 13.92  46.41  19.31
  608104  1.872639e+00  4.955489e-01  3.049248e+01  5.436015e+01  2.166290e+02  3.382355e+02 -1.123662e+01  3.837998e-01  9.379891e+02  2.454629e+06  1.010805e+00 247.964 16 31 51.36  45.91  19.37
  609529  1.820803e+00  4.758670e-01  3.052733e+01  5.429057e+01  2.142474e+02  3.391903e+02 -1.112334e+01  4.004273e-01  8.990396e+02  2.457192e+06  1.010866e+00 248.926 16 35 42.29  47.67  19.10
  608296  1.857038e+00  4.908436e-01  3.053293e+01  5.429305e+01  2.165109e+02  3.381760e+02 -1.136900e+01  3.887621e-01  9.260162e+02  2.457193e+06  1.010851e+00 248.175 16 32 42.10  46.10  19.34
  608877  1.849786e+00  4.894274e-01  3.052068e+01  5.420840e+01  2.168520e+02  3.379203e+02 -1.153875e+01  3.906813e-01  9.214672e+02  2.462672e+06  1.010846e+00 248.286 16 33  8.66  45.91  19.32
  608457  1.843703e+00  4.884376e-01  3.054789e+01  5.412474e+01  2.172282e+02  3.376549e+02 -1.170548e+01  3.926704e-01  9.167995e+02  2.465960e+06  1.010789e+00 248.316 16 33 15.82  45.75  19.34
  708828  1.853624e+00  4.905818e-01  3.060971e+01  5.438022e+01  2.168801e+02  3.379384e+02 -1.150401e+01  3.896436e-01  9.239212e+02  2.456087e+06  1.010852e+00 248.412 16 33 38.78  45.89  19.38
  700587  1.851371e+00  4.889817e-01  3.054656e+01  5.425635e+01  2.163925e+02  3.381970e+02 -1.139719e+01  3.901825e-01  9.226451e+02  2.459746e+06  1.010843e+00 248.377 16 33 30.41  46.18  19.31
  707543  1.854386e+00  4.923001e-01  3.055371e+01  5.410243e+01  2.176165e+02  3.375230e+02 -1.169322e+01  3.893186e-01  9.246924e+02  2.465589e+06  1.010823e+00 248.118 16 32 28.30  45.45  19.40
  700529  1.847503e+00  4.892403e-01  3.053710e+01  5.410718e+01  2.170979e+02  3.377597e+02 -1.163062e+01  3.913981e-01  9.197796e+02  2.465954e+06  1.010874e+00 248.271 16 33  4.94  45.80  19.34
  808457  1.842890e+00  4.871096e-01  3.060711e+01  5.428243e+01  2.166896e+02  3.379581e+02 -1.156796e+01  3.929301e-01  9.161935e+02  2.459748e+06  1.010813e+00 248.557 16 34 13.75  46.07  19.33
  807543  1.854982e+00  4.922272e-01  3.053614e+01  5.410094e+01  2.174840e+02  3.376039e+02 -1.165071e+01  3.891311e-01  9.251381e+02  2.465593e+06  1.010781e+00 248.094 16 32 22.58  45.52  19.39
  807280  1.840784e+00  4.855216e-01  3.049138e+01  5.409437e+01  2.161799e+02  3.382308e+02 -1.145225e+01  3.936910e-01  9.144227e+02  2.466691e+06  1.010780e+00 248.326 16 33 18.26  46.38  19.25
  808879  1.882162e+00  4.996561e-01  3.027046e+01  5.406825e+01  2.173647e+02  3.378906e+02 -1.133440e+01  3.807249e-01  9.455645e+02  2.467782e+06  1.010881e+00 247.324 16 29 17.71  45.36  19.33
  909550  1.854008e+00  4.906533e-01  3.061163e+01  5.440658e+01  2.168395e+02  3.379665e+02 -1.148716e+01  3.893353e-01  9.246529e+02  2.454265e+06  1.010771e+00 248.484 16 33 56.21  45.90  19.37
  909881  1.837868e+00  4.836047e-01  3.055538e+01  5.429957e+01  2.156564e+02  3.385108e+02 -1.133886e+01  3.947908e-01  9.118754e+02  2.457184e+06  1.010850e+00 248.589 16 34 21.46  46.73  19.24
  908668  1.843793e+00  4.887094e-01  3.050525e+01  5.412226e+01  2.173689e+02  3.375737e+02 -1.174406e+01  3.927249e-01  9.166720e+02  2.467045e+06  1.010861e+00 248.205 16 32 49.10  45.65  19.34
 1008396  1.833197e+00  4.844366e-01  3.062863e+01  5.439753e+01  2.168068e+02  3.378115e+02 -1.170623e+01  3.963339e-01  9.083249e+02  2.452809e+06  1.010894e+00 248.691 16 34 45.89  46.07  19.34
 1008400  1.851416e+00  4.905474e-01  3.038180e+01  5.405730e+01  2.171748e+02  3.377477e+02 -1.160881e+01  3.902072e-01  9.225866e+02  2.468515e+06  1.010847e+00 247.924 16 31 41.74  45.69  19.28
 1106659  1.852534e+00  4.895139e-01  3.057654e+01  5.436190e+01  2.164790e+02  3.381603e+02 -1.140587e+01  3.899066e-01  9.232980e+02  2.452809e+06  1.010778e+00 248.426 16 33 42.34  46.12  19.34
 1106410  1.859313e+00  4.922835e-01  3.058820e+01  5.432948e+01  2.169268e+02  3.379584e+02 -1.145653e+01  3.878984e-01  9.280779e+02  2.452811e+06  1.010902e+00 248.261 16 33  2.52  45.83  19.39
 1107950  1.831658e+00  4.811934e-01  3.059344e+01  5.435454e+01  2.153461e+02  3.386410e+02 -1.131756e+01  3.968067e-01  9.072426e+02  2.455356e+06  1.010812e+00 248.795 16 35 10.70  46.94  19.23
 1106413  1.859479e+00  4.928226e-01  3.052913e+01  5.414402e+01  2.171705e+02  3.378181e+02 -1.152121e+01  3.877220e-01  9.285004e+02  2.462300e+06  1.010908e+00 248.082 16 32 19.73  45.69  19.38
 1107481  1.851762e+00  4.904024e-01  3.048464e+01  5.412807e+01  2.170620e+02  3.378159e+02 -1.157477e+01  3.902215e-01  9.225529e+02  2.465594e+06  1.010876e+00 248.091 16 32 21.96  45.79  19.33
 1208049  1.861154e+00  4.933370e-01  3.054186e+01  5.429073e+01  2.171651e+02  3.378373e+02 -1.149966e+01  3.871837e-01  9.297911e+02  2.458291e+06  1.010816e+00 248.160 16 32 38.42  45.66  19.39
 1308261  1.822534e+00  4.777999e-01  3.060845e+01  5.442133e+01  2.150180e+02  3.387570e+02 -1.132403e+01  3.995281e-01  9.010630e+02  2.452435e+06  1.010897e+00 249.106 16 36 25.39  47.17  19.17
 1309077  1.856621e+00  4.913336e-01  3.060847e+01  5.438535e+01  2.168111e+02  3.380027e+02 -1.145282e+01  3.887173e-01  9.261229e+02  2.456095e+06  1.010809e+00 248.375 16 33 30.12  45.92  19.39
 1309529  1.822853e+00  4.765928e-01  3.052269e+01  5.429100e+01  2.143080e+02  3.391714e+02 -1.111903e+01  3.997522e-01  9.005579e+02  2.457182e+06  1.010869e+00 248.881 16 35 31.42  47.62  19.11
 1307972  1.825509e+00  4.818234e-01  3.060819e+01  5.430172e+01  2.166049e+02  3.378632e+02 -1.173415e+01  3.985475e-01  9.032799e+02  2.458654e+06  1.010772e+00 248.822 16 35 17.23  46.22  19.28
 1409077  1.850674e+00  4.890933e-01  3.060815e+01  5.438702e+01  2.165452e+02  3.381060e+02 -1.144448e+01  3.905927e-01  9.216761e+02  2.456099e+06  1.010805e+00 248.481 16 33 55.49  46.11  19.35
 1408300  1.842275e+00  4.863692e-01  3.056728e+01  5.430231e+01  2.164195e+02  3.381076e+02 -1.150180e+01  3.930989e-01  9.157999e+02  2.457916e+06  1.010865e+00 248.551 16 34 12.14  46.22  19.29
 1409400  1.853786e+00  4.909709e-01  3.050005e+01  5.411948e+01  2.170570e+02  3.378347e+02 -1.155219e+01  3.894900e-01  9.242855e+02  2.466319e+06  1.010892e+00 248.113 16 32 27.00  45.77  19.34
 1508877  1.848615e+00  4.889966e-01  3.058206e+01  5.439060e+01  2.168025e+02  3.379428e+02 -1.153573e+01  3.910526e-01  9.205922e+02  2.454263e+06  1.010810e+00 248.501 16 34  0.14  45.94  19.34
 1507682  1.833794e+00  4.811600e-01  3.053184e+01  5.436566e+01  2.150164e+02  3.388475e+02 -1.120437e+01  3.959243e-01  9.092647e+02  2.454626e+06  1.010895e+00 248.767 16 35  4.08  47.10  19.17
 1508457  1.856196e+00  4.907247e-01  3.059457e+01  5.436499e+01  2.165872e+02  3.381257e+02 -1.139891e+01  3.887129e-01  9.261334e+02  2.455361e+06  1.010895e+00 248.410 16 33 38.35  46.04  19.36
 1509077  1.850155e+00  4.888471e-01  3.061027e+01  5.438547e+01  2.164989e+02  3.381281e+02 -1.143768e+01  3.907569e-01  9.212888e+02  2.456096e+06  1.010815e+00 248.497 16 33 59.18  46.15  19.35
 1507042  1.861012e+00  4.937254e-01  3.052892e+01  5.419695e+01  2.173912e+02  3.377060e+02 -1.156253e+01  3.871422e-01  9.298908e+02  2.463037e+06  1.010866e+00 248.096 16 32 23.04  45.52  19.39
 1508441  1.845973e+00  4.869029e-01  3.045211e+01  5.409642e+01  2.161214e+02  3.383061e+02 -1.138162e+01  3.921138e-01  9.181007e+02  2.466679e+06  1.010824e+00 248.179 16 32 43.03  46.39  19.24
 1506679  1.861537e+00  4.947020e-01  3.052861e+01  5.405050e+01  2.178031e+02  3.374751e+02 -1.166661e+01  3.869954e-01  9.302437e+02  2.466683e+06  1.010884e+00 247.968 16 31 52.32  45.29  19.42
 1607754  1.842594e+00  4.857674e-01  3.057237e+01  5.428183e+01  2.160446e+02  3.383264e+02 -1.139453e+01  3.932765e-01  9.153865e+02  2.457193e+06  1.010800e+00 248.497 16 33 59.18  46.47  19.29
 1608879  1.856509e+00  4.917361e-01  3.053485e+01  5.420540e+01  2.170248e+02  3.378782e+02 -1.151196e+01  3.886432e-01  9.262994e+02  2.461937e+06  1.010800e+00 248.175 16 32 42.10  45.78  19.36
 1708261  1.849255e+00  4.891797e-01  3.061469e+01  5.437733e+01  2.168040e+02  3.379463e+02 -1.152989e+01  3.908998e-01  9.209521e+02  2.456091e+06  1.010826e+00 248.524 16 34  5.64  45.96  19.36
 1708467  1.821287e+00  4.790985e-01  3.064807e+01  5.431867e+01  2.158659e+02  3.382545e+02 -1.157558e+01  3.999306e-01  9.001560e+02  2.458654e+06  1.010805e+00 249.040 16 36  9.62  46.70  19.24
 1709438  1.862040e+00  4.943802e-01  3.047459e+01  5.426822e+01  2.175752e+02  3.376109e+02 -1.159989e+01  3.868742e-01  9.305349e+02  2.459746e+06  1.010877e+00 248.001 16 32  0.22  45.38  19.38
 1707682  1.886425e+00  5.000506e-01  3.060497e+01  5.427993e+01  2.169559e+02  3.381584e+02 -1.118230e+01  3.794710e-01  9.486890e+02  2.459745e+06  1.010831e+00 247.935 16 31 44.45  45.67  19.48
 1807972  1.862922e+00  4.928538e-01  3.050553e+01  5.420957e+01  2.166713e+02  3.381306e+02 -1.135080e+01  3.866020e-01  9.311901e+02  2.461938e+06  1.010848e+00 248.090 16 32 21.60  45.94  19.34
 1808300  1.818612e+00  4.764495e-01  3.053519e+01  5.420114e+01  2.148873e+02  3.387989e+02 -1.132876e+01  4.007960e-01  8.982125e+02  2.463391e+06  1.010781e+00 248.951 16 35 48.22  47.27  19.12
 1900587  1.882599e+00  4.978304e-01  3.059798e+01  5.425774e+01  2.163753e+02  3.384551e+02 -1.107014e+01  3.805148e-01  9.460867e+02  2.459745e+06  1.010866e+00 248.048 16 32 11.45  46.03  19.42
 2000048  1.836339e+00  4.820134e-01  3.060797e+01  5.444301e+01  2.150754e+02  3.388343e+02 -1.119399e+01  3.949582e-01  9.114888e+02  2.452436e+06  1.010910e+00 248.938 16 35 45.07  47.06  19.21
 2008300  1.851238e+00  4.894877e-01  3.055796e+01  5.430093e+01  2.166641e+02  3.380418e+02 -1.147111e+01  3.902475e-01  9.224915e+02  2.457921e+06  1.010815e+00 248.387 16 33 32.93  46.02  19.33
 2000529  1.826049e+00  4.773818e-01  3.053471e+01  5.426562e+01  2.142167e+02  3.392487e+02 -1.106015e+01  3.983161e-01  9.038048e+02  2.459007e+06  1.010878e+00 248.970 16 35 52.80  47.63  19.10
 2008146  1.859281e+00  4.927430e-01  3.056703e+01  5.418212e+01  2.171323e+02  3.378386e+02 -1.151176e+01  3.878890e-01  9.281004e+02  2.464495e+06  1.010814e+00 248.128 16 32 30.82  45.71  19.40
 2000770  1.828063e+00  4.814786e-01  3.057148e+01  5.416323e+01  2.160582e+02  3.381956e+02 -1.155763e+01  3.976619e-01  9.052916e+02  2.465959e+06  1.010860e+00 248.728 16 34 54.67  46.53  19.23
 2106633  1.863715e+00  4.920242e-01  3.052879e+01  5.443781e+01  2.161300e+02  3.384481e+02 -1.119614e+01  3.863404e-01  9.318207e+02  2.452081e+06  1.010834e+00 248.296 16 33 11.14  46.25  19.32
 2100529  1.862767e+00  4.917272e-01  3.049351e+01  5.433836e+01  2.161269e+02  3.384411e+02 -1.120617e+01  3.865971e-01  9.312019e+02  2.454630e+06  1.010875e+00 248.215 16 32 51.72  46.26  19.30
 2108146  1.853492e+00  4.912685e-01  3.050770e+01  5.426867e+01  2.172247e+02  3.377408e+02 -1.159698e+01  3.897078e-01  9.237689e+02  2.459012e+06  1.010785e+00 248.149 16 32 35.74  45.66  19.36
 2107716  1.857866e+00  4.922641e-01  3.059444e+01  5.426737e+01  2.171061e+02  3.378434e+02 -1.151949e+01  3.882521e-01  9.272326e+02  2.459014e+06  1.010839e+00 248.264 16 33  3.48  45.73  19.40
 2108400  1.863546e+00  4.940396e-01  3.051136e+01  5.418357e+01  2.171778e+02  3.378472e+02 -1.147905e+01  3.864036e-01  9.316682e+02  2.464494e+06  1.010842e+00 248.034 16 32  8.16  45.64  19.38
 2209077  1.830749e+00  4.810074e-01  3.057391e+01  5.441777e+01  2.153907e+02  3.386087e+02 -1.133929e+01  3.969863e-01  9.068321e+02  2.452436e+06  1.010809e+00 248.842 16 35 22.03  46.91  19.21
 2208300  1.839203e+00  4.846159e-01  3.052585e+01  5.418717e+01  2.159787e+02  3.383330e+02 -1.141531e+01  3.940843e-01  9.135101e+02  2.464489e+06  1.010871e+00 248.513 16 34  3.12  46.51  19.24
 2208146  1.853709e+00  4.908603e-01  3.056398e+01  5.418121e+01  2.169844e+02  3.378775e+02 -1.153125e+01  3.896393e-01  9.239314e+02  2.464491e+06  1.010784e+00 248.211 16 32 50.74  45.83  19.37
 2207972  1.843073e+00  4.860719e-01  3.048776e+01  5.411837e+01  2.161412e+02  3.382714e+02 -1.141827e+01  3.928641e-01  9.163474e+02  2.465585e+06  1.010860e+00 248.339 16 33 21.41  46.39  19.24
 2306862  1.833807e+00  4.816437e-01  3.054659e+01  5.438089e+01  2.152591e+02  3.387080e+02 -1.127126e+01  3.959262e-01  9.092604e+02  2.455356e+06  1.010854e+00 248.771 16 35  4.97  46.96  19.20
 2306143  1.863857e+00  4.936423e-01  3.056041e+01  5.436868e+01  2.169517e+02  3.379801e+02 -1.141555e+01  3.864361e-01  9.315900e+02  2.455726e+06  1.010894e+00 248.188 16 32 45.12  45.78  19.39
 2308045  1.842158e+00  4.876778e-01  3.056755e+01  5.418695e+01  2.170781e+02  3.377283e+02 -1.168173e+01  3.933485e-01  9.152188e+02  2.464125e+06  1.010800e+00 248.358 16 33 25.92  45.85  19.35
 2407103  1.756220e+00  4.625364e-01  3.107172e+01  5.432877e+01  2.177646e+02  3.365699e+02 -1.289233e+01  4.228321e-01  8.514018e+02  2.457916e+06  1.010883e+00 250.337 16 41 20.88  46.14  19.37
 2409438  1.842518e+00  4.857748e-01  3.054157e+01  5.427884e+01  2.160709e+02  3.383091e+02 -1.140388e+01  3.930388e-01  9.159400e+02  2.459750e+06  1.010846e+00 248.521 16 34  5.06  46.42  19.26
 2406989  1.847793e+00  4.881553e-01  3.052364e+01  5.422322e+01  2.165186e+02  3.380938e+02 -1.147120e+01  3.914237e-01  9.197195e+02  2.461931e+06  1.010912e+00 248.330 16 33 19.20  46.14  19.30
 2400048  1.843227e+00  4.851575e-01  3.048550e+01  5.414161e+01  2.156263e+02  3.385692e+02 -1.127422e+01  3.927464e-01  9.166220e+02  2.465594e+06  1.010801e+00 248.418 16 33 40.27  46.68  19.21
 2408953  1.837945e+00  4.881225e-01  3.068986e+01  5.413080e+01  2.179173e+02  3.372120e+02 -1.195562e+01  3.945493e-01  9.124333e+02  2.466686e+06  1.010830e+00 248.539 16 34  9.29  45.40  19.44
 2508457  1.851477e+00  4.901705e-01  3.059983e+01  5.428161e+01  2.169875e+02  3.378579e+02 -1.155682e+01  3.901999e-01  9.226039e+02  2.459744e+06  1.010867e+00 248.400 16 33 36.12  45.84  19.37
 2508045  1.851243e+00  4.897821e-01  3.056618e+01  5.427705e+01  2.168297e+02  3.379457e+02 -1.151726e+01  3.904566e-01  9.219974e+02  2.459748e+06  1.010882e+00 248.305 16 33 13.27  45.93  19.36
 2508668  1.846994e+00  4.881452e-01  3.051270e+01  5.413089e+01  2.166093e+02  3.380352e+02 -1.150345e+01  3.917042e-01  9.190609e+02  2.466324e+06  1.010836e+00 248.253 16 33  0.72  46.09  19.30
 2508049  1.839117e+00  4.882233e-01  3.055258e+01  5.411841e+01  2.178008e+02  3.372883e+02 -1.191143e+01  3.941635e-01  9.133265e+02  2.466684e+06  1.010841e+00 248.318 16 33 16.37  45.43  19.37
 2608575  1.835370e+00  4.867526e-01  3.063210e+01  5.409911e+01  2.176130e+02  3.373635e+02 -1.190255e+01  3.955014e-01  9.102369e+02  2.468877e+06  1.010820e+00 248.462 16 33 50.95  45.60  19.39
 2608261  1.835382e+00  4.861207e-01  3.056707e+01  5.410024e+01  2.172926e+02  3.375473e+02 -1.181517e+01  3.953404e-01  9.106077e+02  2.468882e+06  1.010799e+00 248.439 16 33 45.34  45.76  19.33
 2707759  1.842153e+00  4.853926e-01  3.060588e+01  5.441684e+01  2.159338e+02  3.383876e+02 -1.136890e+01  3.931992e-01  9.155664e+02  2.452446e+06  1.010848e+00 248.707 16 34 49.63  46.52  19.29
 2708575  1.849002e+00  4.882138e-01  3.059164e+01  5.437770e+01  2.163428e+02  3.382082e+02 -1.140741e+01  3.911357e-01  9.203966e+02  2.456097e+06  1.010802e+00 248.489 16 33 57.36  46.24  19.33
 2700587  1.853118e+00  4.898622e-01  3.055387e+01  5.425848e+01  2.165674e+02  3.381122e+02 -1.142467e+01  3.896309e-01  9.239513e+02  2.459742e+06  1.010782e+00 248.345 16 33 22.85  46.06  19.33
 2707481  1.856858e+00  4.920346e-01  3.053508e+01  5.422194e+01  2.171212e+02  3.378259e+02 -1.153396e+01  3.886163e-01  9.263636e+02  2.462669e+06  1.010791e+00 248.147 16 32 35.23  45.73  19.37
 2707921  1.840042e+00  4.848728e-01  3.054981e+01  5.421475e+01  2.159914e+02  3.383328e+02 -1.140996e+01  3.939300e-01  9.138680e+02  2.462672e+06  1.010894e+00 248.519 16 34  4.54  46.51  19.26
 2709850  1.835787e+00  4.831222e-01  3.048965e+01  5.411770e+01  2.156994e+02  3.384669e+02 -1.137312e+01  3.951559e-01  9.110328e+02  2.466313e+06  1.010778e+00 248.505 16 34  1.20  46.69  19.19
 2709400  1.847043e+00  4.880068e-01  3.049217e+01  5.412127e+01  2.165410e+02  3.380741e+02 -1.148517e+01  3.916250e-01  9.192466e+02  2.466315e+06  1.010872e+00 248.242 16 32 58.06  46.12  19.28
 2800048  1.838604e+00  4.830046e-01  3.060906e+01  5.439722e+01  2.152412e+02  3.387558e+02 -1.121664e+01  3.942285e-01  9.131759e+02  2.456088e+06  1.010898e+00 248.863 16 35 27.10  46.95  19.23
 2808828  1.829955e+00  4.804561e-01  3.047669e+01  5.412118e+01  2.152308e+02  3.386898e+02 -1.130601e+01  3.972279e-01  9.062808e+02  2.465582e+06  1.010856e+00 248.566 16 34 15.82  47.01  19.15
 2908045  1.852941e+00  4.904739e-01  3.062808e+01  5.440697e+01  2.169056e+02  3.379201e+02 -1.151632e+01  3.899200e-01  9.232661e+02  2.453172e+06  1.010774e+00 248.442 16 33 46.18  45.89  19.39
 2909475  1.855429e+00  4.913790e-01  3.056393e+01  5.423588e+01  2.170003e+02  3.378833e+02 -1.151689e+01  3.889469e-01  9.255762e+02  2.461574e+06  1.010796e+00 248.264 16 33  3.38  45.80  19.37
 2907682  1.851555e+00  4.908518e-01  3.054439e+01  5.419046e+01  2.173020e+02  3.376785e+02 -1.164000e+01  3.902410e-01  9.225068e+02  2.464129e+06  1.010818e+00 248.208 16 32 50.02  45.64  19.37
 3008261  1.850803e+00  4.892982e-01  3.059947e+01  5.437505e+01  2.166452e+02  3.380491e+02 -1.147116e+01  3.904095e-01  9.221086e+02  2.456095e+06  1.010860e+00 248.490 16 33 57.50  46.03  19.35
 3100463  1.842851e+00  4.855051e-01  3.061727e+01  5.440431e+01  2.158720e+02  3.384288e+02 -1.134394e+01  3.929629e-01  9.161169e+02  2.453165e+06  1.010802e+00 248.714 16 34 51.36  46.55  19.29
 3107481  1.859946e+00  4.931359e-01  3.058858e+01  5.440682e+01  2.172354e+02  3.377898e+02 -1.152981e+01  3.876489e-01  9.286753e+02  2.454272e+06  1.010794e+00 248.278 16 33  6.60  45.63  19.41
 3107921  1.857604e+00  4.919217e-01  3.060547e+01  5.439919e+01  2.169771e+02  3.379165e+02 -1.148713e+01  3.883568e-01  9.269827e+02  2.454271e+06  1.010847e+00 248.363 16 33 27.22  45.80  19.40
 3107321  1.830911e+00  4.840989e-01  3.060381e+01  5.433097e+01  2.169628e+02  3.377016e+02 -1.177418e+01  3.969292e-01  9.069627e+02  2.457558e+06  1.010849e+00 248.675 16 34 41.98  45.98  19.32
 3209970  1.838062e+00  4.864051e-01  3.065553e+01  5.430303e+01  2.170709e+02  3.376981e+02 -1.172598e+01  3.946202e-01  9.122695e+02  2.460110e+06  1.010896e+00 248.631 16 34 31.34  45.89  19.37
 3209550  1.843302e+00  4.882384e-01  3.058901e+01  5.429081e+01  2.172033e+02  3.376673e+02 -1.170304e+01  3.927323e-01  9.166550e+02  2.460473e+06  1.010835e+00 248.497 16 33 59.26  45.75  19.35
 3207275  1.870006e+00  4.965245e-01  3.052368e+01  5.408512e+01  2.175053e+02  3.377128e+02 -1.149801e+01  3.843630e-01  9.366146e+02  2.469243e+06  1.010866e+00 247.894 16 31 34.63  45.41  19.42
 3308828  1.856865e+00  4.911985e-01  3.059074e+01  5.442523e+01  2.167166e+02  3.380592e+02 -1.142498e+01  3.886239e-01  9.263454e+02  2.452436e+06  1.010838e+00 248.380 16 33 31.15  45.96  19.37
 3306679  1.859261e+00  4.916397e-01  3.055244e+01  5.425334e+01  2.165917e+02  3.381476e+02 -1.136748e+01  3.877062e-01  9.285382e+02  2.457549e+06  1.010856e+00 248.259 16 33  2.14  46.02  19.35
 3308146  1.843178e+00  4.862977e-01  3.059129e+01  5.429650e+01  2.162586e+02  3.382067e+02 -1.144897e+01  3.929834e-01  9.160693e+02  2.457915e+06  1.010907e+00 248.536 16 34  8.59  46.33  19.31
 3308919  1.823887e+00  4.820447e-01  3.064063e+01  5.429778e+01  2.169776e+02  3.376332e+02 -1.185675e+01  3.991506e-01  9.019152e+02  2.459749e+06  1.010837e+00 248.831 16 35 19.37  46.02  19.31
 3309475  1.852441e+00  4.902238e-01  3.056441e+01  5.423037e+01  2.168622e+02  3.379370e+02 -1.151252e+01  3.898886e-01  9.233407e+02  2.461569e+06  1.010830e+00 248.314 16 33 15.34  45.90  19.35
 3307437  1.833001e+00  4.843021e-01  3.042751e+01  5.419267e+01  2.167612e+02  3.378327e+02 -1.169743e+01  3.964033e-01  9.081658e+02  2.461578e+06  1.010890e+00 248.271 16 33  4.99  46.07  19.24
 3309648  1.829139e+00  4.809150e-01  3.053146e+01  5.411520e+01  2.155880e+02  3.384759e+02 -1.141461e+01  3.974172e-01  9.058491e+02  2.468882e+06  1.010823e+00 248.649 16 34 35.69  46.82  19.19
 3400463  1.843423e+00  4.854970e-01  3.061363e+01  5.440363e+01  2.157823e+02  3.384849e+02 -1.131333e+01  3.927799e-01  9.165439e+02  2.453166e+06  1.010808e+00 248.710 16 34 50.42  46.60  19.28
 3408146  1.844846e+00  4.868361e-01  3.058539e+01  5.429666e+01  2.162757e+02  3.382110e+02 -1.143515e+01  3.924505e-01  9.173130e+02  2.457913e+06  1.010874e+00 248.501 16 34  0.19  46.31  19.31
 3409007  1.853662e+00  4.914521e-01  3.061931e+01  5.420903e+01  2.172870e+02  3.377053e+02 -1.161230e+01  3.896423e-01  9.239243e+02  2.463398e+06  1.010776e+00 248.289 16 33  9.29  45.66  19.42
 3408836  1.857264e+00  4.922063e-01  3.054106e+01  5.420732e+01  2.171459e+02  3.378152e+02 -1.153611e+01  3.885598e-01  9.264982e+02  2.463400e+06  1.010781e+00 248.116 16 32 27.84  45.71  19.38
 3409354  1.855622e+00  4.913846e-01  3.056144e+01  5.422014e+01  2.169770e+02  3.378974e+02 -1.150909e+01  3.889992e-01  9.254518e+02  2.463400e+06  1.010807e+00 248.215 16 32 51.62  45.82  19.37
 3400529  1.844662e+00  4.876560e-01  3.053276e+01  5.410635e+01  2.167215e+02  3.379509e+02 -1.156014e+01  3.923027e-01  9.176587e+02  2.465951e+06  1.010893e+00 248.341 16 33 21.84  46.04  19.30
 3407774  1.850995e+00  4.898713e-01  3.049507e+01  5.409531e+01  2.168923e+02  3.379054e+02 -1.153736e+01  3.902686e-01  9.224415e+02  2.469245e+06  1.010834e+00 248.172 16 32 41.35  45.88  19.31
 3508224  1.836320e+00  4.857905e-01  3.064685e+01  5.439399e+01  2.169917e+02  3.377327e+02 -1.172032e+01  3.951194e-01  9.111170e+02  2.453900e+06  1.010778e+00 248.711 16 34 50.54  45.92  19.36
 3607759  1.852951e+00  4.898056e-01  3.060696e+01  5.437484e+01  2.165918e+02  3.380969e+02 -1.143425e+01  3.897671e-01  9.236285e+02  2.456098e+06  1.010879e+00 248.467 16 33 52.13  46.06  19.36
 3609928  1.829234e+00  4.799366e-01  3.052220e+01  5.421504e+01  2.150573e+02  3.387862e+02 -1.126355e+01  3.975268e-01  9.055993e+02  2.461564e+06  1.010808e+00 248.699 16 34 47.74  47.13  19.17
 3600770  1.842852e+00  4.882791e-01  3.051107e+01  5.421772e+01  2.173028e+02  3.376041e+02 -1.173676e+01  3.928847e-01  9.162993e+02  2.464134e+06  1.010896e+00 248.328 16 33 18.72  45.67  19.32
 3600529  1.833906e+00  4.808912e-01  3.051387e+01  5.416440e+01  2.148407e+02  3.389469e+02 -1.115513e+01  3.957591e-01  9.096441e+02  2.464489e+06  1.010866e+00 248.698 16 34 47.42  47.22  19.15
 3707397  1.836204e+00  4.820482e-01  3.050181e+01  5.430265e+01  2.151054e+02  3.388147e+02 -1.120405e+01  3.953485e-01  9.105891e+02  2.457184e+06  1.010885e+00 248.581 16 34 19.51  47.05  19.18
 3808396  1.860980e+00  4.929956e-01  3.066184e+01  5.440441e+01  2.170341e+02  3.379118e+02 -1.146656e+01  3.874919e-01  9.290516e+02  2.452806e+06  1.010861e+00 248.350 16 33 23.88  45.78  19.45
 3807883  1.839989e+00  4.845025e-01  3.058204e+01  5.440546e+01  2.158148e+02  3.384372e+02 -1.136046e+01  3.939555e-01  9.138087e+02  2.454262e+06  1.010900e+00 248.689 16 34 45.31  46.60  19.26
 3807921  1.846537e+00  4.873741e-01  3.060706e+01  5.439932e+01  2.162738e+02  3.382287e+02 -1.141405e+01  3.918533e-01  9.187112e+02  2.454262e+06  1.010775e+00 248.584 16 34 20.11  46.29  19.32
 3807972  1.843455e+00  4.859300e-01  3.060327e+01  5.440046e+01  2.160089e+02  3.383547e+02 -1.137561e+01  3.927419e-01  9.166325e+02  2.454262e+06  1.010831e+00 248.678 16 34 42.77  46.46  19.29
 3800587  1.868297e+00  4.940036e-01  3.055878e+01  5.425618e+01  2.164707e+02  3.382888e+02 -1.124064e+01  3.848922e-01  9.353268e+02  2.459745e+06  1.010825e+00 248.161 16 32 38.76  46.04  19.37
 3806413  1.843062e+00  4.861599e-01  3.050148e+01  5.406407e+01  2.161679e+02  3.382564e+02 -1.142465e+01  3.929140e-01  9.162310e+02  2.466679e+06  1.010790e+00 248.312 16 33 14.83  46.38  19.26
 3900529  1.846604e+00  4.867669e-01  3.061046e+01  5.438595e+01  2.159605e+02  3.384082e+02 -1.132860e+01  3.916840e-01  9.191083e+02  2.453169e+06  1.010812e+00 248.663 16 34 39.07  46.48  19.30
 3908104  1.848175e+00  4.885010e-01  3.060728e+01  5.440942e+01  2.166139e+02  3.380471e+02 -1.148933e+01  3.914456e-01  9.196681e+02  2.453169e+06  1.010803e+00 248.498 16 33 59.59  46.08  19.35
 3907682  1.842999e+00  4.862745e-01  3.053735e+01  5.428210e+01  2.162462e+02  3.382133e+02 -1.144584e+01  3.929616e-01  9.161200e+02  2.459739e+06  1.010810e+00 248.471 16 33 52.94  46.32  19.28
 4007638  1.855463e+00  4.913410e-01  3.063019e+01  5.440034e+01  2.169784e+02  3.378992e+02 -1.150906e+01  3.891781e-01  9.250262e+02  2.453173e+06  1.010784e+00 248.384 16 33 32.09  45.83  19.41
 4006253  1.859141e+00  4.926063e-01  3.059922e+01  5.432538e+01  2.170860e+02  3.378673e+02 -1.149914e+01  3.878844e-01  9.281116e+02  2.455361e+06  1.010800e+00 248.278 16 33  6.60  45.73  19.41
 4106989  1.859619e+00  4.931994e-01  3.061027e+01  5.440937e+01  2.173104e+02  3.377446e+02 -1.155297e+01  3.876958e-01  9.285630e+02  2.454266e+06  1.010780e+00 248.325 16 33 18.05  45.58  19.43
 4206253  1.858745e+00  4.922480e-01  3.059415e+01  5.432919e+01  2.169607e+02  3.379354e+02 -1.146981e+01  3.880082e-01  9.278155e+02  2.455361e+06  1.010793e+00 248.292 16 33 10.13  45.81  19.39
 4207280  1.837293e+00  4.836416e-01  3.060430e+01  5.437517e+01  2.157486e+02  3.384544e+02 -1.136908e+01  3.948136e-01  9.118225e+02  2.456087e+06  1.010791e+00 248.749 16 34 59.66  46.66  19.26
 4207331  1.846551e+00  4.880045e-01  3.052684e+01  5.421692e+01  2.166094e+02  3.380327e+02 -1.150786e+01  3.920019e-01  9.183629e+02  2.461575e+06  1.010850e+00 248.280 16 33  7.20  46.10  19.31
 4206679  1.821867e+00  4.778007e-01  3.052696e+01  5.407961e+01  2.150812e+02  3.387124e+02 -1.134877e+01  3.997038e-01  9.006670e+02  2.465582e+06  1.010771e+00 248.814 16 35 15.26  47.16  19.14
 4209146  1.873445e+00  4.967006e-01  3.057882e+01  5.412488e+01  2.170855e+02  3.379802e+02 -1.134981e+01  3.835873e-01  9.385085e+02  2.465955e+06  1.010783e+00 247.913 16 31 39.14  45.69  19.45
 4307042  1.860798e+00  4.934685e-01  3.055696e+01  5.425520e+01  2.173013e+02  3.377550e+02 -1.154151e+01  3.872090e-01  9.297303e+02  2.460844e+06  1.010895e+00 248.183 16 32 43.90  45.58  19.40
 4307331  1.855748e+00  4.916658e-01  3.053108e+01  5.421465e+01  2.171138e+02  3.378205e+02 -1.154490e+01  3.890915e-01  9.252321e+02  2.461573e+06  1.010853e+00 248.114 16 32 27.29  45.74  19.37
 4308441  1.845185e+00  4.879556e-01  3.052600e+01  5.410426e+01  2.167703e+02  3.379279e+02 -1.156629e+01  3.923650e-01  9.175130e+02  2.468875e+06  1.010803e+00 248.240 16 32 57.67  46.01  19.32
 4309648  1.827600e+00  4.801447e-01  3.052915e+01  5.411159e+01  2.154473e+02  3.385433e+02 -1.139349e+01  3.979195e-01  9.047055e+02  2.468870e+06  1.010904e+00 248.679 16 34 43.08  46.91  19.18
 4408011  1.858479e+00  4.925386e-01  3.060812e+01  5.428606e+01  2.171550e+02  3.378212e+02 -1.152565e+01  3.880812e-01  9.276408e+02  2.457919e+06  1.010834e+00 248.277 16 33  6.50  45.70  19.41
 4409438  1.844784e+00  4.882059e-01  3.054574e+01  5.418530e+01  2.169766e+02  3.378071e+02 -1.162710e+01  3.923149e-01  9.176303e+02  2.464131e+06  1.010871e+00 248.359 16 33 26.06  45.88  19.33
 4400529  1.836619e+00  4.841525e-01  3.053155e+01  5.410367e+01  2.161393e+02  3.382187e+02 -1.148799e+01  3.948825e-01  9.116634e+02  2.465950e+06  1.010898e+00 248.506 16 34  1.51  46.43  19.24
 4408668  1.855016e+00  4.919882e-01  3.054217e+01  5.413141e+01  2.173795e+02  3.376614e+02 -1.162458e+01  3.891661e-01  9.250548e+02  2.467050e+06  1.010861e+00 248.116 16 32 27.94  45.58  19.39
 4409400  1.850206e+00  4.894133e-01  3.050713e+01  5.412386e+01  2.167909e+02  3.379566e+02 -1.151923e+01  3.906211e-01  9.216092e+02  2.467053e+06  1.010884e+00 248.197 16 32 47.38  45.95  19.32
 4509684  1.845221e+00  4.880675e-01  3.055550e+01  5.421183e+01  2.168307e+02  3.378956e+02 -1.158158e+01  3.921489e-01  9.180187e+02  2.462304e+06  1.010822e+00 248.405 16 33 37.27  45.97  19.32
 4607682  1.840894e+00  4.853013e-01  3.059625e+01  5.441114e+01  2.160765e+02  3.382947e+02 -1.142182e+01  3.936359e-01  9.145507e+02  2.453164e+06  1.010848e+00 248.678 16 34 42.72  46.43  19.29
 4606756  1.845265e+00  4.873057e-01  3.055527e+01  5.420268e+01  2.164567e+02  3.381085e+02 -1.148132e+01  3.920989e-01  9.181356e+02  2.462670e+06  1.010897e+00 248.450 16 33 48.10  46.19  19.30
 4607713  1.856144e+00  4.924133e-01  3.050451e+01  5.421009e+01  2.174209e+02  3.376491e+02 -1.162203e+01  3.886898e-01  9.261884e+02  2.463396e+06  1.010820e+00 248.116 16 32 27.77  45.52  19.37
 4607716  1.844671e+00  4.873106e-01  3.057413e+01  5.418406e+01  2.165211e+02  3.380679e+02 -1.150344e+01  3.924253e-01  9.173720e+02  2.463401e+06  1.010801e+00 248.427 16 33 42.58  46.17  19.32
 4700770  1.849025e+00  4.873450e-01  3.062198e+01  5.443803e+01  2.159008e+02  3.384615e+02 -1.128726e+01  3.909188e-01  9.209073e+02  2.453167e+06  1.010835e+00 248.678 16 34 42.82  46.49  19.31
 4707638  1.854697e+00  4.915851e-01  3.071801e+01  5.439831e+01  2.172421e+02  3.377411e+02 -1.158989e+01  3.894193e-01  9.244533e+02  2.453171e+06  1.010897e+00 248.509 16 34  2.26  45.70  19.47
 4806756  1.857356e+00  4.917953e-01  3.060275e+01  5.441604e+01  2.169480e+02  3.379314e+02 -1.148171e+01  3.882763e-01  9.271749e+02  2.452435e+06  1.010840e+00 248.424 16 33 41.71  45.81  19.38
 4800529  1.847002e+00  4.864987e-01  3.059609e+01  5.438208e+01  2.157814e+02  3.385130e+02 -1.127690e+01  3.915574e-01  9.194054e+02  2.453167e+06  1.010887e+00 248.650 16 34 35.95  46.57  19.28
 4800770  1.856514e+00  4.900025e-01  3.061663e+01  5.443849e+01  2.161486e+02  3.383802e+02 -1.127564e+01  3.885559e-01  9.265075e+02  2.453172e+06  1.010815e+00 248.542 16 34  9.96  46.30  19.34
 4809077  1.849870e+00  4.892958e-01  3.059259e+01  5.433412e+01  2.167728e+02  3.379688e+02 -1.151507e+01  3.908472e-01  9.210760e+02  2.456822e+06  1.010829e+00 248.414 16 33 39.41  45.97  19.36
 4809488  1.849558e+00  4.890453e-01  3.056022e+01  5.432142e+01  2.166776e+02  3.380214e+02 -1.149172e+01  3.908859e-01  9.209849e+02  2.456821e+06  1.010777e+00 248.389 16 33 33.34  46.03  19.33
 4909077  1.857079e+00  4.919925e-01  3.057869e+01  5.433492e+01  2.170908e+02  3.378464e+02 -1.152376e+01  3.885735e-01  9.264656e+02  2.456827e+06  1.010861e+00 248.266 16 33  3.72  45.74  19.39
 4909488  1.857872e+00  4.918032e-01  3.055659e+01  5.432073e+01  2.168641e+02  3.379826e+02 -1.145370e+01  3.882649e-01  9.272020e+02  2.456824e+06  1.010801e+00 248.254 16 33  0.94  45.86  19.37
 4909146  1.847437e+00  4.892347e-01  3.054526e+01  5.418775e+01  2.171075e+02  3.377541e+02 -1.163384e+01  3.917162e-01  9.190327e+02  2.464134e+06  1.010881e+00 248.234 16 32 56.26  45.80  19.36
 4908441  1.850517e+00  4.897667e-01  3.051349e+01  5.410703e+01  2.169112e+02  3.378909e+02 -1.154753e+01  3.906706e-01  9.214923e+02  2.468880e+06  1.010838e+00 248.141 16 32 33.74  45.90  19.33
 4908514  1.848483e+00  4.890590e-01  3.048661e+01  5.410343e+01  2.168365e+02  3.379176e+02 -1.154816e+01  3.911641e-01  9.203299e+02  2.468880e+06  1.010780e+00 248.172 16 32 41.28  45.93  19.30
 4908953  1.845754e+00  4.877998e-01  3.054095e+01  5.411602e+01  2.166138e+02  3.380218e+02 -1.151824e+01  3.920482e-01  9.182544e+02  2.468880e+06  1.010828e+00 248.325 16 33 17.98  46.11  19.31
 5009077  1.842731e+00  4.859165e-01  3.057650e+01  5.433438e+01  2.161301e+02  3.382773e+02 -1.141832e+01  3.931209e-01  9.157489e+02  2.456828e+06  1.010904e+00 248.554 16 34 12.94  46.40  19.29
 5009488  1.845104e+00  4.867936e-01  3.054846e+01  5.431995e+01  2.162099e+02  3.382517e+02 -1.141376e+01  3.923020e-01  9.176604e+02  2.456829e+06  1.010851e+00 248.481 16 33 55.37  46.33  19.29
 5006862  1.855362e+00  4.916202e-01  3.054136e+01  5.429776e+01  2.171481e+02  3.377986e+02 -1.155781e+01  3.890466e-01  9.253391e+02  2.459744e+06  1.010852e+00 248.223 16 32 53.59  45.70  19.37
 5106862  1.855929e+00  4.920838e-01  3.064234e+01  5.442655e+01  2.172865e+02  3.377276e+02 -1.158642e+01  3.888684e-01  9.257631e+02  2.453171e+06  1.010793e+00 248.433 16 33 43.80  45.63  19.43
 5108400  1.837039e+00  4.836189e-01  3.057496e+01  5.438836e+01  2.158101e+02  3.384152e+02 -1.139115e+01  3.947969e-01  9.118611e+02  2.454993e+06  1.010914e+00 248.743 16 34 58.20  46.61  19.25
 5108011  1.846344e+00  4.877111e-01  3.064735e+01  5.438296e+01  2.164735e+02  3.381123e+02 -1.147057e+01  3.919132e-01  9.185706e+02  2.454995e+06  1.010772e+00 248.620 16 34 28.73  46.18  19.35
 5107713  1.857939e+00  4.930695e-01  3.052840e+01  5.421162e+01  2.174872e+02  3.376266e+02 -1.161999e+01  3.881265e-01  9.275325e+02  2.463398e+06  1.010807e+00 248.129 16 32 30.86  45.49  19.39
 5106989  1.839012e+00  4.843462e-01  3.048703e+01  5.413497e+01  2.158568e+02  3.384018e+02 -1.138318e+01  3.942304e-01  9.131716e+02  2.466325e+06  1.010833e+00 248.415 16 33 39.55  46.59  19.22
 5208400  1.853134e+00  4.904688e-01  3.058487e+01  5.438825e+01  2.168781e+02  3.379365e+02 -1.150749e+01  3.896647e-01  9.238712e+02  2.454996e+06  1.010790e+00 248.424 16 33 41.66  45.88  19.36
 5208300  1.854494e+00  4.908327e-01  3.059415e+01  5.439157e+01  2.168616e+02  3.379571e+02 -1.148846e+01  3.892204e-01  9.249259e+02  2.454991e+06  1.010784e+00 248.426 16 33 42.24  45.88  19.37
 5208146  1.840905e+00  4.851683e-01  3.063197e+01  5.438826e+01  2.159964e+02  3.383409e+02 -1.139928e+01  3.937116e-01  9.143749e+02  2.454993e+06  1.010816e+00 248.709 16 34 50.09  46.51  19.30
 5207906  1.851350e+00  4.895782e-01  3.062725e+01  5.438446e+01  2.166961e+02  3.380253e+02 -1.147816e+01  3.903651e-01  9.222134e+02  2.455000e+06  1.010818e+00 248.486 16 33 56.64  46.01  19.38
 5209099  1.843993e+00  4.871771e-01  3.053307e+01  5.421005e+01  2.165572e+02  3.380422e+02 -1.152040e+01  3.927807e-01  9.165420e+02  2.462306e+06  1.010809e+00 248.335 16 33 20.45  46.14  19.31
 5208668  1.845739e+00  4.878763e-01  3.052652e+01  5.413367e+01  2.166737e+02  3.379865e+02 -1.153591e+01  3.921038e-01  9.181241e+02  2.467045e+06  1.010897e+00 248.287 16 33  8.81  46.06  19.31
 5307716  1.855858e+00  4.915670e-01  3.064342e+01  5.437484e+01  2.170571e+02  3.378558e+02 -1.152781e+01  3.888823e-01  9.257299e+02  2.455001e+06  1.010871e+00 248.430 16 33 43.27  45.77  19.41
 5309850  1.848435e+00  4.882530e-01  3.055807e+01  5.430127e+01  2.164553e+02  3.381377e+02 -1.144509e+01  3.911071e-01  9.204640e+02  2.458651e+06  1.010837e+00 248.456 16 33 49.39  46.16  19.31
 5406679  1.840899e+00  4.849247e-01  3.062733e+01  5.434116e+01  2.158851e+02  3.384040e+02 -1.136978e+01  3.935215e-01  9.148165e+02  2.456087e+06  1.010867e+00 248.748 16 34 59.59  46.56  19.29
 5407713  1.842750e+00  4.871935e-01  3.052261e+01  5.422636e+01  2.167783e+02  3.379038e+02 -1.159595e+01  3.929350e-01  9.161820e+02  2.462304e+06  1.010913e+00 248.400 16 33 36.02  46.00  19.30
 5507716  1.836639e+00  4.833485e-01  3.064036e+01  5.437803e+01  2.157248e+02  3.384613e+02 -1.137145e+01  3.950024e-01  9.113869e+02  2.454991e+06  1.010893e+00 248.833 16 35 20.02  46.69  19.27
 5507713  1.856686e+00  4.917435e-01  3.056303e+01  5.440652e+01  2.170085e+02  3.378912e+02 -1.150474e+01  3.885194e-01  9.265947e+02  2.455001e+06  1.010806e+00 248.348 16 33 23.54  45.77  19.37
 5506756  1.848325e+00  4.878921e-01  3.060240e+01  5.437419e+01  2.162855e+02  3.382351e+02 -1.139950e+01  3.911255e-01  9.204207e+02  2.456087e+06  1.010827e+00 248.585 16 34 20.45  46.26  19.32
 5507638  1.843051e+00  4.878438e-01  3.057335e+01  5.418088e+01  2.170520e+02  3.377494e+02 -1.166656e+01  3.931160e-01  9.157601e+02  2.464131e+06  1.010882e+00 248.338 16 33 21.14  45.87  19.35
 5607716  1.855499e+00  4.908677e-01  3.063390e+01  5.437668e+01  2.167555e+02  3.380246e+02 -1.145093e+01  3.889953e-01  9.254609e+02  2.454999e+06  1.010869e+00 248.455 16 33 49.30  45.96  19.39
 5607713  1.855952e+00  4.913209e-01  3.056052e+01  5.440668e+01  2.169254e+02  3.379312e+02 -1.149204e+01  3.887499e-01  9.260452e+02  2.455002e+06  1.010893e+00 248.364 16 33 27.38  45.82  19.36
 5709077  1.842555e+00  4.865722e-01  3.065886e+01  5.446273e+01  2.164896e+02  3.380712e+02 -1.151746e+01  3.931772e-01  9.156176e+02  2.452073e+06  1.010884e+00 248.721 16 34 53.02  46.20  19.35
 5700048  1.851657e+00  4.888997e-01  3.057909e+01  5.434626e+01  2.163036e+02  3.382515e+02 -1.136917e+01  3.900675e-01  9.229171e+02  2.456820e+06  1.010820e+00 248.486 16 33 56.69  46.22  19.32
 5707759  1.852757e+00  4.904161e-01  3.059072e+01  5.432477e+01  2.169314e+02  3.379012e+02 -1.152789e+01  3.898284e-01  9.234832e+02  2.456825e+06  1.010885e+00 248.385 16 33 32.45  45.86  19.37
 5709438  1.844337e+00  4.873935e-01  3.052944e+01  5.418870e+01  2.166046e+02  3.380176e+02 -1.152922e+01  3.924575e-01  9.172967e+02  2.464132e+06  1.010771e+00 248.374 16 33 29.71  46.10  19.30
 5708668  1.851790e+00  4.901556e-01  3.051983e+01  5.413287e+01  2.169237e+02  3.378943e+02 -1.153725e+01  3.901835e-01  9.226427e+02  2.467046e+06  1.010846e+00 248.168 16 32 40.30  45.87  19.34
 5807883  1.845088e+00  4.877242e-01  3.057126e+01  5.429506e+01  2.166761e+02  3.379837e+02 -1.154071e+01  3.923237e-01  9.176096e+02  2.460481e+06  1.010816e+00 248.448 16 33 47.45  46.06  19.33
 5806253  1.856318e+00  4.913686e-01  3.054114e+01  5.415168e+01  2.168787e+02  3.379581e+02 -1.147639e+01  3.887695e-01  9.259984e+02  2.464497e+06  1.010850e+00 248.152 16 32 36.46  45.88  19.36
 5806633  1.826630e+00  4.780409e-01  3.044998e+01  5.411707e+01  2.144477e+02  3.391175e+02 -1.111933e+01  3.981655e-01  9.041465e+02  2.467420e+06  1.010784e+00 248.707 16 34 49.58  47.49  19.08
 5906537  1.853548e+00  4.905730e-01  3.055065e+01  5.417062e+01  2.168960e+02  3.379257e+02 -1.151113e+01  3.897157e-01  9.237502e+02  2.461567e+06  1.010901e+00 248.191 16 32 45.94  45.89  19.36
 6009581  1.821443e+00  4.765438e-01  3.057386e+01  5.429565e+01  2.145211e+02  3.390342e+02 -1.119612e+01  3.999813e-01  9.000421e+02  2.460478e+06  1.010912e+00 249.033 16 36  7.82  47.49  19.13
 6006537  1.852836e+00  4.898987e-01  3.054136e+01  5.416962e+01  2.166585e+02  3.380551e+02 -1.145504e+01  3.899402e-01  9.232185e+02  2.461578e+06  1.010903e+00 248.210 16 32 50.35  46.04  19.34
 6106410  1.829056e+00  4.800094e-01  3.054661e+01  5.416556e+01  2.151234e+02  3.387463e+02 -1.128406e+01  3.975635e-01  9.055156e+02  2.461576e+06  1.010807e+00 248.715 16 34 51.72  47.10  19.18
 6206253  1.850080e+00  4.884323e-01  3.056477e+01  5.426651e+01  2.162978e+02  3.382416e+02 -1.138446e+01  3.907374e-01  9.213348e+02  2.457914e+06  1.010820e+00 248.393 16 33 34.25  46.26  19.32
 6209850  1.855230e+00  4.909239e-01  3.054981e+01  5.429829e+01  2.168164e+02  3.379870e+02 -1.147021e+01  3.889603e-01  9.255442e+02  2.458646e+06  1.010850e+00 248.315 16 33 15.67  45.90  19.35
 6208953  1.857984e+00  4.924754e-01  3.053393e+01  5.411137e+01  2.171908e+02  3.377930e+02 -1.154236e+01  3.881838e-01  9.273957e+02  2.468875e+06  1.010844e+00 248.087 16 32 20.81  45.68  19.38
 6208247  1.862032e+00  4.938473e-01  3.055563e+01  5.410333e+01  2.172822e+02  3.377752e+02 -1.152231e+01  3.868908e-01  9.304950e+02  2.468878e+06  1.010790e+00 248.060 16 32 14.52  45.60  19.40
 6309550  1.823030e+00  4.771403e-01  3.056621e+01  5.431341e+01  2.145864e+02  3.390097e+02 -1.119752e+01  3.993009e-01  9.015756e+02  2.458642e+06  1.010911e+00 249.048 16 36 11.45  47.43  19.13
 6308514  1.857890e+00  4.920879e-01  3.047158e+01  5.409898e+01  2.170037e+02  3.378989e+02 -1.149313e+01  3.881971e-01  9.273639e+02  2.468878e+06  1.010822e+00 248.007 16 32  1.66  45.78  19.33
 6308247  1.840226e+00  4.852104e-01  3.054913e+01  5.410339e+01  2.161268e+02  3.382552e+02 -1.144544e+01  3.937879e-01  9.141976e+02  2.468882e+06  1.010865e+00 248.464 16 33 51.41  46.43  19.27
 6406633  1.858411e+00  4.926782e-01  3.050426e+01  5.412961e+01  2.172209e+02  3.377809e+02 -1.154454e+01  3.879957e-01  9.278454e+02  2.466318e+06  1.010800e+00 248.057 16 32 13.78  45.64  19.36
 6408247  1.847698e+00  4.882992e-01  3.054749e+01  5.410296e+01  2.165828e+02  3.380553e+02 -1.148916e+01  3.914019e-01  9.197706e+02  2.468883e+06  1.010839e+00 248.310 16 33 14.40  46.11  19.31
 6508467  1.839011e+00  4.841361e-01  3.060096e+01  5.431526e+01  2.157691e+02  3.384542e+02 -1.135883e+01  3.941627e-01  9.133283e+02  2.458655e+06  1.010892e+00 248.720 16 34 52.68  46.64  19.26
 6508004  1.848788e+00  4.853650e-01  3.045051e+01  5.427106e+01  2.148989e+02  3.390323e+02 -1.101636e+01  3.913400e-01  9.199162e+02  2.459748e+06  1.010871e+00 248.321 16 33 17.11  47.10  19.18
 6509550  1.852820e+00  4.901950e-01  3.057584e+01  5.428821e+01  2.168017e+02  3.379747e+02 -1.149253e+01  3.897098e-01  9.237642e+02  2.460474e+06  1.010862e+00 248.382 16 33 31.78  45.92  19.35
 6606253  1.857414e+00  4.915018e-01  3.056225e+01  5.424239e+01  2.168009e+02  3.380124e+02 -1.144394e+01  3.884255e-01  9.268185e+02  2.459744e+06  1.010893e+00 248.231 16 32 55.49  45.92  19.37
 6609550  1.839990e+00  4.843790e-01  3.056723e+01  5.429038e+01  2.157400e+02  3.384783e+02 -1.134046e+01  3.937929e-01  9.141860e+02  2.460478e+06  1.010877e+00 248.662 16 34 38.86  46.65  19.24
 6606537  1.848850e+00  4.877388e-01  3.053326e+01  5.416839e+01  2.161435e+02  3.383172e+02 -1.135789e+01  3.912021e-01  9.202403e+02  2.461577e+06  1.010899e+00 248.304 16 33 12.84  46.37  19.29
 6608146  1.845066e+00  4.879872e-01  3.058079e+01  5.420775e+01  2.168124e+02  3.379049e+02 -1.157822e+01  3.923804e-01  9.174769e+02  2.462299e+06  1.010819e+00 248.388 16 33 33.22  45.99  19.34
 6709550  1.854683e+00  4.913842e-01  3.064971e+01  5.428883e+01  2.171129e+02  3.378137e+02 -1.155468e+01  3.891229e-01  9.251574e+02  2.460476e+06  1.010797e+00 248.447 16 33 47.35  45.76  19.41
 6807113  1.858645e+00  4.925074e-01  3.056300e+01  5.434179e+01  2.171101e+02  3.378490e+02 -1.151122e+01  3.880184e-01  9.277909e+02  2.456823e+06  1.010811e+00 248.242 16 32 58.06  45.71  19.39
 6807883  1.827178e+00  4.793236e-01  3.055583e+01  5.431855e+01  2.150633e+02  3.387673e+02 -1.128671e+01  3.981060e-01  9.042818e+02  2.458643e+06  1.010821e+00 248.866 16 35 27.86  47.13  19.17
 6809550  1.851438e+00  4.893485e-01  3.056846e+01  5.429121e+01  2.165579e+02  3.381035e+02 -1.144037e+01  3.901464e-01  9.227306e+02  2.460472e+06  1.010799e+00 248.418 16 33 40.30  46.09  19.33
 6807481  1.824040e+00  4.787173e-01  3.057393e+01  5.429581e+01  2.152579e+02  3.386276e+02 -1.137668e+01  3.991513e-01  9.019135e+02  2.460469e+06  1.010889e+00 248.899 16 35 35.76  47.03  19.18
 6909581  1.825056e+00  4.778527e-01  3.056885e+01  5.429477e+01  2.146280e+02  3.390018e+02 -1.118725e+01  3.987940e-01  9.027217e+02  2.460468e+06  1.010863e+00 248.957 16 35 49.73  47.40  19.15
 6909550  1.842689e+00  4.855665e-01  3.056543e+01  5.429138e+01  2.159250e+02  3.383950e+02 -1.136117e+01  3.929281e-01  9.161982e+02  2.460470e+06  1.010802e+00 248.599 16 34 23.83  46.52  19.26
 7008467  1.845510e+00  4.868359e-01  3.060140e+01  5.429473e+01  2.161849e+02  3.382670e+02 -1.140449e+01  3.920825e-01  9.181740e+02  2.460482e+06  1.010913e+00 248.576 16 34 18.14  46.35  19.31
 7009099  1.847554e+00  4.882062e-01  3.052087e+01  5.420874e+01  2.165478e+02  3.380771e+02 -1.147924e+01  3.916455e-01  9.191986e+02  2.462296e+06  1.010792e+00 248.268 16 33  4.27  46.12  19.31
 7109099  1.830558e+00  4.808023e-01  3.051888e+01  5.420935e+01  2.153353e+02  3.386345e+02 -1.132936e+01  3.971128e-01  9.065433e+02  2.462297e+06  1.010908e+00 248.635 16 34 32.33  46.95  19.18
 7108969  1.855700e+00  4.918143e-01  3.060040e+01  5.422332e+01  2.171736e+02  3.377873e+02 -1.155979e+01  3.889560e-01  9.255544e+02  2.462302e+06  1.010772e+00 248.267 16 33  4.06  45.72  19.40
 7108300  1.846773e+00  4.879153e-01  3.053033e+01  5.421336e+01  2.165193e+02  3.380867e+02 -1.148024e+01  3.916638e-01  9.191557e+02  2.462305e+06  1.010807e+00 248.373 16 33 29.42  46.14  19.30
 7108247  1.849907e+00  4.889574e-01  3.054182e+01  5.410054e+01  2.165952e+02  3.380659e+02 -1.146927e+01  3.907010e-01  9.214208e+02  2.468873e+06  1.010856e+00 248.270 16 33  4.87  46.09  19.32
 7206679  1.868552e+00  4.962014e-01  3.058397e+01  5.428972e+01  2.175366e+02  3.376890e+02 -1.151792e+01  3.848180e-01  9.355071e+02  2.456830e+06  1.010786e+00 248.116 16 32 27.79  45.40  19.45
 7206756  1.859080e+00  4.922296e-01  3.056236e+01  5.432351e+01  2.169334e+02  3.379516e+02 -1.146141e+01  3.877363e-01  9.284660e+02  2.456830e+06  1.010909e+00 248.289 16 33  9.29  45.80  19.37
 7208969  1.857674e+00  4.923361e-01  3.056484e+01  5.422452e+01  2.171522e+02  3.378156e+02 -1.153309e+01  3.883362e-01  9.270316e+02  2.462300e+06  1.010779e+00 248.187 16 32 44.86  45.71  19.39
 7307921  1.849247e+00  4.886863e-01  3.057788e+01  5.429004e+01  2.165391e+02  3.380968e+02 -1.145822e+01  3.909924e-01  9.207340e+02  2.460470e+06  1.010778e+00 248.417 16 33 40.20  46.12  19.33
 7307543  1.841404e+00  4.853597e-01  3.059702e+01  5.427600e+01  2.160292e+02  3.383237e+02 -1.140465e+01  3.934432e-01  9.149987e+02  2.460482e+06  1.010861e+00 248.616 16 34 27.79  46.47  19.29
 7308969  1.846406e+00  4.875290e-01  3.055894e+01  5.422508e+01  2.163784e+02  3.381643e+02 -1.144597e+01  3.918966e-01  9.186096e+02  2.462297e+06  1.010813e+00 248.407 16 33 37.75  46.24  19.31
 7308300  1.856744e+00  4.918881e-01  3.052277e+01  5.421458e+01  2.170719e+02  3.378529e+02 -1.152246e+01  3.885129e-01  9.266102e+02  2.462309e+06  1.010819e+00 248.172 16 32 41.16  45.74  19.36
 7306862  1.827321e+00  4.807647e-01  3.053099e+01  5.420992e+01  2.158150e+02  3.383301e+02 -1.149838e+01  3.980359e-01  9.044410e+02  2.464132e+06  1.010897e+00 248.687 16 34 44.83  46.68  19.20
 7409488  1.856963e+00  4.912124e-01  3.059654e+01  5.444810e+01  2.166970e+02  3.380716e+02 -1.141795e+01  3.885499e-01  9.265219e+02  2.452081e+06  1.010794e+00 248.412 16 33 38.78  45.96  19.37
 7407543  1.845997e+00  4.871680e-01  3.059422e+01  5.427682e+01  2.162520e+02  3.382341e+02 -1.141542e+01  3.919755e-01  9.184247e+02  2.460480e+06  1.010801e+00 248.523 16 34  5.42  46.31  19.31
 7408300  1.853988e+00  4.906161e-01  3.052258e+01  5.421385e+01  2.168241e+02  3.379719e+02 -1.148505e+01  3.893795e-01  9.245479e+02  2.462305e+06  1.010792e+00 248.232 16 32 55.58  45.91  19.33
 7407280  1.865266e+00  4.948022e-01  3.051238e+01  5.410049e+01  2.173307e+02  3.377723e+02 -1.150321e+01  3.859655e-01  9.327258e+02  2.468878e+06  1.010914e+00 247.924 16 31 41.81  45.55  19.40
 7509077  1.856326e+00  4.907366e-01  3.062358e+01  5.446197e+01  2.165735e+02  3.381355e+02 -1.139330e+01  3.888100e-01  9.259020e+02  2.452077e+06  1.010887e+00 248.464 16 33 51.31  46.05  19.38
 7508613  1.849666e+00  4.882031e-01  3.064019e+01  5.446376e+01  2.162493e+02  3.382674e+02 -1.137526e+01  3.908845e-01  9.209882e+02  2.452079e+06  1.010837e+00 248.626 16 34 30.19  46.30  19.35
 7508575  1.860241e+00  4.925910e-01  3.061135e+01  5.445925e+01  2.169437e+02  3.379566e+02 -1.145093e+01  3.875964e-01  9.288011e+02  2.452079e+06  1.010887e+00 248.353 16 33 24.62  45.80  19.41
 7509488  1.864502e+00  4.934244e-01  3.060307e+01  5.444755e+01  2.167344e+02  3.381108e+02 -1.134935e+01  3.861959e-01  9.321694e+02  2.452076e+06  1.010836e+00 248.320 16 33 16.68  45.90  19.40
 7507543  1.851165e+00  4.894138e-01  3.060250e+01  5.427765e+01  2.166400e+02  3.380539e+02 -1.146607e+01  3.903353e-01  9.222840e+02  2.460474e+06  1.010831e+00 248.426 16 33 42.24  46.05  19.36
 7508400  1.855286e+00  4.911763e-01  3.049473e+01  5.421245e+01  2.169333e+02  3.379193e+02 -1.150163e+01  3.889867e-01  9.254814e+02  2.462308e+06  1.010850e+00 248.156 16 32 37.49  45.83  19.33
 7508300  1.861805e+00  4.934137e-01  3.052327e+01  5.421320e+01  2.171100e+02  3.378727e+02 -1.147875e+01  3.869298e-01  9.304013e+02  2.462303e+06  1.010823e+00 248.102 16 32 24.46  45.69  19.37
 7508146  1.858423e+00  4.924297e-01  3.055547e+01  5.421089e+01  2.171004e+02  3.378506e+02 -1.151200e+01  3.881577e-01  9.274581e+02  2.462306e+06  1.010814e+00 248.140 16 32 33.65  45.73  19.39
 7507234  1.865805e+00  4.950577e-01  3.049074e+01  5.410767e+01  2.173538e+02  3.377652e+02 -1.150150e+01  3.858651e-01  9.329685e+02  2.468878e+06  1.010808e+00 247.863 16 31 27.19  45.53  19.40
 7600048  1.860438e+00  4.915334e-01  3.062053e+01  5.446810e+01  2.163705e+02  3.382846e+02 -1.129524e+01  3.873089e-01  9.294906e+02  2.452077e+06  1.010867e+00 248.494 16 33 58.68  46.14  19.37
 7608613  1.852073e+00  4.893756e-01  3.064643e+01  5.446350e+01  2.164940e+02  3.381470e+02 -1.141607e+01  3.901225e-01  9.227871e+02  2.452073e+06  1.010843e+00 248.578 16 34 18.77  46.14  19.37
 7609488  1.841074e+00  4.845588e-01  3.059908e+01  5.444890e+01  2.156794e+02  3.385241e+02 -1.131154e+01  3.935907e-01  9.146556e+02  2.452070e+06  1.010903e+00 248.740 16 34 57.67  46.67  19.27
 7608261  1.859687e+00  4.922221e-01  3.061229e+01  5.445991e+01  2.168316e+02  3.380162e+02 -1.142643e+01  3.876155e-01  9.287555e+02  2.452077e+06  1.010865e+00 248.419 16 33 40.51  45.86  19.39
 7609438  1.852336e+00  4.902556e-01  3.051803e+01  5.418600e+01  2.168810e+02  3.379252e+02 -1.151825e+01  3.899183e-01  9.232702e+02  2.464125e+06  1.010788e+00 248.220 16 32 52.80  45.89  19.33
 7608045  1.866663e+00  4.948836e-01  3.054808e+01  5.418616e+01  2.171648e+02  3.378796e+02 -1.144328e+01  3.856283e-01  9.335414e+02  2.464129e+06  1.010877e+00 247.994 16 31 58.56  45.65  19.41
 7608104  1.855905e+00  4.924089e-01  3.050901e+01  5.412729e+01  2.174599e+02  3.376235e+02 -1.163605e+01  3.890025e-01  9.254438e+02  2.465961e+06  1.010852e+00 248.010 16 32  2.35  45.53  19.38
 7708247  1.835818e+00  4.825217e-01  3.065692e+01  5.445917e+01  2.153897e+02  3.386505e+02 -1.128464e+01  3.952071e-01  9.109148e+02  2.452068e+06  1.010784e+00 248.964 16 35 51.43  46.88  19.26
 7707876  1.836177e+00  4.826281e-01  3.058374e+01  5.446965e+01  2.154155e+02  3.386371e+02 -1.128979e+01  3.950213e-01  9.113431e+02  2.452069e+06  1.010875e+00 248.867 16 35 28.13  46.84  19.22
 7706633  1.851162e+00  4.888923e-01  3.055703e+01  5.432871e+01  2.163800e+02  3.382029e+02 -1.139586e+01  3.902768e-01  9.224223e+02  2.458644e+06  1.010848e+00 248.430 16 33 43.20  46.19  19.31
 7709146  1.849173e+00  4.888821e-01  3.051916e+01  5.419007e+01  2.166537e+02  3.380289e+02 -1.149113e+01  3.911644e-01  9.203290e+02  2.464122e+06  1.010803e+00 248.212 16 32 50.93  46.05  19.32
 7709438  1.834175e+00  4.824142e-01  3.051508e+01  5.418645e+01  2.156155e+02  3.385011e+02 -1.136918e+01  3.957238e-01  9.097255e+02  2.464124e+06  1.010905e+00 248.602 16 34 24.46  46.75  19.20
 7906633  1.853991e+00  4.904810e-01  3.050538e+01  5.414287e+01  2.167679e+02  3.380010e+02 -1.147204e+01  3.893838e-01  9.245375e+02  2.467046e+06  1.010853e+00 248.168 16 32 40.34  45.94  19.32
 8009475  1.848115e+00  4.875245e-01  3.062414e+01  5.441930e+01  2.161307e+02  3.383222e+02 -1.135970e+01  3.912582e-01  9.201085e+02  2.453904e+06  1.010837e+00 248.644 16 34 34.66  46.36  19.32
 8007781  1.845705e+00  4.866483e-01  3.056588e+01  5.441107e+01  2.160589e+02  3.383428e+02 -1.136693e+01  3.920001e-01  9.183672e+02  2.453907e+06  1.010902e+00 248.596 16 34 23.06  46.40  19.28
 8000463  1.866699e+00  4.937962e-01  3.052245e+01  5.417561e+01  2.165977e+02  3.382021e+02 -1.129196e+01  3.854565e-01  9.339575e+02  2.464129e+06  1.010837e+00 248.050 16 32 12.07  45.98  19.36
 8000587  1.855282e+00  4.901441e-01  3.050837e+01  5.415933e+01  2.163864e+02  3.382314e+02 -1.135366e+01  3.889495e-01  9.255701e+02  2.464131e+06  1.010773e+00 248.211 16 32 50.62  46.16  19.30
 8100393  1.865446e+00  4.927668e-01  3.056357e+01  5.441828e+01  2.162578e+02  3.383886e+02 -1.121273e+01  3.857842e-01  9.331641e+02  2.453902e+06  1.010835e+00 248.312 16 33 14.86  46.17  19.35
 8106633  1.869884e+00  4.962367e-01  3.057801e+01  5.430534e+01  2.173748e+02  3.377892e+02 -1.146297e+01  3.844303e-01  9.364506e+02  2.460476e+06  1.010830e+00 248.103 16 32 24.62  45.48  19.44
 8109146  1.859252e+00  4.922597e-01  3.050885e+01  5.418679e+01  2.168886e+02  3.379773e+02 -1.144679e+01  3.879881e-01  9.278636e+02  2.464131e+06  1.010797e+00 248.038 16 32  9.07  45.85  19.36
 8109438  1.850568e+00  4.886399e-01  3.050282e+01  5.418378e+01  2.163338e+02  3.382223e+02 -1.139061e+01  3.904773e-01  9.219487e+02  2.464132e+06  1.010843e+00 248.276 16 33  6.29  46.23  19.28
 8209146  1.855651e+00  4.910229e-01  3.051368e+01  5.418648e+01  2.167809e+02  3.380095e+02 -1.145578e+01  3.891180e-01  9.251693e+02  2.464126e+06  1.010775e+00 248.103 16 32 24.79  45.94  19.34
 8209438  1.858385e+00  4.921360e-01  3.051430e+01  5.418273e+01  2.169509e+02  3.379349e+02 -1.147251e+01  3.880159e-01  9.277970e+02  2.464127e+06  1.010793e+00 248.127 16 32 30.41  45.81  19.35
 8300463  1.847600e+00  4.864322e-01  3.050569e+01  5.417450e+01  2.156293e+02  3.386022e+02 -1.122947e+01  3.914486e-01  9.196609e+02  2.464134e+06  1.010817e+00 248.381 16 33 31.32  46.67  19.24
 8308457  1.861415e+00  4.931152e-01  3.054350e+01  5.418954e+01  2.170328e+02  3.379115e+02 -1.146412e+01  3.870790e-01  9.300426e+02  2.464130e+06  1.010893e+00 248.124 16 32 29.66  45.74  19.38
 8309438  1.850369e+00  4.887255e-01  3.050437e+01  5.418428e+01  2.163883e+02  3.381908e+02 -1.140602e+01  3.905400e-01  9.218006e+02  2.464122e+06  1.010773e+00 248.274 16 33  5.78  46.19  19.29
 8308045  1.858343e+00  4.918695e-01  3.052117e+01  5.418570e+01  2.168374e+02  3.379982e+02 -1.144380e+01  3.882209e-01  9.273071e+02  2.464130e+06  1.010850e+00 248.092 16 32 21.98  45.89  19.36
 8308104  1.855069e+00  4.906390e-01  3.049783e+01  5.418930e+01  2.167066e+02  3.380450e+02 -1.144470e+01  3.892653e-01  9.248190e+02  2.464134e+06  1.010907e+00 248.107 16 32 25.73  45.98  19.33
 8400529  1.862498e+00  4.924681e-01  3.050152e+01  5.415598e+01  2.165274e+02  3.382086e+02 -1.131669e+01  3.866808e-01  9.310003e+02  2.464130e+06  1.010821e+00 248.094 16 32 22.51  46.04  19.33
 8400770  1.848226e+00  4.863769e-01  3.051767e+01  5.421333e+01  2.155090e+02  3.386760e+02 -1.119025e+01  3.911725e-01  9.203100e+02  2.464133e+06  1.010833e+00 248.448 16 33 47.64  46.74  19.23
 8408045  1.858346e+00  4.921574e-01  3.052228e+01  5.418541e+01  2.169873e+02  3.379128e+02 -1.148406e+01  3.882200e-01  9.273093e+02  2.464125e+06  1.010867e+00 248.079 16 32 19.03  45.80  19.37
 8407682  1.858137e+00  4.919189e-01  3.049722e+01  5.419263e+01  2.168827e+02  3.379712e+02 -1.145739e+01  3.881695e-01  9.274299e+02  2.464132e+06  1.010814e+00 248.092 16 32 22.08  45.85  19.34
 8500463  1.841850e+00  4.840912e-01  3.050708e+01  5.417428e+01  2.152818e+02  3.387565e+02 -1.119369e+01  3.932833e-01  9.153707e+02  2.464121e+06  1.010813e+00 248.501 16 34  0.26  46.92  19.20
 8500770  1.862832e+00  4.927286e-01  3.053388e+01  5.421126e+01  2.166013e+02  3.381698e+02 -1.133219e+01  3.865809e-01  9.312411e+02  2.464127e+06  1.010782e+00 248.156 16 32 37.51  45.98  19.35
 8507682  1.848658e+00  4.881606e-01  3.050025e+01  5.419294e+01  2.163584e+02  3.381936e+02 -1.141652e+01  3.911587e-01  9.203425e+02  2.464124e+06  1.010791e+00 248.276 16 33  6.24  46.23  19.28
 8507638  1.861853e+00  4.935988e-01  3.053179e+01  5.417944e+01  2.172135e+02  3.378126e+02 -1.150740e+01  3.871763e-01  9.298089e+02  2.464126e+06  1.010894e+00 248.006 16 32  1.39  45.65  19.40
 8908457  1.860768e+00  4.929554e-01  3.052700e+01  5.412709e+01  2.170401e+02  3.379017e+02 -1.147289e+01  3.872810e-01  9.295575e+02  2.465957e+06  1.010876e+00 248.075 16 32 17.88  45.75  19.37
 8909438  1.854595e+00  4.905897e-01  3.049101e+01  5.412038e+01  2.167143e+02  3.380382e+02 -1.144944e+01  3.892061e-01  9.249597e+02  2.465952e+06  1.010774e+00 248.127 16 32 30.46  45.97  19.32
 8908045  1.863704e+00  4.942031e-01  3.050414e+01  5.412345e+01  2.172333e+02  3.378167e+02 -1.149207e+01  3.865471e-01  9.313224e+02  2.465957e+06  1.010831e+00 247.919 16 31 40.68  45.62  19.39
 8908104  1.859550e+00  4.925668e-01  3.048184e+01  5.412731e+01  2.170173e+02  3.379048e+02 -1.147956e+01  3.878592e-01  9.281719e+02  2.465959e+06  1.010865e+00 247.961 16 31 50.57  45.77  19.35
 9008457  1.861843e+00  4.936318e-01  3.052865e+01  5.412660e+01  2.172336e+02  3.378002e+02 -1.151340e+01  3.869457e-01  9.303631e+02  2.465951e+06  1.010906e+00 248.045 16 32 10.85  45.63  19.39
 9008045  1.856900e+00  4.916290e-01  3.050592e+01  5.412298e+01  2.169295e+02  3.379331e+02 -1.148440e+01  3.886737e-01  9.262268e+02  2.465951e+06  1.010868e+00 248.042 16 32 10.06  45.84  19.35
 9008104  1.854157e+00  4.904713e-01  3.048859e+01  5.412596e+01  2.167548e+02  3.380096e+02 -1.146761e+01  3.895528e-01  9.241367e+02  2.465953e+06  1.010909e+00 248.070 16 32 16.75  45.97  19.32
 9007638  1.865789e+00  4.946294e-01  3.051364e+01  5.411709e+01  2.171666e+02  3.378706e+02 -1.145367e+01  3.859519e-01  9.327587e+02  2.465956e+06  1.010898e+00 247.899 16 31 35.83  45.66  19.40
 9100587  1.824517e+00  4.766641e-01  3.048550e+01  5.409388e+01  2.140745e+02  3.393168e+02 -1.103697e+01  3.988287e-01  9.026432e+02  2.465946e+06  1.010888e+00 248.838 16 35 21.19  47.73  19.07
 9409648  1.841512e+00  4.849093e-01  3.049971e+01  5.411762e+01  2.157853e+02  3.384613e+02 -1.133865e+01  3.934188e-01  9.150555e+02  2.467786e+06  1.010902e+00 248.402 16 33 36.53  46.62  19.23
 9508441  1.859204e+00  4.923930e-01  3.049242e+01  5.411390e+01  2.169626e+02  3.379333e+02 -1.146781e+01  3.879356e-01  9.279889e+02  2.467783e+06  1.010805e+00 247.985 16 31 56.33  45.80  19.35
 9508953  1.860331e+00  4.928068e-01  3.051847e+01  5.412117e+01  2.170116e+02  3.379145e+02 -1.146913e+01  3.874495e-01  9.291534e+02  2.467783e+06  1.010817e+00 248.053 16 32 12.70  45.77  19.37
 9509648  1.867656e+00  4.947564e-01  3.050999e+01  5.411633e+01  2.169397e+02  3.380148e+02 -1.137283e+01  3.851869e-01  9.346112e+02  2.467781e+06  1.010816e+00 247.946 16 31 46.97  45.77  19.38
 9508247  1.858098e+00  4.920518e-01  3.053566e+01  5.411203e+01  2.169464e+02  3.379338e+02 -1.147490e+01  3.881204e-01  9.275472e+02  2.467784e+06  1.010788e+00 248.119 16 32 28.46  45.82  19.36
 9507876  1.862686e+00  4.939188e-01  3.046159e+01  5.412442e+01  2.172448e+02  3.378006e+02 -1.150695e+01  3.866187e-01  9.311499e+02  2.467785e+06  1.010867e+00 247.940 16 31 45.72  45.58  19.36


==> new plots/2008GVids/BIN-tout/EARTHRAD-Q2000-2000.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
   14.5723  260.8534   75.0943   19.3980   38.0016 2475745.5   0.00005   0.00005     194.5731  100.7326  -10.0372   16.8267   18.2025 2475566.7   0.01590   0.77157
   14.7300  261.0278   75.1500   19.3859   38.0020 2475745.6   0.00000   0.00000     194.7310  100.6241  -10.0048   16.8238   18.2052 2475566.9   0.01702   0.77161
   14.8383  257.4508   74.6837   19.4267   38.0148 2475745.7   0.00002   0.00003     194.8297  103.2398  -10.1966   16.8471   18.1437 2475567.0   0.00496   0.77284
   14.4443  256.9178   74.7390   19.4318   38.0478 2475745.3   0.00014   0.00013     194.4448  103.3189   -9.9907   16.8668   18.0760 2475566.6   0.00312   0.77486
   14.4147  256.6735   74.6385   19.3830   38.0005 2475745.3   0.00015   0.00015     194.4152  103.5272  -10.2948   16.8124   18.1746 2475566.6   0.00193   0.77182
   14.7201  258.0665   74.8136   19.4029   38.0126 2475745.6   0.00005   0.00005     194.7211  102.6759  -10.1402   16.8310   18.1529 2475566.9   0.00722   0.77265
  194.4251  104.5033  -10.4486   16.8059   18.1979 2475566.6   0.00009   0.77105      14.4245  255.3172   74.4431   19.3710   37.9895 2475745.3   0.00009   0.00009
  194.5238  104.2390  -10.4175   16.8141   18.1906 2475566.7   0.00008   0.77129      14.5231  255.8273   74.4836   19.3859   37.9922 2475745.4   0.00073   0.00008
  190.3583  119.2506   -9.5280   16.9703   19.0178 2475927.7   0.07194   0.76420      10.3604  226.3438   72.7083   18.1419   38.0671 2475741.2   0.00125   0.00125
   14.7103  262.1231   75.2632   19.4072   38.0160 2475745.6   0.00005   0.00005     194.7113   99.8751   -9.8568   16.8511   18.1928 2475566.9   0.02091   0.77238
  194.5040  104.1232  -10.3048   16.8347   18.1541 2475566.6   0.00009   0.77242      14.5034  255.9266   74.5162   19.4064   38.0097 2475745.4   0.00060   0.00009
  194.5336  104.4956  -10.4383   16.8148   18.1909 2475566.7   0.00010   0.77131      14.5329  255.4841   74.4436   19.3834   37.9923 2475745.4   0.00081   0.00010
   14.7103  259.9491   75.0193   19.3936   38.0035 2475745.6   0.00004   0.00004     194.7113  101.3907  -10.0749   16.8234   18.1879 2475566.9   0.01331   0.77189
   14.7004  259.3544   74.9540   19.4090   38.0137 2475745.6   0.00008   0.00008     194.7014  101.7980  -10.0569   16.8361   18.1605 2475566.8   0.01157   0.77263
   14.7201  258.9455   74.9116   19.3982   38.0080 2475745.6   0.00004   0.00004     194.7211  102.0745  -10.1118   16.8263   18.1689 2475566.9   0.01118   0.77228
   14.7004  262.3315   75.2956   19.3961   38.0119 2475745.6   0.00001   0.00001     194.6915   99.7491   -9.8634   16.8437   18.2040 2475566.8   0.02121   0.77204
   14.7201  261.0589   75.1488   19.3938   38.0060 2475745.6   0.00002   0.00002     194.7211  100.6363   -9.9864   16.8302   18.1967 2475566.9   0.01695   0.77188
  193.4324  107.9277  -10.6503   16.8544   18.2527 2475930.8   0.01400   0.77054      13.4291  249.9708   73.7969   19.3316   37.9983 2475744.3   0.00040   0.00040
  193.4422  109.0886  -10.8652   16.8193   18.3495 2475930.8   0.01957   0.76821      13.4390  248.2233   73.6160   19.2407   37.9684 2475744.3   0.00038   0.00038
  194.0538  104.1023  -10.5280   16.7883   18.2347 2475931.4   0.00020   0.76984      14.0501  255.7136   74.4473   19.3644   37.9734 2475744.9   0.00020   0.00019
  191.2740  114.9003  -10.1784   16.8277   18.6652 2475928.6   0.05229   0.76632      11.2786  235.5623   73.3242   18.6009   38.0198 2475742.1   0.00101   0.00101
  192.1114  114.8254  -10.6634   16.9371   18.6510 2475929.5   0.05050   0.76588      12.1174  238.2494   72.8355   18.8866   38.0000 2475743.0   0.00076   0.00076
  190.3681  117.7609   -9.9105   17.0034   18.9236 2475927.7   0.06767   0.76438      10.3702  230.3185   72.7201   18.4408   38.0475 2475741.2   0.00126   0.00126
   15.2815  260.8496   74.8532   19.4883   37.9958 2475746.2   0.00012   0.00011     195.2838  101.2668  -10.1783   16.8812   18.2094 2475567.4   0.01683   0.77153
   14.5625  257.1976   74.5311   19.4199   37.9824 2475745.5   0.00007   0.00007     194.5632  103.4186  -10.4420   16.8227   18.2118 2475566.7   0.00300   0.77067
   15.4686  263.0237   75.1824   19.4449   37.9916 2475746.4   0.00019   0.00019     195.4714   99.8175  -10.0130   16.8742   18.2556 2475567.6   0.02401   0.77090
  194.3856  104.0491  -10.5242   16.7996   18.2288 2475566.5   0.00010   0.77007      14.3851  256.0675   74.4505   19.3821   37.9745 2475745.3   0.00010   0.00010
   14.4048  260.9200   75.0421   19.3859   37.9807 2475745.3   0.00015   0.00015     194.4053  100.6547  -10.1735   16.8053   18.2463 2475566.5   0.01560   0.77021
   14.3950  256.6029   74.5429   19.3879   37.9833 2475745.3   0.00011   0.00011     194.3955  103.6430  -10.4312   16.8054   18.2106 2475566.5   0.00124   0.77065
   14.3851  257.3947   74.6453   19.3828   37.9804 2475745.3   0.00011   0.00011     194.3856  103.0789  -10.3954   16.7985   18.2184 2475566.5   0.00390   0.77044
   14.3753  257.1666   74.6189   19.3839   37.9816 2475745.3   0.00017   0.00017     194.3757  103.2389  -10.4027   16.8003   18.2152 2475566.5   0.00311   0.77058
   15.5868  263.7890   75.1942   19.4613   37.9854 2475746.5   0.00021   0.00021     195.5898   99.4161  -10.0237   16.8886   18.2825 2475567.7   0.02647   0.77041
   15.3997  264.3946   75.2810   19.4193   37.9682 2475746.3   0.00014   0.00014     195.4022   98.8935  -10.0635   16.8595   18.3310 2475567.6   0.02836   0.76912
   15.4686  262.9402   75.0472   19.4009   37.9327 2475746.4   0.00019   0.00019     195.4714   99.9699  -10.3979   16.8132   18.3722 2475567.6   0.02334   0.76713
  193.8664  107.6825  -10.5231   16.8439   18.2041 2475931.3   0.01096   0.77182      13.8628  250.3872   73.9512   19.3179   38.0122 2475744.7   0.00031   0.00031
  194.3856  104.0934  -10.4878   16.8099   18.2138 2475566.5   0.00011   0.77054      14.3851  256.0211   74.4471   19.3925   37.9817 2475745.3   0.00011   0.00011
   14.3950  259.6003   74.9076   19.3816   37.9800 2475745.3   0.00015   0.00015     194.3955  101.5515  -10.2575   16.7978   18.2333 2475566.5   0.01127   0.77031
   14.3950  257.9091   74.6974   19.3866   37.9801 2475745.3   0.00014   0.00014     194.3955  102.7413  -10.3700   16.7997   18.2209 2475566.5   0.00557   0.77044
  194.3757  104.7496  -10.5426   16.8165   18.2142 2475566.5   0.00013   0.77058      14.3753  255.1244   74.3256   19.3934   37.9824 2475745.3   0.00013   0.00012
   14.3753  257.3537   74.6351   19.3843   37.9802 2475745.3   0.00012   0.00012     194.3757  103.0872  -10.3995   16.7991   18.2189 2475566.5   0.00380   0.77043
   15.6360  264.4049   75.0483   19.4251   37.9115 2475746.5   0.00026   0.00026     195.6293   99.1958  -10.4787   16.8305   18.4407 2475567.8   0.02783   0.76552
   15.4982  262.5896   75.1248   19.3934   37.9554 2475746.4   0.00017   0.00018     195.4911  100.1270  -10.2466   16.8207   18.3216 2475567.6   0.02257   0.76868
   15.5080  261.8061   74.9531   19.4073   37.9421 2475746.4   0.00017   0.00017     195.5010  100.7293  -10.4125   16.8139   18.3339 2475567.7   0.01984   0.76799
  194.2968  105.1280  -10.5004   16.7534   18.2275 2475566.4   0.00014   0.77020      14.2965  254.0745   74.4744   19.2773   37.9777 2475745.2   0.00014   0.00013
   15.0846  261.1116   74.8750   19.4518   37.9724 2475746.0   0.00005   0.00005     195.0863  100.9954  -10.2912   16.8460   18.2618 2475567.2   0.01676   0.76991
   15.1240  259.7633   74.6425   19.4766   37.9682 2475746.0   0.00007   0.00007     195.1159  102.0502  -10.4442   16.8517   18.2525 2475567.3   0.01178   0.76984
   15.1240  259.1881   74.8203   19.4906   38.0361 2475746.0   0.00011   0.00011     195.1258  102.2429  -10.0015   16.8987   18.1087 2475567.3   0.01097   0.77420
   15.5179  265.0581   75.2372   19.4609   37.9675 2475746.4   0.00021   0.00021     195.5109   98.6110  -10.0712   16.8905   18.3444 2475567.7   0.03014   0.76894
   15.3800  262.0777   75.0463   19.4515   37.9868 2475746.3   0.00012   0.00012     195.3726  100.4419  -10.1203   16.8651   18.2472 2475567.5   0.02058   0.77080
   15.3899  262.1620   75.0397   19.4481   37.9808 2475746.3   0.00013   0.00014     195.3924  100.4095  -10.1554   16.8602   18.2609 2475567.5   0.02086   0.77039
   15.3997  261.5286   74.9938   19.4472   37.9852 2475746.3   0.00016   0.00015     195.4022  100.7908  -10.1609   16.8585   18.2427 2475567.6   0.01909   0.77076
   15.3899  261.2915   74.9624   19.4538   37.9880 2475746.3   0.00015   0.00016     195.3825  100.9796  -10.1668   16.8617   18.2323 2475567.5   0.01827   0.77098
   15.4096  264.3485   75.2651   19.4559   37.9884 2475746.3   0.00020   0.00019     195.4121   98.9255   -9.9594   16.8916   18.2887 2475567.6   0.02829   0.77038
   15.3899  263.5684   75.1862   19.4518   37.9846 2475746.3   0.00014   0.00013     195.3924   99.4351  -10.0344   16.8780   18.2798 2475567.5   0.02553   0.77036
   15.3997  260.8834   74.8986   19.4494   37.9806 2475746.3   0.00014   0.00014     195.4022  101.2809  -10.2441   16.8525   18.2419 2475567.6   0.01757   0.77058
   15.3899  261.0699   74.9212   19.4520   37.9828 2475746.3   0.00016   0.00016     195.3924  101.1274  -10.2163   16.8564   18.2403 2475567.5   0.01788   0.77067
   15.3997  261.0038   74.9707   19.4477   37.9937 2475746.3   0.00015   0.00015     195.3924  101.1420  -10.1367   16.8605   18.2172 2475567.5   0.01783   0.77139
   15.3997  260.9000   74.9384   19.4587   37.9956 2475746.3   0.00019   0.00019     195.3924  101.2410  -10.1435   16.8668   18.2112 2475567.5   0.01760   0.77150
   15.3997  261.0803   74.9750   19.4385   37.9869 2475746.3   0.00016   0.00016     195.4022  101.0863  -10.1701   16.8519   18.2327 2475567.6   0.01804   0.77093
   15.3899  261.5057   74.9968   19.4321   37.9770 2475746.3   0.00018   0.00018     195.3924  100.8055  -10.2057   16.8450   18.2592 2475567.5   0.01898   0.77020
   15.4293  260.7269   74.8893   19.4370   37.9745 2475746.3   0.00017   0.00017     195.4319  101.3992  -10.2854   16.8416   18.2525 2475567.6   0.01624   0.77020
   15.3899  261.6549   74.9984   19.4261   37.9698 2475746.3   0.00013   0.00012     195.3924  100.7111  -10.2412   16.8384   18.2762 2475567.5   0.01939   0.76977
   15.4588  263.1623   75.1517   19.4302   37.9715 2475746.4   0.00019   0.00019     195.4516   99.7558  -10.1335   16.8548   18.2980 2475567.6   0.02422   0.76958
   15.4391  262.1393   75.0584   19.4296   37.9738 2475746.3   0.00017   0.00017     195.4417  100.3963  -10.1823   16.8471   18.2761 2475567.6   0.02109   0.76993
   15.4588  261.9380   75.0253   19.4311   37.9716 2475746.4   0.00016   0.00016     195.4615  100.5744  -10.2157   16.8450   18.2765 2475567.6   0.02033   0.76985
   15.3997  262.9702   75.1355   19.4230   37.9682 2475746.3   0.00015   0.00015     195.4022   99.8472  -10.1628   16.8463   18.3018 2475567.6   0.02360   0.76941
   15.1141  260.4939   74.7363   19.4552   37.9572 2475746.0   0.00011   0.00011     195.1159  101.5292  -10.4512   16.8358   18.2836 2475567.3   0.01504   0.76899
   15.1240  262.4074   74.9337   19.4532   37.9541 2475746.0   0.00008   0.00008     195.1258  100.2301  -10.3440   16.8442   18.3170 2475567.3   0.02068   0.76854
   15.1141  261.9777   74.9384   19.4583   37.9694 2475746.0   0.00011   0.00011     195.1061  100.4674  -10.2656   16.8531   18.2794 2475567.3   0.01940   0.76956
   15.2421  265.1520   75.2321   19.4591   37.9663 2475746.1   0.00014   0.00014     195.2443   98.4030  -10.0764   16.8855   18.3486 2475567.4   0.03000   0.76874
   15.2323  262.3179   75.0551   19.4586   37.9886 2475746.1   0.00008   0.00008     195.2245  100.2211  -10.1009   16.8696   18.2471 2475567.4   0.02104   0.77083
   15.1437  262.7015   75.0407   19.4573   37.9755 2475746.0   0.00010   0.00010     195.1456   99.9612  -10.1707   16.8625   18.2800 2475567.3   0.02202   0.76985
   15.1535  262.5807   75.0762   19.4509   37.9830 2475746.1   0.00010   0.00010     195.1456  100.0090  -10.1161   16.8630   18.2629 2475567.3   0.02174   0.77036
   15.3800  262.8012   75.1319   19.4579   37.9937 2475746.3   0.00019   0.00019     195.3825   99.9418  -10.0282   16.8790   18.2463 2475567.5   0.02305   0.77104
  194.3659  105.4569  -10.5317   16.8175   18.2028 2475566.5   0.00056   0.77107      14.3654  254.0041   74.2563   19.3725   37.9903 2475745.3   0.00016   0.00016
   15.4194  266.9972   75.3930   19.4576   37.9648 2475746.3   0.00015   0.00015     195.4220   97.3106   -9.9625   16.9130   18.3988 2475567.6   0.03607   0.76824
   15.3997  263.6685   75.1189   19.4492   37.9640 2475746.3   0.00014   0.00014     195.3924   99.4580  -10.1781   16.8641   18.3214 2475567.5   0.02546   0.76903
   15.4194  262.2837   75.0476   19.4245   37.9644 2475746.3   0.00017   0.00017     195.4220  100.3090  -10.2353   16.8394   18.2973 2475567.6   0.02143   0.76929
  194.5336  104.2088  -10.6130   16.8216   18.2389 2475566.7   0.00006   0.76978      14.5329  256.1799   74.3293   19.4241   37.9690 2475745.4   0.00081   0.00006
   15.0944  260.1077   74.9851   19.4207   38.0060 2475746.0   0.00007   0.00007     195.0962  101.4958  -10.0749   16.8452   18.1829 2475567.2   0.01494   0.77217
   15.1437  258.5341   74.7449   19.4246   37.9951 2475746.0   0.00012   0.00012     195.1456  102.6678  -10.2668   16.8372   18.1894 2475567.3   0.00896   0.77162
   15.1141  259.1222   74.8575   19.3771   37.9750 2475746.0   0.00010   0.00010     195.1159  102.2128  -10.3191   16.7998   18.2365 2475567.3   0.01102   0.77027
   14.9861  259.8872   74.7985   19.4397   37.9797 2475745.9   0.00001   0.00001     194.9876  101.7354  -10.3049   16.8373   18.2330 2475567.1   0.01373   0.77051
   14.9959  258.9678   74.7295   19.4215   37.9775 2475745.9   0.00001   0.00001     194.9975  102.3769  -10.3649   16.8239   18.2292 2475567.1   0.00976   0.77046
  194.3560  104.8546  -10.5072   16.8027   18.2098 2475566.5   0.00015   0.77074      14.3556  254.8401   74.3765   19.3639   37.9849 2475745.2   0.00015   0.00015
   15.4588  262.4541   74.8476   19.4597   37.9332 2475746.4   0.00015   0.00015     195.4615  100.4232  -10.4960   16.8404   18.3593 2475567.6   0.02115   0.76732
   14.9073  261.2588   74.7413   19.3947   37.9011 2475745.8   0.00001   0.00001     194.9087  100.9425  -10.7391   16.7710   18.4082 2475567.1   0.01631   0.76522
  194.3757  104.1130  -10.5948   16.8007   18.2456 2475566.5   0.00013   0.76957      14.3753  256.0482   74.3887   19.3915   37.9665 2475745.3   0.00013   0.00013
  193.7283  106.2619  -10.4435   16.7897   18.2011 2475931.1   0.00615   0.77137      13.7249  252.0703   74.2740   19.2838   38.0017 2475744.6   0.00036   0.00036
  193.7677  105.8290  -10.4397   16.7746   18.2058 2475931.2   0.00262   0.77108      13.7643  252.6487   74.3548   19.2770   37.9960 2475744.6   0.00034   0.00034
  193.7283  108.0910  -10.5454   16.8238   18.2298 2475931.1   0.01478   0.77122      13.7249  249.5692   73.9400   19.2664   38.0067 2475744.6   0.00030   0.00030
  193.8861  106.6281  -10.5939   16.7656   18.2486 2475931.3   0.00598   0.76993      13.8924  251.6806   74.2022   19.2524   37.9801 2475744.8   0.00024   0.00024
  193.9058  106.0796  -10.3410   16.7465   18.1898 2475931.3   0.00452   0.77162      13.9121  252.0626   74.4830   19.2108   38.0038 2475744.8   0.00028   0.00028
   14.5231  256.7287   74.6822   19.3677   37.9993 2475745.4   0.00011   0.00011     194.5139  103.5020  -10.2829   16.8038   18.1764 2475566.7   0.00243   0.77177
  194.5238  104.1507  -10.3145   16.8122   18.1663 2475566.7   0.00008   0.77204      14.5231  255.7965   74.5685   19.3714   38.0038 2475745.4   0.00076   0.00008
   14.5132  256.1633   74.6411   19.3743   38.0112 2475745.4   0.00012   0.00012     194.5139  103.8733  -10.2407   16.8163   18.1510 2475566.7   0.00073   0.77255
  193.8861  105.9392  -10.5106   16.8032   18.2090 2475931.3   0.00476   0.77101      13.8826  252.8298   74.2296   19.3279   37.9941 2475744.8   0.00031   0.00031
  193.9058  107.4658  -10.6834   16.8398   18.2444 2475931.3   0.00998   0.77043      13.9121  250.9819   73.8770   19.3436   37.9901 2475744.8   0.00026   0.00026
  192.7323  110.8821  -10.3713   16.7884   18.3393 2475930.1   0.02960   0.77034      12.7389  243.8208   73.8189   18.9869   38.0207 2475743.6   0.00058   0.00057
  192.7915  111.5368  -10.5687   16.7601   18.4296 2475930.2   0.03288   0.76813      12.7882  242.9009   73.6729   18.9236   37.9904 2475743.7   0.00061   0.00061
  194.1981  104.6869  -10.5271   16.7659   18.2349 2475566.3   0.00020   0.76994      14.1979  254.7833   74.4581   19.3135   37.9735 2475745.1   0.00020   0.00020
  194.2179  104.1527  -10.4233   16.7698   18.2143 2475566.4   0.00015   0.77050      14.2176  255.5234   74.5799   19.3199   37.9823 2475745.1   0.00015   0.00015
   14.8186  259.6812   75.0043   19.3789   37.9972 2475745.7   0.00004   0.00004     194.8198  101.6111  -10.1208   16.8121   18.1980 2475567.0   0.01285   0.77157
  192.7323  111.5459   -9.9731   16.7549   18.2830 2475930.1   0.03161   0.77276      12.7290  241.7164   74.0818   18.8278   38.0616 2475743.6   0.00064   0.00064
   14.9171  260.4555   75.0464   19.4063   38.0035 2475745.8   0.00001   0.00001     194.9185  101.1507  -10.0545   16.8351   18.1933 2475567.1   0.01529   0.77192
   14.8088  260.3187   75.0885   19.3832   38.0033 2475745.7   0.00004   0.00004     194.8100  101.1322  -10.0375   16.8207   18.1933 2475567.0   0.01492   0.77188
   14.7989  259.5866   74.9906   19.3837   37.9997 2475745.7   0.00002   0.00002     194.8001  101.6439  -10.1119   16.8159   18.1922 2475566.9   0.01263   0.77167
  192.8506  109.9032  -10.6023   16.7729   18.3584 2475930.2   0.02514   0.76884      12.8572  245.7782   73.8005   19.0674   37.9890 2475743.7   0.00058   0.00057
   14.9270  260.6372   75.1007   19.4102   38.0142 2475745.8   0.00005   0.00005     194.9284  100.9937   -9.9674   16.8450   18.1740 2475567.1   0.01607   0.77253
   14.9368  259.6095   74.9275   19.4143   38.0026 2475745.8   0.00001   0.00001     194.9383  101.7723  -10.1267   16.8359   18.1847 2475567.1   0.01325   0.77197
   14.9368  259.5311   74.9281   19.4098   38.0021 2475745.8   0.00001   0.00001     194.9284  101.8217  -10.1310   16.8328   18.1850 2475567.1   0.01313   0.77196
   14.9171  258.6009   74.8616   19.4061   38.0100 2475745.8   0.00002   0.00002     194.9185  102.3949  -10.1272   16.8336   18.1610 2475567.1   0.00934   0.77251
   14.9270  258.1267   74.8117   19.4103   38.0145 2475745.8   0.00003   0.00003     194.9185  102.7537  -10.1339   16.8383   18.1479 2475567.1   0.00763   0.77283
   14.9368  259.0788   74.9208   19.4112   38.0138 2475745.8   0.00005   0.00006     194.9383  102.0980  -10.0770   16.8396   18.1570 2475567.1   0.01087   0.77269
   14.9073  258.0030   74.7928   19.4120   38.0148 2475745.8   0.00003   0.00003     194.9087  102.8174  -10.1404   16.8392   18.1469 2475567.1   0.00730   0.77284
   14.9171  258.9710   74.9233   19.4092   38.0162 2475745.8   0.00000   0.00000     194.9185  102.1354  -10.0621   16.8396   18.1513 2475567.1   0.01060   0.77289
   14.9073  258.1229   74.8106   19.4044   38.0107 2475745.8   0.00001   0.00001     194.9087  102.7541  -10.1558   16.8326   18.1560 2475567.1   0.00762   0.77260
  193.7874  105.9484  -10.5904   16.7743   18.2449 2475931.2   0.00561   0.76990      13.7840  252.6819   74.2385   19.2919   37.9779 2475744.7   0.00033   0.00033
  194.3363  104.9991  -10.5211   16.8214   18.2034 2475566.5   0.00014   0.77094      14.3359  254.7331   74.3032   19.3911   37.9885 2475745.2   0.00014   0.00013
  194.3363  104.0838  -10.4508   16.8087   18.2050 2475566.5   0.00015   0.77084      14.3359  255.9241   74.4701   19.3862   37.9861 2475745.2   0.00015   0.00015
  194.3461  104.7037  -10.3312   16.8473   18.1458 2475566.5   0.00011   0.77267      14.3457  255.0818   74.4005   19.4154   38.0152 2475745.2   0.00011   0.00011
  194.3363  104.0610  -10.4105   16.8143   18.1924 2475566.5   0.00013   0.77120      14.3359  255.9610   74.4900   19.3902   37.9922 2475745.2   0.00013   0.00012
   14.3753  258.3829   74.7730   19.3833   37.9825 2475745.3   0.00011   0.00010     194.3757  102.3760  -10.3175   16.7988   18.2188 2475566.5   0.00811   0.77051
   14.3654  258.0680   74.7239   19.3804   37.9780 2475745.3   0.00014   0.00014     194.3659  102.5789  -10.3651   16.7945   18.2266 2475566.5   0.00805   0.77026
   14.3753  257.4409   74.6514   19.3831   37.9806 2475745.3   0.00014   0.00013     194.3757  103.0622  -10.3928   16.7987   18.2181 2475566.5   0.00396   0.77047
   14.3654  259.2352   74.8697   19.3828   37.9816 2475745.3   0.00015   0.00015     194.3659  101.7715  -10.2684   16.7984   18.2270 2475566.5   0.01008   0.77043
  194.3659  104.2915  -10.5014   16.8100   18.2137 2475566.5   0.00014   0.77057      14.3654  255.7105   74.4137   19.3899   37.9820 2475745.3   0.00014   0.00014
   14.3753  258.3748   74.7611   19.3862   37.9817 2475745.3   0.00015   0.00014     194.3757  102.4015  -10.3282   16.7999   18.2203 2475566.5   0.00809   0.77050
   14.3654  257.3570   74.6373   19.3881   37.9830 2475745.3   0.00012   0.00012     194.3659  103.0803  -10.3828   16.8028   18.2130 2475566.5   0.00380   0.77061
  194.3757  104.2380  -10.4890   16.8123   18.2104 2475566.5   0.00012   0.77066      14.3753  255.8025   74.4237   19.3931   37.9835 2475745.3   0.00012   0.00011
   14.3654  258.5391   74.7917   19.3848   37.9835 2475745.3   0.00013   0.00013     194.3659  102.2356  -10.2991   16.8001   18.2179 2475566.5   0.00825   0.77059
  194.3757  104.1178  -10.4824   16.8091   18.2123 2475566.5   0.00011   0.77059      14.3753  255.9865   74.4524   19.3900   37.9825 2475745.3   0.00011   0.00011
  194.3560  104.4863  -10.5195   16.8097   18.2154 2475566.5   0.00017   0.77056      14.3556  255.4396   74.3835   19.3867   37.9815 2475745.2   0.00017   0.00017
   14.3950  259.5256   74.9673   19.3596   37.9824 2475745.3   0.00014   0.00014     194.3955  101.4951  -10.2137   16.7873   18.2289 2475566.5   0.01149   0.77046
   14.3654  257.5491   74.6704   19.3835   37.9823 2475745.3   0.00017   0.00017     194.3659  102.9710  -10.3738   16.7995   18.2151 2475566.5   0.00436   0.77061
  194.3560  104.3860  -10.5074   16.8104   18.2135 2475566.5   0.00018   0.77062      14.3556  255.5551   74.3963   19.3889   37.9823 2475745.2   0.00018   0.00017
   14.3556  256.3466   74.5028   19.3882   37.9819 2475745.2   0.00013   0.00012     194.3560  103.8213  -10.4583   16.8056   18.2136 2475566.5   0.00025   0.77055
   14.7300  254.4815   76.1732   20.2795   39.0070 2475745.6   0.00000   0.00000     194.7310  103.5996   -3.9912   18.0658   15.8988 2475566.9   0.00443   0.83439
   14.6906  256.0929   74.4831   19.4224   38.0069 2475745.6   0.00007   0.00007     194.6915  104.1733  -10.3397   16.8431   18.1584 2475566.8   0.00221   0.77235
   14.3654  256.7057   74.5488   19.3890   37.9822 2475745.3   0.00014   0.00014     194.3659  103.5802  -10.4347   16.8049   18.2131 2475566.5   0.00143   0.77059
   14.3556  256.9004   74.5813   19.3875   37.9830 2475745.2   0.00014   0.00014     194.3560  103.4133  -10.4127   16.8037   18.2119 2475566.5   0.00218   0.77064
  194.3659  104.2547  -10.4862   16.8112   18.2099 2475566.5   0.00012   0.77067      14.3654  255.7653   74.4268   19.3906   37.9838 2475745.3   0.00012   0.00011
  194.3659  104.8325  -10.5447   16.8171   18.2134 2475566.5   0.00015   0.77063      14.3654  255.0180   74.3167   19.3922   37.9831 2475745.3   0.00015   0.00014
   14.3654  258.5948   74.7936   19.3820   37.9806 2475745.3   0.00017   0.00017     194.3659  102.2141  -10.3149   16.7968   18.2242 2475566.5   0.00828   0.77044
   14.3753  256.8302   74.5716   19.3880   37.9832 2475745.3   0.00017   0.00017     194.3757  103.4937  -10.4190   16.8045   18.2113 2475566.5   0.00190   0.77068
  194.3659  104.8377  -10.5435   16.8182   18.2125 2475566.5   0.00012   0.77063      14.3654  254.9637   74.3064   19.3939   37.9835 2475745.3   0.00012   0.00012
  194.3560  104.1942  -10.4874   16.8102   18.2118 2475566.5   0.00011   0.77060      14.3556  255.8276   74.4312   19.3907   37.9829 2475745.2   0.00011   0.00011
   14.3556  256.6321   74.5482   19.3856   37.9822 2475745.2   0.00013   0.00013     194.3560  103.6251  -10.4362   16.8032   18.2132 2475566.5   0.00119   0.77057
   15.2126  260.1253   74.8208   19.4473   37.9822 2475746.1   0.00007   0.00007     195.2147  101.7161  -10.2829   16.8464   18.2293 2475567.4   0.01383   0.77074
   15.2126  259.3199   74.7148   19.4339   37.9709 2475746.1   0.00013   0.00013     195.2147  102.2817  -10.4047   16.8300   18.2444 2475567.4   0.01109   0.77003
  194.3560  105.3575  -10.5849   16.8139   18.2194 2475566.5   0.00064   0.77050      14.3556  254.2070   74.2383   19.3768   37.9820 2475745.2   0.00013   0.00013
   15.2421  260.0048   74.6996   19.4107   37.9331 2475746.1   0.00011   0.00011     195.2443  101.8758  -10.6056   16.7974   18.3285 2475567.4   0.01313   0.76756
  193.7776  105.8398  -10.4550   16.7646   18.2141 2475931.2   0.00263   0.77083      13.7741  252.6090   74.3702   19.2628   37.9920 2475744.7   0.00034   0.00034
  193.9650  106.2317  -10.5258   16.7268   18.2455 2475931.4   0.00404   0.76988      13.9713  252.0108   74.3897   19.1993   37.9776 2475744.9   0.00022   0.00022
   15.4489  265.9540   75.4188   19.4407   37.9814 2475746.4   0.00020   0.00020     195.4516   97.9097   -9.8889   16.9004   18.3411 2475567.6   0.03316   0.76954
   15.3899  265.7972   75.3949   19.4445   37.9820 2475746.3   0.00016   0.00015     195.3924   97.9832   -9.9007   16.8995   18.3356 2475567.5   0.03256   0.76963
   15.4391  264.9497   75.3490   19.4463   37.9893 2475746.3   0.00020   0.00019     195.4417   98.5263   -9.9022   16.8950   18.3015 2475567.6   0.03011   0.77030
   15.4293  266.4031   75.5363   19.4470   38.0058 2475746.3   0.00014   0.00014     195.4220   97.5565   -9.6908   16.9261   18.3047 2475567.6   0.03462   0.77103
   15.2421  260.7378   74.9168   19.4630   37.9985 2475746.1   0.00011   0.00011     195.2443  101.2661  -10.1380   16.8680   18.2037 2475567.4   0.01654   0.77169
   15.2421  260.2885   74.8626   19.4629   37.9975 2475746.1   0.00014   0.00014     195.2344  101.5954  -10.1774   16.8651   18.1995 2475567.4   0.01585   0.77165
  193.7579  106.9304  -10.3814   16.7881   18.1881 2475931.1   0.00771   0.77195      13.7643  250.9604   74.2602   19.2448   38.0132 2475744.6   0.00029   0.00029
   14.9959  258.5078   74.6550   19.4550   37.9941 2475745.9   0.00005   0.00005     194.9975  102.7310  -10.3139   16.8517   18.1906 2475567.1   0.00807   0.77154
   14.9762  260.1787   74.7506   19.4185   37.9469 2475745.9   0.00004   0.00004     194.9778  101.6135  -10.5032   16.8071   18.3028 2475567.1   0.01387   0.76834
   14.9664  259.7550   74.6455   19.4289   37.9398 2475745.9   0.00004   0.00005     194.9679  101.9605  -10.5961   16.8072   18.3123 2475567.1   0.01161   0.76792
   15.4588  261.2162   74.9682   19.4237   37.9719 2475746.4   0.00021   0.00021     195.4516  101.0468  -10.2540   16.8363   18.2649 2475567.6   0.01846   0.76993
   15.2126  262.1199   75.0116   19.4483   37.9766 2475746.1   0.00011   0.00011     195.2147  100.3703  -10.1912   16.8547   18.2684 2475567.4   0.02032   0.77005
   14.9762  261.3680   74.9879   19.4494   37.9924 2475745.9   0.00005   0.00005     194.9778  100.7048  -10.1268   16.8569   18.2255 2475567.1   0.01771   0.77109
   15.2421  261.2502   74.8046   19.4508   37.9499 2475746.1   0.00015   0.00015     195.2443  101.0529  -10.4449   16.8347   18.3084 2475567.4   0.01727   0.76846
   15.2126  262.0150   74.9394   19.4458   37.9600 2475746.1   0.00013   0.00013     195.2147  100.4883  -10.3161   16.8425   18.2997 2475567.4   0.01977   0.76898
   15.2224  263.3377   75.0735   19.4474   37.9612 2475746.1   0.00012   0.00012     195.2147   99.6054  -10.2213   16.8551   18.3198 2475567.4   0.02402   0.76884
   15.2323  260.0465   74.7494   19.4298   37.9560 2475746.1   0.00015   0.00015     195.2344  101.8023  -10.4566   16.8214   18.2822 2475567.4   0.01346   0.76900
   15.1929  260.4188   74.7734   19.4305   37.9522 2475746.1   0.00008   0.00008     195.1949  101.5636  -10.4625   16.8203   18.2938 2475567.3   0.01554   0.76875
   15.1929  260.3824   74.7593   19.4352   37.9527 2475746.1   0.00011   0.00011     195.1949  101.5885  -10.4655   16.8231   18.2923 2475567.3   0.01552   0.76875
   15.2520  260.5239   74.7980   19.4251   37.9515 2475746.2   0.00011   0.00011     195.2542  101.4934  -10.4524   16.8182   18.2968 2475567.4   0.01611   0.76870
   15.2126  259.5230   74.6819   19.4336   37.9570 2475746.1   0.00012   0.00012     195.2147  102.1653  -10.4898   16.8222   18.2747 2475567.4   0.01162   0.76913
   15.2126  260.6985   74.8097   19.4287   37.9521 2475746.1   0.00009   0.00009     195.2147  101.3633  -10.4407   16.8208   18.2976 2475567.4   0.01609   0.76871
  194.6126  105.1722  -10.5211   16.7941   18.2110 2475566.8   0.00010   0.77078      14.6216  254.4902   74.3753   19.3431   37.9835 2475745.5   0.00010   0.00009
  193.4324  106.6160  -10.4295   16.7381   18.2302 2475930.8   0.00864   0.77061      13.4390  250.9826   74.3623   19.1831   37.9940 2475744.3   0.00042   0.00041
   15.3899  263.9171   75.0615   19.4054   37.9164 2475746.3   0.00014   0.00014     195.3825   99.3489  -10.4581   16.8137   18.4216 2475567.5   0.02683   0.76591
   14.9861  263.3840   75.0536   19.3857   37.9185 2475745.9   0.00003   0.00003     194.9778   99.4709  -10.4624   16.7928   18.4073 2475567.1   0.02395   0.76601
   15.0452  259.7870   74.7892   19.4375   37.9786 2475745.9   0.00003   0.00003     195.0468  101.8570  -10.3199   16.8357   18.2338 2475567.2   0.01405   0.77047
   15.0550  259.6643   74.9204   19.4200   38.0024 2475746.0   0.00005   0.00005     195.0567  101.8041  -10.1314   16.8404   18.1852 2475567.2   0.01415   0.77199
   15.1929  264.1529   75.1483   19.4480   37.9613 2475746.1   0.00008   0.00008     195.1949   99.0410  -10.1672   16.8636   18.3364 2475567.3   0.02678   0.76869
   15.1929  260.0976   74.8374   19.4592   37.9946 2475746.1   0.00012   0.00012     195.1949  101.7141  -10.2082   16.8599   18.2036 2475567.3   0.01376   0.77147
   15.1929  261.5251   74.9635   19.4481   37.9801 2475746.1   0.00011   0.00011     195.1851  100.7412  -10.2039   16.8525   18.2520 2475567.3   0.01837   0.77036
   15.1831  263.8585   75.2063   19.4490   37.9832 2475746.1   0.00008   0.00008     195.1752   99.1704  -10.0292   16.8746   18.2870 2475567.3   0.02610   0.77014
   15.2224  260.7313   74.8266   19.4366   37.9603 2475746.1   0.00014   0.00014     195.2245  101.3515  -10.3897   16.8301   18.2811 2475567.4   0.01618   0.76918
   15.2224  264.3389   75.2052   19.4379   37.9645 2475746.1   0.00013   0.00012     195.2245   98.9007  -10.1199   16.8630   18.3350 2475567.4   0.02750   0.76881
   15.1831  259.8107   74.7135   19.4447   37.9636 2475746.1   0.00009   0.00009     195.1851  101.9520  -10.4347   16.8326   18.2640 2475567.3   0.01254   0.76953
   15.1732  265.8642   75.3250   19.4485   37.9684 2475746.1   0.00009   0.00009     195.1653   97.9043  -10.0072   16.8889   18.3606 2475567.3   0.03206   0.76870
   15.0255  259.0394   74.8606   19.4206   38.0061 2475745.9   0.00004   0.00004     195.0271  102.2101  -10.1467   16.8410   18.1717 2475567.2   0.01068   0.77228
   14.9959  259.7383   74.9260   19.4063   37.9934 2475745.9   0.00004   0.00004     194.9975  101.7031  -10.1745   16.8272   18.2053 2475567.1   0.01382   0.77136
   14.9565  258.0030   74.6866   19.4168   37.9924 2475745.9   0.00002   0.00002     194.9580  102.9439  -10.3113   16.8292   18.1923 2475567.1   0.00687   0.77146
  193.3929  107.4676  -10.1501   16.6689   18.1998 2475930.8   0.01120   0.77189      13.3995  248.6973   74.6378   18.9965   38.0174 2475744.3   0.00039   0.00039
   14.9664  260.2774   74.9799   19.4062   37.9918 2475745.9   0.00003   0.00004     194.9679  101.3438  -10.1521   16.8277   18.2143 2475567.1   0.01465   0.77119
   14.8679  258.0313   74.7147   19.4110   37.9949 2475745.8   0.00001   0.00001     194.8692  102.8464  -10.2827   16.8265   18.1882 2475567.0   0.00697   0.77155
   14.8777  258.2905   74.7541   19.4119   37.9972 2475745.8   0.00001   0.00001     194.8790  102.6752  -10.2509   16.8285   18.1849 2475567.0   0.00784   0.77170
   14.8482  261.0340   75.0285   19.3955   37.9776 2475745.7   0.00002   0.00002     194.8494  100.7983  -10.1948   16.8153   18.2531 2475567.0   0.01671   0.77011
   14.8777  258.6016   74.6873   19.4079   37.9698 2475745.8   0.00001   0.00001     194.8790  102.5725  -10.4293   16.8103   18.2430 2475567.0   0.00832   0.76993
   14.8383  258.1111   74.7064   19.3946   37.9803 2475745.7   0.00002   0.00002     194.8396  102.8181  -10.3680   16.8085   18.2190 2475567.0   0.00699   0.77062
   14.8383  258.3255   74.7308   19.3934   37.9790 2475745.7   0.00003   0.00003     194.8396  102.6531  -10.3597   16.8072   18.2230 2475567.0   0.00777   0.77047
   14.8777  259.6785   74.8948   19.3951   37.9810 2475745.8   0.00002   0.00002     194.8790  101.7114  -10.2566   16.8119   18.2304 2475567.0   0.01296   0.77056
   14.8777  259.5959   74.9061   19.3988   37.9883 2475745.8   0.00000   0.00000     194.8790  101.7459  -10.2119   16.8182   18.2146 2475567.0   0.01288   0.77102
   14.8383  258.9357   74.8441   19.3989   37.9921 2475745.7   0.00002   0.00002     194.8396  102.2027  -10.2311   16.8184   18.2006 2475567.0   0.00995   0.77128
   14.8777  260.4894   75.0248   19.3955   37.9907 2475745.8   0.00002   0.00002     194.8692  101.1427  -10.1345   16.8209   18.2193 2475567.0   0.01511   0.77105
   14.8383  257.6306   74.6837   19.4019   37.9937 2475745.7   0.00001   0.00001     194.8396  103.1026  -10.3074   16.8208   18.1887 2475567.0   0.00563   0.77149
   14.8580  258.9045   74.8634   19.4008   37.9987 2475745.8   0.00003   0.00003     194.8593  102.2016  -10.1857   16.8236   18.1869 2475567.0   0.01003   0.77171
   14.8580  258.2458   74.7892   19.3959   37.9968 2475745.8   0.00001   0.00001     194.8494  102.6671  -10.2386   16.8191   18.1858 2475567.0   0.00775   0.77167
   14.8679  258.6222   74.8339   19.3988   37.9984 2475745.8   0.00001   0.00001     194.8692  102.4161  -10.2060   16.8220   18.1851 2475567.0   0.00906   0.77176
   14.8285  261.3478   75.0193   19.3731   37.9533 2475745.7   0.00002   0.00002     194.8297  100.5966  -10.3251   16.7900   18.3072 2475567.0   0.01759   0.76849
   14.8186  260.3803   74.9121   19.3778   37.9556 2475745.7   0.00001   0.00001     194.8100  101.2725  -10.3785   16.7889   18.2894 2475567.0   0.01425   0.76879
   14.8679  260.0063   74.8416   19.3941   37.9587 2475745.8   0.00001   0.00001     194.8692  101.5577  -10.3974   16.7990   18.2789 2475567.0   0.01333   0.76905
   14.8383  258.1062   74.6922   19.3943   37.9768 2475745.7   0.00002   0.00002     194.8396  102.8127  -10.3910   16.8064   18.2261 2475567.0   0.00699   0.77039
   14.8383  259.4100   74.8930   19.3956   37.9885 2475745.7   0.00002   0.00002     194.8396  101.8714  -10.2218   16.8154   18.2124 2475567.0   0.01235   0.77100
   14.8482  258.6626   74.8199   19.3993   37.9943 2475745.7   0.00002   0.00002     194.8494  102.3658  -10.2310   16.8198   18.1941 2475567.0   0.00919   0.77149
   14.8383  259.5619   74.9307   19.3963   37.9938 2475745.7   0.00001   0.00001     194.8396  101.7537  -10.1742   16.8194   18.2031 2475567.0   0.01257   0.77135
   14.8285  260.8979   75.0823   19.3969   37.9952 2475745.7   0.00001   0.00001     194.8297  100.8202  -10.0762   16.8260   18.2161 2475567.0   0.01651   0.77127
   14.8383  259.8358   74.9717   19.3977   37.9970 2475745.7   0.00001   0.00001     194.8396  101.5571  -10.1340   16.8229   18.1993 2475567.0   0.01316   0.77154
   14.8580  259.3696   74.9147   19.3927   37.9929 2475745.8   0.00002   0.00002     194.8494  101.8865  -10.1888   16.8166   18.2029 2475567.0   0.01243   0.77130
   14.8383  257.4539   74.6828   19.3851   37.9881 2475745.7   0.00001   0.00001     194.8396  103.2250  -10.3422   16.8084   18.1996 2475567.0   0.00506   0.77115
   14.8482  257.1247   74.6444   19.4067   38.0027 2475745.7   0.00003   0.00003     194.8494  103.4487  -10.2815   16.8296   18.1679 2475567.0   0.00404   0.77207
   14.8482  259.9603   74.9588   19.3820   37.9806 2475745.7   0.00002   0.00002     194.8494  101.5063  -10.2292   16.8049   18.2344 2475567.0   0.01340   0.77044
   14.8088  257.2684   74.4005   19.4307   37.9559 2475745.7   0.00002   0.00002     194.8100  103.5951  -10.6464   16.8160   18.2650 2475567.0   0.00331   0.76903
   14.8285  258.2081   74.4440   19.4035   37.9206 2475745.7   0.00002   0.00002     194.8297  103.0051  -10.8109   16.7796   18.3412 2475567.0   0.00596   0.76677
   14.8285  258.2129   74.4572   19.4214   37.9349 2475745.7   0.00002   0.00002     194.8297  102.9820  -10.7257   16.7976   18.3118 2475567.0   0.00607   0.76765
   14.8285  258.2194   74.7140   19.4002   37.9825 2475745.7   0.00002   0.00002     194.8297  102.7560  -10.3525   16.8128   18.2150 2475567.0   0.00726   0.77071
   14.8088  257.7997   74.6468   19.3815   37.9671 2475745.7   0.00004   0.00004     194.8100  103.0311  -10.4686   16.7936   18.2448 2475567.0   0.00582   0.76978
   14.8383  258.0859   74.7274   19.3959   37.9868 2475745.7   0.00001   0.00001     194.8396  102.8122  -10.3228   16.8131   18.2054 2475567.0   0.00703   0.77101
   14.8580  258.7488   74.7973   19.3929   37.9823 2475745.8   0.00003   0.00003     194.8593  102.3530  -10.3071   16.8093   18.2192 2475567.0   0.00929   0.77072
   14.8186  257.6745   74.6777   19.3951   37.9867 2475745.7   0.00004   0.00004     194.8198  103.0808  -10.3488   16.8127   18.2036 2475567.0   0.00565   0.77106
   14.8285  259.4475   74.9200   19.3949   37.9935 2475745.7   0.00000   0.00000     194.8198  101.8212  -10.1815   16.8180   18.2024 2475567.0   0.01231   0.77133
   14.8383  257.9285   74.7262   19.3950   37.9906 2475745.7   0.00001   0.00001     194.8297  102.9080  -10.3046   16.8149   18.1966 2475567.0   0.00651   0.77129
  193.3831  108.7200  -10.6917   16.7050   18.3480 2475930.8   0.01818   0.76806      13.3798  247.7631   74.0409   19.0598   37.9635 2475744.3   0.00046   0.00045
   14.9959  261.3365   75.2123   19.3201   37.9657 2475745.9   0.00003   0.00003     194.9975  100.5324  -10.1733   16.7715   18.2848 2475567.1   0.01855   0.76935
   14.7398  258.6997   74.8397   19.3720   37.9811 2475745.6   0.00005   0.00005     194.7409  102.2708  -10.2929   16.7957   18.2227 2475566.9   0.00919   0.77058
   14.7497  258.4856   74.8203   19.3758   37.9849 2475745.6   0.00003   0.00003     194.7507  102.4390  -10.2850   16.8000   18.2129 2475566.9   0.00845   0.77084
   14.7595  258.3284   74.8122   19.3822   37.9915 2475745.7   0.00003   0.00003     194.7606  102.5195  -10.2521   16.8075   18.1983 2475566.9   0.00809   0.77128
   14.7595  260.2185   75.0246   19.3751   37.9856 2475745.7   0.00000   0.00000     194.7606  101.2287  -10.1648   16.8043   18.2280 2475566.9   0.01426   0.77069
   14.7595  258.7063   74.8447   19.3765   37.9849 2475745.7   0.00001   0.00001     194.7606  102.2766  -10.2705   16.8007   18.2147 2475566.9   0.00925   0.77080
   14.7497  257.9568   74.7585   19.3795   37.9878 2475745.6   0.00005   0.00005     194.7409  102.8143  -10.3034   16.8037   18.2033 2475566.9   0.00660   0.77108
   14.7595  257.6663   74.7383   19.3867   37.9961 2475745.7   0.00002   0.00002     194.7606  102.9836  -10.2678   16.8128   18.1848 2475566.9   0.00588   0.77160
   14.7595  257.5762   74.7262   19.3862   37.9956 2475745.7   0.00004   0.00004     194.7606  103.0635  -10.2783   16.8124   18.1853 2475566.9   0.00551   0.77160
   14.7398  256.8947   74.7902   19.4296   38.0587 2475745.6   0.00002   0.00001     194.7409  103.4313   -9.9133   16.8749   18.0510 2475566.9   0.00381   0.77565
   14.7497  258.1426   74.8349   19.3779   37.9996 2475745.6   0.00001   0.00001     194.7507  102.6277  -10.2023   16.8097   18.1805 2475566.9   0.00757   0.77179
   14.7398  258.1290   74.8286   19.3798   37.9997 2475745.6   0.00001   0.00001     194.7409  102.6332  -10.2041   16.8108   18.1802 2475566.9   0.00750   0.77179
   14.7398  258.5681   74.8840   19.3788   37.9996 2475745.6   0.00005   0.00005     194.7409  102.3054  -10.1727   16.8104   18.1836 2475566.9   0.00904   0.77179
   14.7398  256.9965   74.6810   19.3811   37.9991 2475745.6   0.00007   0.00006     194.7409  103.4471  -10.2855   16.8125   18.1759 2475566.9   0.00362   0.77186
   14.7497  258.4496   74.8830   19.3745   38.0000 2475745.6   0.00000   0.00000     194.7507  102.3969  -10.1743   16.8082   18.1819 2475566.9   0.00866   0.77178
   14.7497  257.3375   74.7391   19.3739   37.9980 2475745.6   0.00006   0.00006     194.7507  103.1855  -10.2620   16.8071   18.1797 2475566.9   0.00490   0.77177
   14.7398  260.4495   75.1274   19.3701   38.0014 2475745.6   0.00006   0.00006     194.7409  101.0049  -10.0299   16.8120   18.1992 2475566.9   0.01526   0.77171
  194.5139  104.8409  -10.7135   16.7149   18.3020 2475566.7   0.00008   0.76786      14.5132  254.6968   74.4623   19.2531   37.9396 2475745.4   0.00008   0.00008
  194.4646  105.2579  -10.7566   16.7310   18.3012 2475566.6   0.00013   0.76796      14.4640  254.1892   74.3468   19.2719   37.9415 2475745.4   0.00013   0.00012
  194.3560  105.3475  -10.6299   16.7267   18.2703 2475566.5   0.00066   0.76890      14.3556  253.7951   74.4324   19.2457   37.9574 2475745.2   0.00012   0.00012
  192.5549  110.6180  -10.0749   16.6985   18.3025 2475929.9   0.02831   0.77132      12.5515  242.9172   74.2393   18.8199   38.0351 2475743.4   0.00067   0.00067
  193.6000  108.0429  -10.3833   16.7385   18.2298 2475931.0   0.01336   0.77123      13.6066  248.7636   74.2585   19.1113   38.0074 2475744.5   0.00036   0.00035
   14.4344  256.9012   74.8096   19.2560   37.9535 2475745.3   0.00013   0.00013     194.4350  103.1712  -10.4693   16.7131   18.2738 2475566.6   0.00364   0.76875
   14.4541  257.6633   74.9270   19.3032   37.9887 2475745.3   0.00015   0.00015     194.4547  102.6513  -10.2198   16.7591   18.2036 2475566.6   0.00625   0.77103
  194.4646  104.5475  -10.3096   16.7813   18.1718 2475566.6   0.00011   0.77189      14.4640  254.9709   74.6083   19.3123   38.0018 2475745.4   0.00026   0.00011
   14.7595  261.9476   75.1696   19.3752   37.9768 2475745.7   0.00005   0.00005     194.7606  100.0778  -10.1173   16.8087   18.2696 2475566.9   0.02072   0.76992
   14.7300  259.1331   74.8621   19.3758   37.9767 2475745.6   0.00003   0.00002     194.7310  102.0064  -10.3028   16.7957   18.2349 2475566.9   0.01132   0.77024
   14.7792  257.8983   74.6802   19.3817   37.9723 2475745.7   0.00001   0.00002     194.7705  102.9372  -10.4247   16.7963   18.2346 2475566.9   0.00610   0.77004
   14.7398  257.0937   74.6251   19.3838   37.9847 2475745.6   0.00005   0.00005     194.7409  103.4478  -10.3889   16.8055   18.2059 2475566.9   0.00359   0.77092
   14.7398  257.4009   74.6640   19.3783   37.9812 2475745.6   0.00003   0.00003     194.7409  103.2228  -10.3876   16.7997   18.2145 2475566.9   0.00466   0.77065
   14.7694  258.6288   74.7984   19.3705   37.9722 2475745.7   0.00001   0.00001     194.7705  102.3675  -10.3617   16.7899   18.2401 2475566.9   0.00884   0.76999
   14.7201  258.6195   74.8327   19.3735   37.9827 2475745.6   0.00005   0.00005     194.7211  102.3194  -10.2885   16.7972   18.2188 2475566.9   0.00889   0.77068
   14.7989  259.9854   74.9566   19.3689   37.9714 2475745.7   0.00002   0.00002     194.8001  101.4388  -10.2767   16.7919   18.2542 2475566.9   0.01342   0.76981
   14.7398  255.4682   74.9034   19.5789   38.2244 2475745.6   0.00001   0.00001     194.7310  104.2050   -8.9633   17.0656   17.6951 2475566.9   0.00261   0.78625
   14.7595  257.0970   74.6375   19.3692   37.9783 2475745.7   0.00003   0.00003     194.7606  103.4107  -10.4158   16.7937   18.2194 2475566.9   0.00381   0.77050
   14.7891  258.2410   74.7689   19.3773   37.9806 2475745.7   0.00004   0.00004     194.7902  102.6436  -10.3347   16.7986   18.2199 2475566.9   0.00762   0.77061
   14.7201  258.1998   74.8191   19.3742   37.9919 2475745.6   0.00000   0.00000     194.7211  102.5736  -10.2482   16.8029   18.1970 2475566.9   0.00768   0.77126
   14.7792  258.9214   74.8476   19.3736   37.9776 2475745.7   0.00005   0.00005     194.7804  102.1497  -10.3059   16.7953   18.2314 2475566.9   0.01169   0.77037
   14.7595  259.9162   74.9711   19.3642   37.9739 2475745.7   0.00003   0.00003     194.7606  101.4743  -10.2596   16.7900   18.2482 2475566.9   0.01311   0.77000
   14.7497  257.1970   74.6634   19.3927   37.9963 2475745.6   0.00004   0.00004     194.7507  103.3683  -10.3090   16.8170   18.1822 2475566.9   0.00404   0.77165
   14.7595  257.0263   74.6380   19.3868   37.9917 2475745.7   0.00005   0.00005     194.7606  103.4962  -10.3469   16.8116   18.1911 2475566.9   0.00346   0.77138
   14.7497  256.5294   74.6516   19.3875   38.0106 2475745.6   0.00002   0.00001     194.7507  103.7685  -10.2412   16.8242   18.1507 2475566.9   0.00271   0.77257
   14.7497  256.6353   74.6694   19.3873   38.0113 2475745.6   0.00001   0.00001     194.7507  103.6936  -10.2289   16.8241   18.1494 2475566.9   0.00273   0.77261
   14.7497  256.9382   74.6856   19.3743   37.9977 2475745.6   0.00004   0.00004     194.7507  103.4954  -10.2934   16.8081   18.1787 2475566.9   0.00345   0.77176
   14.7497  257.6535   74.7874   19.3716   37.9986 2475745.6   0.00001   0.00001     194.7507  102.9483  -10.2332   16.8059   18.1799 2475566.9   0.00603   0.77173
   14.7398  258.1847   74.8425   19.3691   37.9946 2475745.6   0.00004   0.00004     194.7409  102.5717  -10.2238   16.8018   18.1915 2475566.9   0.00777   0.77148
   14.7398  257.3337   74.7227   19.3760   37.9956 2475745.6   0.00002   0.00002     194.7409  103.2070  -10.2831   16.8069   18.1846 2475566.9   0.00476   0.77158
   14.7398  259.3019   74.9657   19.3605   37.9871 2475745.6   0.00006   0.00006     194.7310  101.8164  -10.1969   16.7941   18.2156 2475566.9   0.01169   0.77093
   14.7398  256.8102   74.6722   19.3733   37.9978 2475745.6   0.00005   0.00005     194.7409  103.5527  -10.2971   16.8078   18.1782 2475566.9   0.00311   0.77177
   14.7398  256.7651   74.6418   19.3614   37.9845 2475745.6   0.00001   0.00001     194.7409  103.6311  -10.3863   16.7937   18.2057 2475566.9   0.00278   0.77087
   14.7398  256.4226   74.6244   19.3796   38.0025 2475745.6   0.00002   0.00002     194.7409  103.8287  -10.2962   16.8151   18.1676 2475566.9   0.00266   0.77204
   14.7398  256.7934   74.6798   19.3735   38.0002 2475745.6   0.00005   0.00005     194.7409  103.5621  -10.2815   16.8093   18.1732 2475566.9   0.00308   0.77192
   14.7595  257.7921   74.7712   19.3830   37.9979 2475745.7   0.00001   0.00001     194.7606  102.8941  -10.2437   16.8118   18.1818 2475566.9   0.00633   0.77170
   14.7595  258.4761   74.8063   19.3767   37.9824 2475745.7   0.00005   0.00005     194.7606  102.4624  -10.3055   16.7991   18.2179 2475566.9   0.00838   0.77070
   14.7694  256.9699   74.6239   19.3781   37.9846 2475745.7   0.00004   0.00004     194.7705  103.5075  -10.3892   16.8026   18.2059 2475566.9   0.00340   0.77092
   14.7300  256.8871   74.6634   19.3857   38.0012 2475745.6   0.00001   0.00001     194.7310  103.5319  -10.2834   16.8165   18.1712 2475566.9   0.00318   0.77194
   14.7595  258.5940   74.8868   19.3622   37.9890 2475745.7   0.00001   0.00001     194.7606  102.2851  -10.2286   16.7952   18.2060 2475566.9   0.00920   0.77107
   14.7595  256.4359   74.6572   19.3962   38.0202 2475745.7   0.00001   0.00000     194.7606  103.8263  -10.1869   16.8350   18.1303 2475566.9   0.00279   0.77319
   14.7398  257.5498   74.7515   19.3617   37.9869 2475745.6   0.00001   0.00001     194.7409  103.0209  -10.3126   16.7935   18.2038 2475566.9   0.00561   0.77099
   14.7497  257.2922   74.6697   19.3863   37.9909 2475745.6   0.00001   0.00001     194.7409  103.2921  -10.3335   16.8101   18.1938 2475566.9   0.00431   0.77127
   14.7891  257.7137   74.7660   19.3727   37.9923 2475745.7   0.00004   0.00004     194.7902  102.9559  -10.2775   16.8031   18.1929 2475566.9   0.00615   0.77140
   14.7989  258.1286   74.7638   19.3784   37.9833 2475745.7   0.00002   0.00002     194.7902  102.7262  -10.3243   16.8009   18.2134 2475566.9   0.00721   0.77074
   14.7989  260.0879   75.0023   19.3657   37.9776 2475745.7   0.00002   0.00002     194.8001  101.3510  -10.2221   16.7942   18.2429 2475566.9   0.01385   0.77019
   14.7989  257.3514   74.7243   19.3888   38.0034 2475745.7   0.00001   0.00001     194.8001  103.2201  -10.2396   16.8191   18.1679 2475566.9   0.00494   0.77211
   14.7891  261.2767   75.1455   19.3774   37.9888 2475745.7   0.00001   0.00001     194.7902  100.5045  -10.0745   16.8134   18.2355 2475566.9   0.01784   0.77077
   14.7595  258.2597   74.7927   19.3509   37.9690 2475745.7   0.00002   0.00002     194.7507  102.5948  -10.3867   16.7769   18.2443 2475566.9   0.00766   0.76982
   14.3654  256.0143   74.6162   19.2915   37.9576 2475745.3   0.00011   0.00011     194.3659  103.8557  -10.5386   16.7381   18.2641 2475566.5   0.00014   0.76897
   14.8285  259.1212   74.8304   19.3559   37.9564 2475745.7   0.00003   0.00003     194.8297  102.0731  -10.4275   16.7740   18.2762 2475567.0   0.01210   0.76894


==> new plots/2008GVids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  180.1324  127.8407   -7.9623   19.2813   21.9466 2460211.3   0.16034   0.72560       0.1293  207.6411   67.8173   18.3655   38.1363 2460390.1   0.00346   0.00358
  185.0328  127.1634   -9.2930   18.4170   20.9496 2460216.3   0.13479   0.73772       5.0396  214.3407   68.7125   18.2811   38.0559 2460395.0   0.00244   0.00250
  186.8592  113.8535  -11.1754   17.5041   19.1071 2460218.1   0.07357   0.75688       6.8614  239.3509   71.4290   19.5989   37.9562 2460396.9   0.00208   0.00209
  186.8396  113.8039  -10.1365   17.2202   18.9279 2460218.1   0.06785   0.76120       6.8317  235.9669   72.7078   19.0349   38.0300 2460396.9   0.00107   0.00107
  185.8672  124.0211   -9.9951   18.1835   20.3454 2460217.1   0.12151   0.74505       5.8616  221.7654   69.5872   18.7717   38.0381 2460395.9   0.00216   0.00220
  185.6512  118.3837  -10.3286   17.7273   19.6109 2460216.9   0.09713   0.75245       5.6537  229.9399   71.1015   19.0986   38.0112 2460395.7   0.00186   0.00188
  184.9444  124.0066   -9.2386   17.7594   20.4378 2460216.2   0.11693   0.74132       4.9505  215.8136   70.3653   17.9883   37.9992 2460395.0   0.00212   0.00217
  181.8656  126.9605   -8.5529   18.8372   21.4503 2460213.0   0.14842   0.73014       1.8569  210.9343   68.4485   18.3389   38.0894 2460391.8   0.00220   0.00227
  183.6887  126.2671   -7.9860   17.8784   20.8547 2460214.9   0.12395   0.73801       3.6919  207.0394   69.8492   17.3791   38.0522 2460393.7   0.00252   0.00259
  187.0263  114.2439   -9.9254   17.1143   18.9371 2460218.3   0.06773   0.76127       7.0197  234.2126   73.0015   18.8072   38.0318 2460397.0   0.00105   0.00105
  182.7573  119.0742   -9.6647   17.9540   20.0340 2460213.9   0.11171   0.74731       2.7598  225.1287   71.0560   18.9295   38.0280 2460392.7   0.00298   0.00302
  185.2585  119.7110   -9.8297   17.4642   19.8347 2460216.5   0.09965   0.74846       5.2575  224.0002   71.5549   18.4150   37.9759 2460395.3   0.00250   0.00253
  186.9968  121.1835   -9.8277   17.3455   19.7902 2460218.3   0.09695   0.74964       6.9900  222.3895   71.4264   18.1816   37.9792 2460397.0   0.00186   0.00189
  186.0440  121.7634   -9.1992   17.4270   19.8866 2460217.3   0.10088   0.74960       6.0398  219.1776   71.4966   18.0118   38.0276 2460396.1   0.00135   0.00137
  184.3557  122.5768  -10.6103   18.6259   20.4687 2460215.6   0.13108   0.74104       4.3560  226.4465   68.8906   19.5672   38.0227 2460394.4   0.00151   0.00153
  181.9831  126.3310   -8.6676   18.8332   21.3040 2460213.1   0.14636   0.73304       1.9859  212.7055   68.6691   18.4955   38.1021 2460392.0   0.00230   0.00236
  179.2029  125.8680   -8.2692   18.7261   21.8069 2460210.3   0.15349   0.72017     359.1953  207.5189   68.6641   18.0585   37.9971 2460389.2   0.00400   0.00414
  186.5449  116.7893   -9.8706   17.3031   19.2445 2460217.8   0.08138   0.75739       6.5447  230.1933   72.3542   18.7183   38.0312 2460396.6   0.00100   0.00100
  187.0754  116.1957  -10.1749   17.3126   19.1609 2460218.3   0.07788   0.75843       7.0791  232.5726   72.2249   18.8976   38.0192 2460397.1   0.00128   0.00129
  179.6040  128.4775   -6.6922   18.9469   21.9797 2460210.7   0.15093   0.72651     359.6126  199.9812   68.0668   17.5060   38.1596 2460389.6   0.00390   0.00407
  186.8003  113.6166   -9.7904   16.9450   18.9240 2460218.1   0.06438   0.76143       6.8020  233.5789   73.4809   18.5963   38.0135 2460396.8   0.00201   0.00202
  179.8780  130.5056   -7.1997   19.7109   22.5235 2460211.0   0.16886   0.72010     359.8809  202.2542   66.5561   18.0930   38.2056 2460389.8   0.00298   0.00311
  182.5613  124.7766   -8.9171   18.5337   20.9139 2460213.7   0.13641   0.73819       2.5614  215.4518   69.3842   18.5369   38.0836 2460392.5   0.00268   0.00274
  185.6512  123.6572   -9.7610   18.3638   20.2305 2460216.9   0.12148   0.74960       5.6537  222.9740   69.6181   19.0158   38.1074 2460395.7   0.00203   0.00206
  186.7119  114.0327  -11.0172   17.6608   19.0560 2460218.0   0.07561   0.75946       6.7129  239.6529   71.2163   19.7798   38.0033 2460396.7   0.00205   0.00206
  183.4533  120.5172   -9.5899   18.1806   20.0910 2460214.6   0.11627   0.74918       3.4540  224.5948   70.5285   19.0587   38.0782 2460393.4   0.00271   0.00275
  177.9611  129.2174   -4.0374   18.0239   22.1298 2460209.0   0.13096   0.71865     357.9624  181.9032   67.1637   15.6033   38.0904 2460387.9   0.00310   0.00333
  186.4368  121.7357   -9.6625   17.6246   19.8680 2460217.7   0.10317   0.74983       6.4358  222.3515   71.0297   18.4011   38.0320 2460396.5   0.00090   0.00091
  178.0784  126.1531   -8.2525   19.4393   22.1345 2460209.2   0.16856   0.71936     358.0817  209.4104   67.9411   18.7130   38.0830 2460388.0   0.00429   0.00443
  180.7001  122.4292  -10.3988   18.7628   21.1728 2460211.8   0.14861   0.72592       0.6954  221.7338   68.7021   19.3256   37.9210 2460390.7   0.00344   0.00350
  179.7116  123.4231   -8.9212   18.9620   21.2475 2460210.8   0.14984   0.73171     359.7120  216.6020   69.1392   19.0124   38.0800 2460389.7   0.00285   0.00291
  177.5115  126.7808   -7.4394   19.4044   22.2640 2460208.6   0.16647   0.71927     357.5048  204.9152   68.0106   18.2981   38.1206 2460387.5   0.00449   0.00466
  180.4554  123.4831   -9.9226   18.8430   21.3328 2460211.6   0.15186   0.72486       0.4571  218.8566   68.6417   19.1194   37.9573 2460390.4   0.00300   0.00307
  185.3861  123.3297  -11.1313   18.7611   20.5076 2460216.6   0.13390   0.74055       5.3863  228.0458   68.2520   19.8133   38.0047 2460395.4   0.00173   0.00175
  180.5435  120.5251  -10.1252   18.6685   20.7563 2460211.7   0.13840   0.73465       0.5365  224.3544   69.4183   19.4906   37.9875 2460390.5   0.00316   0.00321
  181.2583  123.8389   -9.8658   19.0018   21.1935 2460212.4   0.15089   0.73050       1.2614  220.2615   68.4842   19.3406   38.0257 2460391.2   0.00265   0.00270
  180.1618  120.2936  -10.1311   18.7110   20.7886 2460211.3   0.13982   0.73419       0.1690  224.5277   69.3938   19.5475   37.9856 2460390.1   0.00347   0.00353
  179.2420  123.0348   -9.3370   19.0838   21.3625 2460210.3   0.15482   0.72894     359.2450  218.2084   68.8039   19.2661   38.0404 2460389.2   0.00403   0.00412
  184.6795  126.7264   -8.7010   18.2317   20.8281 2460215.9   0.12917   0.74012       4.6830  212.0054   69.2732   17.9784   38.0834 2460394.7   0.00206   0.00211
  179.7410  123.6072   -9.0066   19.0267   21.2970 2460210.9   0.15161   0.73193     359.7418  216.8280   68.9633   19.0787   38.0780 2460389.7   0.00382   0.00391
  181.8949  125.6675   -8.8543   19.0400   21.2005 2460213.1   0.14802   0.73738       1.8867  215.7107   68.6287   18.9131   38.1402 2460391.9   0.00329   0.00337


==> new plots/2008GVids/BIN-tout/EARTHRAD-Q2000-2100.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  180.1318  127.8375   -7.9690   19.2811   21.9463 2472630.0   0.16022   0.72560       0.1302  207.6545   67.8206   18.3674   38.1368 2472443.6   0.00349   0.00361
   16.1695  258.7063   74.4605   19.6035   38.0317 2472459.8   0.00038   0.00038     196.1736  103.3894  -10.2076   16.9688   18.1050 2472281.0   0.01039   0.77446
  188.7812  116.7930  -10.8511   17.6012   19.0691 2472273.5   0.07763   0.76153       8.7814  236.5142   71.1952   19.4714   38.0326 2472452.3   0.00171   0.00172
  185.0319  127.1597   -9.2998   18.4169   20.9493 2472635.0   0.13482   0.73772       5.0309  214.3327   68.7024   18.2845   38.0565 2472448.5   0.00248   0.00253
  132.9603  119.6958    8.2693   23.7337   33.3260 2472581.2   0.15313   0.34959     312.9690  130.3993   40.9875   18.5177   38.0599 2472396.6   0.00528   0.01080
   14.2786  257.7401   74.1416   19.5608   37.9624 2472457.9   0.00008   0.00008     194.2781  103.3541  -10.7133   16.8879   18.2551 2472279.1   0.00218   0.76905
   15.9431  256.5170   75.2391   19.0696   37.9429 2472459.5   0.00002   0.00002     195.9464  103.5918  -10.3473   16.6183   18.2882 2472280.8   0.00815   0.76896
   14.6432  256.6092   74.3438   19.4395   37.9687 2472458.2   0.00035   0.00035     194.6433  103.9786  -10.6031   16.8293   18.2383 2472279.5   0.00068   0.77015
   15.0963  260.6157   74.6249   19.5135   37.9639 2472458.7   0.00040   0.00040     195.0973  101.5371  -10.4583   16.8721   18.2693 2472279.9   0.01425   0.76994
  187.4736  116.6120  -10.7341   17.4724   19.2464 2472272.2   0.08135   0.75622       7.4761  234.3236   71.5162   19.1903   37.9888 2472451.0   0.00126   0.00126
  186.8644  113.8597  -11.1821   17.5053   19.1068 2472271.6   0.07341   0.75687       6.8626  239.3659   71.4298   19.6011   37.9568 2472450.3   0.00211   0.00212
  181.7963  124.0739   -9.8106   18.3716   21.1713 2472631.7   0.14128   0.72685       1.7984  216.5454   69.1165   18.5414   37.9200 2472445.2   0.00371   0.00380
  185.8626  124.0120  -10.0020   18.1826   20.3451 2472270.6   0.12142   0.74504       5.8628  221.7801   69.5896   18.7737   38.0387 2472449.3   0.00219   0.00223
  185.6601  118.3952  -10.3351   17.7294   19.6106 2472635.6   0.09730   0.75244       5.6549  229.9555   71.1030   19.1007   38.0118 2472449.1   0.00189   0.00191
  184.9435  124.0027   -9.2457   17.7594   20.4375 2472634.9   0.11696   0.74131       4.9417  215.8036   70.3549   17.9916   37.9997 2472448.4   0.00215   0.00220
  192.2074  112.0011  -10.9941   17.0724   18.4813 2472277.0   0.03903   0.76701      12.2081  244.5185   72.6485   19.4023   37.9977 2472455.8   0.00008   0.00007
  192.6903  110.6481  -10.7518   16.9577   18.3591 2472277.5   0.03052   0.76942      12.6915  245.9259   73.1976   19.3172   38.0097 2472456.2   0.00035   0.00035
   14.8107  257.0015   74.3213   19.4337   37.9474 2472458.4   0.00071   0.00071     194.8110  103.8299  -10.7278   16.8142   18.2816 2472279.6   0.00202   0.76782
  192.6805  108.3885  -10.9421   16.7785   18.4064 2472277.5   0.01945   0.76615      12.6816  248.6114   73.6936   19.2110   37.9430 2472456.2   0.00047   0.00047
   14.6136  257.5974   74.1884   19.5679   37.9822 2472458.2   0.00023   0.00023     194.6136  103.5507  -10.5903   16.9060   18.2112 2472279.4   0.00516   0.77042
   17.3109  262.8724   75.2703   19.3976   37.9681 2472460.9   0.00068   0.00068     197.3099  100.6744  -10.1023   16.8652   18.3090 2472282.2   0.02735   0.77001
  187.9061  120.3911  -10.5036   17.6744   19.5840 2472272.6   0.09582   0.75464       7.9014  228.8835   70.7939   18.9474   38.0155 2472451.4   0.00215   0.00217
  187.6506  116.4095  -10.2596   17.0348   19.2180 2472272.4   0.07493   0.75566       7.6443  230.8463   72.6044   18.5227   37.9598 2472451.1   0.00156   0.00157
  191.4487  112.6784  -11.0941   17.2667   18.5415 2472276.2   0.04641   0.76667      11.4483  244.1769   72.0867   19.6219   38.0142 2472455.0   0.00015   0.00015
  131.1986  119.1337    8.6413   24.2783   34.0045 2472579.3   0.14058   0.32431     311.2029  129.3274   39.9684   19.1923   38.2202 2472394.9   0.00504   0.01067
   16.6517  259.5742   74.9199   19.3977   37.9818 2472460.3   0.00087   0.00087     196.6577  102.5847  -10.2561   16.8364   18.2235 2472281.5   0.01563   0.77090
  194.4360  106.1706  -10.8438   17.0137   18.1939 2472279.3   0.00198   0.77141      14.4363  254.5169   73.4795   19.6983   37.9978 2472458.0   0.00003   0.00003
  185.2085  117.0376   -9.9477   17.2965   19.5095 2472635.1   0.08835   0.75290       5.1993  228.1519   72.2460   18.5833   37.9774 2472448.7   0.00300   0.00303
  181.0716  123.3104   -8.6161   17.9465   20.9589 2472630.9   0.12954   0.73103       1.0737  211.3823   70.3662   17.8456   37.9653 2472444.5   0.00311   0.00319
  180.6897  121.0967   -9.1080   18.3455   20.6382 2472630.5   0.13021   0.73919       0.6864  219.4477   70.3942   18.8003   38.0451 2472444.1   0.00322   0.00328
  182.1098  120.7174   -8.6633   17.6432   20.2914 2472632.0   0.11275   0.74298       2.1060  216.2376   71.6227   18.0066   38.0158 2472445.5   0.00299   0.00304
  137.8386  121.9220    7.6577   23.7902   32.4592 2472586.3   0.18460   0.41418     317.8364  133.8368   43.0144   17.8511   38.1931 2472401.4   0.00603   0.01139
  192.8382  110.9070  -11.3340   17.0404   18.4814 2472277.6   0.03193   0.76550      12.8296  246.9948   72.5974   19.5068   37.9547 2472456.4   0.00005   0.00005
  194.9393  105.6605  -10.9988   16.9563   18.2568 2472279.8   0.00073   0.76924      14.9387  255.5021   73.6025   19.6460   37.9609 2472458.5   0.00021   0.00022
  191.3699  111.7564  -10.9726   16.9987   18.5600 2472276.2   0.04103   0.76533      11.3694  243.6668   72.8243   19.2722   37.9746 2472454.9   0.00078   0.00078
  192.5622  108.8310  -11.1957   17.0933   18.3601 2472277.4   0.02349   0.76848      12.5633  250.1051   72.7324   19.7055   37.9777 2472456.1   0.00088   0.00088
  194.8505  104.9318  -10.7946   16.9670   18.2091 2472279.7   0.00027   0.77109      14.8501  256.2684   73.7708   19.6584   37.9824 2472458.4   0.00027   0.00027
  188.6829  117.1762  -10.7972   17.2294   19.2353 2472273.4   0.07703   0.75640       8.6826  233.0410   71.8283   18.8614   37.9525 2472452.2   0.00216   0.00218
  138.9898  122.7844    7.1797   23.2722   32.1474 2472587.5   0.18513   0.41315     318.9913  135.1875   43.0356   17.5581   38.0190 2472402.6   0.00614   0.01150
  194.1696  106.0208   -8.7465   16.9932   17.6549 2472279.0   0.00091   0.78702      14.1703  251.4514   75.0321   19.3713   38.2514 2472457.7   0.00043   0.00043
   16.5435  260.9404   74.5332   19.5898   37.9717 2472460.2   0.00035   0.00035     196.5391  102.1505  -10.4658   16.9384   18.2516 2472281.4   0.01722   0.77062
   16.4943  262.4161   75.0480   19.5067   38.0036 2472460.1   0.00072   0.00071     196.4996  100.7625  -10.0192   16.9258   18.2194 2472281.4   0.02385   0.77193
   16.2581  264.3713   74.9156   19.6318   38.0031 2472459.9   0.00029   0.00029     196.2625   99.6273  -10.0333   17.0072   18.2518 2472281.1   0.02844   0.77185
   16.1990  260.6049   74.6920   19.5446   37.9934 2472459.8   0.00116   0.00116     196.2033  102.0204  -10.2763   16.9210   18.2067 2472281.1   0.01647   0.77099
  189.6765  119.6859  -10.4457   17.6427   19.1843 2472274.4   0.08474   0.76287       9.6709  231.9662   71.0440   19.1465   38.0812 2472453.2   0.00157   0.00158
   15.7560  259.8816   74.2841   19.6724   37.9990 2472459.4   0.00068   0.00068     195.7588  102.6505  -10.4404   16.9847   18.1817 2472280.6   0.01161   0.77170
   16.0809  259.2135   74.3655   19.5847   37.9819 2472459.7   0.00103   0.00103     196.0847  103.1244  -10.5139   16.9291   18.2120 2472280.9   0.01066   0.77050
   16.7108  263.9778   74.9503   19.5885   37.9890 2472460.3   0.00053   0.00053     196.7071  100.0627  -10.1077   16.9787   18.2747 2472281.6   0.02811   0.77104
   15.7364  259.3223   74.4091   19.5847   37.9905 2472459.3   0.00067   0.00067     195.7292  102.8572  -10.4408   16.9303   18.1966 2472280.6   0.01044   0.77118
   15.6576  258.5754   74.1205   19.6824   38.0060 2472459.3   0.00118   0.00118     195.6601  103.5833  -10.4989   16.9918   18.1568 2472280.5   0.00674   0.77170
  187.6604  126.0530   -8.5811   17.9299   20.0579 2472272.4   0.11053   0.75609       7.6542  215.0686   70.2056   17.9977   38.1814 2472451.1   0.00155   0.00158
  192.9663  107.7851  -10.8968   16.9292   18.3024 2472277.8   0.01571   0.76905      12.9676  250.6457   73.4337   19.4800   37.9804 2472456.5   0.00047   0.00047
  184.8847  127.6289   -9.8070   18.9166   21.1477 2472634.8   0.14619   0.73573       4.8823  217.5010   67.8570   18.9016   38.0794 2472448.3   0.00214   0.00218
   16.0218  259.8627   75.0058   19.3632   37.9759 2472459.6   0.00042   0.00042     196.0255  102.0307  -10.2374   16.8073   18.2416 2472280.9   0.01556   0.77051
  193.7060  107.3291  -10.8864   16.9727   18.2460 2472278.5   0.01171   0.76976      13.7070  252.1307   73.4123   19.5824   37.9911 2472457.3   0.00033   0.00034
  195.8872  105.8837  -10.8459   16.9010   18.2289 2472280.7   0.00017   0.77084      15.8939  255.2760   73.8978   19.5331   37.9686 2472459.5   0.00017   0.00017
   16.3762  261.7712   74.9501   19.5157   38.0038 2472460.0   0.00070   0.00069     196.3811  101.1742  -10.0773   16.9229   18.2061 2472281.2   0.02178   0.77203
   16.1498  260.2944   73.6437   19.8693   37.9526 2472459.8   0.00002   0.00002     196.1440  103.2519  -10.9855   17.0723   18.2708 2472281.0   0.01061   0.76972
  181.4339  127.5470   -7.8791   18.5420   21.5662 2472631.3   0.14396   0.72829       1.4410  205.4121   68.5849   17.6829   38.0628 2472444.9   0.00368   0.00381
  183.1976  124.1080   -9.5798   18.4792   20.7918 2472633.1   0.13460   0.73803       3.1972  218.8620   69.3090   18.7848   38.0377 2472446.6   0.00283   0.00288
  183.6879  126.2634   -7.9932   17.8783   20.8543 2472633.6   0.12386   0.73800       3.6930  207.0547   69.8528   17.3810   38.0527 2472447.1   0.00255   0.00262
  186.9430  116.5349  -10.3264   17.2213   19.2904 2472271.7   0.07968   0.75608       6.9418  231.3575   72.2239   18.7354   37.9725 2472450.4   0.00269   0.00271
  187.3361  115.4718   -8.9700   16.6809   18.9628 2472272.1   0.06564   0.76262       7.3376  226.4808   74.1727   17.9009   38.0384 2472450.8   0.00225   0.00226
  188.5747  115.7620  -10.5927   17.3306   18.9978 2472273.3   0.07131   0.76105       8.5738  235.8454   71.9761   19.1486   38.0150 2472452.1   0.00135   0.00135
  182.7565  119.0705   -9.6717   17.9541   20.0337 2472632.6   0.11173   0.74730       2.7509  225.1115   71.0468   18.9328   38.0286 2472446.2   0.00301   0.00305
  185.2576  119.7070   -9.8369   17.4643   19.8344 2472635.2   0.09963   0.74845       5.2488  223.9844   71.5451   18.4182   37.9764 2472448.7   0.00253   0.00256
   33.5921   87.8573  -48.4047   17.4606   37.9374 2472477.6   0.00538   0.00543     213.5957   96.2779   51.4744   17.2808   20.1527 2472298.6   0.11382   0.75296
  187.2673  116.5341   -9.6645   17.0881   19.1218 2472272.0   0.07499   0.75980       7.2683  229.3859   72.8809   18.4650   38.0337 2472450.8   0.00148   0.00149
  190.1784  111.7393  -11.0519   17.4084   18.5287 2472274.9   0.04821   0.76797      10.1845  245.3369   71.8568   19.8619   38.0337 2472453.7   0.00124   0.00124
  191.3403  111.3997  -10.5236   16.7073   18.5442 2472276.1   0.03742   0.76517      11.3398  241.4541   73.7861   18.7943   37.9673 2472454.9   0.00078   0.00078
  192.4833  110.2235  -10.0596   16.6927   18.2893 2472277.3   0.02684   0.77161      12.4844  243.4624   74.3044   18.8347   38.0346 2472456.0   0.00086   0.00086
  180.8464  128.1177   -8.2434   18.9206   21.9043 2472630.7   0.15550   0.72260       0.8453  206.6647   67.8222   18.0301   38.0512 2472444.3   0.00396   0.00410
  186.9921  121.1737   -9.8347   17.3448   19.7899 2472271.7   0.09701   0.74963       6.9913  222.4061   71.4287   18.1836   37.9798 2472450.5   0.00189   0.00192
  182.9036  120.5241   -9.5004   18.0225   20.2123 2472632.8   0.11670   0.74585       2.9096  222.5152   70.7750   18.7710   38.0348 2472446.4   0.00340   0.00346
  188.6436  121.2621  -10.4066   17.7067   19.5536 2472273.4   0.09605   0.75649       8.6430  228.1930   70.6729   18.9114   38.0445 2472452.1   0.00181   0.00183
  179.0948  120.7109   -8.9325   18.5347   20.8442 2472628.9   0.13701   0.73681     359.0967  218.6963   70.3108   18.9083   38.0479 2472442.5   0.00447   0.00455
  189.5879  115.9479  -10.0432   16.9698   18.8744 2472274.3   0.06371   0.76356       9.5918  232.8799   72.9738   18.5785   38.0249 2472453.1   0.00138   0.00139
   16.0711  259.8459   74.9476   19.4287   38.0037 2472459.7   0.00106   0.00106     196.0650  102.1491  -10.1148   16.8600   18.1818 2472280.9   0.01518   0.77172
  177.1300  126.8263   -7.1659   19.1008   22.3222 2472626.9   0.16254   0.71465     357.1275  201.5764   68.1237   17.8396   38.0636 2472440.5   0.00421   0.00439
  188.8009  120.4126  -10.2474   17.5082   19.4177 2472273.5   0.08961   0.75712       8.8012  228.2321   71.2216   18.7452   38.0398 2472452.3   0.00097   0.00098
  179.2024  125.8648   -8.2761   18.7261   21.8066 2472629.0   0.15351   0.72016     359.1961  207.5331   68.6673   18.0604   37.9976 2472442.6   0.00403   0.00416
  187.5130  121.6723   -9.0356   17.3597   19.5782 2472272.2   0.09316   0.75731       7.5157  220.3231   71.8008   18.0345   38.0884 2472451.0   0.00161   0.00162
  193.5284  109.7854  -10.0490   16.3836   18.3527 2472278.3   0.02097   0.76775      13.5296  242.5717   75.0843   18.4154   37.9720 2472457.1   0.00028   0.00029
  187.0707  116.1856  -10.1818   17.3121   19.1606 2472271.8   0.07786   0.75842       7.0705  232.5522   72.2158   18.9006   38.0198 2472450.6   0.00131   0.00132
   15.7167  259.1934   74.6781   19.4448   37.9704 2472459.3   0.00029   0.00029     195.7094  102.6318  -10.4287   16.8415   18.2415 2472280.6   0.01140   0.77021
  189.7159  114.7603  -10.3341   16.9851   18.8065 2472274.5   0.05927   0.76409       9.7203  235.8295   72.9193   18.7868   38.0070 2472453.2   0.00187   0.00187
  180.9932  124.4359   -9.6074   19.0911   21.3179 2472630.8   0.15365   0.73121       0.9943  218.6524   68.3791   19.2595   38.0484 2472444.4   0.00414   0.00423
   75.1022   93.1562   -0.3209   16.8525   37.9129 2472520.6   0.00610   0.01209     255.1077   93.4636   34.2722   24.1496   32.6965 2472339.8   0.17852   0.46207
   17.2322  263.5037   74.9764   19.5427   37.9729 2472460.9   0.00136   0.00136     197.2309  100.5390  -10.1949   16.9489   18.3020 2472282.1   0.02791   0.76956
  191.6162  109.6191  -10.2941   16.7173   18.3683 2472276.4   0.02807   0.76941      11.6161  244.4000   74.1310   18.9219   38.0038 2472455.2   0.00137   0.00137
   15.5788  262.0520   74.4691   19.6802   37.9889 2472459.2   0.00016   0.00016     195.5811  101.0736  -10.3676   16.9907   18.2301 2472280.4   0.01861   0.77117
  182.3547  125.4168   -8.8585   18.4937   21.0905 2472632.2   0.13881   0.73417       2.3541  213.3745   69.1977   18.3304   38.0528 2472445.8   0.00282   0.00289
  184.5609  119.5259   -9.4727   17.5988   19.8072 2472634.5   0.10160   0.75074       4.5652  223.7063   71.6285   18.5078   38.0316 2472448.0   0.00234   0.00237
  182.8447  124.7433   -8.6304   18.4487   20.7836 2472632.7   0.13219   0.74246       2.8501  214.7300   69.6900   18.4096   38.1164 2472446.3   0.00342   0.00349
  190.5033  115.2876  -10.3914   17.0201   18.7660 2472275.3   0.05864   0.76421      10.5006  236.0604   72.7680   18.8345   38.0188 2472454.0   0.00053   0.00053
  186.0001  118.3357   -9.6370   17.2813   19.4976 2472270.7   0.08883   0.75474       6.0015  225.8232   72.2412   18.3954   38.0132 2472449.5   0.00254   0.00256
  190.3556  110.3048  -11.0029   17.1561   18.5000 2472275.1   0.03930   0.76644      10.3524  246.1591   72.5560   19.5983   37.9950 2472453.9   0.00099   0.00099
  193.0156  108.9349  -10.8934   16.7579   18.4011 2472277.8   0.02047   0.76652      13.0169  247.8196   73.7411   19.1479   37.9481 2472456.6   0.00036   0.00036
  192.3650  106.4702  -10.9438   17.0075   18.2815 2472277.2   0.01217   0.76973      12.3660  252.6873   73.2852   19.6658   37.9832 2472455.9   0.00119   0.00118
   16.3565  259.1947   74.4752   19.5213   37.9674 2472460.0   0.00082   0.00083     196.3514  103.1463  -10.5468   16.8891   18.2424 2472281.2   0.01214   0.76994
   78.2213   93.8037   -0.9123   17.3778   37.7432 2472523.8   0.00648   0.01242     258.2157   95.7122   35.3228   24.0679   33.1312 2472342.8   0.18082   0.42435
  186.5992  115.2078  -10.2575   17.2789   19.1360 2472271.3   0.07572   0.75805       6.5954  233.7350   72.3529   18.9532   38.0044 2472450.1   0.00165   0.00166
  192.2960  107.5605  -10.9600   16.9943   18.3157 2472277.1   0.01766   0.76824      12.2969  250.9453   73.2204   19.5893   37.9822 2472455.8   0.00015   0.00015
  194.6926  106.2235  -10.9787   16.9912   18.2348 2472279.5   0.00299   0.76954      14.6924  254.6722   73.4580   19.6792   37.9762 2472458.3   0.00065   0.00065
  131.1220  119.9888    8.7625   24.3806   34.3693 2472579.3   0.12751   0.30222     311.1217  129.8217   38.6129   19.5314   38.2356 2472394.8   0.00495   0.01092
  191.6260  113.6551  -10.7248   17.0659   18.5752 2472276.4   0.04817   0.76667      11.6260  240.8526   72.6713   19.1802   38.0175 2472455.2   0.00025   0.00025
  191.1630  114.9361   -9.9921   16.6368   18.7124 2472275.9   0.05162   0.76378      11.1621  233.4128   73.7704   18.2799   37.9952 2472454.7   0.00013   0.00013
  191.7147  113.4936   -9.8276   16.6592   18.4927 2472276.5   0.04307   0.76861      11.7148  236.4079   74.0905   18.4536   38.0381 2472455.3   0.00035   0.00034
  188.1027  115.4688  -10.7983   17.4431   19.0442 2472272.8   0.07345   0.76065       8.0992  236.9468   71.6560   19.3481   38.0047 2472451.6   0.00223   0.00224
   15.7659  259.4759   74.8673   19.4351   38.0009 2472459.4   0.00110   0.00110     195.7687  102.3037  -10.1707   16.8562   18.1834 2472280.6   0.01328   0.77135
  191.5472  110.7213  -11.1082   17.2190   18.4336 2472276.3   0.03669   0.76807      11.5470  247.0242   72.3269   19.7237   38.0077 2472455.1   0.00060   0.00060
  179.6034  128.4743   -6.6991   18.9467   21.9794 2472629.4   0.15099   0.72650     359.6036  199.9788   68.0563   17.5097   38.1601 2472443.0   0.00392   0.00410
  186.8055  113.6230   -9.7974   16.9461   18.9237 2472271.5   0.06474   0.76143       6.8033  233.5970   73.4820   18.5984   38.0140 2472450.3   0.00204   0.00205
   17.0453  265.0063   74.9975   19.6330   37.9993 2472460.7   0.00147   0.00147     197.0530   99.5681   -9.9990   17.0283   18.2793 2472281.9   0.03204   0.77071
  195.0677  108.0744  -10.8604   16.9103   18.2292 2472279.9   0.00860   0.77116      15.0667  251.5559   73.5921   19.4638   37.9888 2472458.7   0.00015   0.00015
  192.5030  108.8481  -10.8756   16.9272   18.3476 2472277.3   0.02313   0.76826      12.5041  248.6037   73.3405   19.4024   37.9835 2472456.1   0.00033   0.00032
  191.2714  108.8409  -11.0300   17.1253   18.3782 2472276.1   0.02846   0.76874      11.2707  249.0568   72.7313   19.6972   37.9960 2472454.8   0.00135   0.00135
  195.0183  104.6940  -10.3072   16.7834   18.1663 2472279.9   0.00005   0.77224      15.0175  255.0909   74.6281   19.3101   38.0016 2472458.6   0.00005   0.00005
  194.1893  106.4938  -10.8388   16.9771   18.2130 2472279.0   0.00459   0.77033      14.1900  253.6486   73.5291   19.6257   37.9933 2472457.8   0.00050   0.00050
  191.8822  111.8995  -10.5800   17.2149   18.3342 2472276.7   0.03979   0.77175      11.8826  244.7504   72.6228   19.5621   38.0767 2472455.4   0.00002   0.00001
  191.4487  111.6804  -10.7178   16.9198   18.5138 2472276.2   0.03947   0.76626      11.4483  242.9453   73.1801   19.1263   37.9908 2472455.0   0.00046   0.00045
  193.5186  107.7015  -10.6773   16.9406   18.2156 2472278.3   0.01349   0.77193      13.5099  250.9258   73.5873   19.4839   38.0123 2472457.1   0.00073   0.00073
  182.5605  124.7731   -8.9240   18.5337   20.9136 2472632.4   0.13645   0.73819       2.5624  215.4663   69.3869   18.5389   38.0842 2472446.0   0.00271   0.00277
  191.2911  111.2664  -10.4286   16.9414   18.4169 2472276.1   0.03770   0.76977      11.2904  243.1850   73.3682   19.1479   38.0308 2472454.8   0.00127   0.00127
  185.6503  123.6534   -9.7678   18.3638   20.2302 2472635.6   0.12150   0.74959       5.6549  222.9885   69.6204   19.0178   38.1080 2472449.1   0.00206   0.00208
   16.1793  258.6429   75.1173   19.3066   38.0006 2472459.8   0.00065   0.00066     196.1736  102.6910  -10.0710   16.7894   18.1798 2472281.0   0.01297   0.77208
  194.6136  106.5162  -10.6091   16.9900   18.1369 2472279.4   0.00356   0.77353      14.6136  253.7063   73.6851   19.6187   38.0253 2472458.2   0.00026   0.00026
   17.6551  265.2291   74.1474   19.9487   37.9729 2472461.3   0.00168   0.00168     197.6559  100.4961  -10.5289   17.1867   18.3128 2472282.5   0.03066   0.76939
  186.7072  114.0227  -11.0240   17.6605   19.0557 2472271.4   0.07540   0.75946       6.7142  239.6676   71.2171   19.7820   38.0039 2472450.2   0.00208   0.00209
  195.1861  106.0162  -10.3604   16.8552   18.1257 2472280.0   0.00046   0.77317      15.1849  253.6716   74.2818   19.3929   38.0228 2472458.8   0.00046   0.00046
  189.8536  114.7971   -9.9102   16.8873   18.7242 2472274.6   0.05706   0.76600       9.8487  234.3093   73.3771   18.5815   38.0392 2472453.4   0.00136   0.00136
  183.4525  120.5135   -9.5969   18.1806   20.0907 2472633.4   0.11641   0.74918       3.4550  224.6100   70.5303   19.0608   38.0787 2472446.9   0.00274   0.00278
  188.6632  115.2381   -9.5075   16.7847   18.8535 2472273.4   0.06172   0.76442       8.6628  230.5602   73.7286   18.2486   38.0340 2472452.2   0.00217   0.00219
  195.4428  105.1050  -10.7479   16.9648   18.1920 2472280.3   0.00064   0.77095      15.4410  256.3589   73.8438   19.6432   37.9876 2472459.0   0.00064   0.00064
  194.2485  105.0197  -10.7829   17.0237   18.1850 2472279.1   0.00010   0.77127      14.2491  256.0586   73.5852   19.7442   37.9981 2472457.8   0.00010   0.00011
  192.6213  109.7098  -10.7150   16.9178   18.3324 2472277.4   0.02578   0.76943      12.6224  247.0455   73.3990   19.3139   38.0041 2472456.2   0.00036   0.00036
  195.1565  104.5929  -10.7022   17.0152   18.1693 2472280.0   0.00025   0.77242      15.1652  257.1491   73.7731   19.7306   37.9995 2472458.8   0.00128   0.00025
  192.3453  108.1390  -11.3037   17.2844   18.3025 2472277.1   0.02137   0.76990      12.3463  252.1441   72.2374   20.0567   37.9992 2472455.9   0.00091   0.00091
  194.8209  105.2680  -10.7269   16.9473   18.1947 2472279.7   0.00069   0.77059      14.8205  255.6079   73.8418   19.6090   37.9902 2472458.4   0.00069   0.00070
  194.5544  105.9455  -10.5245   16.8498   18.1805 2472279.4   0.00027   0.77202      14.5545  253.6147   74.1514   19.4062   38.0015 2472458.1   0.00026   0.00026
  190.0013  113.4030   -9.6228   16.6288   18.6166 2472274.8   0.04870   0.76589      10.0067  234.3024   74.2553   18.3048   38.0281 2472453.5   0.00047   0.00047
  192.9269  109.7074  -10.7586   16.9323   18.3196 2472277.7   0.02466   0.76900      12.9282  247.4575   73.3492   19.3508   38.0040 2472456.5   0.00039   0.00039
  190.3359  114.5444  -10.8925   17.2155   18.7731 2472275.1   0.05869   0.76448      10.3327  239.4212   72.1377   19.2711   38.0011 2472453.9   0.00176   0.00177
  191.4881  111.7445  -10.9510   17.1550   18.4812 2472276.3   0.04107   0.76819      11.4878  244.7788   72.5016   19.5162   38.0121 2472455.0   0.00108   0.00108
  191.2911  114.0623  -10.7443   16.9484   18.6917 2472276.1   0.05077   0.76449      11.2904  239.0414   72.8391   18.9482   37.9818 2472454.8   0.00112   0.00112
  181.6396  121.1510  -10.0636   18.6891   20.6243 2472631.5   0.13550   0.73999       1.6396  224.7678   69.3482   19.5205   38.0322 2472445.1   0.00384   0.00390
  193.5580  103.9513  -10.5871   16.8376   18.2336 2472278.4   0.00061   0.77011      13.5592  255.9753   74.2555   19.4543   37.9763 2472457.1   0.00061   0.00061
   15.1554  258.8535   74.6425   19.4782   37.9953 2472458.7   0.00073   0.00073     195.1565  102.6204  -10.3085   16.8675   18.1891 2472280.0   0.00999   0.77104
  186.3831  121.6571  -10.2453   18.0098   19.9151 2472271.1   0.10943   0.75150       6.3777  226.3958   70.2091   19.0346   38.0438 2472449.9   0.00267   0.00270
  181.2576  128.6415   -7.7996   18.7574   21.8347 2472631.1   0.15014   0.72441       1.2524  204.0842   67.9185   17.6867   38.0708 2472444.7   0.00343   0.00356
  193.3312  107.8769  -10.9041   16.9996   18.2609 2472278.1   0.01540   0.77043      13.3324  251.1991   73.2659   19.5935   37.9962 2472456.9   0.00051   0.00051
   15.5591  257.0663   74.3489   19.4947   37.9896 2472459.2   0.00074   0.00074     195.5613  104.1588  -10.5002   16.8787   18.1882 2472280.4   0.00480   0.77104
   16.5632  261.1413   74.4343   19.6439   37.9759 2472460.2   0.00114   0.00114     196.5688  102.1441  -10.4844   16.9713   18.2434 2472281.4   0.01746   0.77011
  193.7651  105.4312  -10.8467   17.0589   18.1904 2472278.6   0.00240   0.77168      13.7662  255.3869   73.3823   19.7931   38.0014 2472457.3   0.00053   0.00053
   16.5336  259.9369   74.4015   19.6155   37.9859 2472460.1   0.00002   0.00002     196.5293  102.8898  -10.4699   16.9556   18.2084 2472281.4   0.01403   0.77201
   16.6517  262.2503   74.5000   19.7782   38.0447 2472460.3   0.00139   0.00139     196.6577  101.4712  -10.0504   17.0940   18.1171 2472281.5   0.02118   0.77418
  194.8308  106.9760  -10.9210   16.8875   18.2592 2472279.7   0.00418   0.77011      14.8304  252.9767   73.6952   19.4805   37.9678 2472458.4   0.00046   0.00046
  192.0103  112.0131  -10.8679   16.9320   18.5218 2472276.8   0.03904   0.76688      12.0108  243.1905   73.0296   19.1605   37.9810 2472455.6   0.00124   0.00124
  181.2086  128.0400   -7.8178   18.6150   21.7186 2472631.1   0.14697   0.72524       1.2127  204.3679   68.2692   17.6374   38.0564 2472444.6   0.00335   0.00347
  181.7081  129.0780   -7.6405   18.7428   21.7888 2472631.6   0.14814   0.72639       1.7090  203.3920   67.8638   17.5997   38.0955 2472445.1   0.00312   0.00324
  190.1784  111.8193  -10.4423   16.9752   18.5403 2472274.9   0.04519   0.76645      10.1845  241.5302   73.2110   19.1059   38.0196 2472453.7   0.00047   0.00046
  187.2869  119.1722   -8.9971   17.1104   19.3060 2472272.0   0.08293   0.76039       7.2881  222.8651   72.7402   18.0321   38.0755 2472450.8   0.00226   0.00228
   16.6911  258.7165   74.6197   19.5075   38.0062 2472460.3   0.00051   0.00051     196.6873  103.4580  -10.2817   16.9074   18.1585 2472281.5   0.01147   0.77300
  193.7947  106.6668  -10.3053   16.9138   18.1096 2472278.6   0.00645   0.77359      13.7958  252.0385   74.0230   19.4444   38.0480 2472457.4   0.00042   0.00042
  184.8847  122.8795  -10.6784   18.6989   20.4191 2472634.8   0.13087   0.74436       4.8823  227.1600   68.7197   19.6815   38.0441 2472448.3   0.00284   0.00288
   17.0748  265.3249   74.6820   19.8065   38.0221 2472460.7   0.00073   0.00073     197.0826   99.6592  -10.0067   17.1367   18.2300 2472281.9   0.03196   0.77296
  193.5186  109.8606  -10.9440   17.0316   18.2984 2472278.3   0.02371   0.77016      13.5198  248.5726   73.0011   19.5364   38.0063 2472457.1   0.00008   0.00008
  193.1734  106.4102  -10.4093   16.8119   18.1981 2472278.0   0.00789   0.77070      13.1747  251.5396   74.1953   19.3022   38.0107 2472456.7   0.00040   0.00040
  191.6753  108.4685  -12.0529   17.7277   18.3921 2472276.5   0.02857   0.76813      11.6753  253.9761   70.5977   20.8067   37.9805 2472455.2   0.00132   0.00132
   15.4804  258.3914   74.1028   19.6923   38.0142 2472459.1   0.00028   0.00029     195.4823  103.6376  -10.4628   17.0003   18.1399 2472280.3   0.00568   0.77301
  193.8145  105.4748  -10.9783   17.2249   18.1547 2472278.6   0.00196   0.77192      13.8155  256.3123   72.8571   20.0728   38.0185 2472457.4   0.00037   0.00037
   15.7068  257.1571   74.7659   19.3914   38.0188 2472459.3   0.00104   0.00104     195.7094  103.7264  -10.1500   16.8392   18.1292 2472280.6   0.00643   0.77270
   16.4057  262.1587   73.7338   19.9557   37.9714 2472460.0   0.00108   0.00108     196.4107  102.1306  -10.8020   17.1401   18.2512 2472281.3   0.01709   0.76980
   15.8643  259.4847   74.4339   19.5817   37.9892 2472459.5   0.00010   0.00010     195.8576  102.8025  -10.4364   16.9297   18.2004 2472280.7   0.01124   0.77193
  138.5292  123.0742    8.0744   23.5054   32.4304 2472587.0   0.17032   0.40703     318.5354  133.9211   41.3471   17.6369   38.1070 2472402.1   0.00552   0.01107
  191.3699  111.2961  -10.3895   17.0087   18.3740 2472276.2   0.03771   0.77100      11.3694  243.5752   73.2389   19.2475   38.0515 2472454.9   0.00110   0.00110
  181.9236  119.6043   -8.7527   17.9593   20.0718 2472631.8   0.11276   0.75038       1.9175  220.9758   71.5181   18.6095   38.0999 2472445.4   0.00366   0.00372
  192.9466  109.4601  -10.9244   17.1126   18.2782 2472277.8   0.02414   0.77074      12.9479  249.2350   72.8401   19.6713   38.0208 2472456.5   0.00019   0.00018
  194.0118  107.8664  -10.4734   16.8235   18.1979 2472278.8   0.01113   0.77237      14.0126  250.0210   74.0269   19.2721   38.0149 2472457.6   0.00056   0.00056
  192.4340  110.4247  -10.8543   17.0298   18.3635 2472277.2   0.03040   0.76923      12.4350  246.7289   72.9844   19.4501   38.0095 2472456.0   0.00039   0.00038
  189.0271  118.5874  -10.6822   17.5505   19.2298 2472273.8   0.08326   0.75952       9.0285  232.9843   71.1817   19.1507   38.0277 2472452.5   0.00160   0.00161
   16.9862  263.1124   74.8761   19.5894   37.9908 2472460.6   0.00152   0.00152     196.9838  100.7764  -10.1565   16.9750   18.2532 2472281.8   0.02579   0.77053
   14.8008  257.4706   74.0879   19.6418   38.0086 2472458.4   0.00092   0.00092     194.8012  103.8637  -10.4984   16.9647   18.1539 2472279.6   0.00197   0.77157
   16.9272  264.2218   74.6306   19.7350   37.9939 2472460.5   0.00062   0.00062     196.9344  100.2907  -10.2187   17.0644   18.2618 2472281.8   0.02839   0.77144
  189.4994  111.5101  -11.2250   17.4300   18.6161 2472274.3   0.05049   0.76486       9.5029  245.4007   71.6986   19.9050   38.0062 2472453.0   0.00071   0.00071
  194.0315  106.7221  -10.4260   16.7773   18.1966 2472278.9   0.00573   0.77065      14.0224  251.4371   74.2846   19.2458   38.0040 2472457.6   0.00071   0.00071
   16.4746  261.3740   74.3251   19.7157   37.9886 2472460.1   0.00007   0.00007     196.4700  102.0662  -10.4581   17.0175   18.2176 2472281.3   0.01743   0.77194
   17.1240  263.7355   75.1026   19.5922   38.0303 2472460.7   0.00023   0.00023     197.1221  100.2615   -9.8168   17.0127   18.1915 2472282.0   0.02921   0.77425
  188.7812  115.8105  -11.6486   17.8892   19.0798 2472273.5   0.07825   0.75973       8.7814  241.0209   70.1887   20.1357   37.9957 2472452.3   0.00170   0.00170
  193.4298  106.2726  -11.4574   17.3387   18.2490 2472278.2   0.00767   0.77023      13.4310  255.9907   72.1614   20.2768   37.9841 2472457.0   0.00064   0.00063
  192.9861  107.5775  -10.3583   16.7609   18.2296 2472277.8   0.01369   0.77079      12.9873  249.1718   74.2373   19.1566   38.0109 2472456.5   0.00013   0.00013
  192.1876  110.0233  -11.0833   17.2163   18.3475 2472277.0   0.03062   0.76919      12.1884  248.5832   72.4177   19.7926   38.0168 2472455.7   0.00001   0.00001
   15.2145  258.4659   74.8347   19.4098   38.0088 2472458.8   0.00078   0.00078     195.2157  102.6547  -10.1498   16.8384   18.1605 2472280.1   0.01041   0.77191
   15.7757  259.3189   73.8701   19.7892   37.9893 2472459.4   0.00106   0.00106     195.7786  103.4530  -10.6949   17.0429   18.1926 2472280.6   0.00781   0.77080
   15.8840  257.8391   74.3449   19.5592   38.0042 2472459.5   0.00048   0.00048     195.8872  103.8829  -10.4199   16.9250   18.1579 2472280.7   0.00766   0.77245
  195.8279  105.8642  -10.4168   16.9897   18.0769 2472280.7   0.00057   0.77475      15.8250  255.2035   73.9686   19.6184   38.0414 2472459.4   0.00057   0.00057
   16.0415  259.0032   74.2237   19.6680   38.0072 2472459.6   0.00094   0.00094     196.0353  103.4073  -10.4451   16.9887   18.1556 2472280.9   0.00943   0.77224
   15.4311  261.1129   73.6278   19.9732   37.9923 2472459.0   0.00049   0.00049     195.4330  102.4099  -10.7471   17.1448   18.1979 2472280.3   0.01274   0.77123
   15.9825  258.7750   74.9192   19.3809   37.9982 2472459.6   0.00005   0.00005     195.9860  102.7312  -10.1722   16.8258   18.1835 2472280.8   0.01206   0.77242
  194.4952  105.7051  -10.7176   16.9480   18.1907 2472279.3   0.00079   0.77059      14.4954  254.7027   73.7771   19.5949   37.9962 2472458.1   0.00079   0.00079
   16.0022  260.0170   74.5408   19.5853   38.0008 2472459.6   0.00037   0.00038     195.9958  102.4411  -10.3153   16.9419   18.1821 2472280.8   0.01356   0.77223
   17.0945  263.6386   75.1949   19.5689   38.0409 2472460.7   0.00064   0.00064     197.0925  100.2259   -9.7190   17.0062   18.1702 2472282.0   0.02908   0.77449
  194.0019  106.6540  -10.7732   16.9416   18.2158 2472278.8   0.00602   0.77026      14.0027  253.0051   73.6401   19.5528   37.9952 2472457.6   0.00051   0.00051
  194.8505  105.3241  -10.6156   16.9548   18.1608 2472279.7   0.00049   0.77186      14.8501  255.4319   73.8953   19.6051   38.0063 2472458.4   0.00049   0.00050
   15.6674  256.4300   74.6589   19.4085   38.0277 2472459.3   0.00015   0.00015     195.6699  104.2322  -10.1558   16.8547   18.1075 2472280.5   0.00570   0.77417
  193.2917  105.7010  -11.1472   17.2336   18.2079 2472278.1   0.00670   0.77043      13.2930  255.8438   72.6698   20.0948   38.0001 2472456.9   0.00019   0.00019
   16.0120  259.8460   73.8415   19.8659   38.0135 2472459.6   0.00108   0.00109     196.0057  103.2873  -10.5694   17.1017   18.1436 2472280.9   0.00968   0.77247
   16.7698  262.5160   74.8370   19.5823   37.9948 2472460.4   0.00029   0.00029     196.7664  101.0610  -10.1667   16.9642   18.2330 2472281.6   0.02346   0.77201
  193.8145  106.1504  -10.6900   16.9165   18.2081 2472278.6   0.00427   0.77153      13.8155  253.3979   73.7980   19.5211   37.9968 2472457.4   0.00072   0.00072
  183.2270  113.8946   -9.3125   17.2515   19.2313 2472633.1   0.08074   0.75808       3.2270  230.3554   73.2432   18.6852   38.0474 2472446.7   0.00294   0.00297
   16.5927  261.3187   74.7835   19.5761   38.0124 2472460.2   0.00106   0.00106     196.5885  101.7234  -10.1201   16.9595   18.1771 2472281.4   0.01948   0.77247
  192.7100  113.7696  -11.5318   17.3013   18.6042 2472277.5   0.04735   0.76531      12.7112  244.3578   71.6458   19.6910   37.9805 2472456.3   0.00014   0.00014
  193.2030  106.7353  -11.2597   17.3541   18.1986 2472278.0   0.01081   0.77147      13.2043  255.0351   72.2098   20.2551   38.0159 2472456.8   0.00013   0.00013
  193.9822  105.8378  -10.7570   16.9460   18.2099 2472278.8   0.00216   0.77106      13.9830  254.2208   73.7127   19.5894   37.9923 2472457.6   0.00036   0.00036
  192.1581  110.1255  -10.6992   16.9496   18.3610 2472277.0   0.02965   0.76925      12.1588  246.1928   73.2820   19.3184   38.0094 2472455.7   0.00055   0.00055
   16.9666  261.1783   74.8706   19.4985   37.9853 2472460.6   0.00090   0.00090     196.9640  101.8721  -10.2326   16.9063   18.2341 2472281.8   0.02024   0.77110
  194.0611  105.2398  -10.8817   17.0615   18.1953 2472278.9   0.00042   0.77146      14.0619  255.8924   73.3818   19.8096   37.9956 2472457.6   0.00042   0.00042
   15.2440  257.2984   74.2736   19.5453   37.9968 2472458.8   0.00034   0.00034     195.2454  103.9409  -10.4853   16.9077   18.1756 2472280.1   0.00323   0.77170
   16.7796  262.4359   74.7571   19.6117   37.9960 2472460.4   0.00061   0.00060     196.7861  101.1697  -10.1969   16.9800   18.2280 2472281.6   0.02306   0.77181
   15.8840  261.2835   74.1647   19.7777   37.9947 2472459.5   0.00081   0.00081     195.8773  102.0044  -10.4946   17.0458   18.2014 2472280.7   0.01532   0.77126
  193.5777  106.6784  -11.0823   17.0971   18.2438 2472278.4   0.00836   0.76978      13.5789  253.9043   73.0084   19.8320   37.9877 2472457.1   0.00011   0.00011
   15.7659  259.9710   74.4785   19.6002   37.9978 2472459.4   0.00078   0.00078     195.7588  102.4196  -10.3587   16.9451   18.1876 2472280.6   0.01270   0.77150
  188.1912  121.3912   -9.5467   17.1020   19.6155 2472272.9   0.08957   0.75295       8.1882  220.8357   71.8848   17.8706   37.9948 2472451.7   0.00162   0.00164
  193.9920  103.4354  -14.1629   16.8296   19.2026 2472278.8   0.00004   0.73798      13.9929  260.3935   71.9207   19.8212   37.4933 2472457.6   0.00004   0.00004
  184.2666  120.4373  -10.3525   18.1810   20.1040 2472634.2   0.11636   0.74619       4.2679  227.2362   70.0528   19.2822   38.0138 2472447.7   0.00252   0.00255
  180.3765  123.5912   -8.7349   18.5383   21.1241 2472630.2   0.14089   0.73277       0.3686  214.1237   69.6532   18.4858   38.0408 2472443.8   0.00379   0.00388
  194.2387  110.1188  -10.9215   16.9681   18.2882 2472279.1   0.02151   0.76997      14.2392  248.3022   73.1745   19.4357   38.0012 2472457.8   0.00044   0.00045
  189.3616  120.0299  -11.0541   17.7611   19.4058 2472274.1   0.09137   0.75708       9.3645  232.8294   70.3953   19.3349   38.0147 2472452.9   0.00158   0.00159
  191.8132  111.0619  -10.8660   17.1888   18.3784 2472276.6   0.03653   0.76939      11.8135  246.2381   72.5465   19.6279   38.0351 2472455.4   0.00002   0.00003
  194.3867  107.0484  -10.5086   16.8951   18.1575 2472279.2   0.00600   0.77291      14.3870  252.0242   73.9241   19.4320   38.0217 2472458.0   0.00016   0.00015
  185.5521  121.1440  -11.4851   18.3509   20.2351 2472635.5   0.12125   0.74114       5.5559  230.4519   68.9633   19.7006   37.9297 2472449.0   0.00234   0.00236
  180.1122  124.3236   -9.6552   19.0963   21.5179 2472629.9   0.15802   0.72519       0.1103  217.5672   68.2876   19.1889   38.0022 2472443.5   0.00398   0.00406
  178.0779  126.1501   -8.2592   19.4392   22.1342 2472627.9   0.16858   0.71935     358.0825  209.4238   67.9441   18.7149   38.0835 2472441.5   0.00432   0.00446
  180.6995  122.4258  -10.4056   18.7628   21.1725 2472630.5   0.14861   0.72591       0.6964  221.7475   68.7041   19.3276   37.9215 2472444.1   0.00347   0.00353
   14.9978  259.5059   74.2877   19.6376   37.9921 2472458.6   0.00036   0.00036     194.9986  102.5221  -10.4757   16.9523   18.1966 2472279.8   0.00923   0.77182
   15.0471  261.6872   74.5295   19.6361   37.9894 2472458.6   0.00017   0.00017     195.0479  100.9730  -10.3413   16.9579   18.2263 2472279.9   0.01685   0.77089
  177.5306  124.7840   -7.7685   19.0507   21.8419 2472627.3   0.15771   0.72402     357.5354  207.9130   68.9869   18.3608   38.0845 2472440.9   0.00489   0.00505
  177.5110  126.7778   -7.4461   19.4044   22.2637 2472627.3   0.16649   0.71926     357.5056  204.9287   68.0139   18.2999   38.1211 2472440.9   0.00451   0.00468
  177.1397  124.6438   -7.6795   19.2656   21.8803 2472626.9   0.16120   0.72502     357.1474  208.7084   68.9089   18.5802   38.1270 2472440.6   0.00447   0.00461
  185.3950  123.3400  -11.1371   18.7636   20.5073 2472635.3   0.13400   0.74055       5.3875  228.0589   68.2538   19.8154   38.0053 2472448.9   0.00176   0.00178
  180.5429  120.5217  -10.1320   18.6686   20.7560 2472630.4   0.13851   0.73464       0.5374  224.3684   69.4200   19.4926   37.9880 2472444.0   0.00319   0.00323
  180.1612  120.2903  -10.1379   18.7112   20.7883 2472630.0   0.13984   0.73419       0.1600  224.5112   69.3854   19.5509   37.9862 2472443.6   0.00350   0.00356
  179.4078  122.2893   -9.9808   19.0300   21.3141 2472629.2   0.15482   0.72664     359.4048  220.8441   68.6347   19.4768   37.9760 2472442.8   0.00430   0.00438
  176.5829  123.7526   -7.3206   18.8960   21.7436 2472626.3   0.15350   0.72478     356.5801  206.4018   69.6411   18.1733   38.0945 2472440.0   0.00433   0.00447
  179.2513  123.0445   -9.3423   19.0866   21.3622 2472629.1   0.15493   0.72894     359.2458  218.2221   68.8061   19.2681   38.0409 2472442.7   0.00405   0.00414
  190.4048  117.1967  -10.5309   17.1424   18.9633 2472275.2   0.06821   0.76268      10.4117  233.7379   72.1871   18.8109   38.0094 2472453.9   0.00166   0.00167
  179.7502  121.2294  -10.1482   19.1285   21.0357 2472629.6   0.15095   0.73307     359.7427  224.4081   68.6360   19.8822   38.0211 2472443.2   0.00430   0.00436
  184.6884  126.7364   -8.7072   18.2343   20.8278 2472634.6   0.12921   0.74011       4.6841  212.0201   69.2764   17.9803   38.0839 2472448.1   0.00209   0.00214
  179.7404  123.6039   -9.0133   19.0268   21.2967 2472629.6   0.15159   0.73193     359.7427  216.8420   68.9657   19.0807   38.0785 2472443.2   0.00385   0.00394
  180.1220  121.9956   -9.7864   18.8337   21.0544 2472630.0   0.14629   0.73227       0.1203  221.1154   69.1203   19.3285   38.0053 2472443.5   0.00430   0.00438
  176.8564  125.0668   -7.7305   19.1984   22.0733 2472626.6   0.16344   0.71959     356.8588  206.9574   68.6670   18.3910   38.0725 2472440.3   0.00502   0.00520
  181.8942  125.6641   -8.8610   19.0400   21.2002 2472631.8   0.14802   0.73737       1.8877  215.7245   68.6313   18.9151   38.1407 2472445.3   0.00332   0.00340
  194.2683  104.4255  -10.6854   16.8839   18.2280 2472279.1   0.00020   0.76977      14.2688  256.0628   74.0671   19.5270   37.9758 2472457.8   0.00020   0.00020
  194.6038  104.5464  -10.7087   16.9545   18.1996 2472279.4   0.00021   0.77120      14.6038  256.5268   73.8842   19.6380   37.9877 2472458.2   0.00021   0.00021
   16.6812  259.5896   74.9234   19.3782   37.9697 2472460.3   0.00148   0.00148     196.6775  102.5965  -10.3223   16.8188   18.2483 2472281.5   0.01571   0.76952
  194.0315  106.3201  -11.0553   16.9859   18.2706 2472278.9   0.00454   0.76933      14.0323  254.1349   73.3662   19.6721   37.9662 2472457.6   0.00036   0.00036
  192.7790  109.4714  -11.0424   17.0880   18.3302 2472277.6   0.02500   0.76995      12.7704  249.0565   72.8040   19.6426   37.9994 2472456.3   0.00098   0.00098
  190.8184  108.1011  -10.8239   17.0993   18.3305 2472275.6   0.02645   0.76894      10.8166  249.3971   72.9718   19.6670   38.0133 2472454.3   0.00059   0.00059
  180.9051  118.8270   -9.8146   18.2897   20.3260 2472630.8   0.12349   0.74278       0.9049  225.4639   70.4829   19.2686   38.0150 2472444.3   0.00404   0.00410
  183.0310  122.8213   -9.0680   18.2047   20.4886 2472632.9   0.12442   0.74436       3.0286  218.3113   70.2639   18.5505   38.0725 2472446.5   0.00354   0.00360
  175.1478  126.4702   -6.7272   19.5601   22.6791 2472624.9   0.17284   0.71157     355.1461  200.5127   67.9100   18.0978   38.1177 2472438.5   0.00506   0.00529
  178.1267  124.2276   -8.4824   19.1211   21.7130 2472627.9   0.15904   0.72508     358.1323  212.2521   68.8249   18.7752   38.0624 2472441.5   0.00485   0.00498
  184.0115  124.9505   -9.4569   18.2688   20.7834 2472633.9   0.13097   0.73842       4.0102  216.6587   69.3851   18.4255   38.0206 2472447.5   0.00341   0.00348
  186.3045  121.2260  -11.0978   18.4320   19.9868 2472271.0   0.11670   0.74889       6.2985  231.2173   69.1024   19.8227   38.0246 2472449.8   0.00193   0.00195
  192.1581  109.9792  -11.0480   17.1693   18.3569 2472277.0   0.03027   0.76975      12.1490  248.2853   72.5511   19.7168   38.0113 2472455.7   0.00093   0.00093
  183.8252  119.7870  -10.5865   18.4975   20.0734 2472633.7   0.12022   0.74817       3.8318  230.2610   69.5219   19.8234   38.0448 2472447.3   0.00292   0.00295
  180.0927  120.9025  -10.1333   18.7378   20.9255 2472629.9   0.14306   0.73239       0.0904  223.3213   69.2378   19.4632   37.9708 2472443.5   0.00438   0.00445
  191.9314  109.9539  -11.1650   17.1102   18.4264 2472276.7   0.03119   0.76711      11.9319  247.9652   72.6096   19.6333   37.9818 2472455.5   0.00045   0.00045
  192.1581  111.3384  -11.1395   17.0612   18.4915 2472277.0   0.03676   0.76626      12.1588  245.6226   72.6225   19.4572   37.9771 2472455.7   0.00037   0.00037
  179.3295  121.5651   -9.0756   18.1934   21.0520 2472629.1   0.13644   0.72875     359.3353  215.2056   70.3288   18.3667   37.9384 2472442.8   0.00460   0.00470
  177.3840  126.8903   -7.1687   19.1005   22.2709 2472627.2   0.16161   0.71582     357.3762  201.8755   68.1585   17.8542   38.0748 2472440.8   0.00381   0.00397
  192.9959  107.4440  -11.0910   17.0278   18.3047 2472277.8   0.01439   0.76918      12.9972  252.0123   73.0899   19.6779   37.9749 2472456.6   0.00085   0.00085
  192.9269  108.6724  -11.2650   17.0361   18.3788 2472277.7   0.02089   0.76767      12.9282  250.3531   72.8435   19.6432   37.9588 2472456.5   0.00086   0.00086
  193.9723  105.7438  -10.8318   16.9337   18.2356 2472278.8   0.00179   0.76989      13.9732  254.3650   73.6969   19.5830   37.9795 2472457.5   0.00001   0.00001
   14.5545  257.0243   74.0565   19.5926   37.9841 2472458.1   0.00069   0.00069     194.5544  104.0244  -10.6450   16.9230   18.2069 2472279.4   0.00069   0.77004
  193.1635  106.4908  -11.0479   17.0239   18.2764 2472278.0   0.00904   0.76934      13.1648  253.4562   73.2102   19.7150   37.9752 2472456.7   0.00058   0.00058
  193.7750  106.6684  -10.8747   17.0402   18.2064 2472278.6   0.00718   0.77173      13.7760  253.5249   73.3107   19.7185   38.0028 2472457.3   0.00067   0.00067
  194.2584  105.7734  -11.0049   17.0099   18.2438 2472279.1   0.00092   0.76970      14.2589  255.1522   73.4006   19.7257   37.9733 2472457.8   0.00001   0.00000
  188.8403  116.3796  -11.5412   17.7293   19.1562 2472273.6   0.07906   0.75771       8.8407  239.0863   70.5356   19.8129   37.9739 2472452.3   0.00150   0.00150
   16.1104  259.5948   74.5634   19.5284   37.9821 2472459.7   0.00121   0.00122     196.1045  102.7158  -10.4165   16.8998   18.2172 2472281.0   0.01269   0.77029
  184.5707  124.1144  -10.3350   18.6274   20.6518 2472634.5   0.13464   0.74064       4.5652  223.2654   68.7639   19.2646   38.0317 2472448.0   0.00297   0.00302
  191.0055  112.4479  -11.1156   17.2249   18.5883 2472275.8   0.04708   0.76642      11.0140  243.9106   72.1722   19.5610   37.9971 2472454.5   0.00142   0.00142
  181.9138  125.4057   -9.2728   18.9325   21.2448 2472631.8   0.14859   0.73394       1.9175  216.4807   68.5486   18.9129   38.0741 2472445.4   0.00391   0.00400


==> new plots/2008GVids/BIN-tout/ElemEarth2000-2000.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          301 meteoroids of shower:  2008GVids
# ejected in 1603 1607 1612 1616 1621 1625 1629 1634 1638 1643 1647 1701 1705 1710 1714 1718 1723 1727 1732 1736 1740 1745 1749 1754 1758 1763 1767 1772 1776 1780 1803 1807 1812 1816 1821 1825 1830 1834 1839 1843 1848 1852 1857 1861 1866 1870 1874 1879 1883 1888 1892 1897 1901 1905 1910 1914 1919 1923 1927 1932 1936 1941 1945 1950 1954 1958 1963 1967 1972 1976 1981 1985 1990 1994 1999 2003 2008 2012 2017 2021 2026 2030 2035 2039 2044 2048 2052 2057 2061 2066 2070 2075 2079 2084 2088 2092 2097
# for year 2000-2000
# in the vicinity of the trajectory of planet Earth
# at less than    3.5806924e-05 au
# of the point located at (heliocentric, J2000, ua):  -0.9667 -0.2567  0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (�), OMEGA=Longitude of node (�), omega=argument of perihelion (�), E=excentric anomaly (�), M=Mean anomaly (�), n (�/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg)
#   2.696269e+00  6.290712e-01  3.026264e+01  1.477366e+01  1.790716e+02  7.481725e-01  1.632916e-01  2.224744e-01  1.618163e+03  2.475748e+06  1.000215e+00 258.476  74.789
# standard deviations: 
#   5.313131e-02  5.744294e-03  3.096584e-01  6.643762e-01  1.764312e+00  1.452450e+02  3.075791e-01  4.900520e-03  5.141709e+01  4.795968e+03  2.134986e-05  22.048  11.926
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC 
    1355  2.696081e+00  6.290940e-01  3.026922e+01  1.456970e+01  1.781787e+02  8.661268e-01  3.212724e-01  2.225769e-01  1.617418e+03  2.479027e+06  1.000186e+00 260.853 17 23 24.82  75.09
    9545  2.698937e+00  6.294979e-01  3.024521e+01  1.473321e+01  1.780502e+02  9.268336e-01  3.434193e-01  2.222038e-01  1.620134e+03  2.479026e+06  1.000184e+00 261.028 17 24  6.67  75.15
   13373  2.699130e+00  6.294480e-01  3.029899e+01  1.483414e+01  1.794215e+02  2.729721e-01  1.011510e-01  2.222567e-01  1.619748e+03  2.475741e+06  1.000187e+00 257.451 17  9 48.19  74.68
   24045  2.725057e+00  6.329526e-01  3.026698e+01  1.444358e+01  1.796303e+02  1.723719e-01  6.326881e-02  2.190340e-01  1.643580e+03  2.475750e+06  1.000233e+00 256.918 17  7 40.27  74.74
   21592  2.696269e+00  6.290298e-01  3.022875e+01  1.441447e+01  1.797659e+02  1.086353e-01  4.030052e-02  2.225415e-01  1.617675e+03  2.479036e+06  1.000239e+00 256.673 17  6 41.64  74.64
   37251  2.698608e+00  6.293691e-01  3.025793e+01  1.472157e+01  1.791635e+02  3.958970e-01  1.467337e-01  2.223107e-01  1.619355e+03  2.479029e+06  1.000228e+00 258.067 17 12 15.96  74.81
   49453  2.692879e+00  6.285832e-01  3.021186e+01  1.442889e+01  1.802950e+02  3.598560e+02 -5.346862e-02  2.229282e-01  1.614869e+03  2.479031e+06  1.000186e+00 104.239  6 56 57.36 -10.42
   49151  2.693526e+00  6.286662e-01  3.024014e+01  1.452208e+01  1.801039e+02  3.599473e+02 -1.956814e-02  2.228613e-01  1.615355e+03  2.479033e+06  1.000198e+00 262.123 17 28 29.54  75.26
   45489  2.769007e+00  6.409068e-01  2.733481e+01  1.035933e+01  1.899207e+02  3.553472e+02 -1.674061e+00  2.134398e-01  1.686658e+03  2.480137e+06  1.000180e+00 104.123  6 56 29.57 -10.30
   52386  2.700064e+00  6.296747e-01  3.027076e+01  1.471517e+01  1.776530e+02  1.115920e+00  4.132979e-01  2.221366e-01  1.620625e+03  2.479027e+06  1.000225e+00 104.496  6 57 58.94 -10.44
   62123  2.702067e+00  6.298363e-01  3.025914e+01  1.450707e+01  1.800483e+02  3.599739e+02 -9.665910e-03  2.218270e-01  1.622886e+03  2.479035e+06  1.000207e+00 259.949 17 19 47.78  75.02
   68683  2.693914e+00  6.287122e-01  3.023347e+01  1.453027e+01  1.802373e+02  3.598836e+02 -4.321925e-02  2.228105e-01  1.615723e+03  2.479032e+06  1.000221e+00 259.354 17 17 25.06  74.95
   69327  2.698467e+00  6.293888e-01  3.025632e+01  1.470793e+01  1.784720e+02  7.257639e-01  2.689885e-01  2.222757e-01  1.619610e+03  2.479027e+06  1.000218e+00 258.945 17 15 46.92  74.91
   76338  2.698585e+00  6.293800e-01  3.027227e+01  1.469810e+01  1.786959e+02  6.190248e-01  2.294305e-01  2.223201e-01  1.619287e+03  2.479027e+06  1.000249e+00 262.332 17 29 19.56  75.30
   78040  2.698457e+00  6.293665e-01  3.025728e+01  1.471966e+01  1.788380e+02  5.512229e-01  2.043070e-01  2.223035e-01  1.619408e+03  2.479027e+06  1.000217e+00 261.059 17 24 14.14  75.15
   79020  2.699674e+00  6.296435e-01  3.025424e+01  1.469630e+01  1.775943e+02  1.144034e+00  4.237483e-01  2.221633e-01  1.620429e+03  2.479026e+06  1.000181e+00 260.850 17 23 23.90  74.85
   79951  2.698966e+00  6.294961e-01  3.025571e+01  1.471692e+01  1.780579e+02  9.231876e-01  3.420698e-01  2.222234e-01  1.619992e+03  2.479026e+06  1.000198e+00 257.198 17  8 47.42  74.53
   82916  2.700944e+00  6.298324e-01  3.008250e+01  1.342797e+01  1.825980e+02  3.587596e+02 -4.592052e-01  2.218745e-01  1.622539e+03  2.470997e+06  1.000201e+00 263.024 17 32  5.69  75.18
   88931  2.702321e+00  6.301072e-01  2.992515e+01  1.344178e+01  1.832329e+02  3.584576e+02 -5.706359e-01  2.215173e-01  1.625155e+03  2.471002e+06  1.000186e+00 260.920 17 23 40.80  75.04
   88494  2.684964e+00  6.274902e-01  3.022051e+01  1.405199e+01  1.802511e+02  3.598765e+02 -4.599303e-02  2.238823e-01  1.607987e+03  2.482315e+06  1.000179e+00 256.603 17  6 24.70  74.54
  125672  2.729345e+00  6.346789e-01  2.845780e+01  1.127804e+01  1.872544e+02  3.565651e+02 -1.256152e+00  2.182175e-01  1.649730e+03  2.469179e+06  1.000199e+00 257.395 17  9 34.73  74.65
  125924  2.714966e+00  6.326442e-01  2.905994e+01  1.211461e+01  1.869252e+02  3.567095e+02 -1.209925e+00  2.199963e-01  1.636391e+03  2.476477e+06  1.000190e+00 257.167 17  8 39.98  74.62
  124279  2.747157e+00  6.377523e-01  2.800136e+01  1.036871e+01  1.892169e+02  3.556548e+02 -1.576700e+00  2.160701e-01  1.666126e+03  2.481229e+06  1.000187e+00 263.789 17 35  9.36  75.19
  234400  2.706076e+00  6.304513e-01  3.045045e+01  1.528607e+01  1.781496e+02  8.789308e-01  3.248295e-01  2.212420e-01  1.627177e+03  2.469170e+06  1.000227e+00 264.395 17 37 34.70  75.28
  235201  2.689318e+00  6.280866e-01  3.032385e+01  1.455921e+01  1.796450e+02  1.662548e-01  6.183252e-02  2.233681e-01  1.611690e+03  2.482320e+06  1.000201e+00 262.940 17 31 45.65  75.05
  255665  2.696738e+00  6.292679e-01  3.037291e+01  1.546706e+01  1.772666e+02  1.301293e+00  4.825014e-01  2.224599e-01  1.618269e+03  2.472463e+06  1.000205e+00 259.600 17 18 24.07  74.91
  269234  2.677423e+00  6.264379e-01  3.025532e+01  1.438665e+01  1.800718e+02  3.599622e+02 -1.411711e-02  2.249192e-01  1.600575e+03  2.482319e+06  1.000184e+00 257.909 17 11 38.18  74.70
  280149  2.678452e+00  6.266313e-01  3.027166e+01  1.440291e+01  1.782125e+02  8.530719e-01  3.185301e-01  2.248182e-01  1.601294e+03  2.482314e+06  1.000236e+00 257.354 17  9 24.89  74.64
  286451  2.678235e+00  6.265473e-01  3.025859e+01  1.439715e+01  1.798443e+02  7.125881e-02  2.661180e-02  2.248616e-01  1.600985e+03  2.482316e+06  1.000195e+00 264.405 17 37 37.18  75.05
  288142  2.677776e+00  6.264888e-01  3.025566e+01  1.438485e+01  1.795414e+02  2.163838e-01  8.082209e-02  2.249065e-01  1.600665e+03  2.482318e+06  1.000191e+00 262.590 17 30 21.50  75.12
  287812  2.677806e+00  6.264698e-01  3.025534e+01  1.437434e+01  1.796323e+02  1.728238e-01  6.455507e-02  2.249109e-01  1.600634e+03  2.482319e+06  1.000249e+00 261.806 17 27 13.46  74.95
  294363  2.696701e+00  6.292927e-01  3.041226e+01  1.558611e+01  1.769926e+02  1.432648e+00  5.311870e-01  2.224327e-01  1.618467e+03  2.469169e+06  1.000217e+00 261.112 17 24 26.78  74.88
  298017  2.694243e+00  6.289727e-01  3.035183e+01  1.540085e+01  1.767943e+02  1.527480e+00  5.668506e-01  2.226544e-01  1.616856e+03  2.472464e+06  1.000240e+00 259.763 17 19  3.19  74.64
  298977  2.689993e+00  6.283294e-01  3.035962e+01  1.546848e+01  1.773522e+02  1.262432e+00  4.692730e-01  2.230147e-01  1.614243e+03  2.472456e+06  1.000201e+00 259.188 17 16 45.14  74.82
  294718  2.729174e+00  6.336119e-01  3.004523e+01  1.386595e+01  1.822474e+02  3.589329e+02 -3.910174e-01  2.182789e-01  1.649266e+03  2.477212e+06  1.000237e+00 265.058 17 40 13.94  75.24
  300740  2.678002e+00  6.265166e-01  3.026641e+01  1.438493e+01  1.800934e+02  3.599518e+02 -1.797699e-02  2.248833e-01  1.600830e+03  2.482318e+06  1.000190e+00 262.078 17 28 18.65  75.05
  301360  2.678121e+00  6.265518e-01  3.026129e+01  1.439148e+01  1.787045e+02  6.174085e-01  2.305776e-01  2.248586e-01  1.601006e+03  2.482315e+06  1.000237e+00 262.162 17 28 38.88  75.04
  301855  2.677992e+00  6.265101e-01  3.026548e+01  1.439250e+01  1.793525e+02  3.069421e-01  1.146407e-01  2.248767e-01  1.600877e+03  2.482316e+06  1.000227e+00 261.529 17 26  6.86  74.99
  303606  2.677942e+00  6.265076e-01  3.026213e+01  1.437463e+01  1.804545e+02  3.597788e+02 -8.259900e-02  2.248961e-01  1.600739e+03  2.482319e+06  1.000203e+00 261.291 17 25  9.96  74.96
  305049  2.677806e+00  6.264904e-01  3.025870e+01  1.437929e+01  1.795529e+02  2.109115e-01  7.877776e-02  2.249008e-01  1.600706e+03  2.482318e+06  1.000198e+00 264.349 17 37 23.64  75.27
  311145  2.699148e+00  6.296573e-01  3.043233e+01  1.563261e+01  1.768602e+02  1.495535e+00  5.539674e-01  2.216766e-01  1.623988e+03  2.465887e+06  1.000189e+00 263.568 17 34 16.42  75.19
  316785  2.697066e+00  6.292851e-01  3.031711e+01  1.549340e+01  1.774324e+02  1.223443e+00  4.536069e-01  2.222059e-01  1.620119e+03  2.465889e+06  1.000229e+00 260.883 17 23 32.02  74.90
  319935  2.689825e+00  6.282488e-01  3.035979e+01  1.550520e+01  1.777577e+02  1.068802e+00  3.973672e-01  2.230945e-01  1.613666e+03  2.472457e+06  1.000240e+00 261.070 17 24 16.78  74.92
  316403  2.719508e+00  6.322267e-01  3.003844e+01  1.429559e+01  1.806831e+02  3.596730e+02 -1.202636e-01  2.193446e-01  1.641253e+03  2.477203e+06  1.000190e+00 261.004 17 24  0.91  74.97
  312739  2.683046e+00  6.272828e-01  3.040904e+01  1.508821e+01  1.780894e+02  9.105015e-01  3.393836e-01  2.241704e-01  1.605921e+03  2.483780e+06  1.000230e+00 260.900 17 23 36.00  74.94
  315327  2.680447e+00  6.268843e-01  3.045918e+01  1.512028e+01  1.786542e+02  6.405525e-01  2.390086e-01  2.244978e-01  1.603579e+03  2.483781e+06  1.000222e+00 261.080 17 24 19.27  74.97
  316613  2.726557e+00  6.332041e-01  3.040223e+01  1.512138e+01  1.787444e+02  5.911480e-01  2.168373e-01  2.187934e-01  1.645388e+03  2.483782e+06  1.000182e+00 261.506 17 26  1.37  75.00
  332007  2.695321e+00  6.291668e-01  3.043309e+01  1.551364e+01  1.765904e+02  1.624301e+00  6.024817e-01  2.225088e-01  1.617913e+03  2.472454e+06  1.000196e+00 260.727 17 22 54.46  74.89
  333688  2.691862e+00  6.285366e-01  3.039147e+01  1.537548e+01  1.776557e+02  1.116999e+00  4.149686e-01  2.230807e-01  1.613766e+03  2.472462e+06  1.000250e+00 261.655 17 26 37.18  75.00
  333544  2.691390e+00  6.284789e-01  3.039223e+01  1.538745e+01  1.776253e+02  1.131622e+00  4.204678e-01  2.231087e-01  1.613563e+03  2.472463e+06  1.000238e+00 263.162 17 32 38.95  75.15
  334456  2.692021e+00  6.285518e-01  3.038441e+01  1.540419e+01  1.778321e+02  1.032703e+00  3.836310e-01  2.230500e-01  1.613988e+03  2.472461e+06  1.000221e+00 262.139 17 28 33.43  75.06
  334379  2.691532e+00  6.284754e-01  3.039346e+01  1.538580e+01  1.779446e+02  9.791059e-01  3.637919e-01  2.231316e-01  1.613397e+03  2.472462e+06  1.000217e+00 261.938 17 27 45.12  75.03
  333792  2.693464e+00  6.288842e-01  3.039840e+01  1.541326e+01  1.768076e+02  1.521329e+00  5.647017e-01  2.228757e-01  1.615250e+03  2.472463e+06  1.000184e+00 262.970 17 31 52.85  75.14
  333922  2.692634e+00  6.287113e-01  3.039527e+01  1.539330e+01  1.770956e+02  1.384204e+00  5.140239e-01  2.229649e-01  1.614604e+03  2.472463e+06  1.000239e+00 260.494 17 21 58.54  74.74
  335220  2.687449e+00  6.278926e-01  3.039348e+01  1.539914e+01  1.780963e+02  9.075093e-01  3.377147e-01  2.236360e-01  1.609759e+03  2.472458e+06  1.000231e+00 262.407 17 29 37.78  74.93
  335491  2.687821e+00  6.279568e-01  3.039618e+01  1.539309e+01  1.780190e+02  9.443963e-01  3.513831e-01  2.235983e-01  1.610030e+03  2.472458e+06  1.000215e+00 261.978 17 27 54.65  74.94
  335365  2.698629e+00  6.294421e-01  3.037423e+01  1.539619e+01  1.780297e+02  9.369553e-01  3.472225e-01  2.222192e-01  1.620022e+03  2.472459e+06  1.000226e+00 265.152 17 40 36.48  75.23
  335024  2.695331e+00  6.289999e-01  3.039311e+01  1.539484e+01  1.780820e+02  9.126642e-01  3.386228e-01  2.226684e-01  1.616754e+03  2.472460e+06  1.000183e+00 262.318 17 29 16.30  75.06
  336848  2.695482e+00  6.290159e-01  3.036486e+01  1.540076e+01  1.779920e+02  9.556025e-01  3.545412e-01  2.225981e-01  1.617264e+03  2.472459e+06  1.000217e+00 262.702 17 30 48.36  75.04
  337045  2.692668e+00  6.286509e-01  3.036500e+01  1.539215e+01  1.778445e+02  1.026611e+00  3.812655e-01  2.229146e-01  1.614968e+03  2.472460e+06  1.000192e+00 262.581 17 30 19.37  75.08
  336284  2.691634e+00  6.284719e-01  3.037644e+01  1.542749e+01  1.781481e+02  8.818563e-01  3.276562e-01  2.230397e-01  1.614062e+03  2.472461e+06  1.000218e+00 262.801 17 31 12.29  75.13
  337398  2.691476e+00  6.284699e-01  3.036253e+01  1.539312e+01  1.777938e+02  1.051140e+00  3.905672e-01  2.230329e-01  1.614112e+03  2.472461e+06  1.000249e+00 266.997 17 47 59.33  75.39
  337142  2.692194e+00  6.286473e-01  3.036909e+01  1.545398e+01  1.772449e+02  1.313006e+00  4.876604e-01  2.229481e-01  1.614726e+03  2.472463e+06  1.000198e+00 263.668 17 34 40.44  75.12
  337302  2.691663e+00  6.285272e-01  3.036469e+01  1.544297e+01  1.775989e+02  1.144139e+00  4.250643e-01  2.230323e-01  1.614116e+03  2.472463e+06  1.000217e+00 262.284 17 29  8.09  75.05
  336854  2.691197e+00  6.284476e-01  3.036999e+01  1.545829e+01  1.776849e+02  1.103191e+00  4.099360e-01  2.230829e-01  1.613750e+03  2.472464e+06  1.000234e+00 104.209  6 56 50.11 -10.61
  337238  2.691781e+00  6.285721e-01  3.035924e+01  1.539941e+01  1.773153e+02  1.279566e+00  4.753332e-01  2.229826e-01  1.614476e+03  2.472464e+06  1.000224e+00 260.108 17 20 25.85  74.99
  330181  2.681568e+00  6.270738e-01  3.043287e+01  1.511200e+01  1.783667e+02  7.780174e-01  2.901581e-01  2.242798e-01  1.605138e+03  2.483779e+06  1.000182e+00 258.534 17 14  8.18  74.74
  330560  2.682874e+00  6.273064e-01  3.043558e+01  1.512130e+01  1.776509e+02  1.120334e+00  4.175859e-01  2.240862e-01  1.606525e+03  2.483779e+06  1.000212e+00 259.122 17 16 29.33  74.86
  331470  2.683679e+00  6.274148e-01  3.042642e+01  1.510955e+01  1.777930e+02  1.052127e+00  3.920440e-01  2.240669e-01  1.606663e+03  2.483779e+06  1.000183e+00 259.887 17 19 32.93  74.80
  333627  2.695836e+00  6.292380e-01  3.043184e+01  1.524610e+01  1.766001e+02  1.618104e+00  6.000670e-01  2.224241e-01  1.618529e+03  2.483774e+06  1.000190e+00 258.968 17 15 52.27  74.73
  333628  2.694656e+00  6.289270e-01  3.040346e+01  1.522825e+01  1.776050e+02  1.139115e+00  4.227422e-01  2.227134e-01  1.616427e+03  2.483775e+06  1.000249e+00 262.454 17 29 48.98  74.85
  333048  2.685288e+00  6.276616e-01  3.041745e+01  1.514399e+01  1.774949e+02  1.194271e+00  4.447271e-01  2.238878e-01  1.607948e+03  2.483777e+06  1.000202e+00 261.259 17 25  2.11  74.74
  335529  2.686559e+00  6.278331e-01  3.039559e+01  1.514975e+01  1.775238e+02  1.180013e+00  4.392142e-01  2.237616e-01  1.608855e+03  2.483775e+06  1.000206e+00 256.729 17  6 54.89  74.68
  344201  2.692864e+00  6.287299e-01  3.039583e+01  1.537978e+01  1.773751e+02  1.250664e+00  4.643966e-01  2.229858e-01  1.614452e+03  2.472461e+06  1.000183e+00 104.151  6 56 36.17 -10.31
  344874  2.682506e+00  6.271407e-01  3.020564e+01  1.436862e+01  1.808399e+02  3.595945e+02 -1.511769e-01  2.243254e-01  1.604812e+03  2.482323e+06  1.000239e+00 256.163 17  4 39.19  74.64
  351324  2.693026e+00  6.289481e-01  3.042763e+01  1.542119e+01  1.759115e+02  1.949077e+00  7.234451e-01  2.227970e-01  1.615821e+03  2.472451e+06  1.000233e+00 259.681 17 18 43.49  75.00
  351653  2.689634e+00  6.282960e-01  3.041561e+01  1.539549e+01  1.771089e+02  1.378701e+00  5.125521e-01  2.232453e-01  1.612576e+03  2.472452e+06  1.000237e+00 260.455 17 21 49.32  75.05
  356959  2.689967e+00  6.282977e-01  3.036637e+01  1.542373e+01  1.775609e+02  1.162760e+00  4.322509e-01  2.232036e-01  1.612877e+03  2.472456e+06  1.000215e+00 260.319 17 21 16.49  75.09
  353966  2.707518e+00  6.305891e-01  3.034320e+01  1.453061e+01  1.800933e+02  3.599531e+02 -1.730157e-02  2.208707e-01  1.629913e+03  2.473919e+06  1.000187e+00 259.587 17 18 20.78  74.99
  353411  2.701255e+00  6.297813e-01  3.030560e+01  1.509605e+01  1.783544e+02  7.814304e-01  2.893154e-01  2.219326e-01  1.622114e+03  2.475740e+06  1.000213e+00 260.637 17 22 32.93  75.10
  356293  2.697700e+00  6.292679e-01  3.032243e+01  1.514591e+01  1.789691e+02  4.887741e-01  1.812080e-01  2.223413e-01  1.619132e+03  2.475746e+06  1.000186e+00 259.610 17 18 26.28  74.93
  358482  2.701987e+00  6.298642e-01  3.025644e+01  1.511134e+01  1.787362e+02  5.992619e-01  2.218152e-01  2.216548e-01  1.624147e+03  2.475749e+06  1.000195e+00 259.531 17 18  7.46  74.93
  353473  2.714103e+00  6.315102e-01  3.037419e+01  1.499046e+01  1.785438e+02  6.888853e-01  2.538577e-01  2.200850e-01  1.635732e+03  2.480496e+06  1.000243e+00 258.601 17 14 24.22  74.86
  354211  2.710192e+00  6.309572e-01  3.033926e+01  1.499376e+01  1.788831e+02  5.281073e-01  1.948989e-01  2.205848e-01  1.632025e+03  2.480491e+06  1.000249e+00 258.127 17 12 30.41  74.81
  364642  2.679506e+00  6.267206e-01  3.020098e+01  1.435294e+01  1.805158e+02  3.597495e+02 -9.348242e-02  2.246986e-01  1.602146e+03  2.482325e+06  1.000220e+00 259.079 17 16 18.91  74.92
  371030  2.691417e+00  6.284845e-01  3.047322e+01  1.545932e+01  1.776071e+02  1.140347e+00  4.237038e-01  2.228275e-01  1.615599e+03  2.472461e+06  1.000238e+00 258.003 17 12  0.72  74.79
  410610  2.692679e+00  6.286150e-01  3.038549e+01  1.490823e+01  1.781529e+02  8.788872e-01  3.264272e-01  2.224526e-01  1.618322e+03  2.480490e+06  1.000220e+00 258.971 17 15 53.04  74.92
  430945  2.685528e+00  6.275557e-01  3.028284e+01  1.437834e+01  1.801154e+02  3.599414e+02 -2.181264e-02  2.237775e-01  1.608741e+03  2.482322e+06  1.000210e+00 258.123 17 12 29.50  74.81
  604318  2.703289e+00  6.300402e-01  3.000751e+01  1.372480e+01  1.815483e+02  3.592603e+02 -2.736685e-01  2.215943e-01  1.624590e+03  2.471003e+06  1.000250e+00 258.383 17 13 31.90  74.77
  604078  2.702084e+00  6.298633e-01  3.000564e+01  1.376809e+01  1.813000e+02  3.593784e+02 -2.300714e-01  2.217216e-01  1.623657e+03  2.471003e+06  1.000241e+00 258.068 17 12 16.32  74.72
  605393  2.705978e+00  6.305193e-01  2.994548e+01  1.372571e+01  1.825341e+02  3.587915e+02 -4.465685e-01  2.212666e-01  1.626996e+03  2.471003e+06  1.000186e+00 257.441 17  9 45.82  74.65
  602480  2.704706e+00  6.302697e-01  2.996973e+01  1.388862e+01  1.816833e+02  3.591956e+02 -2.974330e-01  2.212853e-01  1.626859e+03  2.474280e+06  1.000180e+00 259.235 17 16 56.45  74.87
  605880  2.707398e+00  6.305988e-01  2.986548e+01  1.390971e+01  1.813612e+02  3.593494e+02 -2.403373e-01  2.210698e-01  1.628445e+03  2.474289e+06  1.000226e+00 258.375 17 13 29.95  74.76
  603831  2.696407e+00  6.290531e-01  3.020081e+01  1.451826e+01  1.797088e+02  1.358680e-01  5.039989e-02  2.225195e-01  1.617836e+03  2.479036e+06  1.000229e+00 257.357 17  9 25.68  74.64
  614252  2.696976e+00  6.291404e-01  3.019805e+01  1.452510e+01  1.800524e+02  3.599719e+02 -1.041882e-02  2.224692e-01  1.618202e+03  2.479036e+06  1.000200e+00 258.539 17 14  9.38  74.79
  615026  2.698085e+00  6.292784e-01  3.019667e+01  1.451220e+01  1.799032e+02  4.305790e-02  1.596250e-02  2.223654e-01  1.618957e+03  2.479035e+06  1.000239e+00 259.526 17 18  6.14  74.97
  623784  2.700198e+00  6.296023e-01  3.010689e+01  1.388607e+01  1.813122e+02  3.593723e+02 -2.325063e-01  2.219645e-01  1.621881e+03  2.470996e+06  1.000249e+00 257.549 17 10 11.78  74.67
  625540  2.697300e+00  6.292838e-01  3.012563e+01  1.390823e+01  1.821382e+02  3.589779e+02 -3.789501e-01  2.223261e-01  1.619243e+03  2.470999e+06  1.000203e+00 256.347 17  5 23.18  74.50
  624261  2.713040e+00  6.317759e-01  2.932815e+01  1.273426e+01  1.844536e+02  3.578798e+02 -7.810051e-01  2.203878e-01  1.633484e+03  2.485614e+06  1.000180e+00 254.482 16 57 55.56  76.17
  626890  2.712401e+00  6.317397e-01  2.922953e+01  1.278725e+01  1.847917e+02  3.577189e+02 -8.404247e-01  2.202986e-01  1.634146e+03  2.485615e+06  1.000228e+00 256.093 17  4 22.30  74.48
  647707  2.694500e+00  6.287961e-01  3.011725e+01  1.419927e+01  1.804983e+02  3.597600e+02 -8.908380e-02  2.226112e-01  1.617169e+03  2.470995e+06  1.000224e+00 256.706 17  6 49.37  74.55
  707495  2.695731e+00  6.289755e-01  3.012321e+01  1.421627e+01  1.801957e+02  3.599044e+02 -3.546038e-02  2.224988e-01  1.617986e+03  2.470992e+06  1.000185e+00 256.900 17  7 36.10  74.58
  709857  2.698164e+00  6.293331e-01  3.023472e+01  1.481579e+01  1.785416e+02  6.926501e-01  2.567531e-01  2.222834e-01  1.619554e+03  2.479027e+06  1.000244e+00 258.595 17 14 22.75  74.79
  704386  2.772927e+00  6.397599e-01  2.895373e+01  1.273142e+01  1.847115e+02  3.577873e+02 -7.974325e-01  2.129985e-01  1.690153e+03  2.482688e+06  1.000242e+00 256.830 17  7 19.25  74.57
  742108  2.699721e+00  6.295684e-01  3.028180e+01  1.491861e+01  1.782488e+02  8.320396e-01  3.082321e-01  2.221161e-01  1.620774e+03  2.475741e+06  1.000241e+00 256.632 17  6 31.70  74.55
  747404  2.698700e+00  6.294230e-01  3.023713e+01  1.481122e+01  1.782885e+02  8.132590e-01  3.013923e-01  2.222471e-01  1.619819e+03  2.479026e+06  1.000247e+00 260.125 17 20 30.07  74.82
  769117  2.698192e+00  6.293573e-01  3.024093e+01  1.480140e+01  1.785709e+02  6.786174e-01  2.515345e-01  2.222919e-01  1.619492e+03  2.479027e+06  1.000184e+00 259.320 17 17 16.78  74.71
  763398  2.719889e+00  6.325904e-01  2.954270e+01  1.285457e+01  1.839012e+02  3.581450e+02 -6.817256e-01  2.193152e-01  1.641473e+03  2.485614e+06  1.000215e+00 260.005 17 20  1.15  74.70
  775470  2.700321e+00  6.296767e-01  3.027652e+01  1.492993e+01  1.781586e+02  8.749009e-01  3.240176e-01  2.220982e-01  1.620905e+03  2.475740e+06  1.000190e+00 265.954 17 43 48.96  75.42
  780769  2.699302e+00  6.294921e-01  3.029656e+01  1.493703e+01  1.785764e+02  6.759075e-01  2.504390e-01  2.221672e-01  1.620401e+03  2.475741e+06  1.000231e+00 265.797 17 43 11.33  75.39
  780859  2.699249e+00  6.294758e-01  3.028827e+01  1.493258e+01  1.786104e+02  6.597272e-01  2.444540e-01  2.221713e-01  1.620371e+03  2.475742e+06  1.000250e+00 264.950 17 39 47.93  75.35
  785551  2.702764e+00  6.299517e-01  3.026892e+01  1.492137e+01  1.789233e+02  5.100647e-01  1.887528e-01  2.217505e-01  1.623446e+03  2.475748e+06  1.000220e+00 266.403 17 45 36.74  75.54
  786652  2.705511e+00  6.303231e-01  3.027005e+01  1.492258e+01  1.791175e+02  4.173146e-01  1.542739e-01  2.214131e-01  1.625920e+03  2.475747e+06  1.000210e+00 260.738 17 22 57.07  74.92
  793735  2.703773e+00  6.301111e-01  3.027551e+01  1.493533e+01  1.787504e+02  5.923307e-01  2.191032e-01  2.216385e-01  1.624267e+03  2.475747e+06  1.000187e+00 260.288 17 21  9.24  74.86
  794214  2.701201e+00  6.297340e-01  3.027258e+01  1.491003e+01  1.791546e+02  3.999747e-01  1.480991e-01  2.219843e-01  1.621736e+03  2.475750e+06  1.000204e+00 258.508 17 14  1.87  74.66
  794406  2.701516e+00  6.297832e-01  3.026846e+01  1.491835e+01  1.787801e+02  5.784388e-01  2.141539e-01  2.219523e-01  1.621970e+03  2.475750e+06  1.000233e+00 260.179 17 20 42.89  74.75
  796502  2.702307e+00  6.298791e-01  3.026331e+01  1.490472e+01  1.791184e+02  4.171692e-01  1.544054e-01  2.218146e-01  1.622977e+03  2.475748e+06  1.000225e+00 259.755 17 19  1.20  74.65
  865678  2.687680e+00  6.278860e-01  3.005586e+01  1.378792e+01  1.813684e+02  3.593419e+02 -2.448922e-01  2.235367e-01  1.610474e+03  2.485611e+06  1.000235e+00 261.216 17 24 51.89  74.97
  893885  2.681141e+00  6.269576e-01  3.024813e+01  1.433287e+01  1.806044e+02  3.597072e+02 -1.092068e-01  2.244976e-01  1.603581e+03  2.482324e+06  1.000201e+00 262.120 17 28 28.78  75.01
  895744  2.680854e+00  6.269021e-01  3.024851e+01  1.433939e+01  1.801108e+02  3.599436e+02 -2.105126e-02  2.245228e-01  1.603401e+03  2.482324e+06  1.000222e+00 261.368 17 25 28.32  74.99
  912383  2.699738e+00  6.295301e-01  3.026517e+01  1.434361e+01  1.804308e+02  3.597912e+02 -7.734211e-02  2.221623e-01  1.620437e+03  2.482321e+06  1.000183e+00 261.250 17 25  0.05  74.80
  914109  2.684975e+00  6.274855e-01  3.024918e+01  1.433601e+01  1.800949e+02  3.599512e+02 -1.817652e-02  2.240015e-01  1.607132e+03  2.482322e+06  1.000193e+00 262.015 17 28  3.60  74.94
  917154  2.678063e+00  6.265428e-01  3.025792e+01  1.437346e+01  1.791626e+02  3.979295e-01  1.486116e-01  2.248796e-01  1.600857e+03  2.482316e+06  1.000182e+00 263.338 17 33 21.05  75.07
  916875  2.677744e+00  6.264835e-01  3.025668e+01  1.436832e+01  1.792808e+02  3.413119e-01  1.274869e-01  2.248964e-01  1.600737e+03  2.482317e+06  1.000211e+00 260.046 17 20 11.16  74.75
  918837  2.677937e+00  6.265039e-01  3.025606e+01  1.437084e+01  1.795347e+02  2.195966e-01  8.201882e-02  2.248863e-01  1.600809e+03  2.482317e+06  1.000211e+00 260.419 17 21 40.51  74.77
  930162  2.678063e+00  6.265396e-01  3.026061e+01  1.436506e+01  1.788393e+02  5.528609e-01  2.064771e-01  2.248750e-01  1.600889e+03  2.482316e+06  1.000229e+00 260.382 17 21 31.78  74.76
  930443  2.678324e+00  6.265537e-01  3.025931e+01  1.436725e+01  1.802109e+02  3.598956e+02 -3.899861e-02  2.248414e-01  1.601129e+03  2.482316e+06  1.000213e+00 260.524 17 22  5.74  74.80
  930447  2.678076e+00  6.265293e-01  3.026440e+01  1.437175e+01  1.791759e+02  3.915602e-01  1.462382e-01  2.248741e-01  1.600896e+03  2.482316e+06  1.000222e+00 259.523 17 18  5.52  74.68
  931827  2.678152e+00  6.265385e-01  3.026264e+01  1.436933e+01  1.795531e+02  2.107890e-01  7.872188e-02  2.248705e-01  1.600921e+03  2.482316e+06  1.000198e+00 260.699 17 22 47.64  74.81
  932022  2.678370e+00  6.265672e-01  3.026432e+01  1.437604e+01  1.801765e+02  3.599120e+02 -3.283659e-02  2.248439e-01  1.601111e+03  2.482316e+06  1.000193e+00 263.917 17 35 40.10  75.06
  932979  2.678244e+00  6.265610e-01  3.026010e+01  1.436884e+01  1.790933e+02  4.310998e-01  1.609920e-01  2.248614e-01  1.600986e+03  2.482315e+06  1.000208e+00 263.384 17 33 32.16  75.05
  934714  2.678306e+00  6.265591e-01  3.026057e+01  1.437219e+01  1.801093e+02  3.599443e+02 -2.080128e-02  2.248464e-01  1.601093e+03  2.482316e+06  1.000190e+00 259.787 17 19  8.88  74.79
  936053  2.678113e+00  6.265150e-01  3.025220e+01  1.435567e+01  1.803205e+02  3.598430e+02 -5.861508e-02  2.248677e-01  1.600941e+03  2.482318e+06  1.000241e+00 259.664 17 18 39.43  74.92
  936477  2.677722e+00  6.265009e-01  3.021556e+01  1.439957e+01  1.786765e+02  6.308355e-01  2.356245e-01  2.249272e-01  1.600518e+03  2.482314e+06  1.000228e+00 264.153 17 36 36.70  75.15
  936296  2.678081e+00  6.265111e-01  3.025543e+01  1.436185e+01  1.794897e+02  2.411660e-01  9.007327e-02  2.248772e-01  1.600873e+03  2.482316e+06  1.000248e+00 260.098 17 20 23.42  74.84
  937355  2.678195e+00  6.265230e-01  3.025632e+01  1.435951e+01  1.802678e+02  3.598683e+02 -4.918309e-02  2.248612e-01  1.600988e+03  2.482317e+06  1.000249e+00 261.525 17 26  6.02  74.96
  936725  2.677705e+00  6.264721e-01  3.025953e+01  1.435679e+01  1.799594e+02  1.605971e-02  5.998751e-03  2.249242e-01  1.600539e+03  2.482319e+06  1.000198e+00 263.858 17 35 26.04  75.21
  943911  3.569187e+00  7.197785e-01  3.070957e+01  1.473128e+01  1.794888e+02  2.046314e-01  5.734242e-02  1.459833e-01  2.466036e+03  2.469172e+06  1.000179e+00 260.731 17 22 55.51  74.83
  944696  2.721446e+00  6.324609e-01  3.029427e+01  1.469008e+01  1.799892e+02  3.083723e-03  1.133389e-03  2.192751e-01  1.641773e+03  2.469173e+06  1.000238e+00 264.339 17 37 21.34  75.21
  951300  2.677943e+00  6.265008e-01  3.026242e+01  1.436408e+01  1.798224e+02  8.172488e-02  3.052420e-02  2.248945e-01  1.600750e+03  2.482318e+06  1.000211e+00 259.811 17 19 14.57  74.71
  952322  2.677955e+00  6.265020e-01  3.025937e+01  1.435703e+01  1.797374e+02  1.225000e-01  4.575358e-02  2.248975e-01  1.600729e+03  2.482318e+06  1.000215e+00 265.864 17 43 27.41  75.33
  952883  2.678285e+00  6.265566e-01  3.025891e+01  1.436555e+01  1.801895e+02  3.599058e+02 -3.515932e-02  2.248568e-01  1.601019e+03  2.482317e+06  1.000190e+00 259.039 17 16  9.46  74.86
  953336  2.678411e+00  6.265679e-01  3.025845e+01  1.436173e+01  1.805022e+02  3.597560e+02 -9.110819e-02  2.248363e-01  1.601165e+03  2.482317e+06  1.000220e+00 259.738 17 18 57.19  74.93
  953424  2.677918e+00  6.265018e-01  3.025835e+01  1.436607e+01  1.790807e+02  4.371880e-01  1.632916e-01  2.248894e-01  1.600787e+03  2.482316e+06  1.000247e+00 258.003 17 12  0.72  74.69
  953556  2.678136e+00  6.265156e-01  3.025985e+01  1.437286e+01  1.797699e+02  1.069000e-01  3.992552e-02  2.248751e-01  1.600889e+03  2.482317e+06  1.000245e+00 260.277 17 21  6.58  74.98
  953093  2.678302e+00  6.265622e-01  3.026087e+01  1.436936e+01  1.805089e+02  3.597528e+02 -9.231882e-02  2.248532e-01  1.601044e+03  2.482318e+06  1.000195e+00 258.031 17 12  7.51  74.71
  953329  2.677835e+00  6.264947e-01  3.026048e+01  1.435850e+01  1.801630e+02  3.599185e+02 -3.043028e-02  2.249121e-01  1.600625e+03  2.482319e+06  1.000187e+00 258.291 17 13  9.72  74.75
  956563  2.677846e+00  6.264894e-01  3.025549e+01  1.435295e+01  1.798505e+02  6.828258e-02  2.550428e-02  2.249068e-01  1.600663e+03  2.482318e+06  1.000205e+00 261.034 17 24  8.16  75.03
  966096  2.697958e+00  6.293106e-01  3.038628e+01  1.521063e+01  1.784218e+02  7.501257e-01  2.780771e-01  2.222357e-01  1.619902e+03  2.472457e+06  1.000250e+00 258.602 17 14 24.38  74.69
  967334  2.696804e+00  6.291552e-01  3.037219e+01  1.521181e+01  1.787317e+02  6.023544e-01  2.233870e-01  2.223212e-01  1.619279e+03  2.472454e+06  1.000190e+00 258.111 17 12 26.66  74.71
  973168  2.677490e+00  6.264528e-01  3.022514e+01  1.435759e+01  1.807943e+02  3.596159e+02 -1.434673e-01  2.249542e-01  1.600326e+03  2.482321e+06  1.000207e+00 258.325 17 13 18.12  74.73
  988170  2.696050e+00  6.290538e-01  3.037474e+01  1.524569e+01  1.785054e+02  7.104032e-01  2.635328e-01  2.222019e-01  1.620148e+03  2.472453e+06  1.000220e+00 259.678 17 18 42.84  74.89
 1004017  2.729291e+00  6.335522e-01  2.998311e+01  1.377651e+01  1.812961e+02  3.593830e+02 -2.260876e-01  2.181451e-01  1.650278e+03  2.480494e+06  1.000243e+00 259.596 17 18 23.02  74.91
 1025772  2.729955e+00  6.336721e-01  2.987410e+01  1.396849e+01  1.814226e+02  3.593232e+02 -2.479361e-01  2.179817e-01  1.651514e+03  2.480497e+06  1.000179e+00 258.936 17 15 44.57  74.84
 1043704  2.712421e+00  6.315633e-01  3.037564e+01  1.545013e+01  1.762395e+02  1.785982e+00  6.582039e-01  2.203285e-01  1.633924e+03  2.465878e+06  1.000188e+00 260.489 17 21 57.46  75.02
 1043756  2.712258e+00  6.315184e-01  3.038287e+01  1.539227e+01  1.763080e+02  1.753541e+00  6.463203e-01  2.203518e-01  1.633751e+03  2.465879e+06  1.000219e+00 257.631 17 10 31.34  74.68
 1043761  2.711887e+00  6.314353e-01  3.037795e+01  1.544248e+01  1.765832e+02  1.622886e+00  5.982754e-01  2.204438e-01  1.633069e+03  2.465879e+06  1.000193e+00 258.904 17 15 37.08  74.86
 1045310  2.714051e+00  6.317919e-01  3.035707e+01  1.542615e+01  1.760645e+02  1.868505e+00  6.882078e-01  2.202570e-01  1.634454e+03  2.465876e+06  1.000247e+00 258.246 17 12 58.99  74.79
 1044111  2.697567e+00  6.292860e-01  3.039790e+01  1.524382e+01  1.781628e+02  8.736747e-01  3.239047e-01  2.223832e-01  1.618827e+03  2.472461e+06  1.000223e+00 258.622 17 14 29.33  74.83
 1044241  2.697009e+00  6.292090e-01  3.039810e+01  1.523738e+01  1.783483e+02  7.852952e-01  2.911959e-01  2.224506e-01  1.618336e+03  2.472462e+06  1.000186e+00 261.348 17 25 23.47  75.02
 1045448  2.738220e+00  6.348073e-01  2.991015e+01  1.375963e+01  1.818793e+02  3.591093e+02 -3.252911e-01  2.171192e-01  1.658075e+03  2.473557e+06  1.000188e+00 260.380 17 21 31.27  74.91
 1044588  2.699590e+00  6.295161e-01  3.038235e+01  1.499364e+01  1.790716e+02  4.387843e-01  1.625652e-01  2.220805e-01  1.621034e+03  2.483786e+06  1.000204e+00 260.006 17 20  1.51  74.84
 1047443  2.695408e+00  6.289677e-01  3.037385e+01  1.497719e+01  1.784819e+02  7.206333e-01  2.673901e-01  2.223598e-01  1.618998e+03  2.483787e+06  1.000217e+00 258.106 17 12 25.49  74.69
 1049201  2.680551e+00  6.269039e-01  3.040143e+01  1.496691e+01  1.786749e+02  6.305888e-01  2.352782e-01  2.243101e-01  1.604921e+03  2.483778e+06  1.000205e+00 259.410 17 17 38.40  74.89
 1066268  2.702712e+00  6.300259e-01  3.035459e+01  1.545471e+01  1.779537e+02  9.734566e-01  3.601832e-01  2.215512e-01  1.624906e+03  2.465880e+06  1.000179e+00 258.663 17 14 39.02  74.82
 1062814  2.694911e+00  6.289676e-01  3.039811e+01  1.521081e+01  1.776884e+02  1.100620e+00  4.084082e-01  2.226074e-01  1.617197e+03  2.472463e+06  1.000212e+00 259.562 17 18 14.86  74.93
 1064891  2.700361e+00  6.296935e-01  3.038045e+01  1.497744e+01  1.779819e+02  9.581470e-01  3.548362e-01  2.219673e-01  1.621860e+03  2.483786e+06  1.000199e+00 260.898 17 23 35.50  75.08
 1080191  2.691970e+00  6.285402e-01  3.043446e+01  1.524547e+01  1.780528e+02  9.272867e-01  3.444752e-01  2.228436e-01  1.615483e+03  2.472463e+06  1.000180e+00 259.836 17 19 20.59  74.97
 1080567  2.692942e+00  6.286985e-01  3.041347e+01  1.521195e+01  1.777545e+02  1.069510e+00  3.971498e-01  2.227722e-01  1.616000e+03  2.472463e+06  1.000188e+00 259.370 17 17 28.70  74.91
 1080893  2.693700e+00  6.288478e-01  3.041580e+01  1.521777e+01  1.772741e+02  1.298639e+00  4.820626e-01  2.226791e-01  1.616676e+03  2.472463e+06  1.000208e+00 257.454 17  9 48.94  74.68
 1088486  2.692003e+00  6.285129e-01  3.038410e+01  1.523649e+01  1.784658e+02  7.300811e-01  2.712281e-01  2.228747e-01  1.615257e+03  2.472462e+06  1.000182e+00 257.125 17  8 29.93  74.64
 1088590  2.691376e+00  6.284124e-01  3.039084e+01  1.519263e+01  1.783520e+02  7.845504e-01  2.915446e-01  2.229365e-01  1.614810e+03  2.472463e+06  1.000240e+00 259.960 17 19 50.47  74.96
 1089374  2.693546e+00  6.287251e-01  3.039921e+01  1.519472e+01  1.783672e+02  7.769087e-01  2.884617e-01  2.226488e-01  1.616896e+03  2.472460e+06  1.000202e+00 257.268 17  9  4.42  74.40
 1088924  2.693264e+00  6.286828e-01  3.038127e+01  1.525431e+01  1.782879e+02  8.148382e-01  3.025807e-01  2.226817e-01  1.616657e+03  2.472460e+06  1.000226e+00 258.208 17 12 49.94  74.44
 1089201  2.692009e+00  6.284921e-01  3.038892e+01  1.521701e+01  1.786730e+02  6.310945e-01  2.344646e-01  2.228794e-01  1.615223e+03  2.472462e+06  1.000205e+00 258.213 17 12 51.10  74.46
 1089371  2.691769e+00  6.284769e-01  3.038791e+01  1.521455e+01  1.782346e+02  8.405603e-01  3.123065e-01  2.228839e-01  1.615190e+03  2.472462e+06  1.000236e+00 258.219 17 12 52.66  74.71
 1086116  2.720863e+00  6.323871e-01  3.016070e+01  1.461676e+01  1.805691e+02  3.597274e+02 -1.002069e-01  2.192138e-01  1.642232e+03  2.473926e+06  1.000244e+00 257.800 17 11 11.93  74.65
 1085094  2.741089e+00  6.351761e-01  2.981474e+01  1.343444e+01  1.818603e+02  3.591181e+02 -3.217628e-01  2.166342e-01  1.661787e+03  2.478665e+06  1.000221e+00 258.086 17 12 20.62  74.73
 1101336  2.700658e+00  6.298197e-01  3.038878e+01  1.538643e+01  1.770605e+02  1.399639e+00  5.182066e-01  2.214984e-01  1.625294e+03  2.465887e+06  1.000238e+00 258.749 17 14 59.71  74.80
 1101198  2.704279e+00  6.302873e-01  3.034873e+01  1.498238e+01  1.773174e+02  1.274432e+00  4.712400e-01  2.210191e-01  1.628818e+03  2.480488e+06  1.000228e+00 257.675 17 10 41.88  74.68
 1101959  2.735944e+00  6.344506e-01  3.037102e+01  1.504437e+01  1.785840e+02  6.664734e-01  2.436385e-01  2.172545e-01  1.657043e+03  2.480494e+06  1.000240e+00 259.447 17 17 47.40  74.92
 1104979  2.706517e+00  6.304824e-01  3.030779e+01  1.505518e+01  1.785406e+02  6.917042e-01  2.556075e-01  2.212148e-01  1.627377e+03  2.480500e+06  1.000230e+00 257.928 17 11 42.84  74.73
 1120149  2.691972e+00  6.286364e-01  3.041699e+01  1.519419e+01  1.769710e+02  1.443939e+00  5.363223e-01  2.229103e-01  1.614999e+03  2.472463e+06  1.000238e+00 261.337 17 25 20.76  75.21
 1126179  2.694658e+00  6.288772e-01  3.039410e+01  1.519021e+01  1.784270e+02  7.481725e-01  2.776773e-01  2.227456e-01  1.616193e+03  2.472460e+06  1.000193e+00 258.700 17 14 47.93  74.84
 1125965  2.691127e+00  6.284263e-01  3.039286e+01  1.518982e+01  1.779074e+02  9.969559e-01  3.704742e-01  2.231326e-01  1.613390e+03  2.472462e+06  1.000208e+00 258.486 17 13 56.54  74.82
 1126711  2.690734e+00  6.284576e-01  3.039207e+01  1.517891e+01  1.770524e+02  1.405379e+00  5.222466e-01  2.232036e-01  1.612877e+03  2.472452e+06  1.000231e+00 258.328 17 13 18.82  74.81
 1127494  2.687596e+00  6.279222e-01  3.039341e+01  1.522115e+01  1.782198e+02  8.483158e-01  3.156590e-01  2.234898e-01  1.610812e+03  2.472453e+06  1.000180e+00 260.219 17 20 52.44  75.02
 1127552  2.690151e+00  6.284116e-01  3.039329e+01  1.522378e+01  1.768794e+02  1.488157e+00  5.530869e-01  2.231724e-01  1.613103e+03  2.472452e+06  1.000199e+00 258.706 17 14 49.51  74.84
 1127606  2.686843e+00  6.277780e-01  3.040312e+01  1.518785e+01  1.785687e+02  6.817467e-01  2.537712e-01  2.236099e-01  1.609946e+03  2.472457e+06  1.000222e+00 257.957 17 11 49.63  74.76
 1141524  2.690857e+00  6.285796e-01  3.040790e+01  1.516977e+01  1.763617e+02  1.735113e+00  6.446231e-01  2.230996e-01  1.613629e+03  2.472450e+06  1.000215e+00 257.666 17 10 39.91  74.74
 1142818  2.706963e+00  6.305296e-01  3.030295e+01  1.502632e+01  1.787738e+02  5.807380e-01  2.145718e-01  2.211763e-01  1.627660e+03  2.475747e+06  1.000230e+00 257.576 17 10 18.29  74.73
 1142761  2.701289e+00  6.297728e-01  3.029264e+01  1.500029e+01  1.785155e+02  7.045914e-01  2.608701e-01  2.218510e-01  1.622711e+03  2.475749e+06  1.000219e+00 256.895 17  7 34.73  74.79
 1162323  2.692513e+00  6.285278e-01  3.030883e+01  1.495937e+01  1.792054e+02  3.762913e-01  1.397834e-01  2.230127e-01  1.614257e+03  2.480494e+06  1.000230e+00 258.143 17 12 34.22  74.83
 1205120  2.752814e+00  6.367816e-01  2.941105e+01  1.339598e+01  1.822937e+02  3.589167e+02 -3.935040e-01  2.152797e-01  1.672243e+03  2.477205e+06  1.000186e+00 258.129 17 12 30.96  74.83
 1204919  2.696057e+00  6.290685e-01  3.029546e+01  1.496677e+01  1.783313e+02  7.931830e-01  2.942324e-01  2.225361e-01  1.617715e+03  2.480499e+06  1.000215e+00 258.568 17 14 16.34  74.88
 1243737  2.694482e+00  6.288080e-01  3.029492e+01  1.487272e+01  1.791938e+02  3.820039e-01  1.417986e-01  2.227606e-01  1.616085e+03  2.475740e+06  1.000208e+00 256.997 17  7 59.16  74.68
 1243938  2.694673e+00  6.288356e-01  3.029472e+01  1.487962e+01  1.790944e+02  4.294092e-01  1.593840e-01  2.227491e-01  1.616168e+03  2.475740e+06  1.000214e+00 258.450 17 13 47.90  74.88
 1262084  2.693784e+00  6.287818e-01  3.029345e+01  1.484877e+01  1.780909e+02  9.085644e-01  3.372995e-01  2.227517e-01  1.616149e+03  2.475742e+06  1.000194e+00 257.337 17  9 21.00  74.74
 1262494  2.691689e+00  6.284189e-01  3.032133e+01  1.487575e+01  1.790427e+02  4.543447e-01  1.688289e-01  2.229873e-01  1.614441e+03  2.475745e+06  1.000234e+00 260.450 17 21 47.88  75.13
 1262089  2.699718e+00  6.295180e-01  3.028113e+01  1.483717e+01  1.791924e+02  3.821657e-01  1.415873e-01  2.219780e-01  1.621782e+03  2.475747e+06  1.000235e+00 256.901 17  7 36.29  74.81
 1262460  2.697724e+00  6.292680e-01  3.028106e+01  1.484006e+01  1.791044e+02  4.242979e-01  1.573032e-01  2.222343e-01  1.619912e+03  2.475747e+06  1.000179e+00 257.663 17 10 39.19  74.93
 1262538  2.696142e+00  6.290518e-01  3.028587e+01  1.488148e+01  1.785753e+02  6.769347e-01  2.511176e-01  2.224592e-01  1.618274e+03  2.475749e+06  1.000247e+00 104.547  6 58 11.40 -10.31
 1262851  2.696347e+00  6.290870e-01  3.028401e+01  1.488240e+01  1.785933e+02  6.682891e-01  2.478867e-01  2.224744e-01  1.618163e+03  2.475749e+06  1.000226e+00 261.948 17 27 47.42  75.17
 1263336  2.696104e+00  6.290500e-01  3.027778e+01  1.483714e+01  1.788556e+02  5.431173e-01  2.014744e-01  2.225267e-01  1.617783e+03  2.475750e+06  1.000196e+00 259.133 17 16 31.94  74.86
 1263695  2.696494e+00  6.291381e-01  3.027639e+01  1.487313e+01  1.782701e+02  8.224043e-01  3.050162e-01  2.224684e-01  1.618207e+03  2.475750e+06  1.000201e+00 257.898 17 11 35.59  74.68
 1263377  2.695809e+00  6.289857e-01  3.027732e+01  1.484195e+01  1.793456e+02  3.092943e-01  1.147536e-01  2.225760e-01  1.617425e+03  2.475751e+06  1.000208e+00 257.094 17  8 22.49  74.63
 1264260  2.696246e+00  6.290712e-01  3.027332e+01  1.485906e+01  1.788457e+02  5.477381e-01  2.031771e-01  2.225471e-01  1.617635e+03  2.475752e+06  1.000193e+00 257.401 17  9 36.22  74.66
 1265997  2.696718e+00  6.291128e-01  3.026410e+01  1.485382e+01  1.791050e+02  4.240707e-01  1.572848e-01  2.224738e-01  1.618168e+03  2.475749e+06  1.000225e+00 258.629 17 14 30.91  74.80
 1265871  2.696656e+00  6.291086e-01  3.026897e+01  1.486565e+01  1.789557e+02  4.953325e-01  1.837184e-01  2.224919e-01  1.618036e+03  2.475749e+06  1.000230e+00 258.620 17 14 28.68  74.83
 1268599  2.691329e+00  6.284526e-01  3.028019e+01  1.483167e+01  1.779934e+02  9.556727e-01  3.551055e-01  2.229362e-01  1.614812e+03  2.475740e+06  1.000192e+00 259.985 17 19 56.50  74.96
 1281026  2.691297e+00  6.284106e-01  3.028495e+01  1.481471e+01  1.783724e+02  7.746095e-01  2.878515e-01  2.229542e-01  1.614681e+03  2.475743e+06  1.000212e+00 255.468 17  1 52.37  74.90
 1281046  2.691252e+00  6.283957e-01  3.031194e+01  1.487247e+01  1.784998e+02  7.137562e-01  2.652465e-01  2.229797e-01  1.614497e+03  2.475743e+06  1.000212e+00 257.097 17  8 23.28  74.64
 1282320  2.697905e+00  6.292711e-01  3.028466e+01  1.484147e+01  1.791923e+02  3.823540e-01  1.417515e-01  2.221986e-01  1.620172e+03  2.475747e+06  1.000229e+00 258.241 17 12 57.84  74.77
 1282809  2.695452e+00  6.289717e-01  3.027714e+01  1.483834e+01  1.786769e+02  6.284938e-01  2.331969e-01  2.225923e-01  1.617307e+03  2.475749e+06  1.000191e+00 258.200 17 12 47.95  74.82
 1283428  2.695255e+00  6.289137e-01  3.027510e+01  1.485198e+01  1.789414e+02  5.022766e-01  1.863920e-01  2.226542e-01  1.616857e+03  2.475751e+06  1.000237e+00 258.921 17 15 41.14  74.85
 1283533  2.695399e+00  6.289574e-01  3.027246e+01  1.483712e+01  1.786114e+02  6.596975e-01  2.447851e-01  2.226312e-01  1.617024e+03  2.475751e+06  1.000220e+00 259.916 17 19 39.89  74.97
 1283953  2.695906e+00  6.290641e-01  3.027459e+01  1.482929e+01  1.781102e+02  8.988147e-01  3.334258e-01  2.225718e-01  1.617456e+03  2.475751e+06  1.000217e+00 257.197 17  8 47.28  74.66
 1283971  2.695603e+00  6.289909e-01  3.027180e+01  1.483687e+01  1.785042e+02  7.108311e-01  2.637363e-01  2.226232e-01  1.617082e+03  2.475752e+06  1.000224e+00 257.026 17  8  6.31  74.64
 1284487  2.695208e+00  6.289365e-01  3.026599e+01  1.485396e+01  1.786825e+02  6.257707e-01  2.322085e-01  2.226513e-01  1.616878e+03  2.475752e+06  1.000194e+00 256.529 17  6  7.06  74.65
 1285517  2.694310e+00  6.287717e-01  3.025084e+01  1.483745e+01  1.794100e+02  2.786074e-01  1.034276e-01  2.227435e-01  1.616209e+03  2.475752e+06  1.000224e+00 256.635 17  6 32.47  74.67
 1287495  2.710698e+00  6.310278e-01  3.027370e+01  1.485145e+01  1.795270e+02  2.220270e-01  8.192213e-02  2.206585e-01  1.631480e+03  2.475747e+06  1.000185e+00 256.938 17  7 45.17  74.69
 1286655  2.694448e+00  6.288449e-01  3.026162e+01  1.484489e+01  1.784732e+02  7.258781e-01  2.694256e-01  2.226802e-01  1.616668e+03  2.475750e+06  1.000194e+00 257.654 17 10 36.84  74.79
 1287877  2.685528e+00  6.275671e-01  3.037690e+01  1.481115e+01  1.796385e+02  1.699827e-01  6.330732e-02  2.237284e-01  1.609094e+03  2.475746e+06  1.000186e+00 258.185 17 12 44.33  74.84
 1300153  2.682755e+00  6.271716e-01  3.037076e+01  1.482764e+01  1.793135e+02  3.256547e-01  1.214144e-01  2.238955e-01  1.607893e+03  2.475746e+06  1.000234e+00 257.334 17  9 20.09  74.72
 1300417  2.682726e+00  6.271843e-01  3.038814e+01  1.483040e+01  1.792996e+02  3.323407e-01  1.239030e-01  2.239827e-01  1.607267e+03  2.475746e+06  1.000191e+00 259.302 17 17 12.46  74.97
 1301449  2.701146e+00  6.297311e-01  3.028967e+01  1.482494e+01  1.791620e+02  3.965313e-01  1.468252e-01  2.218001e-01  1.623083e+03  2.475747e+06  1.000191e+00 256.810 17  7 14.45  74.67
 1302149  2.692617e+00  6.285347e-01  3.027062e+01  1.480959e+01  1.793247e+02  3.195540e-01  1.187043e-01  2.228456e-01  1.615468e+03  2.475750e+06  1.000240e+00 256.765 17  7  3.62  74.64
 1302954  2.693537e+00  6.286795e-01  3.027567e+01  1.483741e+01  1.791870e+02  3.851666e-01  1.430221e-01  2.228384e-01  1.615520e+03  2.475751e+06  1.000204e+00 256.423 17  5 41.42  74.62
 1303008  2.693473e+00  6.286662e-01  3.027740e+01  1.485908e+01  1.789306e+02  5.076181e-01  1.885000e-01  2.228222e-01  1.615638e+03  2.475751e+06  1.000244e+00 256.793 17  7 10.42  74.68
 1303199  2.693403e+00  6.286407e-01  3.027275e+01  1.482027e+01  1.793431e+02  3.106307e-01  1.153566e-01  2.228560e-01  1.615393e+03  2.475751e+06  1.000245e+00 257.792 17 11 10.10  74.77
 1303600  2.694164e+00  6.287890e-01  3.026967e+01  1.482468e+01  1.786606e+02  6.363689e-01  2.362353e-01  2.227936e-01  1.615845e+03  2.475752e+06  1.000208e+00 258.476 17 13 54.26  74.81
 1303843  2.693601e+00  6.286789e-01  3.026880e+01  1.483356e+01  1.792456e+02  3.571282e-01  1.326107e-01  2.228524e-01  1.615419e+03  2.475753e+06  1.000224e+00 256.970 17  7 52.78  74.62
 1303081  2.717929e+00  6.321812e-01  2.958344e+01  1.337950e+01  1.830231e+02  3.585611e+02 -5.293490e-01  2.194401e-01  1.640539e+03  2.484149e+06  1.000247e+00 256.887 17  7 32.90  74.66
 1366508  2.717399e+00  6.320139e-01  3.016179e+01  1.499384e+01  1.778826e+02  1.003566e+00  3.693308e-01  2.195733e-01  1.639543e+03  2.466253e+06  1.000229e+00 258.594 17 14 22.56  74.89
 1362338  2.693229e+00  6.286366e-01  3.023852e+01  1.474277e+01  1.789409e+02  5.026931e-01  1.866858e-01  2.228433e-01  1.615485e+03  2.479029e+06  1.000232e+00 256.436 17  5 44.62  74.66
 1362481  2.693416e+00  6.286640e-01  3.024056e+01  1.474900e+01  1.790251e+02  4.624086e-01  1.717121e-01  2.228409e-01  1.615502e+03  2.479031e+06  1.000218e+00 257.550 17 10 11.95  74.75
 1362617  2.693657e+00  6.286934e-01  3.024442e+01  1.476403e+01  1.790656e+02  4.430679e-01  1.645168e-01  2.228479e-01  1.615452e+03  2.479029e+06  1.000223e+00 257.292 17  9 10.13  74.67
 1362650  2.693961e+00  6.287858e-01  3.024273e+01  1.476093e+01  1.783647e+02  7.776804e-01  2.887010e-01  2.227719e-01  1.616003e+03  2.479029e+06  1.000193e+00 257.714 17 10 51.29  74.77
 1362658  2.693474e+00  6.286842e-01  3.024265e+01  1.476173e+01  1.789339e+02  5.059203e-01  1.878603e-01  2.228325e-01  1.615563e+03  2.479030e+06  1.000195e+00 258.129 17 12 30.86  74.76
 1363219  2.693323e+00  6.286367e-01  3.024231e+01  1.474474e+01  1.792355e+02  3.619404e-01  1.344129e-01  2.228708e-01  1.615285e+03  2.479032e+06  1.000235e+00 260.088 17 20 21.10  75.00
 1363380  2.693583e+00  6.286804e-01  3.024509e+01  1.476369e+01  1.793160e+02  3.234339e-01  1.200984e-01  2.228843e-01  1.615188e+03  2.479032e+06  1.000207e+00 257.351 17  9 24.34  74.72
 1363494  2.693524e+00  6.286628e-01  3.024447e+01  1.476070e+01  1.793579e+02  3.034664e-01  1.126892e-01  2.228898e-01  1.615148e+03  2.479032e+06  1.000229e+00 261.277 17 25  6.41  75.15
 1363919  2.733563e+00  6.341087e-01  3.024928e+01  1.473666e+01  1.795510e+02  2.093361e-01  7.659457e-02  2.180073e-01  1.651321e+03  2.479034e+06  1.000199e+00 258.260 17 13  2.33  74.79
 1364410  2.697359e+00  6.292091e-01  3.022571e+01  1.474897e+01  1.791244e+02  4.145873e-01  1.537275e-01  2.224007e-01  1.618700e+03  2.479036e+06  1.000201e+00 256.014 17  4  3.43  74.62
 1364523  2.696788e+00  6.291332e-01  3.022919e+01  1.474001e+01  1.791324e+02  4.108327e-01  1.523664e-01  2.224770e-01  1.618145e+03  2.479037e+06  1.000193e+00 259.121 17 16 29.09  74.83
 1364703  2.696852e+00  6.291349e-01  3.022863e+01  1.474337e+01  1.789566e+02  4.947071e-01  1.834735e-01  2.224690e-01  1.618203e+03  2.479037e+06  1.000232e+00 255.317 17  1 16.13  74.44
 1364423  2.696535e+00  6.290651e-01  3.022799e+01  1.473936e+01  1.795727e+02  2.007393e-01  7.446146e-02  2.225087e-01  1.617914e+03  2.479037e+06  1.000249e+00 226.344 15  5 22.51  72.71
 1364604  2.696544e+00  6.291062e-01  3.021949e+01  1.474972e+01  1.789995e+02  4.742436e-01  1.758974e-01  2.225114e-01  1.617894e+03  2.479038e+06  1.000190e+00 249.971 16 39 52.99  73.80
 1364822  2.696276e+00  6.290348e-01  3.021684e+01  1.475034e+01  1.794270e+02  2.702788e-01  1.002647e-01  2.225365e-01  1.617712e+03  2.479039e+06  1.000244e+00 248.223 16 32 53.59  73.62
 1365573  2.697060e+00  6.292015e-01  3.021440e+01  1.473858e+01  1.782491e+02  8.321963e-01  3.085955e-01  2.224517e-01  1.618329e+03  2.479039e+06  1.000245e+00 255.714 17  2 51.26  74.45
 1408596  2.698008e+00  6.292870e-01  3.004121e+01  1.451670e+01  1.804444e+02  3.597853e+02 -7.958069e-02  2.219558e-01  1.621944e+03  2.474284e+06  1.000199e+00 235.562 15 42 14.95  73.32
 1408396  2.696744e+00  6.291081e-01  3.007174e+01  1.446491e+01  1.806934e+02  3.596664e+02 -1.237181e-01  2.221342e-01  1.620642e+03  2.474285e+06  1.000229e+00 238.249 15 52 59.86  72.84
 1407432  2.707900e+00  6.306516e-01  3.000000e+01  1.435456e+01  1.807806e+02  3.596251e+02 -1.384513e-01  2.207476e-01  1.630822e+03  2.480862e+06  1.000195e+00 230.319 15 21 16.44  72.72
 1404538  2.748278e+00  6.364602e-01  2.898626e+01  1.255206e+01  1.843246e+02  3.579572e+02 -7.429087e-01  2.159270e-01  1.667230e+03  2.485607e+06  1.000220e+00 256.067 17  4 16.20  74.45
 1424870  2.758480e+00  6.375438e-01  2.964178e+01  1.360209e+01  1.825279e+02  3.588082e+02 -4.320352e-01  2.145185e-01  1.678177e+03  2.473557e+06  1.000209e+00 250.387 16 41 32.93  73.95
 1427098  2.703391e+00  6.300159e-01  3.004118e+01  1.443745e+01  1.795710e+02  2.011618e-01  7.442693e-02  2.213219e-01  1.626590e+03  2.477577e+06  1.000222e+00 256.021 17  4  5.06  74.45
 1444107  2.704591e+00  6.301770e-01  3.009294e+01  1.445488e+01  1.792733e+02  3.429543e-01  1.268336e-01  2.213703e-01  1.626234e+03  2.477567e+06  1.000250e+00 255.124 17  0 29.86  74.33
 1444948  2.711907e+00  6.311784e-01  3.008233e+01  1.446519e+01  1.802887e+02  3.598596e+02 -5.178946e-02  2.204831e-01  1.632778e+03  2.477574e+06  1.000215e+00 254.075 16 56 17.88  74.47
 1523248  2.696278e+00  6.291389e-01  3.025643e+01  1.476415e+01  1.777421e+02  1.075181e+00  3.987827e-01  2.224126e-01  1.618613e+03  2.470990e+06  1.000243e+00 254.004 16 56  0.98  74.26
 1522902  2.695314e+00  6.289401e-01  3.025241e+01  1.472999e+01  1.788018e+02  5.696876e-01  2.113941e-01  2.225385e-01  1.617697e+03  2.470992e+06  1.000207e+00 254.840 16 59 21.62  74.38
 1522791  2.694498e+00  6.288172e-01  3.026512e+01  1.477450e+01  1.792929e+02  3.353908e-01  1.244925e-01  2.226225e-01  1.617087e+03  2.470997e+06  1.000180e+00 256.048 17  4 11.57  74.39
 1522831  2.710325e+00  6.309572e-01  3.025101e+01  1.473888e+01  1.795780e+02  1.985862e-01  7.328706e-02  2.206009e-01  1.631906e+03  2.470998e+06  1.000236e+00 252.070 16 48 16.87  74.27
 1522692  2.700842e+00  6.296719e-01  3.024590e+01  1.473950e+01  1.794566e+02  2.569070e-01  9.514040e-02  2.218305e-01  1.622860e+03  2.470999e+06  1.000215e+00 252.649 16 50 35.69  74.35
 1522856  2.697706e+00  6.292634e-01  3.024613e+01  1.477178e+01  1.789820e+02  4.834975e-01  1.792539e-01  2.221948e-01  1.620200e+03  2.471001e+06  1.000199e+00 249.569 16 38 16.61  73.94
 1523140  2.697906e+00  6.292790e-01  3.023917e+01  1.472235e+01  1.789763e+02  4.862178e-01  1.802549e-01  2.222288e-01  1.619952e+03  2.471001e+06  1.000232e+00 251.681 16 46 43.34  74.20
 1526534  2.695409e+00  6.289813e-01  3.024766e+01  1.480128e+01  1.784636e+02  7.311236e-01  2.712730e-01  2.224965e-01  1.618003e+03  2.470993e+06  1.000185e+00 252.063 16 48 15.02  74.48
 1526736  2.859218e+00  6.501863e-01  3.033007e+01  1.473562e+01  1.799324e+02  2.905568e-02  1.016408e-02  2.036827e-01  1.767455e+03  2.470998e+06  1.000194e+00 252.830 16 51 19.15  74.23
 1526906  2.699204e+00  6.294421e-01  3.023063e+01  1.476387e+01  1.795518e+02  2.115918e-01  7.840731e-02  2.220320e-01  1.621388e+03  2.471000e+06  1.000223e+00 250.982 16 43 55.66  73.88
 1543570  2.696156e+00  6.290305e-01  3.024791e+01  1.478981e+01  1.791200e+02  4.177862e-01  1.549882e-01  2.224518e-01  1.618328e+03  2.470993e+06  1.000237e+00 243.821 16 15 16.99  73.82
 1543636  2.699910e+00  6.295679e-01  3.022807e+01  1.472347e+01  1.791128e+02  4.209414e-01  1.559326e-01  2.220155e-01  1.621509e+03  2.471002e+06  1.000179e+00 242.901 16 11 36.22  73.67
 1545947  2.696266e+00  6.290543e-01  3.024646e+01  1.478263e+01  1.788585e+02  5.425711e-01  2.012695e-01  2.224194e-01  1.618564e+03  2.470992e+06  1.000244e+00 254.783 16 59  7.99  74.46
 1545805  2.696447e+00  6.291096e-01  3.023524e+01  1.475640e+01  1.784978e+02  7.146264e-01  2.650597e-01  2.223728e-01  1.618903e+03  2.470993e+06  1.000218e+00 255.523 17  2  5.62  74.58
 1564805  2.697956e+00  6.292708e-01  3.025475e+01  1.474653e+01  1.795259e+02  2.240196e-01  8.305099e-02  2.223026e-01  1.619414e+03  2.470997e+06  1.000224e+00 241.716 16  6 51.94  74.08
 1564588  2.697357e+00  6.291815e-01  3.024816e+01  1.475647e+01  1.795915e+02  1.927440e-01  7.147329e-02  2.223563e-01  1.619023e+03  2.470997e+06  1.000240e+00 245.778 16 23  6.77  73.80
 1564914  2.708868e+00  6.307689e-01  3.022460e+01  1.474739e+01  1.797385e+02  1.222846e-01  4.515133e-02  2.209422e-01  1.629386e+03  2.470999e+06  1.000202e+00 252.682 16 50 43.66  74.24
 1564970  2.707630e+00  6.306037e-01  3.022365e+01  1.474633e+01  1.796973e+02  1.419497e-01  5.243578e-02  2.211091e-01  1.628155e+03  2.470999e+06  1.000194e+00 254.733 16 58 55.94  74.30
 1564891  2.702955e+00  6.299534e-01  3.021646e+01  1.474602e+01  1.795930e+02  1.918017e-01  7.097578e-02  2.216479e-01  1.624198e+03  2.471000e+06  1.000229e+00 255.924 17  3 41.78  74.47
 1564683  2.702153e+00  6.298688e-01  3.021298e+01  1.475104e+01  1.792993e+02  3.317887e-01  1.228065e-01  2.217581e-01  1.623391e+03  2.471000e+06  1.000180e+00 255.082 17  0 19.63  74.40
 1564853  2.701523e+00  6.297741e-01  3.021480e+01  1.474241e+01  1.791015e+02  4.261141e-01  1.577610e-01  2.218189e-01  1.622945e+03  2.471001e+06  1.000221e+00 255.961 17  3 50.64  74.49
 1564873  2.701569e+00  6.297746e-01  3.022380e+01  1.473906e+01  1.794437e+02  2.630337e-01  9.738236e-02  2.218183e-01  1.622950e+03  2.471001e+06  1.000207e+00 255.710 17  2 50.52  74.41
 1564938  2.700878e+00  6.296965e-01  3.021064e+01  1.473557e+01  1.786998e+02  6.177488e-01  2.287621e-01  2.218614e-01  1.622635e+03  2.471002e+06  1.000243e+00 255.803 17  3 12.60  74.42
 1564416  2.701018e+00  6.296860e-01  3.021385e+01  1.474137e+01  1.796310e+02  1.738608e-01  6.438324e-02  2.219049e-01  1.622317e+03  2.471003e+06  1.000233e+00 255.987 17  3 56.76  74.45
 1564973  2.700363e+00  6.296095e-01  3.020666e+01  1.473616e+01  1.796739e+02  1.534392e-01  5.683255e-02  2.219132e-01  1.622256e+03  2.471003e+06  1.000195e+00 255.440 17  1 45.50  74.38
 1565140  2.702929e+00  6.299574e-01  3.021848e+01  1.474192e+01  1.797795e+02  1.029123e-01  3.808197e-02  2.216782e-01  1.623975e+03  2.471000e+06  1.000202e+00 255.555 17  2 13.22  74.40
 1565150  2.702671e+00  6.299108e-01  3.021112e+01  1.474001e+01  1.796347e+02  1.719323e-01  6.363044e-02  2.217000e-01  1.623816e+03  2.471000e+06  1.000237e+00 255.765 17  3  3.67  74.43
 1584472  2.701374e+00  6.297559e-01  3.023640e+01  1.476024e+01  1.792659e+02  3.477749e-01  1.287630e-01  2.218580e-01  1.622660e+03  2.470995e+06  1.000199e+00 255.018 17  0  4.32  74.32
 1584948  2.700806e+00  6.296716e-01  3.024531e+01  1.475893e+01  1.790348e+02  4.579739e-01  1.696038e-01  2.218438e-01  1.622763e+03  2.470996e+06  1.000240e+00 254.964 16 59 51.29  74.31
 1584195  2.699789e+00  6.295178e-01  3.023966e+01  1.477366e+01  1.795985e+02  1.893034e-01  7.013373e-02  2.219915e-01  1.621683e+03  2.470997e+06  1.000233e+00 255.828 17  3 18.62  74.43
 1584138  2.708734e+00  6.307575e-01  3.023387e+01  1.472839e+01  1.796229e+02  1.772963e-01  6.546552e-02  2.209044e-01  1.629664e+03  2.470999e+06  1.000188e+00 254.207 16 56 49.68  74.24
 1584248  2.703669e+00  6.300818e-01  3.020955e+01  1.476443e+01  1.789397e+02  5.029912e-01  1.860697e-01  2.215024e-01  1.625264e+03  2.471002e+06  1.000202e+00 252.609 16 50 26.16  74.37
 1585319  2.718880e+00  6.321307e-01  3.022918e+01  1.475724e+01  1.797631e+02  1.103327e-01  4.058805e-02  2.196873e-01  1.638692e+03  2.470998e+06  1.000195e+00 252.011 16 48  2.59  74.39
 1585378  2.704312e+00  6.301570e-01  3.020754e+01  1.474417e+01  1.793473e+02  3.087709e-01  1.141977e-01  2.214045e-01  1.625983e+03  2.471000e+06  1.000196e+00 250.960 16 43 50.50  74.26
 1604176  2.703578e+00  6.300523e-01  3.024934e+01  1.474530e+01  1.794950e+02  2.384256e-01  8.820545e-02  2.215249e-01  1.625099e+03  2.470996e+06  1.000197e+00 254.490 16 57 57.65  74.38
 1604016  2.710372e+00  6.309691e-01  3.022277e+01  1.478976e+01  1.792873e+02  3.368722e-01  1.243175e-01  2.206405e-01  1.631613e+03  2.470999e+06  1.000240e+00 250.983 16 43 55.82  74.36
 1624658  2.707567e+00  6.306134e-01  3.024635e+01  1.479491e+01  1.791681e+02  3.937998e-01  1.454664e-01  2.209555e-01  1.629288e+03  2.470992e+06  1.000180e+00 248.697 16 34 47.35  74.64
 1624768  2.708009e+00  6.307126e-01  3.023399e+01  1.479847e+01  1.784159e+02  7.517268e-01  2.776168e-01  2.208643e-01  1.629960e+03  2.470993e+06  1.000180e+00 247.763 16 31  3.14  74.04
 1624063  2.728897e+00  6.334799e-01  3.023908e+01  1.479957e+01  1.794249e+02  2.702748e-01  9.906179e-02  2.182935e-01  1.649156e+03  2.470998e+06  1.000215e+00 254.697 16 58 47.23  74.46
 1625075  2.709036e+00  6.308779e-01  3.024515e+01  1.479337e+01  1.779626e+02  9.672042e-01  3.570454e-01  2.207948e-01  1.630473e+03  2.470993e+06  1.000209e+00 254.189 16 56 45.41  74.35
 1625774  2.710451e+00  6.309985e-01  3.021079e+01  1.475542e+01  1.791173e+02  4.177362e-01  1.541476e-01  2.204932e-01  1.632703e+03  2.471001e+06  1.000206e+00 253.795 16 55 10.82  74.43
 1623524  2.727877e+00  6.333478e-01  3.010071e+01  1.436964e+01  1.799755e+02  8.247336e-03  3.023904e-03  2.181473e-01  1.650261e+03  2.479397e+06  1.000182e+00 242.917 16 11 40.13  74.24
 1643735  2.718834e+00  6.321590e-01  3.023835e+01  1.483063e+01  1.788007e+02  5.673036e-01  2.086834e-01  2.193266e-01  1.641388e+03  2.471003e+06  1.000183e+00 248.764 16 35  3.26  74.26


==> new plots/2008GVids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           41 meteoroids of shower:  2008GVids
# ejected in 1603 1607 1612 1616 1621 1625 1629 1634 1638 1643 1647 1701 1705 1710 1714 1718 1723 1727 1732 1736 1740 1745 1749 1754 1758 1763 1767 1772 1776 1780 1803 1807 1812 1816 1821 1825 1830 1834 1839 1843 1848 1852 1857 1861 1866 1870 1874 1879 1883 1888 1892 1897 1901 1905 1910 1914 1919 1923 1927 1932 1936 1941 1945 1950 1954 1958 1963 1967 1972 1976 1981 1985 1990 1994 1999 2003 2008 2012 2017 2021 2026 2030 2035 2039 2044 2048 2052 2057 2061 2066 2070 2075 2079 2084 2088 2092 2097 m1000 m1498 m2001 m2499 m2998 m497
# for year 2000-2050
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071615867 au
# of the point located at (heliocentric, J2000, ua):  -0.9785 -0.2034  0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   2.687083e+00  6.329530e-01  2.830898e+01  5.655659e+00  1.973091e+02  3.516978e+02 -3.080380e+00  2.236330e-01  1.609780e+03  2.460402e+06  9.996149e-01 220.262  69.384  18.772
# standard deviations: 
#   2.785146e-02  5.682970e-03  1.827379e+00  1.486787e+02  4.272211e+00  1.993091e+00  7.067244e-01  3.407994e-03  2.483811e+01  4.822380e+03  4.410326e-04  11.485   1.673   0.768
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
    5736  2.736738e+00  6.449415e-01  2.658851e+01  1.336528e-01  2.017870e+02  3.497813e+02 -3.663120e+00  2.175761e-01  1.654593e+03  2.454198e+06  9.996995e-01 207.641 13 50 33.86  67.82  18.37
    9100  2.712732e+00  6.385285e-01  2.694838e+01  5.035470e+00  1.981496e+02  3.514190e+02 -3.122241e+00  2.203848e-01  1.633506e+03  2.455296e+06  9.999651e-01 214.341 14 17 21.77  68.71  18.28
    6694  2.675106e+00  6.280601e-01  3.041769e+01  6.861107e+00  1.892874e+02  3.555531e+02 -1.656787e+00  2.248799e-01  1.600854e+03  2.459313e+06  1.000037e+00 239.351 15 57 24.22  71.43  19.60
    4508  2.695666e+00  6.311542e-01  2.923277e+01  6.835402e+00  1.889629e+02  3.557305e+02 -1.577258e+00  2.225221e-01  1.617817e+03  2.461133e+06  9.990065e-01 235.967 15 43 52.06  72.71  19.03
    6897  2.695614e+00  6.345121e-01  2.820320e+01  5.863609e+00  1.957999e+02  3.524910e+02 -2.758074e+00  2.225677e-01  1.617486e+03  2.462599e+06  9.998821e-01 221.765 14 47  3.70  69.59  18.77
    6629  2.698336e+00  6.329530e-01  2.916682e+01  5.655659e+00  1.924224e+02  3.540919e+02 -2.175185e+00  2.220317e-01  1.621390e+03  2.462601e+06  9.994881e-01 229.940 15 19 45.58  71.10  19.10
    7905  2.680980e+00  6.327413e-01  2.665776e+01  4.945670e+00  1.959813e+02  3.523814e+02 -2.812165e+00  2.242650e-01  1.605244e+03  2.462597e+06  9.995874e-01 215.814 14 23 15.26  70.37  17.99
   15234  2.698122e+00  6.385637e-01  2.681757e+01  1.861540e+00  2.000643e+02  3.505005e+02 -3.461217e+00  2.223787e-01  1.618860e+03  2.453829e+06  9.988256e-01 210.934 14  3 44.23  68.45  18.34
   23193  2.693355e+00  6.357539e-01  2.514254e+01  3.688094e+00  1.978096e+02  3.515426e+02 -3.100056e+00  2.228765e-01  1.615244e+03  2.452003e+06  9.996643e-01 207.039 13 48  9.46  69.85  17.38
   23848  2.692762e+00  6.307772e-01  2.877609e+01  7.021576e+00  1.890513e+02  3.556858e+02 -1.595476e+00  2.229270e-01  1.614879e+03  2.454560e+06  9.990420e-01 234.213 15 36 51.02  73.00  18.81
   26817  2.681633e+00  6.317055e-01  2.866881e+01  2.755408e+00  1.944167e+02  3.531223e+02 -2.543432e+00  2.242825e-01  1.605119e+03  2.454563e+06  9.998208e-01 225.129 15  0 30.89  71.06  18.93
   21404  2.682763e+00  6.310710e-01  2.779136e+01  5.253695e+00  1.932394e+02  3.536811e+02 -2.339279e+00  2.239084e-01  1.607801e+03  2.456383e+06  1.000034e+00 224.000 14 56  0.05  71.55  18.41
   29649  2.663847e+00  6.284364e-01  2.732155e+01  6.992450e+00  1.931330e+02  3.537044e+02 -2.347147e+00  2.265546e-01  1.589021e+03  2.461510e+06  9.998838e-01 222.389 14 49 33.48  71.43  18.18
   22809  2.687083e+00  6.323645e-01  2.685912e+01  6.041431e+00  1.938287e+02  3.534118e+02 -2.431235e+00  2.236330e-01  1.609780e+03  2.462603e+06  9.990882e-01 219.178 14 36 42.62  71.50  18.01
   26251  2.671821e+00  6.319567e-01  2.979072e+01  4.353769e+00  1.962334e+02  3.522497e+02 -2.867357e+00  2.256068e-01  1.595696e+03  2.465889e+06  9.987696e-01 226.446 15  5 47.16  68.89  19.57
   26215  2.720841e+00  6.411106e-01  2.718012e+01  1.984949e+00  1.995402e+02  3.507916e+02 -3.330179e+00  2.194721e-01  1.640300e+03  2.466619e+06  9.989607e-01 212.706 14 10 49.32  68.67  18.50
   22411  2.643536e+00  6.315903e-01  2.625576e+01  3.591991e+02  2.011579e+02  3.498560e+02 -3.770544e+00  2.292296e-01  1.570478e+03  2.466975e+06  1.000003e+00 207.519 13 50  4.54  68.66  18.06
   23592  2.684459e+00  6.304555e-01  2.849813e+01  6.540508e+00  1.907880e+02  3.548508e+02 -1.907203e+00  2.240176e-01  1.607017e+03  2.469171e+06  9.988570e-01 230.193 15 20 46.39  72.35  18.72
   24375  2.682116e+00  6.297192e-01  2.890185e+01  7.075003e+00  1.902456e+02  3.551047e+02 -1.816377e+00  2.242909e-01  1.605058e+03  2.469166e+06  9.992969e-01 232.573 15 30 17.42  72.22  18.90
   36449  2.739621e+00  6.453450e-01  2.473172e+01  3.596079e+02  2.019501e+02  3.497099e+02 -3.685073e+00  2.173327e-01  1.656446e+03  2.460045e+06  1.000057e+00 199.981 13 19 55.49  68.07  17.51
   34539  2.674012e+00  6.277372e-01  2.839959e+01  6.804595e+00  1.887786e+02  3.557941e+02 -1.568051e+00  2.253638e-01  1.597417e+03  2.465878e+06  9.999556e-01 233.579 15 34 18.94  73.48  18.60
   33049  2.766561e+00  6.508775e-01  2.563744e+01  3.598802e+02  2.037247e+02  3.489647e+02 -3.896994e+00  2.141784e-01  1.680842e+03  2.466981e+06  9.991644e-01 202.254 13 29  1.01  66.56  18.09
   59409  2.698559e+00  6.367753e-01  2.744855e+01  2.565170e+00  1.981343e+02  3.514012e+02 -3.143814e+00  2.223265e-01  1.619240e+03  2.453098e+06  9.994986e-01 215.452 14 21 48.43  69.38  18.54
   51749  2.726589e+00  6.386488e-01  2.861642e+01  5.652748e+00  1.956363e+02  3.526212e+02 -2.679347e+00  2.188899e-01  1.644662e+03  2.456391e+06  9.996766e-01 222.974 14 51 53.76  69.62  19.02
   56600  2.668034e+00  6.271799e-01  3.070515e+01  6.709410e+00  1.894867e+02  3.554504e+02 -1.699173e+00  2.261172e-01  1.592094e+03  2.457847e+06  9.999691e-01 239.653 15 58 36.70  71.22  19.78
   55377  2.698918e+00  6.344312e-01  2.881340e+01  3.456356e+00  1.949329e+02  3.529056e+02 -2.604988e+00  2.222819e-01  1.619565e+03  2.467709e+06  9.997494e-01 224.595 14 58 22.75  70.53  19.06
   76279  2.685944e+00  6.390738e-01  2.063997e+01  3.579610e+02  2.024075e+02  3.493795e+02 -3.872022e+00  2.238913e-01  1.607923e+03  2.456759e+06  9.988325e-01 181.903 12  7 36.77  67.16  15.60
   71933  2.677782e+00  6.311944e-01  2.763973e+01  6.440459e+00  1.937993e+02  3.534133e+02 -2.438349e+00  2.249179e-01  1.600584e+03  2.461135e+06  9.987373e-01 222.351 14 49 24.36  71.03  18.40
  107470  2.719103e+00  6.430127e-01  2.733020e+01  3.580803e+02  2.023187e+02  3.494923e+02 -3.788922e+00  2.194926e-01  1.640146e+03  2.454930e+06  1.000005e+00 209.410 13 57 38.50  67.94  18.71
  107744  2.646214e+00  6.297675e-01  2.923563e+01  6.974223e-01  1.985325e+02  3.511068e+02 -3.314997e+00  2.284385e-01  1.575916e+03  2.454931e+06  9.997486e-01 221.734 14 46 56.11  68.70  19.33
  104513  2.697243e+00  6.377732e-01  2.830898e+01  3.597119e+02  1.992999e+02  3.508558e+02 -3.337011e+00  2.223743e-01  1.618892e+03  2.457481e+06  9.988754e-01 216.602 14 26 24.48  69.14  19.01
  105753  2.728363e+00  6.446924e-01  2.634605e+01  3.575071e+02  2.028169e+02  3.492838e+02 -3.847749e+00  2.184926e-01  1.647653e+03  2.458578e+06  1.000084e+00 204.915 13 39 39.65  68.01  18.30
  108809  2.661655e+00  6.327089e-01  2.869735e+01  4.540666e-01  1.992451e+02  3.508047e+02 -3.402273e+00  2.264961e-01  1.589431e+03  2.458943e+06  9.992431e-01 218.857 14 35 25.58  68.64  19.12
  105386  2.666032e+00  6.310262e-01  3.029315e+01  5.390143e+00  1.963291e+02  3.521923e+02 -2.896077e+00  2.263388e-01  1.590536e+03  2.459312e+06  9.992918e-01 228.046 15 12 10.99  68.25  19.81
  104689  2.647882e+00  6.290883e-01  2.961112e+01  5.391686e-01  1.972017e+02  3.517435e+02 -3.080380e+00  2.285915e-01  1.574862e+03  2.460033e+06  9.993955e-01 224.354 14 57 25.06  69.42  19.49
  104787  2.670260e+00  6.337381e-01  2.908006e+01  1.258502e+00  1.989830e+02  3.509474e+02 -3.339449e+00  2.257464e-01  1.594710e+03  2.460403e+06  9.990925e-01 220.262 14 41  2.76  68.48  19.34
  106948  2.650966e+00  6.295214e-01  2.972035e+01  1.644493e-01  1.973091e+02  3.516978e+02 -3.094056e+00  2.281445e-01  1.577947e+03  2.460402e+06  9.996149e-01 224.528 14 58  6.65  69.39  19.55
  102742  2.678642e+00  6.351046e-01  2.884779e+01  3.592464e+02  1.996198e+02  3.506603e+02 -3.434231e+00  2.246522e-01  1.602477e+03  2.461500e+06  9.999761e-01 218.208 14 32 50.02  68.80  19.27
  109308  2.713649e+00  6.385666e-01  2.632793e+01  4.684177e+00  1.978068e+02  3.515832e+02 -3.061406e+00  2.204003e-01  1.633391e+03  2.464421e+06  9.994670e-01 212.005 14  8  1.30  69.27  17.98
  105843  2.704882e+00  6.385607e-01  2.842719e+01  3.597435e+02  1.994576e+02  3.507920e+02 -3.353397e+00  2.213771e-01  1.626185e+03  2.465155e+06  9.999076e-01 216.828 14 27 18.72  68.96  19.08
  101183  2.740913e+00  6.431730e-01  2.801065e+01  1.891267e+00  1.992676e+02  3.509539e+02 -3.252014e+00  2.171251e-01  1.658030e+03  2.467347e+06  9.999580e-01 215.711 14 22 50.57  68.63  18.91


==> new plots/2008GVids/BIN-tout/ElemEarth2000-2100.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          283 meteoroids of shower:  2008GVids
# ejected in m1000 m1498 m2001 m2499 m2998 m497
# for year 2100
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071679502 au
# of the point located at (heliocentric, J2000, ua):  -0.9701 -0.2428  0.0001
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   2.688352e+00  6.292291e-01  3.024487e+01  1.329515e+01  1.844278e+02  3.533069e+02 -7.780988e-01  2.235328e-01  1.610502e+03  2.472453e+06  9.999848e-01 246.159  72.972  19.432
# standard deviations: 
#   3.005389e-02  1.391758e-02  3.345670e+00  9.636643e+01  1.741867e+01  1.527833e+02  1.944610e+00  3.872093e-03  2.689435e+01  1.039058e+04  4.093518e-04  30.128  12.607   0.664
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
    5736  2.736738e+00  6.449415e-01  2.658851e+01  1.336528e-01  2.017870e+02  3.497813e+02 -3.663120e+00  2.175761e-01  1.654593e+03  2.454198e+06  9.996995e-01 258.706 17 14 49.51  74.46  19.60
    3739  2.722819e+00  6.326743e-01  3.062483e+01  1.617114e+01  1.788891e+02  5.266298e-01  1.934494e-01  2.192878e-01  1.641678e+03  2.454563e+06  1.000234e+00 257.740 17 10 57.62  74.14  19.56
    3894  2.697285e+00  6.313260e-01  3.002739e+01  8.781616e+00  1.899039e+02  3.552826e+02 -1.742551e+00  2.224112e-01  1.618624e+03  2.454925e+06  1.000188e+00 256.517 17  6  4.08  75.24  19.07
    9100  2.712732e+00  6.385285e-01  2.694838e+01  5.035470e+00  1.981496e+02  3.514190e+02 -3.122241e+00  2.203848e-01  1.633506e+03  2.455296e+06  9.999651e-01 256.609 17  6 26.21  74.34  19.44
    3762  2.600096e+00  7.051563e-01  1.163527e+01  3.129640e+02  2.441202e+02  3.308068e+02 -9.486622e+00  2.346126e-01  1.534445e+03  2.456004e+06  9.995087e-01 260.616 17 22 27.77  74.62  19.51
    2803  2.681625e+00  6.271009e-01  3.062324e+01  1.427926e+01  1.797598e+02  1.140323e-01  4.252258e-02  2.242712e-01  1.605199e+03  2.457845e+06  9.999789e-01 257.002 17  8  0.36  74.32  19.43
    2908  2.681798e+00  6.269384e-01  2.969227e+01  1.594432e+01  1.790910e+02  4.342848e-01  1.620176e-01  2.242011e-01  1.605701e+03  2.457846e+06  1.000524e+00 257.597 17 10 23.38  74.19  19.57
    5800  2.683069e+00  6.271007e-01  3.037646e+01  1.464382e+01  1.799204e+02  3.698821e-02  1.379288e-02  2.241393e-01  1.606144e+03  2.457842e+06  1.000515e+00 262.872 17 31 29.38  75.27  19.40
    5553  2.686371e+00  6.275489e-01  3.053912e+01  1.509847e+01  1.783836e+02  7.723738e-01  2.876861e-01  2.236854e-01  1.609403e+03  2.457853e+06  1.000695e+00 259.574 17 18 17.81  74.92  19.40
    4906  2.675032e+00  6.288076e-01  2.950057e+01  7.476602e+00  1.904526e+02  3.549991e+02 -1.860287e+00  2.250819e-01  1.599417e+03  2.459308e+06  9.993546e-01 260.940 17 23 45.70  74.53  19.59
    6694  2.675106e+00  6.280601e-01  3.041769e+01  6.861107e+00  1.892874e+02  3.555531e+02 -1.656787e+00  2.248799e-01  1.600854e+03  2.459313e+06  1.000037e+00 262.416 17 29 39.86  75.05  19.51
    7437  2.641250e+00  6.288629e-01  2.764073e+01  1.800076e+00  1.985506e+02  3.510843e+02 -3.331545e+00  2.291750e-01  1.570852e+03  2.461508e+06  1.000335e+00 264.371 17 37 29.11  74.92  19.63
    6897  2.695614e+00  6.345121e-01  2.820320e+01  5.863609e+00  1.957999e+02  3.524910e+02 -2.758074e+00  2.225677e-01  1.617486e+03  2.462599e+06  9.998821e-01 260.605 17 22 25.18  74.69  19.54
    6629  2.698336e+00  6.329530e-01  2.916682e+01  5.655659e+00  1.924224e+02  3.540919e+02 -2.175185e+00  2.220317e-01  1.621390e+03  2.462601e+06  9.994881e-01 259.882 17 19 31.58  74.28  19.67
    7905  2.680980e+00  6.327413e-01  2.665776e+01  4.945670e+00  1.959813e+02  3.523814e+02 -2.812165e+00  2.242650e-01  1.605244e+03  2.462597e+06  9.995874e-01 259.214 17 16 51.24  74.37  19.58
    5604  2.691804e+00  6.293239e-01  3.013813e+01  1.220477e+01  1.854436e+02  3.574008e+02 -9.640172e-01  2.230323e-01  1.614116e+03  2.464424e+06  9.995300e-01 263.978 17 35 54.67  74.95  19.59
    5908  2.703862e+00  6.306038e-01  2.999032e+01  1.269343e+01  1.844278e+02  3.578903e+02 -7.796108e-01  2.215252e-01  1.625097e+03  2.465888e+06  9.999522e-01 259.322 17 17 17.35  74.41  19.58
    1830  2.685341e+00  6.277940e-01  3.039283e+01  1.481366e+01  1.797695e+02  1.081262e-01  4.024525e-02  2.236871e-01  1.609391e+03  2.469169e+06  9.995032e-01 258.575 17 14 18.10  74.12  19.68
    2905  2.673648e+00  6.261830e-01  2.990203e+01  1.268253e+01  1.832284e+02  3.584498e+02 -5.795853e-01  2.251875e-01  1.598667e+03  2.469176e+06  1.000068e+00 259.863 17 19 27.05  75.01  19.36
    3935  2.687237e+00  6.278982e-01  3.061244e+01  1.461697e+01  1.797076e+02  1.376381e-01  5.121545e-02  2.236417e-01  1.609718e+03  2.469166e+06  9.999305e-01 261.771 17 27  5.09  74.95  19.52
    7955  2.692184e+00  6.286687e-01  3.030605e+01  1.731249e+01  1.768846e+02  1.485654e+00  5.517747e-01  2.229918e-01  1.614409e+03  2.469169e+06  1.000261e+00 260.294 17 21 10.66  73.64  19.87
    1006  2.701296e+00  6.330012e-01  2.885248e+01  7.902804e+00  1.923843e+02  3.541097e+02 -2.168278e+00  2.217560e-01  1.623406e+03  2.470636e+06  1.000400e+00  87.857  5 51 25.75 -48.40  17.46
    2309  2.674826e+00  6.284500e-01  2.824153e+01  7.647609e+00  1.900177e+02  3.552036e+02 -1.785599e+00  2.249532e-01  1.600333e+03  2.470994e+06  9.997181e-01 259.846 17 19 23.02  74.95  19.43
    5145  2.691265e+00  6.295052e-01  3.051864e+01  1.144596e+01  1.862319e+02  3.570241e+02 -1.103380e+00  2.231726e-01  1.613101e+03  2.470994e+06  9.993844e-01 259.193 17 16 46.42  74.68  19.44
    5214  2.673562e+00  7.202836e-01  1.150549e+01  3.112019e+02  2.465059e+02  3.303930e+02 -9.218005e+00  2.251924e-01  1.598633e+03  2.472071e+06  9.992710e-01  93.156  6 12 37.49  -0.32  16.85
    9019  2.692453e+00  6.287029e-01  3.028835e+01  1.665636e+01  1.782267e+02  8.439058e-01  3.133590e-01  2.230055e-01  1.614310e+03  2.472462e+06  9.998836e-01 263.504 17 34  0.89  74.98  19.54
    1690  2.698131e+00  6.293572e-01  3.082549e+01  1.443516e+01  1.812250e+02  3.594128e+02 -2.176254e-01  2.222767e-01  1.619603e+03  2.475752e+06  1.000132e+00 262.052 17 28 12.48  74.47  19.68
    6330  2.674411e+00  6.288946e-01  2.823824e+01  5.203683e+00  1.916804e+02  3.544079e+02 -2.080844e+00  2.250544e-01  1.599613e+03  2.477203e+06  1.000493e+00 259.195 17 16 46.73  74.48  19.52
    1790  2.671223e+00  6.327993e-01  2.623171e+01  1.073857e+00  1.978416e+02  3.514848e+02 -3.146602e+00  2.252581e-01  1.598167e+03  2.477575e+06  9.995083e-01  93.804  6 15 12.89  -0.91  17.38
    2528  2.679224e+00  6.332314e-01  2.816327e+01  6.893055e-01  1.969429e+02  3.519246e+02 -2.978707e+00  2.246311e-01  1.602628e+03  2.477568e+06  9.994783e-01 259.476 17 17 54.22  74.87  19.44
    2270  2.717285e+00  6.372268e-01  2.673470e+01  2.108957e+00  1.953467e+02  3.527408e+02 -2.645814e+00  2.194545e-01  1.640431e+03  2.479040e+06  9.996370e-01 265.006 17 40  1.51  75.00  19.63
    3293  2.687068e+00  7.023939e-01  1.227538e+01  3.178386e+02  2.390948e+02  3.333476e+02 -8.599781e+00  2.233447e-01  1.611858e+03  2.479011e+06  1.000232e+00 258.643 17 14 34.30  75.12  19.31
    1510  2.663187e+00  6.250954e-01  3.042303e+01  1.283427e+01  1.846065e+02  3.577834e+02 -8.313666e-01  2.266825e-01  1.588124e+03  2.482317e+06  9.996868e-01 265.229 17 40 54.98  74.15  19.95
    2299  2.673023e+00  6.258903e-01  3.077626e+01  1.493452e+01  1.807233e+02  3.596491e+02 -1.312661e-01  2.254522e-01  1.596791e+03  2.483782e+06  1.000035e+00 104.593  6 58 22.30 -10.70  17.02
    2787  2.675651e+00  6.269758e-01  2.990452e+01  1.136812e+01  1.857096e+02  3.572609e+02 -1.022405e+00  2.250574e-01  1.599592e+03  2.483786e+06  9.999991e-01 258.853 17 15 24.84  74.64  19.48
    5860  2.676713e+00  6.265247e-01  3.081428e+01  1.256071e+01  1.835915e+02  3.582750e+02 -6.443963e-01  2.249826e-01  1.600124e+03  2.483788e+06  1.000446e+00 257.066 17  8 15.91  74.35  19.49
    7837  2.686529e+00  6.275922e-01  3.077942e+01  1.485427e+01  1.803605e+02  3.598235e+02 -6.570433e-02  2.237601e-01  1.608866e+03  2.483777e+06  1.000492e+00 261.141 17 24 33.91  74.43  19.64
     991  2.678930e+00  6.287116e-01  2.891428e+01  8.684420e+00  1.900833e+02  3.551729e+02 -1.795812e+00  2.244110e-01  1.604199e+03  2.485615e+06  1.000629e+00 259.937 17 19 44.86  74.40  19.62
    3188  2.608058e+00  6.916131e-01  1.224034e+01  3.189913e+02  2.386739e+02  3.330306e+02 -8.998192e+00  2.333453e-01  1.542778e+03  2.485953e+06  1.000452e+00 262.250 17 29  0.07  74.50  19.78
    3278  2.875581e+00  6.524105e-01  2.987502e+01  1.417282e+01  1.810916e+02  3.594952e+02 -1.754544e-01  2.019391e-01  1.782715e+03  2.487070e+06  9.995948e-01 258.716 17 14 51.96  74.62  19.51
   13883  2.679378e+00  6.267242e-01  3.067613e+01  1.654235e+01  1.780509e+02  9.327870e-01  3.482127e-01  2.247139e-01  1.602037e+03  2.457848e+06  1.000370e+00 265.325 17 41 17.98  74.68  19.81
   15640  2.697489e+00  6.294465e-01  3.047689e+01  1.649757e+01  1.773067e+02  1.283633e+00  4.757223e-01  2.224592e-01  1.618274e+03  2.457851e+06  9.999899e-01 258.391 17 13 33.94  74.10  19.69
   17980  2.697360e+00  6.293635e-01  3.072164e+01  1.626004e+01  1.767939e+02  1.528540e+00  5.666467e-01  2.224748e-01  1.618161e+03  2.457852e+06  1.000344e+00 257.157 17  8 37.70  74.77  19.39
   10146  2.691086e+00  6.286815e-01  3.056188e+01  1.620214e+01  1.781319e+02  8.909316e-01  3.308419e-01  2.232306e-01  1.612682e+03  2.459316e+06  9.994546e-01 262.159 17 28 38.09  73.73  19.96
   10781  2.727869e+00  6.358984e-01  2.925490e+01  9.672511e+00  1.909558e+02  3.548178e+02 -1.891347e+00  2.187131e-01  1.645992e+03  2.467715e+06  1.000312e+00 259.485 17 17 56.33  74.43  19.58
   12807  2.692446e+00  6.286992e-01  3.080171e+01  1.575977e+01  1.786868e+02  6.250500e-01  2.320894e-01  2.230766e-01  1.613795e+03  2.469178e+06  9.998081e-01 263.112 17 32 26.98  74.88  19.59
   19580  2.681443e+00  6.272658e-01  3.065051e+01  1.608293e+01  1.787917e+02  5.760743e-01  2.147287e-01  2.244588e-01  1.603858e+03  2.469166e+06  9.995505e-01 257.471 17  9 52.94  74.09  19.64
   10665  2.691045e+00  6.285305e-01  3.065353e+01  1.670731e+01  1.768256e+02  1.513399e+00  5.622922e-01  2.232470e-01  1.612564e+03  2.472452e+06  1.000231e+00 264.222 17 36 53.23  74.63  19.73
   15006  2.688060e+00  6.280845e-01  3.064063e+01  1.573302e+01  1.788121e+02  5.650042e-01  2.101396e-01  2.236137e-01  1.609919e+03  2.472456e+06  9.998133e-01 261.374 17 25 29.76  74.33  19.72
   15513  2.694378e+00  6.291355e-01  3.080844e+01  1.565779e+01  1.792396e+02  3.600950e-01  1.335479e-01  2.228429e-01  1.615488e+03  2.472461e+06  9.992826e-01 263.736 17 34 56.52  75.10  19.59
   19228  2.779696e+00  6.453261e-01  2.647027e+01  7.656526e+00  1.952734e+02  3.528737e+02 -2.539346e+00  2.126639e-01  1.692812e+03  2.474656e+06  9.997426e-01 258.466 17 13 51.82  74.83  19.41
   17173  2.672629e+00  6.259506e-01  3.039209e+01  1.296575e+01  1.827829e+02  3.586618e+02 -5.006074e-01  2.255596e-01  1.596030e+03  2.482318e+06  1.000151e+00 259.319 17 17 16.54  73.87  19.79
   10999  2.709306e+00  6.388659e-01  2.809424e+01  4.879842e+00  1.989624e+02  3.510327e+02 -3.261766e+00  2.209532e-01  1.629304e+03  2.483786e+06  9.995787e-01 257.839 17 11 21.38  74.34  19.56
   12626  2.682098e+00  6.271713e-01  3.023004e+01  1.602594e+01  1.782153e+02  8.500229e-01  3.169325e-01  2.243482e-01  1.604649e+03  2.483776e+06  1.000148e+00 259.003 17 16  0.77  74.22  19.67
   14311  2.679947e+00  6.271294e-01  3.059054e+01  1.370255e+01  1.821911e+02  3.589472e+02 -3.925701e-01  2.246380e-01  1.602579e+03  2.483786e+06  9.995570e-01 261.113 17 24 27.10  73.63  19.97
   17381  2.677151e+00  6.262120e-01  3.054961e+01  1.589208e+01  1.803960e+02  3.598061e+02 -7.247784e-02  2.249845e-01  1.600110e+03  2.483782e+06  1.000697e+00 258.775 17 15  6.00  74.92  19.38
   17390  2.697214e+00  6.293831e-01  3.049418e+01  1.637911e+01  1.775865e+02  1.147103e+00  4.251841e-01  2.224928e-01  1.618030e+03  2.483786e+06  9.999734e-01 260.017 17 20  4.08  74.54  19.59
   19387  2.667365e+00  6.248941e-01  3.123928e+01  1.614841e+01  1.788562e+02  5.455449e-01  2.046422e-01  2.262306e-01  1.591296e+03  2.483783e+06  1.000620e+00 263.639 17 34 33.26  75.19  19.57
   10729  2.685988e+00  6.367050e-01  2.545245e+01  1.436227e+00  2.004207e+02  3.502979e+02 -3.554198e+00  2.238667e-01  1.608100e+03  2.484509e+06  1.000266e+00 256.430 17  5 43.20  74.66  19.41
   16427  2.675322e+00  6.330291e-01  2.807426e+01  3.195444e+00  1.975446e+02  3.516307e+02 -3.090092e+00  2.252054e-01  1.598541e+03  2.486336e+06  9.998007e-01 259.846 17 19 23.04  73.84  19.87
   23193  2.693355e+00  6.357539e-01  2.514254e+01  3.688094e+00  1.978096e+02  3.515426e+02 -3.100056e+00  2.228765e-01  1.615244e+03  2.452003e+06  9.996643e-01 262.516 17 30  3.84  74.84  19.58
   26753  2.667032e+00  6.272458e-01  2.861798e+01  6.943061e+00  1.905411e+02  3.549439e+02 -1.888805e+00  2.260934e-01  1.592263e+03  2.453096e+06  1.000657e+00 261.319 17 25 16.49  74.78  19.58
   28079  2.700436e+00  6.314497e-01  2.694979e+01  7.333226e+00  1.892832e+02  3.555803e+02 -1.631634e+00  2.219833e-01  1.621744e+03  2.453106e+06  1.000317e+00 261.178 17 24 42.79  74.87  19.50
   25991  2.691544e+00  6.304441e-01  2.944839e+01  8.574636e+00  1.893047e+02  3.555622e+02 -1.642822e+00  2.230564e-01  1.613941e+03  2.454560e+06  9.997635e-01 257.298 17  9 11.62  74.27  19.55
   26817  2.681633e+00  6.317055e-01  2.866881e+01  2.755408e+00  1.944167e+02  3.531223e+02 -2.543432e+00  2.242825e-01  1.605119e+03  2.454563e+06  9.998208e-01 262.436 17 29 44.62  74.76  19.61
   21404  2.682763e+00  6.310710e-01  2.779136e+01  5.253695e+00  1.932394e+02  3.536811e+02 -2.339279e+00  2.239084e-01  1.607801e+03  2.456383e+06  1.000034e+00 261.284 17 25  8.04  74.16  19.78
   25180  2.761635e+00  6.425917e-01  2.607690e+01  2.135922e+02  3.451555e+02  6.955924e+00  2.497077e+00  2.143388e-01  1.679584e+03  2.456762e+06  1.000093e+00 259.971 17 19 53.04  74.48  19.60
   20725  2.703105e+00  6.324693e-01  2.802456e+01  7.270895e+00  1.901431e+02  3.551768e+02 -1.776250e+00  2.215804e-01  1.624693e+03  2.457843e+06  9.995279e-01 259.506 17 18  1.42  74.29  19.64
   24081  2.705206e+00  6.311786e-01  3.096148e+01  1.018126e+01  1.863495e+02  3.569775e+02 -1.115623e+00  2.214110e-01  1.625935e+03  2.457851e+06  1.000113e+00 261.687 17 26 44.93  74.53  19.64
   28460  2.697802e+00  6.299683e-01  2.898759e+01  1.133983e+01  1.853988e+02  3.574252e+02 -9.532827e-01  2.220383e-01  1.621342e+03  2.457856e+06  9.999879e-01 259.590 17 18 21.50  74.92  19.38
   24686  2.710683e+00  6.313197e-01  2.902316e+01  1.248362e+01  1.841701e+02  3.580156e+02 -7.318393e-01  2.207762e-01  1.630611e+03  2.461143e+06  1.000402e+00 259.595 17 18 22.75  74.56  19.53
   22144  2.685092e+00  6.375702e-01  2.604487e+01  8.498986e-01  2.015584e+02  3.497633e+02 -3.744744e+00  2.239039e-01  1.607833e+03  2.461504e+06  1.000408e+00 207.655 13 50 37.08  67.82  18.37
   29649  2.663847e+00  6.284364e-01  2.732155e+01  6.992450e+00  1.931330e+02  3.537044e+02 -2.347147e+00  2.265546e-01  1.589021e+03  2.461510e+06  9.998838e-01 236.514 15 46  3.41  71.20  19.47
   22431  2.684171e+00  6.323996e-01  2.826965e+01  2.908152e+00  1.952102e+02  3.527485e+02 -2.677891e+00  2.239939e-01  1.607187e+03  2.462602e+06  1.000279e+00 214.333 14 17 19.85  68.70  18.28
   29229  2.705994e+00  6.337327e-01  2.873462e+01  8.646539e+00  1.924674e+02  3.540777e+02 -2.175823e+00  2.213241e-01  1.626574e+03  2.462967e+06  1.000270e+00 130.399  8 41 35.83  40.99  18.52
   25997  2.675384e+00  6.329881e-01  2.830907e+01  3.590929e+02  1.977403e+02  3.515370e+02 -3.125476e+00  2.251401e-01  1.599004e+03  2.463690e+06  1.000338e+00 234.324 15 37 17.66  71.52  19.19
   26549  2.711323e+00  6.327791e-01  2.834084e+01  9.588137e+00  1.886753e+02  3.558787e+02 -1.515651e+00  2.205350e-01  1.632394e+03  2.464420e+06  1.000091e+00 239.366 15 57 27.82  71.43  19.60
   27030  2.702849e+00  6.302635e-01  3.032310e+01  1.606865e+01  1.782655e+02  8.244431e-01  3.048447e-01  2.217227e-01  1.623650e+03  2.464422e+06  9.995182e-01 216.545 14 26 10.90  69.12  18.54
   26924  2.697721e+00  6.408997e-01  2.544826e+01  3.571316e+02  2.029563e+02  3.491470e+02 -3.938832e+00  2.221519e-01  1.620513e+03  2.465891e+06  9.996776e-01 221.780 14 47  7.22  69.59  18.77
   21100  2.699037e+00  6.327286e-01  2.845858e+01  8.801427e+00  1.917932e+02  3.543901e+02 -2.066018e+00  2.222029e-01  1.620141e+03  2.466255e+06  9.994583e-01 229.956 15 19 49.32  71.10  19.10
   22411  2.643536e+00  6.315903e-01  2.625576e+01  3.591991e+02  2.011579e+02  3.498560e+02 -3.770544e+00  2.292296e-01  1.570478e+03  2.466975e+06  1.000003e+00 215.804 14 23 12.86  70.35  17.99
   24458  2.725656e+00  6.367754e-01  2.689550e+01  7.513722e+00  1.928291e+02  3.539355e+02 -2.209987e+00  2.189581e-01  1.644150e+03  2.467712e+06  9.997388e-01 244.518 16 18  4.44  72.65  19.40
   21918  2.695899e+00  6.294860e-01  2.829844e+01  1.352589e+01  1.834187e+02  3.583674e+02 -6.050481e-01  2.223788e-01  1.618860e+03  2.469179e+06  9.995572e-01 245.926 16 23 42.22  73.20  19.32
   24375  2.682116e+00  6.297192e-01  2.890185e+01  7.075003e+00  1.902456e+02  3.551047e+02 -1.816377e+00  2.242909e-01  1.605058e+03  2.469166e+06  9.992969e-01 248.611 16 34 26.74  73.69  19.21
   28741  2.686735e+00  6.277695e-01  3.039393e+01  1.571284e+01  1.786957e+02  6.215730e-01  2.313761e-01  2.236822e-01  1.609426e+03  2.469167e+06  1.000184e+00 228.883 15 15 32.04  70.79  18.95
   24563  2.688972e+00  6.292972e-01  2.880941e+01  9.720741e+00  1.880458e+02  3.561552e+02 -1.427072e+00  2.234127e-01  1.611367e+03  2.470993e+06  1.000618e+00 230.846 15 23 23.11  72.60  18.52
   20545  2.680214e+00  6.350058e-01  2.882653e+01  9.945405e-01  1.995025e+02  3.507150e+02 -3.414728e+00  2.245544e-01  1.603175e+03  2.471366e+06  1.000561e+00 244.177 16 16 42.46  72.09  19.62
   25671  2.831666e+00  7.127863e-01  1.121226e+01  2.551032e+02  3.034875e+02  2.484353e+01  7.685097e+00  2.066619e-01  1.741976e+03  2.472114e+06  1.000077e+00 129.327  8 37 18.58  39.97  19.19
   20658  2.686863e+00  6.281999e-01  3.058302e+01  1.723561e+01  1.768458e+02  1.504681e+00  5.595491e-01  2.237129e-01  1.609205e+03  2.472457e+06  9.995579e-01 254.517 16 58  4.06  73.48  19.70
   25522  2.693545e+00  6.289001e-01  2.923185e+01  1.161285e+01  1.842930e+02  3.579477e+02 -7.618659e-01  2.228448e-01  1.615474e+03  2.472464e+06  1.000661e+00 228.152 15 12 36.46  72.25  18.58
   28705  2.692395e+00  6.285773e-01  3.083372e+01  1.558105e+01  1.779067e+02  9.970214e-01  3.703480e-01  2.230299e-01  1.614134e+03  2.472456e+06  1.000273e+00 211.382 14  5 31.75  70.37  17.85
   28867  2.693500e+00  6.364905e-01  2.700735e+01  2.355998e+00  1.986670e+02  3.511401e+02 -3.243087e+00  2.228123e-01  1.615710e+03  2.474285e+06  9.995688e-01 219.448 14 37 47.45  70.39  18.80
   23264  2.682205e+00  6.312771e-01  2.788613e+01  4.561222e+00  1.934765e+02  3.535685e+02 -2.379937e+00  2.242769e-01  1.605159e+03  2.475743e+06  9.996463e-01 216.238 14 24 57.02  71.62  18.01
   24484  2.730861e+00  6.404879e-01  2.717966e+01  2.846551e+00  1.977247e+02  3.516493e+02 -3.021073e+00  2.183141e-01  1.649000e+03  2.475754e+06  1.000322e+00 133.837  8 55 20.83  43.01  17.85
   24549  2.692219e+00  6.301279e-01  2.889100e+01  1.049844e+01  1.879516e+02  3.562047e+02 -1.405508e+00  2.230441e-01  1.614030e+03  2.482325e+06  9.994970e-01 246.995 16 27 58.75  72.60  19.51
   25826  2.682390e+00  6.302162e-01  2.779734e+01  6.004021e+00  1.919218e+02  3.543037e+02 -2.112291e+00  2.242050e-01  1.605673e+03  2.482319e+06  1.000252e+00 255.502 17  2  0.50  73.60  19.65
   27387  2.677600e+00  6.272116e-01  3.052967e+01  1.035299e+01  1.854356e+02  3.573939e+02 -9.720852e-01  2.248783e-01  1.600865e+03  2.482315e+06  9.999152e-01 243.667 16 14 40.03  72.82  19.27
   27518  2.673166e+00  6.261387e-01  2.976839e+01  1.301360e+01  1.833561e+02  3.583872e+02 -6.030900e-01  2.252937e-01  1.597914e+03  2.482317e+06  1.000057e+00 250.105 16 40 25.22  72.73  19.71
   20107  2.678939e+00  6.265836e-01  3.076191e+01  1.236585e+01  1.823643e+02  3.588635e+02 -4.244178e-01  2.247131e-01  1.602043e+03  2.483787e+06  1.000690e+00 256.268 17  5  4.42  73.77  19.66
   22468  2.682528e+00  6.273151e-01  3.054499e+01  1.635492e+01  1.786833e+02  6.260200e-01  2.333160e-01  2.242428e-01  1.605402e+03  2.483781e+06  9.998382e-01 233.041 15 32  9.84  71.83  18.86
   24527  2.742323e+00  7.096623e-01  1.198271e+01  2.582195e+02  3.006657e+02  2.644916e+01  8.338761e+00  2.166665e-01  1.661540e+03  2.483810e+06  9.999007e-01 135.188  9  0 45.00  43.04  17.56
   26900  2.678216e+00  6.289696e-01  2.904535e+01  6.599193e+00  1.899447e+02  3.552422e+02 -1.768733e+00  2.247178e-01  1.602009e+03  2.483776e+06  9.995043e-01 251.451 16 45 48.34  75.03  19.37
   28337  2.675441e+00  6.265638e-01  3.059904e+01  1.229618e+01  1.829883e+02  3.585643e+02 -5.362202e-01  2.251524e-01  1.598917e+03  2.483779e+06  9.996327e-01 231.966 15 27 51.89  71.04  19.15
   28956  2.682348e+00  6.273959e-01  3.081571e+01  1.468873e+01  1.811435e+02  3.594490e+02 -2.053199e-01  2.242568e-01  1.605302e+03  2.483787e+06  9.995316e-01 215.069 14 20 16.46  70.21  18.00
   29828  2.668585e+00  7.246763e-01  1.113098e+01  3.111187e+02  2.483746e+02  3.296538e+02 -9.368847e+00  2.259762e-01  1.593088e+03  2.484862e+06  9.996851e-01 250.646 16 42 34.97  73.43  19.48
   27124  2.696139e+00  6.302139e-01  2.963422e+01  1.162208e+01  1.865755e+02  3.568620e+02 -1.161360e+00  2.225511e-01  1.617606e+03  2.485606e+06  9.995424e-01 217.501 14 30  0.24  67.86  18.90
   23016  2.693226e+00  6.301233e-01  2.785479e+01  1.116468e+01  1.872868e+02  3.565216e+02 -1.287925e+00  2.227875e-01  1.615890e+03  2.487068e+06  9.992880e-01 252.131 16 48 31.37  73.41  19.58
   24675  2.712613e+00  6.323177e-01  2.819243e+01  1.171105e+01  1.862149e+02  3.570442e+02 -1.087607e+00  2.204998e-01  1.632654e+03  2.487074e+06  9.996616e-01 255.276 17  1  6.24  73.90  19.53
   32559  2.672261e+00  6.275635e-01  2.984684e+01  8.102544e+00  1.894806e+02  3.554565e+02 -1.695149e+00  2.256041e-01  1.595715e+03  2.456393e+06  1.000518e+00 205.412 13 41 38.90  68.58  17.68
   33619  2.693156e+00  6.289660e-01  3.033856e+01  1.576597e+01  1.784814e+02  7.238505e-01  2.685852e-01  2.229823e-01  1.614478e+03  2.457849e+06  9.993876e-01 218.862 14 35 26.88  69.31  18.78
   33488  2.686061e+00  6.283287e-01  3.076704e+01  1.154924e+01  1.851120e+02  3.575557e+02 -9.089228e-01  2.238483e-01  1.608232e+03  2.459317e+06  9.998674e-01 207.055 13 48 13.13  69.85  17.38
   36449  2.739621e+00  6.453450e-01  2.473172e+01  3.596079e+02  2.019501e+02  3.497099e+02 -3.685073e+00  2.173327e-01  1.656446e+03  2.460045e+06  1.000057e+00 231.357 15 25 25.80  72.22  18.74
   34539  2.674012e+00  6.277372e-01  2.839959e+01  6.804595e+00  1.887786e+02  3.557941e+02 -1.568051e+00  2.253638e-01  1.597417e+03  2.465878e+06  9.999556e-01 226.481 15  5 55.39  74.17  17.90
   37397  2.698906e+00  6.299869e-01  3.072589e+01  1.704877e+01  1.763929e+02  1.716855e+00  6.354207e-01  2.222482e-01  1.619810e+03  2.469172e+06  9.993937e-01 235.845 15 43 22.90  71.98  19.15
   39581  2.689419e+00  6.280937e-01  3.036419e+01  1.506311e+01  1.819483e+02  3.590658e+02 -3.474369e-01  2.234151e-01  1.611350e+03  2.477213e+06  1.000436e+00 225.112 15  0 26.76  71.05  18.93
   33914  2.673993e+00  6.263571e-01  3.021670e+01  1.250449e+01  1.835720e+02  3.582843e+02 -6.412237e-01  2.253695e-01  1.597376e+03  2.482315e+06  9.998692e-01 223.984 14 55 56.26  71.55  18.42
   34671  2.677521e+00  6.267045e-01  3.076110e+01  1.126829e+01  1.841941e+02  3.579873e+02 -7.515981e-01  2.249417e-01  1.600415e+03  2.482318e+06  1.000542e+00 229.386 15 17 32.62  72.88  18.46
   34974  2.693028e+00  6.285515e-01  3.008016e+01  1.502201e+01  1.801154e+02  3.599409e+02 -2.194321e-02  2.230029e-01  1.614328e+03  2.483784e+06  1.000322e+00 245.337 16 21 20.86  71.86  19.86
   36905  2.684514e+00  6.277188e-01  3.068467e+01  1.419083e+01  1.815135e+02  3.592724e+02 -2.708951e-01  2.240496e-01  1.606787e+03  2.483787e+06  9.995300e-01 241.454 16  5 48.98  73.79  18.79
   31859  2.729346e+00  6.344905e-01  3.035129e+01  1.187791e+01  1.854824e+02  3.574025e+02 -9.499807e-01  2.185440e-01  1.647266e+03  2.485616e+06  9.993811e-01 243.462 16 13 50.98  74.30  18.83
   33661  2.675074e+00  6.269763e-01  2.960363e+01  1.144457e+01  1.855782e+02  3.573239e+02 -9.988624e-01  2.252266e-01  1.598390e+03  2.485616e+06  9.996952e-01 206.665 13 46 39.53  67.82  18.03
   34107  2.695745e+00  6.289661e-01  3.036629e+01  1.351467e+01  1.824516e+02  3.588258e+02 -4.357270e-01  2.226603e-01  1.616813e+03  2.487071e+06  1.000569e+00 222.406 14 49 37.46  71.43  18.18
   59409  2.698559e+00  6.367753e-01  2.744855e+01  2.565170e+00  1.981343e+02  3.514012e+02 -3.143814e+00  2.223265e-01  1.619240e+03  2.453098e+06  9.994986e-01 222.515 14 50  3.65  70.78  18.77
   54070  2.702472e+00  6.304255e-01  2.960365e+01  1.128774e+01  1.853755e+02  3.574389e+02 -9.470561e-01  2.218004e-01  1.623081e+03  2.454563e+06  1.000467e+00 228.193 15 12 46.32  70.67  18.91
   51749  2.726589e+00  6.386488e-01  2.861642e+01  5.652748e+00  1.956363e+02  3.526212e+02 -2.679347e+00  2.188899e-01  1.644662e+03  2.456391e+06  9.996766e-01 218.696 14 34 47.11  70.31  18.91
   53540  2.694959e+00  6.290016e-01  3.008738e+01  1.617842e+01  1.785035e+02  7.131363e-01  2.645841e-01  2.227673e-01  1.616036e+03  2.457844e+06  9.999570e-01 232.880 15 31 31.18  72.97  18.58
   52847  2.706335e+00  6.303789e-01  3.063473e+01  1.461162e+01  1.813070e+02  3.593767e+02 -2.303799e-01  2.213636e-01  1.626284e+03  2.457851e+06  1.000419e+00 201.576 13 26 18.34  68.12  17.84
   54276  2.680699e+00  6.274525e-01  3.137141e+01  1.765152e+01  1.766118e+02  1.620535e+00  6.038618e-01  2.245528e-01  1.603186e+03  2.457851e+06  9.993605e-01 228.232 15 12 55.70  71.22  18.75
   56600  2.668034e+00  6.271799e-01  3.070515e+01  6.709410e+00  1.894867e+02  3.554504e+02 -1.699173e+00  2.261172e-01  1.592094e+03  2.457847e+06  9.999691e-01 207.533 13 50  7.94  68.67  18.06
   53743  2.707239e+00  6.306820e-01  3.020540e+01  1.518962e+01  1.807507e+02  3.596412e+02 -1.324914e-01  2.212344e-01  1.627233e+03  2.465890e+06  9.998655e-01 220.323 14 41 17.54  71.80  18.03
   56914  2.698123e+00  6.306761e-01  2.836998e+01  9.852233e+00  1.878869e+02  3.562406e+02 -1.390136e+00  2.223714e-01  1.618913e+03  2.465883e+06  1.000143e+00 242.572 16 10 17.21  75.08  18.42
   55377  2.698918e+00  6.344312e-01  2.881340e+01  3.456356e+00  1.949329e+02  3.529056e+02 -2.604988e+00  2.222819e-01  1.619565e+03  2.467709e+06  9.997494e-01 232.552 15 30 12.53  72.22  18.90
   51002  2.693824e+00  6.301739e-01  2.768161e+01  8.663413e+00  1.886270e+02  3.558831e+02 -1.524757e+00  2.228883e-01  1.615159e+03  2.469168e+06  1.000627e+00 235.829 15 43 19.08  72.92  18.79
   51172  2.686892e+00  6.279131e-01  3.074463e+01  1.544189e+01  1.801749e+02  3.599143e+02 -3.188743e-02  2.237425e-01  1.608992e+03  2.469175e+06  9.997593e-01 218.652 14 34 36.58  68.38  19.26
   52513  2.687704e+00  6.279662e-01  3.092384e+01  1.424695e+01  1.806871e+02  3.596695e+02 -1.229434e-01  2.236611e-01  1.609578e+03  2.469174e+06  9.999447e-01 244.400 16 17 36.00  74.13  18.92
   54089  2.684492e+00  6.278548e-01  3.000636e+01  1.262403e+01  1.839566e+02  3.581056e+02 -7.052026e-01  2.240756e-01  1.606601e+03  2.469169e+06  9.999420e-01 213.375 14 13 29.88  69.20  18.33
   54999  2.691811e+00  6.282921e-01  3.090283e+01  1.516050e+01  1.800329e+02  3.599821e+02 -6.639562e-03  2.231643e-01  1.613161e+03  2.469167e+06  1.000568e+00 223.706 14 54 49.51  71.63  18.51
   54873  2.682401e+00  6.272950e-01  3.147857e+01  1.234165e+01  1.833503e+02  3.583944e+02 -5.985378e-01  2.243315e-01  1.604768e+03  2.469170e+06  1.000405e+00 214.730 14 18 55.20  69.69  18.41
   55181  2.683076e+00  6.274789e-01  3.067130e+01  1.481818e+01  1.805472e+02  3.597361e+02 -9.829878e-02  2.242453e-01  1.605384e+03  2.469170e+06  9.995205e-01 236.060 15 44 14.50  72.77  18.83
   55083  2.690970e+00  6.282605e-01  3.025554e+01  1.454995e+01  1.810121e+02  3.595143e+02 -1.805347e-01  2.232646e-01  1.612437e+03  2.469172e+06  1.000401e+00 225.823 15  3 17.57  72.24  18.40
   56860  2.688482e+00  6.293686e-01  2.788310e+01  1.000250e+01  1.869705e+02  3.566704e+02 -1.235222e+00  2.235786e-01  1.610172e+03  2.469176e+06  9.992920e-01 246.159 16 24 38.18  72.56  19.60
   51293  2.684075e+00  6.280214e-01  3.008224e+01  1.292744e+01  1.838172e+02  3.581728e+02 -6.798748e-01  2.241241e-01  1.606253e+03  2.470995e+06  9.992756e-01 247.820 16 31 16.70  73.74  19.15
   53620  2.679911e+00  6.279225e-01  2.978162e+01  1.033656e+01  1.877796e+02  3.562745e+02 -1.387831e+00  2.246210e-01  1.602700e+03  2.471005e+06  1.000691e+00 252.687 16 50 44.95  73.29  19.67
   56536  2.686656e+00  6.283698e-01  3.033644e+01  1.148686e+01  1.856649e+02  3.572902e+02 -1.007669e+00  2.238045e-01  1.608547e+03  2.471006e+06  1.000330e+00 233.735 15 34 56.40  72.35  18.95
   59007  2.671690e+00  6.266527e-01  2.920776e+01  1.128678e+01  1.869630e+02  3.566590e+02 -1.248520e+00  2.256451e-01  1.595426e+03  2.471002e+06  1.000314e+00 250.945 16 43 46.87  73.22  19.59
   53222  2.667620e+00  6.312370e-01  2.963348e+01  1.643872e+00  1.968719e+02  3.519321e+02 -2.991940e+00  2.261886e-01  1.591592e+03  2.472461e+06  1.000386e+00 254.672 16 58 41.33  73.46  19.68
   58362  2.671818e+00  6.255544e-01  3.039234e+01  1.355683e+01  1.804055e+02  3.598028e+02 -7.385153e-02  2.256736e-01  1.595224e+03  2.472453e+06  1.000460e+00 129.822  8 39 17.21  38.61  19.53
   58313  2.686521e+00  6.279512e-01  3.042795e+01  1.515267e+01  1.789373e+02  5.052166e-01  1.879694e-01  2.238238e-01  1.608408e+03  2.472452e+06  9.995826e-01 240.853 16  3 24.62  72.67  19.18
   57423  2.693599e+00  6.328746e-01  2.886869e+01  6.379366e+00  1.940566e+02  3.533069e+02 -2.466843e+00  2.228991e-01  1.615080e+03  2.480857e+06  1.000507e+00 233.413 15 33 39.07  73.77  18.28
   59869  2.687865e+00  6.379319e-01  2.532151e+01  1.254493e+00  2.013674e+02  3.498610e+02 -3.704696e+00  2.236473e-01  1.609677e+03  2.481961e+06  9.999673e-01 236.408 15 45 37.90  74.09  18.45
   52019  2.683090e+00  6.273433e-01  3.059573e+01  1.333078e+01  1.826675e+02  3.587201e+02 -4.770061e-01  2.242498e-01  1.605352e+03  2.482320e+06  1.000292e+00 236.947 15 47 47.23  71.66  19.35
   51054  2.684772e+00  6.276487e-01  3.045981e+01  1.556007e+01  1.795912e+02  1.915614e-01  7.132837e-02  2.240414e-01  1.606846e+03  2.483788e+06  9.996876e-01 247.024 16 28  5.81  72.33  19.72
   53140  2.680658e+00  6.271982e-01  3.077627e+01  1.656522e+01  1.780319e+02  9.379913e-01  3.497111e-01  2.245462e-01  1.603233e+03  2.483782e+06  9.995792e-01 199.979 13 19 54.91  68.06  17.51
   53538  2.689769e+00  6.280868e-01  3.100850e+01  1.376375e+01  1.811414e+02  3.594507e+02 -2.042785e-01  2.234001e-01  1.611459e+03  2.483786e+06  1.000438e+00 233.597 15 34 23.28  73.48  18.60
   54320  2.690193e+00  6.280711e-01  3.070674e+01  1.653086e+01  1.784605e+02  7.317525e-01  2.721724e-01  2.233489e-01  1.611828e+03  2.483782e+06  1.000698e+00 251.556 16 46 13.42  73.59  19.46
   56807  2.723414e+00  6.331693e-01  3.095413e+01  1.665501e+01  1.776278e+02  1.120327e+00  4.110155e-01  2.192796e-01  1.641739e+03  2.483782e+06  9.993616e-01 248.604 16 34 24.89  73.34  19.40
   58140  2.673674e+00  6.257773e-01  3.043263e+01  1.482876e+01  1.814756e+02  3.592881e+02 -2.664220e-01  2.254174e-01  1.597037e+03  2.483783e+06  1.000679e+00 249.057 16 36 13.63  72.73  19.70
   59917  2.669886e+00  6.258823e-01  2.968359e+01  1.200796e+01  1.855197e+02  3.573470e+02 -9.931022e-01  2.259187e-01  1.593493e+03  2.483780e+06  1.000643e+00 255.091 17  0 21.82  74.63  19.31
   59869  2.678582e+00  6.363154e-01  2.529872e+01  1.211362e+00  2.009476e+02  3.500366e+02 -3.655429e+00  2.248109e-01  1.601346e+03  2.485250e+06  9.998643e-01 253.649 16 54 35.66  73.53  19.63
   57271  2.703321e+00  6.399783e-01  2.511398e+01  1.709480e+00  2.012411e+02  3.499561e+02 -3.648876e+00  2.217404e-01  1.623520e+03  2.485975e+06  9.997681e-01 244.750 16 19  0.10  72.62  19.56
   53343  2.685110e+00  6.286728e-01  2.950493e+01  1.018213e+01  1.862299e+02  3.570197e+02 -1.107514e+00  2.239885e-01  1.607225e+03  2.487067e+06  9.993375e-01 242.945 16 11 46.87  73.18  19.13
   56550  2.712043e+00  6.340105e-01  2.701543e+01  7.286550e+00  1.914665e+02  3.545563e+02 -1.997534e+00  2.206664e-01  1.631422e+03  2.487077e+06  1.000334e+00 250.926 16 43 42.19  73.59  19.48
   57456  2.700483e+00  6.296398e-01  3.046967e+01  1.668721e+01  1.786890e+02  6.203194e-01  2.297492e-01  2.220891e-01  1.620971e+03  2.487070e+06  1.000251e+00 215.466 14 21 51.91  69.39  18.54
   58460  2.718089e+00  6.323435e-01  3.026050e+01  1.379722e+01  1.817330e+02  3.591734e+02 -3.039248e-01  2.199037e-01  1.637080e+03  2.487066e+06  9.995022e-01 243.185 16 12 44.40  73.37  19.15
   72085  2.684096e+00  6.330282e-01  2.999392e+01  4.879888e+00  1.961339e+02  3.523120e+02 -2.835855e+00  2.241214e-01  1.606272e+03  2.454567e+06  1.000260e+00 222.988 14 51 57.24  69.62  19.02
   76000  2.711822e+00  6.314683e-01  3.103545e+01  1.707845e+01  1.764312e+02  1.696359e+00  6.253184e-01  2.206949e-01  1.631211e+03  2.454564e+06  1.000143e+00 253.706 16 54 49.51  73.69  19.62
   70888  2.689104e+00  6.284505e-01  3.044494e+01  1.351840e+01  1.836552e+02  3.582533e+02 -6.491352e-01  2.234973e-01  1.610758e+03  2.456394e+06  9.999202e-01 239.668 15 58 40.22  71.22  19.78
   71215  2.688903e+00  6.284266e-01  3.002781e+01  1.317423e+01  1.818869e+02  3.590976e+02 -3.353249e-01  2.235237e-01  1.610568e+03  2.457845e+06  9.993342e-01 253.672 16 54 41.18  74.28  19.39
   70001  2.668885e+00  6.254326e-01  3.293957e+01  1.167721e+01  1.840168e+02  3.580703e+02 -7.230144e-01  2.260413e-01  1.592629e+03  2.457849e+06  1.000624e+00 234.309 15 37 14.23  73.38  18.58
   71495  2.701602e+00  6.298128e-01  3.081700e+01  1.547908e+01  1.793497e+02  3.090235e-01  1.143975e-01  2.219451e-01  1.622023e+03  2.457850e+06  1.000123e+00 224.610 14 58 26.40  70.53  19.06
   73070  2.697530e+00  6.294866e-01  3.153040e+01  1.381758e+01  1.811659e+02  3.594431e+02 -2.063263e-01  2.224433e-01  1.618390e+03  2.457850e+06  9.995510e-01 230.560 15 22 14.45  73.73  18.25
   72573  2.705047e+00  6.305421e-01  3.022548e+01  1.570577e+01  1.792733e+02  3.449885e-01  1.274601e-01  2.215062e-01  1.625237e+03  2.457850e+06  9.994318e-01 256.359 17  5 26.14  73.84  19.64
   74732  2.679157e+00  6.269770e-01  3.138798e+01  1.640792e+01  1.781078e+02  9.052101e-01  3.376878e-01  2.247180e-01  1.602008e+03  2.457848e+06  9.995968e-01 256.059 17  4 14.06  73.59  19.74
   77443  2.691136e+00  6.282159e-01  3.063686e+01  1.585993e+01  1.787223e+02  6.095248e-01  2.266189e-01  2.232182e-01  1.612772e+03  2.457844e+06  1.000617e+00 247.046 16 28 10.92  73.40  19.31
   71474  2.595136e+00  6.929157e-01  1.141450e+01  3.185317e+02  2.397709e+02  3.325002e+02 -9.167966e+00  2.357498e-01  1.527043e+03  2.462576e+06  1.000101e+00 252.144 16 48 34.58  72.24  20.06
   70861  2.710932e+00  6.316313e-01  2.977274e+01  1.137289e+01  1.853573e+02  3.574519e+02 -9.391621e-01  2.208033e-01  1.630410e+03  2.464430e+06  1.000315e+00 255.608 17  2 25.90  73.84  19.61
   74894  2.708180e+00  6.354963e-01  2.788472e+01  1.921594e+00  1.949306e+02  3.529197e+02 -2.592244e+00  2.211439e-01  1.627899e+03  2.464424e+06  1.000266e+00 253.615 16 54 27.53  74.15  19.41
   78164  2.696125e+00  6.294514e-01  3.069032e+01  1.294327e+01  1.837121e+02  3.582280e+02 -6.567797e-01  2.226229e-01  1.617084e+03  2.464426e+06  9.998567e-01 234.302 15 37 12.58  74.26  18.30
   74633  2.697715e+00  6.292291e-01  2.995269e+01  1.401156e+01  1.822811e+02  3.589102e+02 -4.041003e-01  2.224289e-01  1.618495e+03  2.465883e+06  1.000541e+00 247.458 16 29 49.80  73.35  19.35
   79563  2.687296e+00  6.283482e-01  3.025096e+01  1.243094e+01  1.844595e+02  3.578673e+02 -7.929095e-01  2.237229e-01  1.609133e+03  2.465891e+06  9.999080e-01 239.421 15 57 41.09  72.14  19.27
   74572  2.687309e+00  6.303553e-01  2.934905e+01  9.026951e+00  1.907610e+02  3.548631e+02 -1.903153e+00  2.237237e-01  1.609128e+03  2.467716e+06  1.000153e+00 244.779 16 19  6.91  72.50  19.52
   70546  2.690816e+00  6.288009e-01  3.065251e+01  1.698236e+01  1.770891e+02  1.387661e+00  5.151837e-01  2.232740e-01  1.612369e+03  2.469168e+06  9.993247e-01 239.041 15 56  9.94  72.84  18.95
   70267  2.693177e+00  6.289554e-01  3.072258e+01  1.480061e+01  1.797869e+02  9.973194e-02  3.700503e-02  2.229908e-01  1.614416e+03  2.469178e+06  9.992913e-01 224.768 14 59  4.27  69.35  19.52
   71799  2.694705e+00  6.290397e-01  3.093237e+01  1.693112e+01  1.768437e+02  1.504327e+00  5.581542e-01  2.227928e-01  1.615851e+03  2.469174e+06  1.000213e+00 255.975 17  3 54.07  74.26  19.45
   74623  2.674512e+00  6.272888e-01  3.107100e+01  9.502873e+00  1.866133e+02  3.568306e+02 -1.182263e+00  2.253230e-01  1.597707e+03  2.469170e+06  9.993865e-01 226.396 15  5 34.99  70.21  19.03
   74178  2.687321e+00  6.282135e-01  2.992832e+01  1.402730e+01  1.816539e+02  3.592075e+02 -2.946309e-01  2.237225e-01  1.609136e+03  2.469171e+06  9.992710e-01 204.084 13 36 20.21  67.92  17.69
   74962  2.690951e+00  6.282339e-01  3.090065e+01  1.647464e+01  1.780410e+02  9.340057e-01  3.472577e-01  2.232593e-01  1.612475e+03  2.469170e+06  1.000629e+00 251.199 16 44 47.78  73.27  19.59
   74745  2.718407e+00  6.321242e-01  3.060867e+01  1.712316e+01  1.767512e+02  1.540543e+00  5.668457e-01  2.198949e-01  1.637146e+03  2.469172e+06  1.000657e+00 255.387 17  1 32.86  73.38  19.79
   75064  2.667019e+00  6.270227e-01  3.139472e+01  8.780581e+00  1.896323e+02  3.553782e+02 -1.726968e+00  2.262806e-01  1.590945e+03  2.469176e+06  1.000175e+00 252.977 16 51 54.41  73.70  19.48
   78554  2.676101e+00  6.262290e-01  3.195697e+01  1.342799e+01  1.818342e+02  3.591187e+02 -3.294340e-01  2.251323e-01  1.599060e+03  2.469172e+06  1.000447e+00 243.190 16 12 45.72  73.03  19.16
   79869  2.690253e+00  6.285045e-01  2.972765e+01  1.298565e+01  1.825849e+02  3.587632e+02 -4.595188e-01  2.233496e-01  1.611823e+03  2.469170e+06  9.998107e-01 204.368 13 37 28.30  68.27  17.64
   75265  2.689745e+00  6.288447e-01  3.091200e+01  1.218769e+01  1.844166e+02  3.578890e+02 -7.837962e-01  2.234174e-01  1.611334e+03  2.471002e+06  9.994611e-01 203.392 13 33 34.08  67.86  17.60
   71045  2.695885e+00  6.292548e-01  3.027786e+01  1.521565e+01  1.789252e+02  5.099702e-01  1.890732e-01  2.226509e-01  1.616881e+03  2.472456e+06  9.995536e-01 241.530 16  6  7.25  73.21  19.11
   71928  2.685116e+00  6.278045e-01  3.103740e+01  1.577594e+01  1.791230e+02  4.166671e-01  1.550839e-01  2.239939e-01  1.607186e+03  2.472458e+06  9.994327e-01 222.865 14 51 27.62  72.74  18.03
   72082  2.697903e+00  6.293357e-01  3.056968e+01  1.588396e+01  1.792904e+02  3.356690e-01  1.244217e-01  2.223891e-01  1.618784e+03  2.472464e+06  1.000045e+00 252.038 16 48  9.24  74.02  19.44
   71335  2.718762e+00  6.322112e-01  3.062615e+01  1.582666e+01  1.803852e+02  3.598144e+02 -6.825664e-02  2.198535e-01  1.637454e+03  2.472467e+06  9.999392e-01 227.160 15  8 38.40  68.72  19.68
   73212  2.701306e+00  6.299685e-01  3.078042e+01  1.603779e+01  1.789720e+02  4.870282e-01  1.802195e-01  2.219494e-01  1.621991e+03  2.472457e+06  9.996298e-01 248.573 16 34 17.42  73.00  19.54
   73724  2.686586e+00  6.278512e-01  3.139525e+01  1.543007e+01  1.787176e+02  6.105070e-01  2.272067e-01  2.238145e-01  1.608475e+03  2.472457e+06  9.999056e-01 251.540 16 46  9.50  74.20  19.30
   72845  2.699093e+00  6.293591e-01  3.023487e+01  1.598641e+01  1.786137e+02  6.584039e-01  2.440406e-01  2.222105e-01  1.620085e+03  2.472466e+06  1.000506e+00 253.976 16 55 54.26  70.60  20.81
   74627  2.684517e+00  6.277611e-01  3.063091e+01  1.449802e+01  1.809357e+02  3.595498e+02 -1.675599e-01  2.240708e-01  1.606635e+03  2.472455e+06  9.993339e-01 256.312 17  5 14.95  72.86  20.07
   74794  2.694558e+00  6.288646e-01  3.063085e+01  1.599916e+01  1.784601e+02  7.322379e-01  2.717719e-01  2.228225e-01  1.615635e+03  2.472455e+06  1.000184e+00 133.921  8 55 41.06  41.35  17.64
   74745  2.723896e+00  6.330213e-01  3.055018e+01  1.709243e+01  1.767476e+02  1.539220e+00  5.649783e-01  2.192306e-01  1.642107e+03  2.472455e+06  1.000234e+00 243.575 16 14 18.05  73.24  19.25
   75655  2.683506e+00  6.276121e-01  3.053782e+01  1.400188e+01  1.816776e+02  3.591949e+02 -2.998146e-01  2.241889e-01  1.605789e+03  2.472459e+06  9.994714e-01 220.976 14 43 54.19  71.52  18.61
   75648  2.696280e+00  6.292254e-01  3.064348e+01  1.485015e+01  1.805574e+02  3.597314e+02 -9.957563e-02  2.225763e-01  1.617423e+03  2.472459e+06  9.997309e-01 249.235 16 36 56.40  72.84  19.67
   75476  2.710558e+00  6.309603e-01  3.024487e+01  1.566989e+01  1.795647e+02  2.042804e-01  7.538788e-02  2.208525e-01  1.630047e+03  2.472466e+06  1.000314e+00 250.021 16 40  5.04  74.03  19.27
   77580  2.683406e+00  6.275477e-01  3.158984e+01  1.329515e+01  1.815502e+02  3.592559e+02 -2.771479e-01  2.242111e-01  1.605630e+03  2.472465e+06  9.995828e-01 246.729 16 26 54.94  72.98  19.45
   79863  2.701233e+00  6.300164e-01  3.115795e+01  1.600951e+01  1.789295e+02  5.072305e-01  1.876711e-01  2.219911e-01  1.621687e+03  2.472455e+06  9.994784e-01 232.984 15 31 56.23  71.18  19.15
   79164  2.695154e+00  6.289324e-01  3.063417e+01  1.676493e+01  1.773466e+02  1.263779e+00  4.690118e-01  2.227406e-01  1.616229e+03  2.472458e+06  1.000497e+00 245.401 16 21 36.17  71.70  19.91
   78996  2.685982e+00  6.275039e-01  3.047837e+01  1.381200e+01  1.814834e+02  3.592877e+02 -2.653356e-01  2.238889e-01  1.607940e+03  2.472465e+06  1.000648e+00 251.437 16 45 44.90  74.28  19.25
   74114  2.679824e+00  6.294288e-01  2.842199e+01  3.228780e+00  1.907568e+02  3.548571e+02 -1.910143e+00  2.246546e-01  1.602460e+03  2.474644e+06  9.998561e-01 241.021 16  4  5.02  70.19  20.14
   70988  2.704045e+00  6.304099e-01  3.060009e+01  1.658936e+01  1.777937e+02  1.047369e+00  3.871340e-01  2.216362e-01  1.624283e+03  2.475749e+06  9.996729e-01 255.991 17  3 57.77  72.16  20.28
   75010  2.670596e+00  6.265229e-01  3.068890e+01  1.271421e+01  1.863149e+02  3.569685e+02 -1.133068e+00  2.258187e-01  1.594199e+03  2.482324e+06  9.997479e-01 249.172 16 36 41.23  74.24  19.16
   77992  2.694137e+00  6.289742e-01  3.186914e+01  1.320693e+01  1.821778e+02  3.589575e+02 -3.868229e-01  2.228684e-01  1.615303e+03  2.482321e+06  9.998746e-01 248.583 16 34 19.97  72.42  19.79
   71235  2.683510e+00  6.272637e-01  3.062101e+01  1.398133e+01  1.812460e+02  3.593999e+02 -2.236888e-01  2.241925e-01  1.605763e+03  2.483788e+06  1.000334e+00 255.203 17  0 48.84  73.97  19.62
   71805  2.686409e+00  6.281834e-01  2.999557e+01  1.216260e+01  1.844012e+02  3.578924e+02 -7.839235e-01  2.238349e-01  1.608329e+03  2.483785e+06  9.999930e-01 254.703 16 58 48.65  73.78  19.59
   72068  2.687757e+00  6.280789e-01  3.048163e+01  1.696741e+01  1.776994e+02  1.095478e+00  4.074733e-01  2.236668e-01  1.609537e+03  2.483782e+06  9.999420e-01 253.005 16 52  1.22  73.64  19.55
   73713  2.690369e+00  6.281672e-01  3.105097e+01  1.406417e+01  1.809049e+02  3.595637e+02 -1.622238e-01  2.232946e-01  1.612219e+03  2.483778e+06  1.000416e+00 255.432 17  1 43.66  73.90  19.61
   77443  2.692078e+00  6.285414e-01  3.054977e+01  1.524890e+01  1.796225e+02  1.763401e-01  6.550323e-02  2.231010e-01  1.613619e+03  2.483787e+06  1.000004e+00 255.844 17  3 22.51  72.67  20.09
   77112  2.694493e+00  6.289527e-01  3.068991e+01  1.678224e+01  1.773959e+02  1.238864e+00  4.597379e-01  2.228281e-01  1.615595e+03  2.483785e+06  1.000181e+00 253.398 16 53 35.50  73.80  19.52
   76647  2.689266e+00  6.283205e-01  3.101387e+01  1.587994e+01  1.782827e+02  8.166082e-01  3.035339e-01  2.234790e-01  1.610890e+03  2.483789e+06  9.997166e-01 230.355 15 21 25.30  73.24  18.69
   77938  2.676972e+00  6.266208e-01  3.108639e+01  1.357844e+01  1.819315e+02  3.590708e+02 -3.469580e-01  2.250217e-01  1.599846e+03  2.483779e+06  9.997465e-01 244.358 16 17 25.87  71.65  19.69
   78409  2.691761e+00  6.286469e-01  3.066364e+01  1.576211e+01  1.785589e+02  6.841401e-01  2.540678e-01  2.231590e-01  1.613199e+03  2.483786e+06  9.997143e-01 255.035 17  0  8.42  72.21  20.26
   71911  2.664310e+00  6.280935e-01  2.672159e+01  8.190469e+00  1.924474e+02  3.540298e+02 -2.227147e+00  2.266217e-01  1.588551e+03  2.484154e+06  9.999508e-01 254.221 16 56 52.99  73.71  19.59
   72882  2.409635e+00  5.849927e-01  3.169081e+01  1.399692e+01  1.801242e+02  3.599327e+02 -2.790862e-02  2.634628e-01  1.366417e+03  2.484149e+06  1.000017e+00 246.193 16 24 46.27  73.28  19.32
   75160  2.661794e+00  6.291573e-01  2.936011e+01  4.271096e+00  1.946994e+02  3.529549e+02 -2.623773e+00  2.269476e-01  1.586269e+03  2.484152e+06  9.997509e-01 255.892 17  3 34.18  73.38  19.81
   73988  2.666954e+00  6.327791e-01  2.734309e+01  3.734039e-01  1.987913e+02  3.510249e+02 -3.319023e+00  2.262805e-01  1.590945e+03  2.485250e+06  1.000024e+00 253.904 16 55 37.03  73.01  19.83
   72759  2.688556e+00  6.284606e-01  3.025922e+01  1.423476e+01  1.834429e+02  3.583508e+02 -6.128699e-01  2.235559e-01  1.610335e+03  2.487068e+06  9.996044e-01 220.836 14 43 20.57  71.88  17.87
   74514  2.682948e+00  6.301198e-01  2.967591e+01  9.366271e+00  1.915770e+02  3.544676e+02 -2.051728e+00  2.242475e-01  1.605369e+03  2.487073e+06  1.000244e+00 260.394 17 21 34.44  71.92  19.82
   75289  2.700915e+00  6.305792e-01  3.054520e+01  1.181110e+01  1.851186e+02  3.575587e+02 -9.023184e-01  2.220197e-01  1.621478e+03  2.487072e+06  9.993200e-01 227.236 15  8 56.69  70.05  19.28
   75103  2.702378e+00  6.299267e-01  3.026826e+01  1.438949e+01  1.816829e+02  3.591938e+02 -2.983583e-01  2.218538e-01  1.622690e+03  2.487073e+06  1.000247e+00 214.124 14 16 29.69  69.65  18.49
   76665  2.617074e+00  6.228397e-01  3.028861e+01  5.551993e+00  1.948767e+02  3.527945e+02 -2.729457e+00  2.327827e-01  1.546507e+03  2.488165e+06  9.999292e-01 248.302 16 33 12.53  73.17  19.44
  107108  2.689211e+00  6.368363e-01  2.868628e+01  1.100408e-01  2.000228e+02  3.504932e+02 -3.480260e+00  2.230329e-01  1.614111e+03  2.453102e+06  1.000144e+00 232.829 15 31 19.06  70.40  19.33
  107470  2.719103e+00  6.430127e-01  2.733020e+01  3.580803e+02  2.023187e+02  3.494923e+02 -3.788922e+00  2.194926e-01  1.640146e+03  2.454930e+06  1.000005e+00 246.238 16 24 57.14  72.55  19.63
  107744  2.646214e+00  6.297675e-01  2.923563e+01  6.974223e-01  1.985325e+02  3.511068e+02 -3.314997e+00  2.284385e-01  1.575916e+03  2.454931e+06  9.997486e-01 252.024 16 48  5.81  73.92  19.43
  101682  2.706234e+00  6.302736e-01  3.074234e+01  1.499586e+01  1.789684e+02  4.903469e-01  1.812980e-01  2.212011e-01  1.627478e+03  2.457849e+06  1.000629e+00 230.452 15 21 48.46  68.96  19.70
  103886  2.691173e+00  6.284529e-01  3.074797e+01  1.504917e+01  1.780987e+02  9.072858e-01  3.371232e-01  2.231750e-01  1.613084e+03  2.457845e+06  1.000110e+00 217.567 14 30 16.13  68.29  19.19
  104781  2.700623e+00  6.394927e-01  2.672607e+01  3.575330e+02  2.013816e+02  3.498820e+02 -3.681196e+00  2.219208e-01  1.622201e+03  2.458574e+06  1.000453e+00 209.424 13 57 41.71  67.94  18.71
  105753  2.728363e+00  6.446924e-01  2.634605e+01  3.575071e+02  2.028169e+02  3.492838e+02 -3.847749e+00  2.184926e-01  1.647653e+03  2.458578e+06  1.000084e+00 221.748 14 46 59.40  68.70  19.33
  104493  2.737613e+00  6.447451e-01  2.709477e+01  3.571438e+02  2.015270e+02  3.499020e+02 -3.621018e+00  2.173218e-01  1.656530e+03  2.459310e+06  9.998925e-01 207.913 13 51 39.12  68.99  18.36
  105386  2.666032e+00  6.310262e-01  3.029315e+01  5.390143e+00  1.963291e+02  3.521923e+02 -2.896077e+00  2.263388e-01  1.590536e+03  2.459312e+06  9.992918e-01 204.929 13 39 42.89  68.01  18.30
  104689  2.647882e+00  6.290883e-01  2.961112e+01  5.391686e-01  1.972017e+02  3.517435e+02 -3.080380e+00  2.285915e-01  1.574862e+03  2.460033e+06  9.993955e-01 208.708 13 54 50.02  68.91  18.58
  106948  2.650966e+00  6.295214e-01  2.972035e+01  1.644493e-01  1.973091e+02  3.516978e+02 -3.094056e+00  2.281445e-01  1.577947e+03  2.460402e+06  9.996149e-01 228.059 15 12 14.14  68.25  19.82
  102887  2.663852e+00  6.326306e-01  2.939608e+01  3.594065e+02  1.992389e+02  3.508067e+02 -3.402247e+00  2.262958e-01  1.590838e+03  2.461138e+06  1.000264e+00 224.368 14 57 28.42  69.42  19.49
  104411  2.697108e+00  6.390480e-01  2.636799e+01  3.565799e+02  2.010715e+02  3.500238e+02 -3.633078e+00  2.223945e-01  1.618745e+03  2.461139e+06  9.995872e-01 224.511 14 58  2.69  69.39  19.55
  102742  2.678642e+00  6.351046e-01  2.884779e+01  3.592464e+02  1.996198e+02  3.506603e+02 -3.434231e+00  2.246522e-01  1.602477e+03  2.461500e+06  9.999761e-01 220.844 14 43 22.58  68.63  19.48
  101780  2.688352e+00  6.296155e-01  2.879408e+01  1.040871e+01  1.891205e+02  3.556438e+02 -1.616091e+00  2.235328e-01  1.610502e+03  2.462599e+06  1.000613e+00 206.402 13 45 36.43  69.64  18.17
  105546  2.668417e+00  6.325266e-01  3.023802e+01  3.597464e+02  1.983734e+02  3.512242e+02 -3.246526e+00  2.259516e-01  1.593262e+03  2.463692e+06  1.000332e+00 218.222 14 32 53.30  68.81  19.27
  109308  2.713649e+00  6.385666e-01  2.632793e+01  4.684177e+00  1.978068e+02  3.515832e+02 -3.061406e+00  2.204003e-01  1.633391e+03  2.464421e+06  9.994670e-01 233.738 15 34 57.10  72.19  18.81
  105843  2.704882e+00  6.385607e-01  2.842719e+01  3.597435e+02  1.994576e+02  3.507920e+02 -3.353397e+00  2.213771e-01  1.626185e+03  2.465155e+06  9.999076e-01 224.408 14 57 37.94  68.64  19.88
  106956  2.668321e+00  6.324771e-01  2.914456e+01  1.176015e-01  1.983826e+02  3.512188e+02 -3.249002e+00  2.258859e-01  1.593725e+03  2.465887e+06  1.000451e+00 212.020 14  8  4.82  69.28  17.98
  104466  2.682435e+00  6.378002e-01  2.671018e+01  3.568558e+02  2.021867e+02  3.494634e+02 -3.854154e+00  2.242620e-01  1.605265e+03  2.466252e+06  1.000425e+00 216.842 14 27 22.08  68.97  19.08
  101183  2.740913e+00  6.431730e-01  2.801065e+01  1.891267e+00  1.992676e+02  3.509539e+02 -3.252014e+00  2.171251e-01  1.658030e+03  2.467347e+06  9.999580e-01 221.115 14 44 27.70  69.12  19.33
  100543  2.683148e+00  6.273613e-01  3.053352e+01  1.427224e+01  1.803442e+02  3.598332e+02 -6.215091e-02  2.241410e-01  1.606132e+03  2.469168e+06  9.998521e-01 206.957 13 47 49.78  68.67  18.39
  100723  2.688224e+00  6.278746e-01  3.073535e+01  1.460420e+01  1.802584e+02  3.598738e+02 -4.694429e-02  2.235523e-01  1.610362e+03  2.472461e+06  1.000360e+00 215.725 14 22 53.88  68.63  18.92
  103153  2.690805e+00  6.287004e-01  3.026536e+01  1.667948e+01  1.782274e+02  8.435486e-01  3.132284e-01  2.231402e-01  1.613335e+03  2.472457e+06  9.992783e-01 256.063 17  4 15.07  74.07  19.53
  107080  2.674951e+00  6.260822e-01  3.080908e+01  1.402889e+01  1.815111e+02  3.592727e+02 -2.719551e-01  2.251992e-01  1.598585e+03  2.472455e+06  1.000347e+00 256.527 17  6  6.43  73.88  19.64
  103532  2.692848e+00  6.287404e-01  3.065773e+01  1.277447e+01  1.838094e+02  3.581781e+02 -6.765708e-01  2.229479e-01  1.614727e+03  2.475751e+06  1.000601e+00 254.135 16 56 32.38  73.37  19.67
  104796  2.690540e+00  6.288057e-01  3.068808e+01  1.081917e+01  1.839715e+02  3.581012e+02 -7.050367e-01  2.232507e-01  1.612537e+03  2.475752e+06  9.996421e-01 249.056 16 36 13.56  72.80  19.64
  104590  2.667608e+00  6.303153e-01  2.926969e+01  9.073255e-01  1.955692e+02  3.525497e+02 -2.767479e+00  2.260637e-01  1.592471e+03  2.476113e+06  1.000369e+00 249.397 16 37 35.30  72.97  19.67
  103684  2.709813e+00  6.366870e-01  2.765418e+01  3.030349e+00  1.964654e+02  3.521989e+02 -2.849584e+00  2.208100e-01  1.630361e+03  2.477203e+06  1.000478e+00 225.464 15  1 51.34  70.48  19.27
  103821  2.749920e+00  6.488026e-01  2.574133e+01  3.551472e+02  2.041047e+02  3.487444e+02 -3.999827e+00  2.156489e-01  1.669380e+03  2.477573e+06  1.000081e+00 218.311 14 33 14.71  70.26  18.55
  103775  2.688425e+00  6.373714e-01  2.767018e+01  3.581311e+02  2.009064e+02  3.500751e+02 -3.630635e+00  2.234392e-01  1.611177e+03  2.477572e+06  1.000544e+00 200.513 13 22  3.05  67.91  18.10
  109174  2.675786e+00  6.327118e-01  2.737195e+01  4.013861e+00  1.974500e+02  3.516722e+02 -3.077221e+00  2.250889e-01  1.599368e+03  2.478312e+06  1.000636e+00 212.252 14  9  0.50  68.82  18.78
  102883  2.680978e+00  6.315587e-01  3.044671e+01  6.301370e+00  1.942650e+02  3.531922e+02 -2.518390e+00  2.244589e-01  1.603857e+03  2.479041e+06  9.997213e-01 216.659 14 26 38.09  69.39  18.43
  104910  2.695207e+00  6.292537e-01  3.077130e+01  1.215371e+01  1.843908e+02  3.579020e+02 -7.780988e-01  2.226769e-01  1.616692e+03  2.479038e+06  1.000375e+00 231.217 15 24 52.15  69.10  19.82
  104594  2.688251e+00  6.327183e-01  3.039737e+01  3.827083e+00  1.946944e+02  3.529992e+02 -2.582280e+00  2.235268e-01  1.610545e+03  2.480490e+06  1.000027e+00 248.285 16 33  8.47  72.55  19.72
  101857  2.649289e+00  6.293168e-01  2.952175e+01  9.003062e-02  1.977836e+02  3.514636e+02 -3.184136e+00  2.283073e-01  1.576822e+03  2.480864e+06  1.000517e+00 230.261 15 21  2.64  69.52  19.82
  101081  2.674312e+00  6.265826e-01  3.064255e+01  1.192919e+01  1.845028e+02  3.578387e+02 -8.073920e-01  2.252965e-01  1.597894e+03  2.482320e+06  9.998264e-01 223.321 14 53 17.11  69.24  19.46
  103035  2.673097e+00  6.265534e-01  3.028173e+01  1.216296e+01  1.851428e+02  3.575315e+02 -9.223421e-01  2.254408e-01  1.596872e+03  2.482320e+06  9.998130e-01 247.965 16 31 51.65  72.61  19.63
  107158  2.651731e+00  6.299061e-01  2.731757e+01  3.593306e+02  1.981149e+02  3.513110e+02 -3.236676e+00  2.277498e-01  1.580682e+03  2.483056e+06  1.000560e+00 245.623 16 22 29.42  72.62  19.46
  106519  2.715698e+00  6.432377e-01  2.548366e+01  3.573791e+02  2.027577e+02  3.492849e+02 -3.862834e+00  2.198480e-01  1.637495e+03  2.483419e+06  9.993167e-01 215.206 14 20 49.34  70.33  18.37
  101819  2.676987e+00  6.263962e-01  3.078864e+01  1.299288e+01  1.826122e+02  3.587442e+02 -4.692231e-01  2.249453e-01  1.600389e+03  2.483781e+06  1.000535e+00 201.875 13 27 30.12  68.16  17.85
  102085  2.671057e+00  6.256628e-01  3.072219e+01  1.292965e+01  1.833372e+02  3.583946e+02 -6.010763e-01  2.256542e-01  1.595362e+03  2.483782e+06  1.000532e+00 252.012 16 48  2.95  73.09  19.68
  102197  2.681398e+00  6.270982e-01  3.062494e+01  1.397367e+01  1.812056e+02  3.594191e+02 -2.166297e-01  2.243929e-01  1.604328e+03  2.483782e+06  9.999848e-01 250.353 16 41 24.74  72.84  19.64
  101429  2.689383e+00  6.283722e-01  3.065485e+01  1.455528e+01  1.799936e+02  3.599992e+02 -2.908796e-04  2.233508e-01  1.611814e+03  2.483787e+06  9.994496e-01 254.365 16 57 27.60  73.70  19.58
  102837  2.676225e+00  6.263094e-01  3.087329e+01  1.316315e+01  1.820127e+02  3.590314e+02 -3.619618e-01  2.250504e-01  1.599641e+03  2.483780e+06  1.000320e+00 104.024  6 56  5.86 -10.64  16.92
  106030  2.696162e+00  6.289569e-01  3.084928e+01  1.377231e+01  1.818049e+02  3.591348e+02 -3.210546e-01  2.225580e-01  1.617556e+03  2.483779e+06  1.000586e+00 253.456 16 53 49.49  73.21  19.71
  108190  2.694041e+00  6.288160e-01  3.091133e+01  1.425702e+01  1.811044e+02  3.594690e+02 -1.970914e-01  2.226703e-01  1.616740e+03  2.483784e+06  1.000058e+00 253.525 16 54  5.98  73.31  19.72
  109786  2.667581e+00  6.272653e-01  3.077669e+01  8.836226e+00  1.898587e+02  3.552697e+02 -1.766500e+00  2.260713e-01  1.592418e+03  2.483788e+06  9.999992e-01 255.152 17  0 36.53  73.40  19.73
  109090  2.687581e+00  6.281951e-01  3.054217e+01  1.610649e+01  1.785597e+02  6.842191e-01  2.544062e-01  2.236296e-01  1.609805e+03  2.483787e+06  9.993762e-01 239.086 15 56 20.71  70.54  19.81
  107954  2.692358e+00  6.347375e-01  2.909761e+01  4.566680e+00  1.969626e+02  3.519340e+02 -2.963102e+00  2.229310e-01  1.614849e+03  2.485612e+06  1.000324e+00 223.265 14 53  3.70  68.76  19.26
  109195  2.682945e+00  6.279544e-01  3.041819e+01  1.101033e+01  1.863296e+02  3.569684e+02 -1.128786e+00  2.242055e-01  1.605670e+03  2.485616e+06  1.000536e+00 243.911 16 15 38.54  72.17  19.56
  100646  2.699574e+00  6.374588e-01  2.810322e+01  1.915227e+00  1.992932e+02  3.508528e+02 -3.340966e+00  2.221397e-01  1.620602e+03  2.488165e+06  1.000591e+00 216.481 14 25 55.37  68.55  18.91


==> new plots/2009SG18ids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  357.6486  311.5147  -52.9347   28.4519   22.3681 2466962.2   0.32008   0.74582     177.6554  327.0212   77.8501   34.2568   38.3160 2466783.3   0.00012   0.00012
  357.6486  312.3043  -52.5893   28.5945   22.5601 2466962.2   0.32761   0.74434     177.6456  327.6904   77.6193   34.2815   38.3386 2466783.3   0.00006   0.00006
  357.6486  312.3125  -52.5909   28.5948   22.5627 2466962.2   0.32772   0.74430     177.6554  327.6825   77.6237   34.2801   38.3380 2466783.3   0.00010   0.00010
  357.6387  312.4281  -52.5443   28.6167   22.5955 2466962.2   0.32898   0.74393     177.6456  327.7948   77.5820   34.2825   38.3404 2466783.3   0.00004   0.00004
  357.6586  312.4177  -52.5400   28.6128   22.5847 2466962.2   0.32856   0.74424     177.6652  327.7528   77.5999   34.2844   38.3421 2466783.3   0.00012   0.00012
  357.6486  312.5667  -52.4761   28.6427   22.6262 2466962.2   0.33016   0.74384     177.6456  327.9026   77.5436   34.2884   38.3456 2466783.3   0.00011   0.00010
  357.6486  311.4468  -52.9904   28.4374   22.3561 2466962.2   0.31962   0.74560     177.6456  327.0016   77.8644   34.2505   38.3088 2466783.3   0.00013   0.00013
  357.6387  312.1527  -52.6642   28.5690   22.5278 2466962.2   0.32637   0.74442     177.6359  327.5908   77.6580   34.2763   38.3323 2466783.3   0.00003   0.00003
  357.6586  312.1449  -52.6706   28.5621   22.5187 2466962.2   0.32601   0.74460     177.6554  327.5504   77.6732   34.2745   38.3320 2466783.3   0.00011   0.00011
  357.6586  312.2836  -52.5920   28.5887   22.5502 2466962.2   0.32722   0.74463     177.6554  327.6498   77.6312   34.2813   38.3394 2466783.3   0.00017   0.00016
  357.6486  311.9277  -52.7480   28.5272   22.4668 2466962.2   0.32396   0.74511     177.6456  327.3589   77.7285   34.2693   38.3286 2466783.3   0.00007   0.00007
  357.6586  312.4198  -52.5240   28.6147   22.5831 2466962.2   0.32847   0.74442     177.6554  327.7441   77.5919   34.2854   38.3447 2466783.3   0.00012   0.00012
  357.6586  312.0102  -52.7081   28.5384   22.4820 2466962.2   0.32454   0.74509     177.6554  327.4090   77.7085   34.2718   38.3323 2466783.3   0.00007   0.00006
  357.6486  311.9164  -52.7561   28.5251   22.4645 2466962.2   0.32388   0.74505     177.6456  327.3533   77.7322   34.2687   38.3277 2466783.3   0.00004   0.00004
  357.3502  313.0082  -52.3504   28.5253   22.7736 2466961.9   0.33333   0.74138     177.3525  326.6566   76.9440   33.9408   38.3382 2466783.0   0.00001   0.00001
  357.3203  312.6406  -52.4352   28.4684   22.6797 2466961.9   0.32961   0.74295     177.3134  326.2997   77.0159   33.9350   38.3413 2466783.0   0.00001   0.00001
  357.3900  313.0038  -52.3067   28.4907   22.7415 2466962.0   0.33168   0.74243     177.3818  326.3159   76.9306   33.9041   38.3472 2466783.1   0.00008   0.00008
  357.3104  312.8139  -52.3536   28.5042   22.7272 2466961.9   0.33141   0.74256     177.3134  326.4541   76.9649   33.9429   38.3472 2466783.0   0.00006   0.00006
  357.3104  313.4192  -52.0108   28.6079   22.8691 2466961.9   0.33632   0.74233     177.3036  326.7227   76.7509   33.9406   38.3776 2466783.0   0.00001   0.00001
  357.3104  313.3318  -52.0587   28.5949   22.8487 2466961.9   0.33565   0.74242     177.3134  326.6851   76.7900   33.9437   38.3736 2466783.0   0.00002   0.00002
  357.3104  313.5607  -51.9298   28.6370   22.9046 2466961.9   0.33758   0.74230     177.3036  326.8126   76.7063   33.9455   38.3847 2466783.0   0.00005   0.00005
  357.3104  313.6913  -51.8652   28.6584   22.9373 2466961.9   0.33870   0.74200     177.3036  326.8763   76.6609   33.9433   38.3895 2466783.0   0.00005   0.00005
  356.9621  314.5705  -51.5780   28.6003   23.2239 2466961.5   0.34628   0.73763     176.9617  325.9526   75.8340   33.5490   38.3835 2466782.6   0.00006   0.00006
  357.6486  311.8898  -52.7308   28.5248   22.4529 2466962.2   0.32340   0.74568     177.6456  327.3048   77.7378   34.2746   38.3339 2466783.3   0.00014   0.00014
  357.6486  312.1770  -52.5961   28.5728   22.5204 2466962.2   0.32597   0.74523     177.6554  327.4914   77.6560   34.2795   38.3443 2466783.3   0.00006   0.00006
  357.6486  311.9623  -52.6895   28.5354   22.4680 2466962.2   0.32396   0.74570     177.6554  327.3213   77.7193   34.2746   38.3382 2466783.3   0.00014   0.00014
  357.6486  311.8301  -52.7648   28.5090   22.4381 2466962.2   0.32279   0.74567     177.6456  327.2367   77.7503   34.2670   38.3309 2466783.3   0.00010   0.00010
  357.6486  311.9598  -52.7203   28.5338   22.4724 2466962.2   0.32417   0.74526     177.6456  327.3715   77.7175   34.2720   38.3322 2466783.3   0.00010   0.00010
  357.6486  312.1403  -52.6103   28.5706   22.5125 2466962.2   0.32570   0.74533     177.6456  327.4937   77.6648   34.2826   38.3432 2466783.3   0.00011   0.00011
  357.6586  312.3765  -52.5586   28.6075   22.5752 2466962.2   0.32822   0.74425     177.6652  327.7457   77.6140   34.2871   38.3410 2466783.3   0.00005   0.00005
  357.6387  311.4654  -52.9668   28.4457   22.3622 2466962.2   0.31986   0.74567     177.6359  327.0233   77.8533   34.2546   38.3119 2466783.3   0.00011   0.00010
  357.6486  311.8879  -52.8072   28.5168   22.4635 2466962.2   0.32390   0.74468     177.6456  327.3960   77.7427   34.2660   38.3199 2466783.3   0.00010   0.00009
  357.6486  311.4320  -52.9761   28.4393   22.3502 2466962.2   0.31939   0.74580     177.6456  326.9877   77.8697   34.2561   38.3123 2466783.3   0.00005   0.00005
  357.6486  312.7044  -52.3777   28.6739   22.6565 2466962.2   0.33127   0.74398     177.6456  327.9986   77.5019   34.3009   38.3567 2466783.3   0.00003   0.00003
  357.6486  311.7716  -52.8386   28.4973   22.4324 2466962.2   0.32264   0.74510     177.6456  327.2696   77.7739   34.2636   38.3201 2466783.3   0.00006   0.00006
  357.6486  312.6533  -52.4271   28.6610   22.6470 2466962.2   0.33096   0.74378     177.6554  327.9698   77.5249   34.2954   38.3504 2466783.3   0.00006   0.00006
  357.6486  312.3298  -52.5847   28.5998   22.5679 2466962.2   0.32793   0.74419     177.6456  327.7233   77.6141   34.2825   38.3379 2466783.3   0.00006   0.00006
  357.6486  312.1822  -52.6703   28.5707   22.5343 2466962.2   0.32666   0.74429     177.6456  327.6305   77.6578   34.2761   38.3299 2466783.3   0.00014   0.00014
  357.6586  311.2897  -53.0415   28.4125   22.3139 2466962.2   0.31794   0.74605     177.6554  326.8554   77.9172   34.2511   38.3076 2466783.3   0.00007   0.00007
  357.6387  311.3255  -53.0430   28.4202   22.3318 2466962.2   0.31867   0.74575     177.6359  326.9264   77.8940   34.2487   38.3049 2466783.3   0.00015   0.00015
  357.6387  311.7105  -52.8536   28.4900   22.4197 2466962.2   0.32214   0.74531     177.6359  327.2260   77.7839   34.2639   38.3203 2466783.3   0.00008   0.00008
  357.6586  311.9574  -52.7328   28.5327   22.4707 2466962.2   0.32414   0.74523     177.6554  327.3894   77.7285   34.2740   38.3302 2466783.3   0.00016   0.00016
  357.6486  312.6706  -52.4203   28.6658   22.6521 2466962.2   0.33116   0.74380     177.6456  327.9881   77.5158   34.2950   38.3502 2466783.3   0.00016   0.00016
  357.6586  312.1591  -52.6603   28.5670   22.5222 2466962.2   0.32616   0.74459     177.6554  327.5720   77.6710   34.2778   38.3331 2466783.3   0.00009   0.00009
  357.3104  313.1878  -52.2339   28.5751   22.8316 2466961.9   0.33549   0.74129     177.3134  326.8473   76.8631   33.9547   38.3491 2466783.0   0.00007   0.00007
  357.3900  312.4595  -52.6439   28.3809   22.6175 2466962.0   0.32715   0.74230     177.3916  325.9786   77.1053   33.8808   38.3144 2466783.1   0.00005   0.00005
  357.3900  313.4105  -52.0623   28.5756   22.8396 2466962.0   0.33521   0.74232     177.3916  326.5975   76.8106   33.9266   38.3710 2466783.1   0.00001   0.00001
  357.3900  313.9016  -51.8623   28.6710   22.9740 2466962.0   0.34023   0.74099     177.3916  327.0399   76.6651   33.9408   38.3811 2466783.1   0.00004   0.00004
  357.3701  313.0545  -52.2544   28.5081   22.7583 2466961.9   0.33226   0.74254     177.3623  326.3619   76.8995   33.9101   38.3538 2466783.0   0.00003   0.00003
  357.1512  310.7477  -53.2444   28.0552   22.2478 2466961.7   0.31165   0.74611     177.1473  324.0501   77.3081   33.7251   38.2867 2466782.8   0.00003   0.00003
  357.1512  314.0823  -51.6554   28.7002   23.0762 2466961.7   0.34293   0.74090     177.1571  326.8010   76.3524   33.8571   38.4030 2466782.8   0.00003   0.00002
  357.3402  313.6936  -51.8708   28.6507   22.9269 2466961.9   0.33832   0.74225     177.3427  326.8312   76.6875   33.9424   38.3894 2466783.0   0.00008   0.00008
  357.3502  311.8745  -52.7788   28.2931   22.4707 2466961.9   0.32129   0.74463     177.3525  325.3800   77.2329   33.8722   38.3192 2466783.0   0.00002   0.00002
  357.3402  312.4226  -52.4821   28.3966   22.6000 2466961.9   0.32615   0.74427     177.3427  325.7784   77.0598   33.8918   38.3452 2466783.0   0.00004   0.00004
  357.3402  312.9090  -52.2454   28.4867   22.7197 2466961.9   0.33060   0.74358     177.3427  326.1311   76.9135   33.9037   38.3628 2466783.0   0.00003   0.00003
  357.3402  313.1363  -52.1784   28.5302   22.7843 2466961.9   0.33312   0.74268     177.3329  326.3958   76.8467   33.9111   38.3626 2466783.0   0.00001   0.00001
  357.3004  312.6911  -52.4897   28.4523   22.7031 2466961.9   0.33042   0.74189     177.3036  326.2756   76.9769   33.8990   38.3283 2466783.0   0.00002   0.00002
  357.6486  312.1192  -52.6593   28.5627   22.5130 2466962.2   0.32578   0.74491     177.6554  327.5172   77.6798   34.2783   38.3355 2466783.3   0.00015   0.00015
  357.6486  312.2114  -52.5741   28.5853   22.5298 2466962.2   0.32638   0.74528     177.6456  327.5687   77.6448   34.2885   38.3463 2466783.3   0.00012   0.00012
  357.6486  311.4322  -52.9575   28.4393   22.3468 2466962.2   0.31924   0.74614     177.6554  326.9425   77.8731   34.2567   38.3160 2466783.3   0.00014   0.00014
  357.6586  312.6482  -52.3888   28.6606   22.6359 2466962.2   0.33043   0.74438     177.6554  327.8941   77.5229   34.2966   38.3577 2466783.3   0.00008   0.00008
  357.6486  310.8267  -53.2151   28.3361   22.2059 2466962.2   0.31357   0.74715     177.6456  326.4526   78.0346   34.2394   38.2991 2466783.3   0.00013   0.00013
  357.6486  311.1903  -53.0660   28.3976   22.2909 2466962.2   0.31701   0.74651     177.6554  326.7501   77.9416   34.2496   38.3083 2466783.3   0.00016   0.00016
  357.6486  311.5173  -52.9136   28.4572   22.3666 2466962.2   0.32003   0.74602     177.6456  327.0242   77.8451   34.2614   38.3193 2466783.3   0.00011   0.00010
  357.6486  311.8861  -52.7440   28.5243   22.4541 2466962.2   0.32347   0.74543     177.6456  327.3216   77.7412   34.2743   38.3316 2466783.3   0.00005   0.00005
  357.6586  310.9877  -53.2204   28.3586   22.2525 2466962.2   0.31551   0.74595     177.6554  326.6707   78.0076   34.2380   38.2895 2466783.3   0.00012   0.00012
  357.6685  311.7952  -52.8325   28.5012   22.4328 2466962.2   0.32270   0.74516     177.6652  327.2877   77.7863   34.2681   38.3202 2466783.3   0.00014   0.00014
  357.6586  311.4429  -52.9938   28.4384   22.3531 2466962.2   0.31954   0.74560     177.6652  327.0068   77.8832   34.2559   38.3088 2466783.3   0.00010   0.00010
  357.6486  311.0574  -53.1643   28.3726   22.2671 2466962.2   0.31609   0.74620     177.6554  326.7046   77.9829   34.2432   38.2968 2466783.3   0.00017   0.00017
  357.6685  312.4670  -52.4966   28.6269   22.5920 2466962.2   0.32884   0.74444     177.6652  327.7967   77.5899   34.2936   38.3474 2466783.3   0.00012   0.00012
  357.6586  311.4401  -52.9700   28.4394   22.3483 2466962.2   0.31933   0.74598     177.6652  326.9707   77.8812   34.2580   38.3135 2466783.3   0.00015   0.00015
  357.6486  312.1940  -52.6289   28.5786   22.5327 2466962.2   0.32657   0.74465     177.6456  327.6204   77.6541   34.2842   38.3371 2466783.3   0.00007   0.00007
  357.3601  313.0213  -52.4213   28.5270   22.7865 2466961.9   0.33406   0.74045     177.3525  326.8182   76.9568   33.9444   38.3242 2466783.0   0.00006   0.00006
  357.3203  312.2808  -52.7344   28.4026   22.6141 2466961.9   0.32748   0.74182     177.3134  326.2730   77.1483   33.9281   38.3049 2466783.0   0.00002   0.00002
  357.3402  313.3462  -52.2721   28.5873   22.8755 2466961.9   0.33736   0.73975     177.3427  327.0688   76.8445   33.9490   38.3345 2466783.0   0.00006   0.00006
  357.4298  310.8196  -53.4719   28.1616   22.2615 2466962.0   0.31397   0.74352     177.4307  325.3806   77.6987   33.9366   38.2467 2466783.1   0.00007   0.00007
  357.3502  311.8229  -52.8169   28.2808   22.4601 2466961.9   0.32087   0.74454     177.3427  325.3573   77.2402   33.8669   38.3147 2466783.0   0.00001   0.00001
  357.3004  313.4692  -51.9665   28.6175   22.8819 2466961.9   0.33670   0.74246     177.3036  326.7164   76.7283   33.9397   38.3832 2466783.0   0.00003   0.00003
  357.3004  313.8272  -51.7910   28.6932   22.9779 2466961.9   0.34021   0.74190     177.3036  327.0144   76.6223   33.9553   38.3959 2466783.0   0.00006   0.00006
  357.2805  313.7623  -51.8994   28.6768   22.9777 2466961.8   0.34044   0.74087     177.2841  327.0865   76.6353   33.9467   38.3791 2466783.0   0.00001   0.00001
  357.3203  313.3921  -52.1336   28.5919   22.8731 2466961.9   0.33676   0.74101     177.3232  326.8187   76.7857   33.9319   38.3567 2466783.0   0.00004   0.00004
  357.3203  312.4514  -52.5773   28.4002   22.6312 2466961.9   0.32758   0.74276     177.3232  325.9890   77.0529   33.8872   38.3255 2466783.0   0.00003   0.00003
  357.3104  313.2840  -52.3832   28.5850   22.8853 2466961.9   0.33806   0.73857     177.3134  327.2325   76.8620   33.9523   38.3162 2466783.0   0.00007   0.00007
  357.3999  311.9679  -52.9039   28.2955   22.5033 2466962.0   0.32287   0.74272     177.4013  325.6847   77.2671   33.8751   38.2925 2466783.1   0.00010   0.00010
  357.3104  312.9321  -52.2437   28.5090   22.7422 2466961.9   0.33162   0.74326     177.3134  326.3027   76.9000   33.9207   38.3612 2466783.0   0.00005   0.00005
  357.2905  311.9857  -53.0020   28.3130   22.5635 2466961.9   0.32539   0.74052     177.2939  325.9716   77.2004   33.8628   38.2700 2466783.0   0.00003   0.00003
  357.3004  313.3585  -52.1670   28.5874   22.8739 2466961.9   0.33686   0.74072     177.3036  326.8512   76.7824   33.9304   38.3522 2466783.0   0.00006   0.00006
  357.3203  313.2937  -52.1570   28.5726   22.8437 2466961.9   0.33560   0.74151     177.3134  326.7097   76.8039   33.9281   38.3576 2466783.0   0.00002   0.00002
  357.3203  312.8476  -52.4104   28.4791   22.7343 2466961.9   0.33158   0.74180     177.3232  326.3666   76.9448   33.9051   38.3350 2466783.0   0.00000   0.00000
  357.3104  313.7651  -51.8876   28.6751   22.9667 2466961.9   0.34003   0.74119     177.3134  327.0563   76.6583   33.9517   38.3817 2466783.0   0.00004   0.00004
  357.3203  312.0250  -52.7759   28.3310   22.5308 2466961.9   0.32381   0.74332     177.3134  325.7190   77.1809   33.8840   38.3108 2466783.0   0.00001   0.00001
  357.3104  312.9781  -52.2985   28.5128   22.7648 2466961.9   0.33266   0.74222     177.3134  326.4444   76.8960   33.9173   38.3485 2466783.0   0.00008   0.00008
  357.3203  311.9245  -52.8350   28.3105   22.5083 2466961.9   0.32295   0.74337     177.3134  325.6456   77.2097   33.8781   38.3051 2466783.0   0.00004   0.00004
  357.3999  312.6189  -52.6522   28.4369   22.6765 2466962.0   0.32992   0.74081     177.3916  326.4768   77.1060   33.9248   38.3040 2466783.1   0.00003   0.00003
  357.3004  312.6676  -52.7382   28.4764   22.7471 2466961.9   0.33308   0.73866     177.2939  326.9394   77.0532   33.9412   38.2827 2466783.0   0.00006   0.00006
  357.3203  311.1432  -53.2962   28.1710   22.3455 2466961.9   0.31669   0.74313     177.3232  325.2037   77.4547   33.8548   38.2606 2466783.0   0.00002   0.00002
  357.3203  312.5971  -52.7230   28.4382   22.7072 2466961.9   0.33118   0.73960     177.3232  326.5825   77.0639   33.9095   38.2901 2466783.0   0.00002   0.00002
  357.4895  310.8779  -53.2088   28.2150   22.2258 2466962.1   0.31282   0.74664     177.4893  325.3675   77.7396   34.0157   38.2946 2466783.2   0.00005   0.00005
  357.4596  312.0972  -52.6293   28.4409   22.5182 2466962.0   0.32433   0.74502     177.4600  326.3850   77.3759   34.0595   38.3380 2466783.1   0.00005   0.00005
  357.4696  311.1480  -53.1265   28.2618   22.3003 2466962.0   0.31582   0.74566     177.4697  325.6626   77.6547   34.0194   38.2954 2466783.1   0.00005   0.00005
  357.1014  312.5340  -52.3856   28.2930   22.6515 2466961.7   0.32621   0.74398     177.0985  324.7512   76.6558   33.6496   38.3501 2466782.8   0.00004   0.00004
  357.3402  313.0464  -52.2049   28.5533   22.7723 2466961.9   0.33307   0.74291     177.3329  326.6117   76.9138   33.9629   38.3626 2466783.0   0.00006   0.00006
  357.3502  313.1637  -52.1364   28.5783   22.7980 2466961.9   0.33401   0.74287     177.3427  326.6994   76.8876   33.9721   38.3692 2466783.0   0.00001   0.00001
  357.3502  313.2694  -52.1258   28.6002   22.8323 2466961.9   0.33543   0.74219     177.3525  326.8580   76.8716   33.9787   38.3656 2466783.0   0.00004   0.00005
  357.3402  313.1528  -52.1777   28.5780   22.8048 2466961.9   0.33440   0.74238     177.3427  326.7708   76.8971   33.9741   38.3623 2466783.0   0.00003   0.00003
  357.4099  312.1896  -52.6940   28.3880   22.5515 2466962.0   0.32505   0.74357     177.4111  326.0673   77.2495   33.9524   38.3196 2466783.1   0.00010   0.00010
  357.4099  311.8069  -52.7897   28.3205   22.4461 2466962.0   0.32082   0.74519     177.4111  325.6425   77.3449   33.9442   38.3226 2466783.1   0.00005   0.00005
  357.4099  311.7887  -52.7791   28.3214   22.4397 2466962.0   0.32056   0.74536     177.4111  325.6116   77.3517   33.9472   38.3253 2466783.1   0.00003   0.00002
  357.4099  310.9819  -53.1708   28.1811   22.2578 2466962.0   0.31346   0.74631     177.4111  325.0267   77.5836   33.9255   38.2947 2466783.1   0.00010   0.00010
  357.4099  313.6788  -51.8767   28.6865   22.9146 2466962.0   0.33840   0.74242     177.4111  327.1421   76.7977   34.0156   38.3909 2466783.1   0.00002   0.00002
  357.3303  311.5219  -53.0535   28.2715   22.4273 2466961.9   0.32021   0.74347     177.3329  325.6560   77.3821   33.9156   38.2862 2466783.0   0.00008   0.00007
  357.4895  310.9603  -53.1469   28.2324   22.2407 2466962.1   0.31342   0.74682     177.4893  325.4167   77.7159   34.0228   38.3019 2466783.2   0.00001   0.00001
  357.4696  312.2143  -52.5675   28.4628   22.5425 2466962.0   0.32526   0.74497     177.4697  326.4588   77.3507   34.0651   38.3433 2466783.1   0.00004   0.00004
  357.4696  312.9554  -52.1975   28.6061   22.7249 2466962.0   0.33211   0.74403     177.4697  327.0303   77.1322   34.0928   38.3723 2466783.1   0.00003   0.00003
  357.4895  312.0550  -52.6581   28.4277   22.4989 2466962.1   0.32361   0.74514     177.4893  326.3367   77.4108   34.0601   38.3357 2466783.2   0.00005   0.00005
  357.4895  311.3940  -52.9530   28.3091   22.3410 2466962.1   0.31742   0.74616     177.4893  325.7765   77.5976   34.0375   38.3154 2466783.2   0.00000   0.00000
  357.4895  312.7949  -52.2849   28.5701   22.6782 2466962.1   0.33039   0.74436     177.4893  326.8989   77.1946   34.0880   38.3653 2466783.2   0.00011   0.00011
  357.4696  312.7790  -52.3182   28.5696   22.6855 2466962.0   0.33073   0.74386     177.4697  326.9588   77.1882   34.0867   38.3597 2466783.1   0.00002   0.00002
  357.3303  310.9735  -53.2404   28.1674   22.2876 2466961.9   0.31446   0.74509     177.3329  325.0177   77.5147   33.8848   38.2799 2466783.0   0.00007   0.00007
  357.3900  313.3636  -52.0464   28.6378   22.8455 2466962.0   0.33607   0.74254     177.3916  327.0454   76.8929   34.0207   38.3765 2466783.1   0.00002   0.00002
  357.3900  311.0648  -53.1833   28.2075   22.2956 2466962.0   0.31512   0.74536     177.3916  325.2845   77.5663   33.9394   38.2874 2466783.1   0.00008   0.00008
  357.3900  311.1314  -53.1308   28.2128   22.3046 2466962.0   0.31538   0.74553     177.3916  325.2453   77.5365   33.9329   38.2938 2466783.1   0.00001   0.00001
  357.3900  311.0295  -53.1660   28.2025   22.2817 2466962.0   0.31453   0.74582     177.3916  325.2118   77.5705   33.9407   38.2927 2466783.1   0.00005   0.00005
  357.3999  312.4074  -52.4988   28.4804   22.6085 2466962.0   0.32753   0.74416     177.4013  326.5023   77.2145   34.0285   38.3444 2466783.1   0.00006   0.00006
  357.4099  312.9857  -52.2733   28.5512   22.7454 2466962.0   0.33242   0.74280     177.4111  326.7331   77.0207   33.9971   38.3553 2466783.1   0.00004   0.00004
  357.4099  312.2887  -52.5594   28.4179   22.5639 2466962.0   0.32544   0.74454     177.4111  326.0845   77.2158   33.9713   38.3396 2466783.1   0.00009   0.00009
  357.4795  311.7046  -52.7993   28.3722   22.4171 2466962.0   0.32045   0.74581     177.4795  326.0795   77.5068   34.0566   38.3276 2466783.2   0.00002   0.00002
  357.4596  313.2849  -52.2332   28.6579   22.8402 2466962.0   0.33690   0.74096     177.4600  327.5768   77.0467   34.0913   38.3478 2466783.1   0.00006   0.00006
  357.4596  311.5323  -53.1679   28.3159   22.4272 2466962.0   0.32108   0.74223     177.4600  326.2695   77.5635   34.0123   38.2671 2466783.1   0.00001   0.00001
  357.4596  312.0909  -52.6754   28.4403   22.5245 2466962.0   0.32469   0.74451     177.4600  326.4705   77.3862   34.0612   38.3297 2466783.1   0.00010   0.00010
  357.3303  312.6119  -52.4832   28.4680   22.6771 2466961.9   0.32968   0.74256     177.3329  326.3684   77.0525   33.9442   38.3343 2466783.0   0.00001   0.00001
  357.4795  312.3020  -52.5025   28.4813   22.5576 2466962.0   0.32581   0.74513     177.4795  326.4982   77.3325   34.0728   38.3508 2466783.2   0.00002   0.00001
  357.4099  312.9112  -52.2693   28.5431   22.7220 2466962.0   0.33148   0.74336     177.4013  326.6489   77.0356   34.0004   38.3596 2466783.1   0.00001   0.00001
  357.3900  313.3649  -52.0317   28.6398   22.8441 2466962.0   0.33600   0.74276     177.3916  327.0376   76.8913   34.0233   38.3793 2466783.1   0.00002   0.00002
  357.3900  313.4076  -51.9858   28.6513   22.8522 2466962.0   0.33623   0.74294     177.3916  327.0406   76.8769   34.0272   38.3853 2466783.1   0.00004   0.00004
  357.4099  312.9502  -52.3573   28.5516   22.7500 2466962.0   0.33287   0.74188     177.4111  326.8804   77.0522   34.0061   38.3414 2466783.1   0.00000   0.00000
  357.3900  313.5491  -51.9727   28.6845   22.9000 2466962.0   0.33823   0.74197     177.3916  327.2877   76.8502   34.0392   38.3799 2466783.1   0.00001   0.00001
  357.3999  313.2468  -52.1777   28.6107   22.8230 2466962.0   0.33547   0.74181     177.4013  327.0582   76.9481   34.0151   38.3586 2466783.1   0.00002   0.00001
  357.3999  313.4532  -51.9973   28.6658   22.8684 2466962.0   0.33702   0.74251     177.4013  327.1777   76.8850   34.0390   38.3808 2466783.1   0.00004   0.00004
  357.4198  311.8368  -52.8507   28.3693   22.4777 2466962.0   0.32267   0.74404     177.4209  326.1654   77.4071   34.0085   38.3096 2466783.1   0.00009   0.00009
  357.4198  313.1928  -52.2381   28.6250   22.8171 2466962.0   0.33568   0.74151     177.4111  327.2956   77.0086   34.0534   38.3505 2466783.1   0.00008   0.00008
  357.4099  313.5878  -52.1205   28.6597   22.9196 2466962.0   0.33925   0.74001     177.4111  327.4160   76.8541   34.0113   38.3513 2466783.1   0.00003   0.00003
  357.4895  312.9635  -52.2302   28.6090   22.7275 2466962.1   0.33237   0.74361     177.4893  327.1248   77.1566   34.1018   38.3662 2466783.2   0.00001   0.00002
  357.4895  313.0239  -52.2141   28.6227   22.7457 2466962.1   0.33312   0.74336     177.4893  327.2171   77.1429   34.1074   38.3660 2466783.2   0.00004   0.00004
  357.4696  311.6451  -52.9368   28.3556   22.4240 2466962.0   0.32085   0.74442     177.4697  326.1669   77.5298   34.0420   38.3044 2466783.1   0.00004   0.00004
  357.4596  313.3077  -52.1796   28.6703   22.8418 2466962.0   0.33690   0.74143     177.4600  327.5839   77.0397   34.1028   38.3566 2466783.1   0.00003   0.00003
  357.4596  312.1751  -52.7718   28.4493   22.5666 2466962.0   0.32655   0.74252     177.4600  326.7292   77.3807   34.0553   38.3069 2466783.1   0.00002   0.00002
  357.4696  312.7754  -52.5054   28.5544   22.7112 2466962.0   0.33210   0.74151     177.4697  327.1873   77.2089   34.0698   38.3248 2466783.1   0.00007   0.00007
  357.4795  311.9474  -52.9303   28.3913   22.5103 2466962.0   0.32433   0.74236     177.4795  326.5103   77.4569   34.0308   38.2898 2466783.2   0.00005   0.00005
  357.0616  313.6820  -51.7720   28.4928   22.9409 2466961.6   0.33623   0.74277     177.0594  325.3665   76.2337   33.6396   38.3998 2466782.7   0.00001   0.00001
  357.3800  311.0026  -53.2255   28.2011   22.2884 2466961.9   0.31486   0.74508     177.3818  325.2846   77.5827   33.9394   38.2823 2466783.1   0.00003   0.00003
  357.3999  313.0009  -52.3593   28.5685   22.7726 2466962.0   0.33387   0.74141     177.4013  327.0339   77.0400   34.0164   38.3382 2466783.1   0.00004   0.00004
  357.3800  313.3782  -51.9805   28.6613   22.8499 2466961.9   0.33623   0.74323     177.3818  327.0872   76.8900   34.0423   38.3874 2466783.1   0.00008   0.00008
  357.3203  312.5020  -52.4240   28.4449   22.6331 2466961.9   0.32768   0.74426     177.3232  326.0664   77.0507   33.9341   38.3513 2466783.0   0.00007   0.00007
  357.4497  313.1761  -52.1918   28.6342   22.7990 2466962.0   0.33501   0.74238     177.4502  327.2839   77.0505   34.0784   38.3611 2466783.1   0.00009   0.00009
  357.4397  312.7778  -52.4579   28.5483   22.7107 2466962.0   0.33182   0.74196     177.4404  327.0402   77.1652   34.0516   38.3329 2466783.1   0.00003   0.00003
  357.4397  312.7626  -52.3975   28.5516   22.6975 2466962.0   0.33119   0.74290     177.4404  326.9352   77.1641   34.0563   38.3447 2466783.1   0.00008   0.00008
  357.4596  313.2107  -52.2121   28.6251   22.8055 2466962.0   0.33522   0.74196     177.4600  327.2527   77.0400   34.0612   38.3556 2466783.1   0.00009   0.00009
  357.4497  312.7532  -52.3871   28.5481   22.6891 2466962.0   0.33083   0.74319     177.4404  326.9045   77.1645   34.0566   38.3473 2466783.1   0.00011   0.00011
  357.4994  312.1952  -52.5807   28.4689   22.5329 2466962.1   0.32506   0.74513     177.4991  326.5521   77.3939   34.0881   38.3428 2466783.2   0.00012   0.00011
  357.4696  312.9614  -52.2180   28.6110   22.7316 2466962.0   0.33249   0.74375     177.4697  327.1353   77.1377   34.1020   38.3686 2466783.1   0.00007   0.00007
  357.4994  312.2084  -52.6121   28.4616   22.5395 2466962.1   0.32529   0.74453     177.4991  326.5381   77.3874   34.0738   38.3359 2466783.2   0.00001   0.00001
  357.4895  312.7503  -52.3137   28.5719   22.6718 2466962.1   0.33028   0.74418     177.4893  326.9756   77.2196   34.1025   38.3626 2466783.2   0.00001   0.00001
  357.4994  312.0281  -52.6473   28.4375   22.4902 2466962.1   0.32338   0.74547     177.4991  326.3889   77.4393   34.0812   38.3392 2466783.2   0.00006   0.00006
  357.4895  312.3782  -52.5038   28.4966   22.5800 2466962.1   0.32681   0.74470     177.4893  326.6666   77.3263   34.0836   38.3472 2466783.2   0.00010   0.00010
  357.4795  312.6911  -52.3475   28.5595   22.6605 2466962.0   0.32984   0.74416     177.4795  326.9046   77.2288   34.0932   38.3588 2466783.2   0.00002   0.00002
  357.4795  312.5251  -52.4694   28.5246   22.6254 2466962.0   0.32860   0.74388     177.4795  326.8263   77.2823   34.0837   38.3450 2466783.2   0.00004   0.00005
  357.4895  312.5594  -52.5275   28.5169   22.6390 2466962.1   0.32921   0.74306     177.4893  326.9111   77.2788   34.0733   38.3331 2466783.2   0.00012   0.00012
  357.4696  312.4468  -52.5798   28.5072   22.6209 2466962.0   0.32858   0.74295     177.4600  326.8981   77.2999   34.0764   38.3283 2466783.1   0.00001   0.00001
  357.4696  313.0830  -52.3270   28.6221   22.7862 2466962.0   0.33494   0.74145     177.4697  327.4593   77.1192   34.0941   38.3418 2466783.1   0.00012   0.00011
  357.4795  313.3171  -52.2363   28.6583   22.8435 2466962.0   0.33707   0.74081     177.4795  327.6157   77.0519   34.0932   38.3463 2466783.2   0.00006   0.00006
  357.4596  312.8086  -52.4420   28.5764   22.7197 2466962.0   0.33244   0.74198     177.4600  327.2509   77.1971   34.0890   38.3347 2466783.1   0.00009   0.00009
  357.4895  310.4748  -53.3825   28.1570   22.1382 2466962.1   0.30935   0.74722     177.4893  325.1240   77.8593   34.0183   38.2830 2466783.2   0.00005   0.00005
  357.4795  313.0258  -51.9955   28.7504   22.7564 2466962.0   0.33413   0.74553     177.4795  327.8339   77.2248   34.2734   38.4063 2466783.2   0.00000   0.00000
  357.4696  313.0534  -52.2119   28.6287   22.7613 2466962.0   0.33370   0.74300     177.4697  327.2566   77.1182   34.1028   38.3643 2466783.1   0.00001   0.00000
  357.4795  311.4112  -52.9431   28.3233   22.3511 2466962.0   0.31791   0.74613     177.4795  325.8770   77.5957   34.0504   38.3160 2466783.2   0.00007   0.00007
  357.4994  312.9954  -52.2482   28.6164   22.7385 2466962.1   0.33294   0.74327     177.4991  327.2528   77.1625   34.1116   38.3618 2466783.2   0.00009   0.00009
  357.3900  311.6334  -53.0782   28.3196   22.4585 2466962.0   0.32198   0.74245     177.3916  326.1169   77.4500   33.9738   38.2767 2466783.1   0.00009   0.00009
  357.4198  313.5949  -52.0660   28.7298   22.9338 2466962.0   0.34036   0.74044     177.4209  327.8620   76.9221   34.1048   38.3611 2466783.1   0.00010   0.00010
  357.4795  312.4920  -52.5430   28.5162   22.6266 2466962.0   0.32879   0.74325     177.4795  326.9074   77.2998   34.0824   38.3333 2466783.2   0.00011   0.00011
  357.4596  312.8919  -52.3681   28.5939   22.7353 2466962.0   0.33293   0.74220     177.4600  327.2620   77.1677   34.0931   38.3439 2466783.1   0.00000   0.00000
  357.4994  313.0263  -52.1921   28.6250   22.7404 2466962.1   0.33290   0.74378     177.4991  327.2156   77.1485   34.1148   38.3706 2466783.2   0.00012   0.00012
  357.4895  312.8580  -52.2551   28.5959   22.6988 2466962.1   0.33132   0.74420     177.4893  327.0764   77.1897   34.1108   38.3678 2466783.2   0.00010   0.00010
  357.4895  312.4992  -52.5253   28.5182   22.6231 2466962.1   0.32865   0.74350     177.4893  326.9087   77.3041   34.0881   38.3368 2466783.2   0.00012   0.00012
  357.4895  313.2149  -52.1240   28.6609   22.7952 2466962.1   0.33497   0.74303     177.4893  327.3901   77.0862   34.1167   38.3726 2466783.2   0.00003   0.00003
  357.4895  313.1795  -52.1226   28.6570   22.7841 2466962.1   0.33453   0.74333     177.4893  327.3432   77.0969   34.1181   38.3746 2466783.2   0.00005   0.00005
  357.4994  313.2846  -52.1009   28.6713   22.8108 2466962.1   0.33557   0.74288     177.4991  327.4414   77.0730   34.1178   38.3733 2466783.2   0.00008   0.00008
  357.4895  312.8554  -52.3069   28.5903   22.7050 2466962.1   0.33165   0.74356     177.4893  327.1194   77.1951   34.1036   38.3580 2466783.2   0.00012   0.00012
  357.4895  313.2396  -52.2053   28.6565   22.8138 2466962.1   0.33588   0.74179     177.4893  327.5055   77.0870   34.1061   38.3560 2466783.2   0.00004   0.00004
  357.4696  312.4005  -52.5838   28.5043   22.6084 2466962.0   0.32813   0.74334     177.4697  326.8720   77.3226   34.0838   38.3304 2466783.1   0.00010   0.00010
  357.4696  311.5955  -52.9165   28.3578   22.4082 2466962.0   0.32027   0.74503     177.4697  326.1533   77.5472   34.0571   38.3111 2466783.1   0.00005   0.00005
  357.4994  312.8150  -52.3253   28.5822   22.6915 2466962.1   0.33115   0.74367     177.4991  327.0780   77.2161   34.1035   38.3569 2466783.2   0.00010   0.00010
  357.4696  312.9546  -52.2435   28.6274   22.7396 2466962.0   0.33304   0.74329     177.4697  327.3045   77.1629   34.1249   38.3640 2466783.1   0.00002   0.00002
  357.4795  312.7227  -52.3517   28.5708   22.6735 2466962.0   0.33044   0.74385     177.4795  327.0220   77.2281   34.1035   38.3566 2466783.2   0.00003   0.00003
  357.4994  312.8809  -52.2270   28.6028   22.6996 2466962.1   0.33132   0.74433     177.4991  327.0581   77.1927   34.1141   38.3715 2466783.2   0.00003   0.00003
  357.4895  312.8311  -52.2585   28.5953   22.6920 2466962.1   0.33107   0.74427     177.4893  327.0545   77.2016   34.1134   38.3682 2466783.2   0.00005   0.00005
  357.4895  312.5221  -52.4504   28.5312   22.6206 2466962.1   0.32847   0.74424     177.4991  326.8570   77.3018   34.0990   38.3496 2466783.2   0.00008   0.00008
  357.4298  312.3622  -52.5834   28.4491   22.5918 2466962.0   0.32687   0.74368     177.4307  326.3959   77.2430   34.0039   38.3316 2466783.1   0.00011   0.00011
  357.4099  312.3547  -52.5357   28.4630   22.5922 2466962.0   0.32687   0.74413     177.4111  326.4081   77.2340   34.0174   38.3403 2466783.1   0.00004   0.00004
  357.3203  314.1035  -50.9154   28.8946   22.9854 2466961.9   0.33881   0.75044     177.3232  326.8819   76.5591   34.1293   38.5416 2466783.0   0.00001   0.00001
  357.4099  312.5552  -52.5817   28.4941   22.6636 2466962.0   0.32990   0.74198     177.4111  326.7805   77.1950   34.0177   38.3209 2466783.1   0.00004   0.00004
  357.4298  312.7160  -52.6526   28.5365   22.7266 2466962.0   0.33289   0.73977     177.4307  327.3115   77.2046   34.0506   38.2997 2466783.1   0.00002   0.00001
  357.4795  312.3152  -52.5720   28.4977   22.5785 2466962.0   0.32696   0.74417     177.4795  326.7680   77.3575   34.0936   38.3371 2466783.2   0.00012   0.00012
  357.4099  313.0545  -52.3018   28.5942   22.7831 2466962.0   0.33434   0.74169     177.4111  327.1304   77.0436   34.0399   38.3460 2466783.1   0.00002   0.00002
  357.4795  313.1830  -52.5607   28.6522   22.8593 2466962.0   0.33872   0.73740     177.4795  328.1498   77.1612   34.1182   38.2923 2466783.2   0.00003   0.00003
  357.4795  313.0578  -52.2120   28.6304   22.7601 2466962.0   0.33369   0.74302     177.4795  327.2765   77.1273   34.1074   38.3643 2466783.2   0.00001   0.00001
  357.4795  313.4484  -52.3691   28.6714   22.9052 2466962.0   0.33990   0.73800     177.4795  327.9971   77.0353   34.0857   38.3143 2466783.2   0.00003   0.00003
  357.2407  313.2807  -52.3101   28.5046   22.8664 2466961.8   0.33610   0.73949     177.2352  326.4452   76.6942   33.8196   38.3278 2466782.9   0.00001   0.00001
  357.4895  313.5631  -52.1711   28.7068   22.9129 2466962.1   0.33985   0.73970     177.4893  327.9174   76.9961   34.1063   38.3452 2466783.2   0.00003   0.00003
  357.4596  313.4890  -52.4198   28.6786   22.9329 2466962.0   0.34115   0.73696     177.4600  328.1474   77.0164   34.0814   38.3020 2466783.1   0.00011   0.00010
  357.6387  310.6536  -53.3335   28.3085   22.1786 2466962.2   0.31248   0.74670     177.6359  326.3871   78.0831   34.2313   38.2852 2466783.3   0.00008   0.00008
  357.6088  311.4936  -53.1264   28.4458   22.4079 2466962.2   0.32187   0.74315     177.6163  327.3197   77.8491   34.2413   38.2798 2466783.3   0.00004   0.00004
  357.6287  311.3587  -53.1542   28.4221   22.3647 2466962.2   0.32012   0.74399     177.6261  327.1677   77.8926   34.2426   38.2821 2466783.3   0.00015   0.00014
  357.4397  312.5990  -52.4114   28.5242   22.6471 2466962.0   0.32914   0.74392     177.4404  326.7141   77.2044   34.0546   38.3510 2466783.1   0.00003   0.00003
  357.5392  313.4606  -52.2068   28.7487   22.8902 2466962.1   0.33972   0.74010     177.5381  328.3257   77.1340   34.2006   38.3451 2466783.2   0.00014   0.00013
  357.5193  312.2478  -52.7654   28.5150   22.5885 2466962.1   0.32814   0.74221     177.5186  327.3104   77.4727   34.1492   38.3057 2466783.2   0.00013   0.00013
  357.5093  310.6803  -53.3563   28.2487   22.2083 2466962.1   0.31286   0.74590     177.5088  325.8870   77.8973   34.1067   38.2769 2466783.2   0.00006   0.00006
  357.5093  313.6482  -51.5384   28.8586   22.8813 2466962.1   0.33792   0.74691     177.5088  327.8930   77.0177   34.2766   38.4580 2466783.2   0.00013   0.00013
  357.5690  309.8681  -53.6571   28.1167   22.0044 2466962.1   0.30453   0.74796     177.5675  325.1712   78.1599   34.1043   38.2640 2466783.2   0.00007   0.00007
  357.3303  312.2985  -52.6712   28.4671   22.6260 2466961.9   0.32847   0.74223     177.3329  326.6766   77.2133   34.0154   38.3162 2466783.0   0.00003   0.00003
  357.3402  312.4751  -52.6328   28.4986   22.6736 2466961.9   0.33040   0.74142     177.3427  326.8791   77.1779   34.0213   38.3139 2466783.0   0.00002   0.00002
  357.3303  313.4695  -52.1137   28.6953   22.9231 2466961.9   0.33966   0.74031     177.3329  327.6193   76.8655   34.0590   38.3567 2466783.0   0.00001   0.00001
  357.3303  313.4792  -52.1165   28.6990   22.9275 2466961.9   0.33986   0.74012     177.3329  327.6448   76.8661   34.0605   38.3555 2466783.0   0.00005   0.00005
  357.3303  313.5513  -52.0466   28.7121   22.9403 2466961.9   0.34019   0.74053     177.3232  327.6361   76.8292   34.0602   38.3644 2466783.0   0.00002   0.00002
  357.3402  312.9385  -52.4153   28.5829   22.7882 2466961.9   0.33473   0.74074     177.3329  327.2321   77.0295   34.0322   38.3293 2466783.0   0.00007   0.00007
  357.3303  313.4014  -52.1377   28.6798   22.9032 2466961.9   0.33888   0.74062     177.3329  327.5247   76.8830   34.0526   38.3558 2466783.0   0.00008   0.00008
  357.3303  312.6418  -52.4988   28.5306   22.7086 2466961.9   0.33157   0.74187     177.3329  326.9124   77.1095   34.0245   38.3298 2466783.0   0.00001   0.00001
  357.2905  313.3543  -52.0676   28.5746   22.8554 2466961.9   0.33567   0.74217     177.2939  326.5446   76.7421   33.9059   38.3703 2466783.0   0.00005   0.00005
  357.2805  314.1965  -50.0821   28.9698   22.9304 2466961.8   0.33354   0.75986     177.2841  325.7711   76.3862   34.1430   38.6846 2466783.0   0.00003   0.00003
  357.2706  313.2229  -52.0388   28.5675   22.8189 2466961.8   0.33416   0.74332     177.2645  326.4040   76.7588   33.9161   38.3818 2466782.9   0.00003   0.00003
  357.3303  313.3486  -52.1421   28.6653   22.8846 2466961.9   0.33807   0.74097     177.3329  327.4117   76.8909   34.0448   38.3579 2466783.0   0.00003   0.00004
  357.3303  313.6405  -51.9025   28.7330   22.9489 2466961.9   0.34015   0.74176     177.3329  327.5260   76.7923   34.0646   38.3865 2466783.0   0.00007   0.00007
  357.3303  313.6007  -51.9527   28.7211   22.9419 2466961.9   0.33998   0.74144     177.3329  327.5267   76.8063   34.0594   38.3794 2466783.0   0.00007   0.00007
  357.3303  313.7343  -51.8884   28.7442   22.9762 2466961.9   0.34118   0.74119     177.3329  327.6051   76.7612   34.0592   38.3841 2466783.0   0.00005   0.00005
  357.3203  313.3498  -52.1785   28.6704   22.8957 2466961.9   0.33864   0.74032     177.3232  327.5196   76.8932   34.0496   38.3508 2466783.0   0.00005   0.00005
  357.3303  313.5549  -52.0076   28.7071   22.9333 2466961.9   0.33973   0.74103     177.3232  327.5249   76.8150   34.0518   38.3715 2466783.0   0.00000   0.00000
  357.6586  312.1645  -52.6278   28.5835   22.5233 2466962.2   0.32630   0.74496     177.6652  327.6503   77.6864   34.3006   38.3393 2466783.3   0.00013   0.00012
  357.6486  312.4028  -52.5962   28.6312   22.5998 2466962.2   0.32946   0.74345     177.6456  328.0269   77.6184   34.3104   38.3318 2466783.3   0.00012   0.00012
  357.6586  310.2969  -53.5853   28.2578   22.1159 2466962.2   0.31007   0.74592     177.6554  326.3591   78.2233   34.2368   38.2563 2466783.3   0.00005   0.00005
  357.3104  313.6165  -51.9878   28.7273   22.9601 2466961.9   0.34080   0.74061     177.3134  327.6438   76.7938   34.0602   38.3717 2466783.0   0.00005   0.00004
  357.3303  313.1504  -52.2726   28.6143   22.8351 2466961.9   0.33622   0.74083     177.3329  327.2261   76.9455   34.0223   38.3443 2466783.0   0.00004   0.00004
  357.3303  313.7397  -51.9201   28.7421   22.9819 2466961.9   0.34148   0.74068     177.3232  327.6574   76.7561   34.0554   38.3776 2466783.0   0.00000   0.00000
  357.3303  312.6527  -52.5020   28.5275   22.7110 2466961.9   0.33163   0.74181     177.3232  326.8973   77.0960   34.0165   38.3282 2466783.0   0.00007   0.00007
  357.3303  313.6528  -52.0194   28.7155   22.9648 2466961.9   0.34100   0.74020     177.3329  327.6297   76.7908   34.0439   38.3644 2466783.0   0.00006   0.00006
  357.3303  313.5660  -52.0327   28.7026   22.9388 2466961.9   0.33997   0.74061     177.3232  327.5379   76.8105   34.0438   38.3662 2466783.0   0.00003   0.00003
  357.3303  312.4654  -52.5945   28.4878   22.6638 2466961.9   0.32980   0.74196     177.3329  326.7169   77.1541   34.0054   38.3214 2466783.0   0.00006   0.00005
  357.3203  313.3655  -52.2131   28.6677   22.9046 2466961.9   0.33906   0.73975     177.3134  327.5768   76.8837   34.0431   38.3433 2466783.0   0.00005   0.00005
  357.3104  313.2095  -52.4352   28.6488   22.8957 2466961.9   0.33936   0.73808     177.3134  327.8216   76.9677   34.0553   38.3104 2466783.0   0.00008   0.00008
  357.3303  311.3180  -53.0928   28.2795   22.3843 2466961.9   0.31885   0.74413     177.3329  325.7404   77.4784   33.9673   38.2892 2466783.0   0.00004   0.00004
  357.3203  313.5902  -52.0283   28.7077   22.9495 2466961.9   0.34039   0.74047     177.3232  327.5717   76.8017   34.0443   38.3659 2466783.0   0.00000   0.00000
  357.3203  313.0361  -52.3202   28.5960   22.8091 2466961.9   0.33525   0.74105     177.3134  327.1641   76.9667   34.0207   38.3413 2466783.0   0.00003   0.00003
  357.3303  312.9249  -52.3744   28.5704   22.7766 2466961.9   0.33401   0.74135     177.3232  327.0478   77.0053   34.0141   38.3374 2466783.0   0.00003   0.00003
  357.3104  312.5566  -52.5250   28.5105   22.6897 2466961.9   0.33074   0.74207     177.3134  326.7805   77.1095   34.0100   38.3290 2466783.0   0.00004   0.00003
  357.3203  312.9391  -52.3492   28.5799   22.7824 2466961.9   0.33423   0.74147     177.3134  327.0732   76.9955   34.0202   38.3411 2466783.0   0.00001   0.00001
  357.3104  313.3401  -52.1529   28.6644   22.8899 2466961.9   0.33826   0.74079     177.3036  327.4268   76.8703   34.0394   38.3556 2466783.0   0.00005   0.00005
  357.3203  313.1398  -52.3223   28.6138   22.8433 2466961.9   0.33668   0.74028     177.3232  327.3130   76.9494   34.0224   38.3355 2466783.0   0.00005   0.00005
  357.3203  313.4869  -52.0823   28.6871   22.9230 2466961.9   0.33944   0.74067     177.3232  327.4952   76.8344   34.0404   38.3614 2466783.0   0.00008   0.00008
  357.3303  313.6583  -52.0150   28.7138   22.9650 2466961.9   0.34095   0.74010     177.3329  327.5935   76.7866   34.0382   38.3646 2466783.0   0.00005   0.00005
  357.3104  313.6405  -52.0024   28.7229   22.9674 2466961.9   0.34107   0.74029     177.3134  327.6405   76.7820   34.0494   38.3676 2466783.0   0.00002   0.00002
  357.3303  313.4893  -52.1158   28.6816   22.9241 2466961.9   0.33954   0.74019     177.3329  327.5069   76.8441   34.0347   38.3550 2466783.0   0.00000   0.00000
  357.3104  313.3521  -52.1877   28.6609   22.8976 2466961.9   0.33864   0.74029     177.3134  327.4645   76.8748   34.0343   38.3489 2466783.0   0.00006   0.00006
  357.3104  313.1492  -52.3055   28.6185   22.8477 2466961.9   0.33682   0.74027     177.3134  327.3247   76.9376   34.0244   38.3380 2466783.0   0.00006   0.00005
  357.3104  313.5243  -52.0974   28.6999   22.9431 2466961.9   0.34033   0.73999     177.3036  327.6305   76.8189   34.0458   38.3560 2466783.0   0.00000   0.00000
  357.3104  313.5712  -52.0633   28.7082   22.9532 2466961.9   0.34065   0.74011     177.3134  327.6274   76.8080   34.0461   38.3600 2466783.0   0.00004   0.00004
  357.3203  313.0728  -52.3807   28.5948   22.8285 2466961.9   0.33616   0.74011     177.3232  327.2704   76.9682   34.0136   38.3283 2466783.0   0.00008   0.00008
  357.3303  313.6779  -52.0761   28.7122   22.9795 2466961.9   0.34170   0.73927     177.3329  327.7108   76.7879   34.0349   38.3524 2466783.0   0.00005   0.00005
  357.3203  312.7528  -52.5006   28.5363   22.7434 2466961.9   0.33287   0.74097     177.3232  326.9757   77.0614   34.0053   38.3232 2466783.0   0.00001   0.00001
  357.2905  313.6613  -51.9929   28.6081   22.9382 2466961.9   0.33866   0.74071     177.2939  326.7301   76.6336   33.8834   38.3676 2466783.0   0.00004   0.00004
  357.3203  312.8975  -52.5413   28.5705   22.8003 2466961.9   0.33543   0.73927     177.3134  327.3647   77.0384   34.0217   38.3076 2466783.0   0.00003   0.00003
  357.3004  312.4105  -52.5837   28.4806   22.6540 2466961.9   0.32932   0.74245     177.3036  326.6319   77.1388   33.9999   38.3258 2466783.0   0.00001   0.00001
  357.3203  313.1327  -52.2780   28.6113   22.8332 2466961.9   0.33613   0.74094     177.3134  327.2156   76.9349   34.0188   38.3438 2466783.0   0.00006   0.00006
  357.3203  313.5283  -52.0614   28.6968   22.9343 2466961.9   0.33985   0.74056     177.3134  327.5346   76.8169   34.0417   38.3626 2466783.0   0.00006   0.00006
  357.3104  312.5151  -52.6389   28.4888   22.6909 2466961.9   0.33091   0.74102     177.3134  326.8201   77.1247   33.9922   38.3101 2466783.0   0.00003   0.00003
  357.2805  313.6620  -52.1565   28.7534   23.0176 2466961.8   0.34379   0.73774     177.2743  328.1732   76.7977   34.0806   38.3367 2466782.9   0.00002   0.00002
  357.3004  313.0957  -52.3845   28.6120   22.8472 2466961.9   0.33701   0.73964     177.3036  327.4142   76.9586   34.0265   38.3259 2466783.0   0.00000   0.00000
  357.3004  312.7272  -52.6911   28.5288   22.7724 2466961.9   0.33444   0.73860     177.3036  327.2675   77.0813   33.9986   38.2884 2466783.0   0.00005   0.00005
  357.3004  312.9138  -52.3861   28.5716   22.7850 2466961.9   0.33434   0.74113     177.3036  327.0607   76.9924   34.0103   38.3354 2466783.0   0.00003   0.00003
  357.3203  313.6527  -52.0781   28.7057   22.9738 2466961.9   0.34141   0.73930     177.3134  327.6558   76.7768   34.0270   38.3527 2466783.0   0.00003   0.00003
  357.3004  313.6880  -51.9912   28.7416   22.9881 2466961.9   0.34197   0.73999     177.3036  327.7708   76.7693   34.0611   38.3669 2466783.0   0.00002   0.00002
  357.3104  312.2887  -52.7249   28.4470   22.6321 2466961.9   0.32859   0.74155     177.3134  326.5990   77.1883   33.9840   38.3060 2466783.0   0.00006   0.00006
  357.3402  312.9282  -52.3954   28.5674   22.7770 2466961.9   0.33407   0.74106     177.3329  327.0673   77.0140   34.0127   38.3336 2466783.0   0.00002   0.00002
  357.3303  311.9427  -52.8250   28.3822   22.5316 2466961.9   0.32458   0.74300     177.3232  326.2177   77.2874   33.9757   38.3061 2466783.0   0.00005   0.00005
  357.3104  311.1660  -53.2402   28.2433   22.3667 2466961.9   0.31813   0.74326     177.3036  325.6993   77.5004   33.9444   38.2689 2466783.0   0.00003   0.00003
  357.3203  311.1648  -53.1904   28.2462   22.3552 2466961.9   0.31765   0.74400     177.3232  325.6197   77.5103   33.9515   38.2788 2466783.0   0.00000   0.00000
  357.3303  312.1699  -52.7197   28.4276   22.5876 2466961.9   0.32679   0.74275     177.3232  326.4254   77.2258   33.9877   38.3136 2466783.0   0.00007   0.00007
  357.3004  312.7543  -52.4852   28.5371   22.7474 2466961.9   0.33296   0.74115     177.3036  326.9592   77.0398   34.0015   38.3258 2466783.0   0.00007   0.00007
  357.3402  313.3109  -52.2037   28.6423   22.8736 2466961.9   0.33766   0.74062     177.3329  327.3538   76.8973   34.0259   38.3484 2466783.0   0.00008   0.00008
  357.3004  312.1658  -52.7303   28.4310   22.5984 2466961.9   0.32722   0.74244     177.3036  326.4591   77.2123   33.9858   38.3114 2466783.0   0.00003   0.00003
  357.3104  311.9457  -52.8009   28.3886   22.5361 2466961.9   0.32474   0.74327     177.3134  326.2139   77.2768   33.9786   38.3103 2466783.0   0.00004   0.00004
  357.3203  312.0179  -52.7536   28.4026   22.5483 2466961.9   0.32520   0.74338     177.3134  326.2550   77.2572   33.9831   38.3151 2466783.0   0.00005   0.00005
  357.3303  312.0566  -52.7512   28.4042   22.5556 2466961.9   0.32547   0.74310     177.3329  326.2613   77.2587   33.9803   38.3140 2466783.0   0.00005   0.00005
  357.3203  313.6477  -51.9756   28.7166   22.9599 2466961.9   0.34063   0.74065     177.3232  327.5436   76.7767   34.0413   38.3725 2466783.0   0.00005   0.00005
  357.3104  312.4570  -52.5694   28.4849   22.6623 2466961.9   0.32962   0.74232     177.3134  326.6542   77.1307   33.9989   38.3263 2466783.0   0.00002   0.00002
  357.3303  311.3577  -53.1429   28.2749   22.4023 2466961.9   0.31956   0.74330     177.3329  325.8008   77.4674   33.9527   38.2776 2466783.0   0.00004   0.00004
  357.3203  312.0310  -52.8197   28.3977   22.5618 2466961.9   0.32581   0.74238     177.3134  326.3402   77.2593   33.9744   38.3020 2466783.0   0.00001   0.00001
  357.3004  311.1277  -53.2344   28.2393   22.3574 2466961.9   0.31774   0.74355     177.3036  325.6354   77.5075   33.9444   38.2720 2466783.0   0.00006   0.00005
  357.3303  312.1325  -52.7292   28.4193   22.5767 2466961.9   0.32634   0.74281     177.3329  326.3698   77.2398   33.9863   38.3143 2466783.0   0.00005   0.00005
  357.3104  311.3866  -53.0459   28.2905   22.4028 2466961.9   0.31951   0.74423     177.3134  325.7514   77.4371   33.9620   38.2939 2466783.0   0.00004   0.00004
  357.3203  312.2113  -52.6557   28.4350   22.5927 2466961.9   0.32686   0.74322     177.3232  326.3728   77.2020   33.9873   38.3236 2466783.0   0.00004   0.00004
  357.3203  313.4846  -52.1104   28.6792   22.9242 2466961.9   0.33949   0.74033     177.3232  327.4763   76.8331   34.0297   38.3561 2466783.0   0.00007   0.00007
  357.3004  311.9226  -52.8011   28.3882   22.5329 2466961.9   0.32461   0.74331     177.3036  326.2055   77.2766   33.9802   38.3113 2466783.0   0.00003   0.00003
  357.3104  311.0731  -53.2026   28.2303   22.3317 2466961.9   0.31664   0.74441     177.3134  325.4875   77.5217   33.9453   38.2811 2466783.0   0.00006   0.00006
  357.3004  311.0112  -53.2585   28.2192   22.3257 2466961.9   0.31643   0.74420     177.3036  325.4973   77.5342   33.9416   38.2738 2466783.0   0.00005   0.00005
  357.3203  311.7528  -52.8909   28.3516   22.4867 2466961.9   0.32281   0.74355     177.3232  326.0516   77.3391   33.9730   38.3041 2466783.0   0.00002   0.00002
  357.3203  313.1111  -52.2406   28.6098   22.8208 2466961.9   0.33554   0.74162     177.3232  327.1282   76.9414   34.0221   38.3524 2466783.0   0.00007   0.00007
  357.3203  311.5200  -52.9909   28.3094   22.4305 2466961.9   0.32058   0.74401     177.3134  325.8408   77.3978   33.9619   38.2971 2466783.0   0.00003   0.00003
  357.3303  312.1415  -52.7132   28.4221   22.5772 2466961.9   0.32633   0.74301     177.3232  326.3621   77.2302   33.9860   38.3163 2466783.0   0.00003   0.00003
  357.3104  313.5815  -52.0139   28.7071   22.9477 2466961.9   0.34025   0.74066     177.3134  327.5317   76.7928   34.0416   38.3687 2466783.0   0.00001   0.00001
  357.3104  311.9895  -52.7736   28.3977   22.5457 2466961.9   0.32509   0.74318     177.3134  326.2329   77.2647   33.9800   38.3129 2466783.0   0.00006   0.00006
  357.3104  313.0532  -52.2498   28.6022   22.8071 2466961.9   0.33499   0.74182     177.3134  327.0710   76.9500   34.0214   38.3535 2466783.0   0.00000   0.00000
  357.3104  313.1558  -52.2077   28.6235   22.8351 2466961.9   0.33606   0.74155     177.3036  327.1780   76.9153   34.0255   38.3554 2466783.0   0.00002   0.00002
  357.3104  313.2357  -52.1689   28.6387   22.8555 2466961.9   0.33681   0.74141     177.3134  327.2224   76.8974   34.0274   38.3584 2466783.0   0.00001   0.00000
  357.3303  312.5668  -52.5142   28.4973   22.6801 2466961.9   0.33023   0.74234     177.3232  326.6672   77.1012   33.9945   38.3307 2466783.0   0.00001   0.00001
  357.3104  312.3910  -52.6000   28.4706   22.6453 2466961.9   0.32894   0.74246     177.3036  326.5804   77.1421   33.9917   38.3236 2466783.0   0.00002   0.00002
  357.3203  313.3110  -52.1617   28.6434   22.8732 2466961.9   0.33748   0.74103     177.3232  327.2714   76.8783   34.0215   38.3561 2466783.0   0.00002   0.00002
  357.3104  312.7467  -52.4261   28.5415   22.7339 2466961.9   0.33233   0.74191     177.3134  326.8663   77.0464   34.0085   38.3371 2466783.0   0.00002   0.00002
  357.3104  313.6187  -51.9902   28.7118   22.9557 2466961.9   0.34048   0.74065     177.3134  327.5259   76.7776   34.0387   38.3711 2466783.0   0.00003   0.00003
  357.3004  312.8675  -52.3855   28.5637   22.7698 2466961.9   0.33371   0.74152     177.3036  326.9881   77.0030   34.0094   38.3380 2466783.0   0.00005   0.00005
  357.3104  312.4333  -52.5930   28.4807   22.6587 2466961.9   0.32952   0.74225     177.3134  326.6451   77.1411   33.9967   38.3229 2466783.0   0.00006   0.00006
  357.3104  313.4369  -52.0957   28.6758   22.9108 2466961.9   0.33890   0.74076     177.3134  327.4072   76.8377   34.0317   38.3612 2466783.0   0.00000   0.00000
  357.3203  313.3032  -52.1504   28.6480   22.8709 2466961.9   0.33740   0.74120     177.3232  327.2802   76.8845   34.0285   38.3586 2466783.0   0.00002   0.00002
  357.3104  313.0541  -52.3030   28.5959   22.8140 2466961.9   0.33536   0.74113     177.3134  327.1178   76.9535   34.0134   38.3435 2466783.0   0.00001   0.00001
  357.3104  312.7970  -52.4366   28.5475   22.7511 2466961.9   0.33304   0.74141     177.3134  326.9451   77.0340   34.0064   38.3325 2466783.0   0.00000   0.00000
  357.3104  313.7106  -51.9728   28.7323   22.9851 2466961.9   0.34168   0.74017     177.3036  327.6648   76.7500   34.0436   38.3688 2466783.0   0.00004   0.00004
  357.3004  313.6659  -52.0078   28.7242   22.9787 2466961.9   0.34150   0.73997     177.3036  327.6602   76.7642   34.0426   38.3650 2466783.0   0.00002   0.00002
  357.3104  313.0537  -52.3448   28.5945   22.8204 2466961.9   0.33572   0.74065     177.3134  327.1833   76.9603   34.0122   38.3356 2466783.0   0.00007   0.00007
  357.3104  311.0758  -53.1876   28.2333   22.3306 2466961.9   0.31661   0.74470     177.3134  325.4852   77.5212   33.9489   38.2837 2466783.0   0.00006   0.00006
  357.3303  313.0792  -52.2746   28.6022   22.8122 2466961.9   0.33529   0.74150     177.3329  327.1315   76.9624   34.0226   38.3480 2466783.0   0.00008   0.00008
  357.3303  311.8404  -52.8764   28.3631   22.5078 2466961.9   0.32367   0.74320     177.3329  326.1423   77.3230   33.9737   38.3024 2466783.0   0.00003   0.00003
  357.3004  311.7967  -52.8749   28.3638   22.5052 2466961.9   0.32354   0.74335     177.2939  326.1240   77.3079   33.9727   38.3038 2466783.0   0.00004   0.00004
  357.3104  311.4880  -53.0167   28.3086   22.4296 2466961.9   0.32060   0.74387     177.3134  325.8690   77.4117   33.9660   38.2940 2466783.0   0.00005   0.00005
  357.3004  311.6994  -52.9028   28.3468   22.4793 2466961.9   0.32251   0.74377     177.3036  326.0169   77.3394   33.9716   38.3041 2466783.0   0.00007   0.00007
  357.3303  312.7375  -52.4352   28.5330   22.7241 2466961.9   0.33194   0.74206     177.3329  326.8333   77.0606   34.0067   38.3366 2466783.0   0.00002   0.00002
  357.3104  312.7230  -52.4833   28.5338   22.7347 2466961.9   0.33247   0.74138     177.3134  326.9247   77.0580   34.0063   38.3280 2466783.0   0.00001   0.00001
  357.3004  313.2820  -52.1629   28.6545   22.8755 2466961.9   0.33767   0.74104     177.3036  327.3579   76.8832   34.0380   38.3572 2466783.0   0.00001   0.00001
  357.3203  310.3713  -53.5009   28.1104   22.1692 2466961.9   0.31004   0.74562     177.3232  324.8865   77.7199   33.9250   38.2618 2466783.0   0.00005   0.00005
  357.3004  310.3025  -53.5399   28.1022   22.1626 2466961.9   0.30977   0.74557     177.2939  324.8894   77.7195   33.9221   38.2574 2466783.0   0.00005   0.00005
  357.3004  313.1384  -52.2531   28.6188   22.8393 2466961.9   0.33632   0.74106     177.3036  327.2156   76.9237   34.0220   38.3480 2466783.0   0.00002   0.00002
  357.3104  313.3627  -52.0927   28.6635   22.8860 2466961.9   0.33788   0.74137     177.3134  327.2974   76.8553   34.0318   38.3658 2466783.0   0.00003   0.00002
  357.3203  313.2578  -52.1627   28.6429   22.8588 2466961.9   0.33696   0.74136     177.3232  327.2522   76.9005   34.0312   38.3587 2466783.0   0.00001   0.00001
  357.3104  312.9970  -52.3113   28.5912   22.7985 2466961.9   0.33478   0.74146     177.3036  327.0940   76.9671   34.0187   38.3447 2466783.0   0.00002   0.00002
  357.3104  313.1571  -52.2431   28.6213   22.8405 2466961.9   0.33636   0.74108     177.3134  327.2215   76.9258   34.0239   38.3491 2466783.0   0.00000   0.00000
  357.3203  313.1213  -52.2612   28.6091   22.8267 2466961.9   0.33581   0.74122     177.3232  327.1587   76.9406   34.0188   38.3479 2466783.0   0.00002   0.00002
  357.3104  311.5234  -52.9704   28.3143   22.4322 2466961.9   0.32065   0.74417     177.3134  325.8499   77.3947   33.9678   38.3011 2466783.0   0.00002   0.00001
  357.3004  311.9428  -52.8000   28.3919   22.5392 2466961.9   0.32488   0.74324     177.3036  326.2354   77.2725   33.9808   38.3104 2466783.0   0.00005   0.00005
  357.3203  312.0460  -52.7739   28.4049   22.5600 2466961.9   0.32570   0.74290     177.3232  326.3172   77.2584   33.9824   38.3103 2466783.0   0.00002   0.00002
  357.3104  312.2707  -52.6384   28.4519   22.6140 2466961.9   0.32775   0.74292     177.3134  326.4804   77.1841   33.9941   38.3233 2466783.0   0.00006   0.00006
  357.3004  311.3275  -53.0702   28.2819   22.3922 2466961.9   0.31909   0.74423     177.3036  325.7258   77.4458   33.9614   38.2924 2466783.0   0.00004   0.00003
  357.3203  312.7455  -52.4096   28.5384   22.7268 2466961.9   0.33200   0.74224     177.3232  326.8252   77.0490   34.0087   38.3407 2466783.0   0.00000   0.00001
  357.3203  312.2146  -52.6604   28.4389   22.5957 2466961.9   0.32701   0.74300     177.3134  326.4109   77.1998   33.9899   38.3221 2466783.0   0.00005   0.00005
  357.3004  311.4852  -52.9240   28.3253   22.4203 2466961.9   0.32022   0.74495     177.3036  325.8379   77.4043   33.9867   38.3114 2466783.0   0.00000   0.00000
  357.3004  313.6421  -51.8596   28.7462   22.9564 2466961.9   0.34036   0.74205     177.3036  327.5471   76.7685   34.0732   38.3939 2466783.0   0.00002   0.00002
  357.2905  313.3544  -52.1044   28.6806   22.8976 2466961.9   0.33850   0.74108     177.2841  327.4569   76.8533   34.0509   38.3634 2466783.0   0.00002   0.00002
  357.3203  312.8877  -52.4414   28.5705   22.7809 2466961.9   0.33439   0.74068     177.3232  327.1535   77.0310   34.0208   38.3269 2466783.0   0.00003   0.00003
  357.3203  311.6108  -53.0288   28.3389   22.4705 2466961.9   0.32244   0.74274     177.3134  326.1749   77.4012   33.9842   38.2851 2466783.0   0.00001   0.00001
  357.3004  312.2905  -52.6920   28.4629   22.6351 2466961.9   0.32879   0.74198     177.3036  326.6747   77.1886   34.0033   38.3120 2466783.0   0.00007   0.00007
  357.2905  310.5262  -53.4637   28.1563   22.2241 2466961.9   0.31246   0.74486     177.2841  325.2476   77.6731   33.9488   38.2597 2466783.0   0.00006   0.00006
  357.3104  313.1121  -52.2349   28.6271   22.8290 2466961.9   0.33600   0.74150     177.3134  327.2468   76.9488   34.0416   38.3530 2466783.0   0.00002   0.00002
  357.3104  313.4291  -52.1407   28.6671   22.9129 2466961.9   0.33906   0.74027     177.3134  327.4445   76.8395   34.0258   38.3536 2466783.0   0.00002   0.00002
  357.3303  313.0200  -52.3421   28.5842   22.8013 2466961.9   0.33493   0.74098     177.3329  327.1024   76.9811   34.0120   38.3386 2466783.0   0.00005   0.00004
  357.3104  311.6559  -52.8915   28.3352   22.4591 2466961.9   0.32164   0.74424     177.3134  325.8993   77.3505   33.9680   38.3089 2466783.0   0.00001   0.00001
  357.3104  311.6246  -52.9291   28.3258   22.4547 2466961.9   0.32147   0.74397     177.3134  325.8739   77.3603   33.9605   38.3033 2466783.0   0.00002   0.00002
  357.3004  312.8376  -52.3373   28.5577   22.7518 2466961.9   0.33283   0.74232     177.3036  326.8554   76.9993   34.0081   38.3488 2466783.0   0.00005   0.00005
  357.3203  313.4049  -52.0848   28.6700   22.8953 2466961.9   0.33826   0.74127     177.3134  327.3518   76.8455   34.0335   38.3650 2466783.0   0.00006   0.00006
  357.3303  313.6736  -51.9565   28.7179   22.9613 2466961.9   0.34063   0.74084     177.3329  327.5142   76.7732   34.0383   38.3746 2466783.0   0.00004   0.00004
  357.3104  313.5012  -52.0226   28.6882   22.9208 2466961.9   0.33911   0.74119     177.3134  327.3925   76.8087   34.0346   38.3716 2466783.0   0.00003   0.00003
  357.3104  313.5609  -51.9728   28.7029   22.9341 2466961.9   0.33955   0.74142     177.3134  327.4073   76.7898   34.0379   38.3773 2466783.0   0.00005   0.00005
  357.3104  312.8369  -52.3373   28.5582   22.7488 2466961.9   0.33273   0.74235     177.3134  326.8425   77.0103   34.0093   38.3487 2466783.0   0.00005   0.00004
  357.3303  312.6189  -52.4641   28.5124   22.6905 2466961.9   0.33061   0.74263     177.3232  326.7015   77.0866   34.0028   38.3372 2466783.0   0.00008   0.00008
  357.3104  312.7959  -52.3630   28.5510   22.7396 2466961.9   0.33242   0.74234     177.3134  326.8265   77.0244   34.0089   38.3461 2466783.0   0.00004   0.00004
  357.3203  313.2762  -52.1349   28.6435   22.8595 2466961.9   0.33689   0.74158     177.3232  327.2258   76.8874   34.0299   38.3632 2466783.0   0.00005   0.00005
  357.3104  312.6910  -52.4122   28.5318   22.7134 2466961.9   0.33144   0.74249     177.3036  326.7630   77.0496   34.0065   38.3425 2466783.0   0.00005   0.00005
  357.3104  312.8821  -52.3524   28.5652   22.7657 2466961.9   0.33348   0.74189     177.3134  326.9447   77.0015   34.0108   38.3437 2466783.0   0.00004   0.00004
  357.3203  312.6546  -52.4514   28.5240   22.7047 2466961.9   0.33119   0.74240     177.3134  326.7688   77.0730   34.0071   38.3373 2466783.0   0.00004   0.00004
  357.3104  313.4288  -52.0710   28.6702   22.9027 2466961.9   0.33847   0.74123     177.3134  327.3275   76.8299   34.0269   38.3664 2466783.0   0.00004   0.00004
  357.3203  312.0349  -52.7506   28.3988   22.5510 2466961.9   0.32525   0.74335     177.3232  326.2172   77.2520   33.9755   38.3151 2466783.0   0.00006   0.00006
  357.3303  313.5517  -52.0318   28.6911   22.9308 2466961.9   0.33956   0.74089     177.3329  327.4325   76.8115   34.0316   38.3673 2466783.0   0.00008   0.00008
  357.3104  313.0443  -52.2408   28.5988   22.8021 2466961.9   0.33474   0.74205     177.3036  327.0238   76.9423   34.0165   38.3552 2466783.0   0.00005   0.00005
  357.3303  312.5129  -52.5142   28.4898   22.6633 2466961.9   0.32955   0.74279     177.3329  326.5828   77.1221   33.9956   38.3337 2466783.0   0.00005   0.00005
  357.3303  313.2381  -52.1651   28.6332   22.8476 2466961.9   0.33647   0.74154     177.3329  327.1833   76.9083   34.0258   38.3596 2466783.0   0.00004   0.00004
  357.3303  313.6514  -51.9729   28.7150   22.9568 2466961.9   0.34051   0.74077     177.3329  327.5238   76.7826   34.0404   38.3728 2466783.0   0.00001   0.00001
  357.3303  313.6643  -51.9519   28.7407   22.9659 2466961.9   0.34103   0.74080     177.3232  327.6910   76.7930   34.0705   38.3757 2466783.0   0.00000   0.00000
  357.3303  313.3680  -52.1287   28.6554   22.8844 2466961.9   0.33788   0.74098     177.3232  327.3220   76.8633   34.0265   38.3591 2466783.0   0.00004   0.00004
  357.3303  312.6711  -52.4196   28.5235   22.7006 2466961.9   0.33094   0.74272     177.3329  326.7050   77.0753   34.0062   38.3429 2466783.0   0.00002   0.00002
  357.3303  313.1064  -52.2056   28.6090   22.8104 2466961.9   0.33504   0.74206     177.3232  327.0624   76.9386   34.0230   38.3591 2466783.0   0.00004   0.00004
  357.3303  312.2715  -52.6179   28.4469   22.6030 2466961.9   0.32725   0.74323     177.3329  326.3989   77.1931   33.9916   38.3275 2466783.0   0.00001   0.00001
  357.3303  312.7622  -52.3851   28.5406   22.7248 2466961.9   0.33188   0.74255     177.3329  326.7875   77.0497   34.0086   38.3444 2466783.0   0.00008   0.00008
  357.3104  312.4374  -52.5294   28.4838   22.6499 2466961.9   0.32903   0.74296     177.3036  326.5637   77.1239   33.9988   38.3344 2466783.0   0.00003   0.00003
  357.3004  312.5330  -52.5559   28.4987   22.6877 2466961.9   0.33063   0.74183     177.3036  326.7498   77.1028   33.9983   38.3245 2466783.0   0.00004   0.00004
  357.3303  313.0001  -52.2711   28.5871   22.7852 2466961.9   0.33415   0.74214     177.3329  326.9801   76.9792   34.0176   38.3527 2466783.0   0.00005   0.00006
  357.3104  312.5890  -52.5328   28.5048   22.6977 2466961.9   0.33099   0.74185     177.3134  326.7638   77.0915   33.9967   38.3260 2466783.0   0.00004   0.00004
  357.3104  313.3813  -52.0919   28.6685   22.8926 2466961.9   0.33817   0.74133     177.3134  327.3476   76.8521   34.0357   38.3651 2466783.0   0.00006   0.00006
  357.3004  312.9256  -52.3351   28.5763   22.7813 2466961.9   0.33407   0.74162     177.3036  327.0042   76.9826   34.0131   38.3443 2466783.0   0.00005   0.00005
  357.3104  313.4782  -52.1153   28.6849   22.9283 2466961.9   0.33971   0.74022     177.3134  327.5384   76.8328   34.0377   38.3556 2466783.0   0.00004   0.00004
  357.3303  313.3752  -52.1500   28.6550   22.8896 2466961.9   0.33817   0.74079     177.3329  327.3631   76.8701   34.0270   38.3552 2466783.0   0.00008   0.00008
  357.3104  312.9828  -52.3097   28.5848   22.7922 2466961.9   0.33449   0.74164     177.3134  327.0358   76.9723   34.0145   38.3462 2466783.0   0.00003   0.00003
  357.3303  312.3576  -52.6433   28.4618   22.6350 2466961.9   0.32864   0.74227     177.3329  326.5805   77.1792   33.9938   38.3181 2466783.0   0.00003   0.00003
  357.3104  313.5991  -52.0096   28.7046   22.9510 2466961.9   0.34031   0.74065     177.3036  327.5087   76.7756   34.0328   38.3682 2466783.0   0.00006   0.00006
  357.3203  313.4851  -52.0243   28.6902   22.9143 2466961.9   0.33892   0.74140     177.3134  327.4017   76.8213   34.0407   38.3717 2466783.0   0.00007   0.00007
  357.3203  313.6220  -51.9821   28.7132   22.9528 2466961.9   0.34038   0.74088     177.3232  327.5248   76.7855   34.0425   38.3726 2466783.0   0.00007   0.00007
  357.3303  313.5722  -52.0048   28.6980   22.9345 2466961.9   0.33965   0.74095     177.3232  327.4445   76.7982   34.0348   38.3709 2466783.0   0.00003   0.00003
  357.3104  313.4342  -52.1181   28.6691   22.9114 2466961.9   0.33895   0.74057     177.3134  327.4141   76.8354   34.0262   38.3575 2466783.0   0.00003   0.00003
  357.3203  312.9776  -52.2863   28.5828   22.7832 2466961.9   0.33407   0.74208     177.3232  326.9698   76.9775   34.0143   38.3509 2466783.0   0.00006   0.00006
  357.3203  313.4115  -52.0723   28.6691   22.8947 2466961.9   0.33818   0.74132     177.3232  327.3179   76.8458   34.0316   38.3673 2466783.0   0.00003   0.00003
  357.3004  312.1453  -52.7263   28.4275   22.5912 2466961.9   0.32691   0.74259     177.3036  326.4308   77.2156   33.9868   38.3135 2466783.0   0.00005   0.00004
  357.3104  311.9241  -52.8650   28.3833   22.5401 2466961.9   0.32499   0.74257     177.3036  326.2923   77.2855   33.9757   38.2991 2466783.0   0.00003   0.00003
  357.3203  313.3046  -52.1904   28.6438   22.8763 2466961.9   0.33771   0.74072     177.3232  327.3397   76.8863   34.0257   38.3514 2466783.0   0.00004   0.00004
  357.3104  311.9829  -52.7966   28.3913   22.5460 2466961.9   0.32511   0.74308     177.3134  326.2213   77.2649   33.9728   38.3089 2466783.0   0.00008   0.00008
  357.3104  312.9520  -52.3587   28.5732   22.7882 2466961.9   0.33439   0.74122     177.3134  327.0345   76.9821   34.0070   38.3388 2466783.0   0.00002   0.00002
  357.3104  313.4183  -52.1158   28.6780   22.9098 2466961.9   0.33897   0.74059     177.3036  327.4694   76.8448   34.0389   38.3582 2466783.0   0.00001   0.00001
  357.3104  313.2091  -52.2234   28.6271   22.8533 2466961.9   0.33680   0.74092     177.3036  327.2434   76.9000   34.0189   38.3496 2466783.0   0.00000   0.00000
  357.3004  313.0958  -52.2538   28.6090   22.8246 2466961.9   0.33569   0.74142     177.3036  327.1255   76.9315   34.0171   38.3500 2466783.0   0.00004   0.00004
  357.3203  312.3655  -52.6155   28.4678   22.6373 2466961.9   0.32869   0.74244     177.3232  326.5803   77.1678   33.9975   38.3227 2466783.0   0.00005   0.00004
  357.3004  312.6859  -52.4512   28.5321   22.7218 2466961.9   0.33188   0.74208     177.3036  326.8399   77.0563   34.0082   38.3357 2466783.0   0.00005   0.00005
  357.3004  312.9225  -52.3377   28.5715   22.7793 2466961.9   0.33397   0.74172     177.3036  326.9775   76.9790   34.0082   38.3441 2466783.0   0.00003   0.00003
  357.3303  313.5074  -52.0695   28.6848   22.9226 2466961.9   0.33934   0.74062     177.3329  327.4543   76.8305   34.0348   38.3628 2466783.0   0.00006   0.00005
  357.3004  311.7387  -52.8966   28.3549   22.4910 2466961.9   0.32299   0.74341     177.3036  326.0685   77.3321   33.9731   38.3030 2466783.0   0.00005   0.00005
  357.3104  311.7899  -52.9217   28.3572   22.5067 2466961.9   0.32367   0.74283     177.3134  326.1636   77.3270   33.9708   38.2961 2466783.0   0.00001   0.00001
  357.3203  312.2185  -52.6578   28.4421   22.5973 2466961.9   0.32711   0.74305     177.3232  326.4262   77.2076   33.9944   38.3226 2466783.0   0.00001   0.00001
  357.3104  313.1654  -52.1995   28.6194   22.8349 2466961.9   0.33598   0.74164     177.3134  327.1236   76.9121   34.0182   38.3567 2466783.0   0.00003   0.00003
  357.3303  311.9633  -52.7903   28.3838   22.5314 2466961.9   0.32449   0.74335     177.3329  326.1576   77.2811   33.9733   38.3118 2466783.0   0.00002   0.00001
  357.3303  313.5140  -52.0681   28.6837   22.9239 2466961.9   0.33938   0.74072     177.3329  327.4504   76.8261   34.0326   38.3628 2466783.0   0.00007   0.00007
  357.3203  313.5311  -52.0023   28.6957   22.9252 2466961.9   0.33929   0.74137     177.3232  327.4146   76.8095   34.0397   38.3739 2466783.0   0.00008   0.00008
  357.3203  313.4111  -52.1162   28.6689   22.9017 2466961.9   0.33860   0.74078     177.3232  327.4027   76.8540   34.0331   38.3592 2466783.0   0.00000   0.00000
  357.3104  313.3552  -52.0472   28.6674   22.8779 2466961.9   0.33746   0.74210     177.3036  327.2491   76.8470   34.0369   38.3744 2466783.0   0.00007   0.00007
  357.3004  313.2472  -52.1807   28.6386   22.8635 2466961.9   0.33714   0.74117     177.3036  327.2606   76.8848   34.0245   38.3557 2466783.0   0.00003   0.00003
  357.3303  312.5758  -52.4864   28.5032   22.6797 2466961.9   0.33020   0.74263     177.3329  326.6704   77.1044   34.0027   38.3359 2466783.0   0.00000   0.00000
  357.3402  312.2952  -52.6246   28.4497   22.6084 2466961.9   0.32749   0.74301     177.3329  326.4475   77.1904   33.9924   38.3249 2466783.0   0.00001   0.00001
  357.3303  311.8998  -52.8558   28.3740   22.5232 2466961.9   0.32427   0.74294     177.3329  326.1879   77.3082   33.9740   38.3028 2466783.0   0.00004   0.00004
  357.3402  311.9005  -52.8459   28.3757   22.5192 2466961.9   0.32413   0.74315     177.3329  326.1961   77.3101   33.9784   38.3047 2466783.0   0.00002   0.00002
  357.3004  312.1103  -52.7180   28.4248   22.5796 2466961.9   0.32645   0.74303     177.3036  326.3810   77.2254   33.9896   38.3168 2466783.0   0.00004   0.00004
  357.3303  311.6937  -52.9233   28.3332   22.4682 2466961.9   0.32204   0.74374     177.3329  325.9383   77.3583   33.9615   38.3011 2466783.0   0.00008   0.00008
  357.3203  313.2237  -52.1467   28.6334   22.8438 2466961.9   0.33627   0.74187     177.3232  327.1578   76.9011   34.0276   38.3638 2466783.0   0.00002   0.00002
  357.3004  313.1331  -52.2209   28.6190   22.8326 2466961.9   0.33596   0.74150     177.3036  327.1484   76.9202   34.0218   38.3541 2466783.0   0.00000   0.00001
  357.3104  312.9891  -52.2549   28.5922   22.7874 2466961.9   0.33419   0.74226     177.3134  326.9796   76.9676   34.0203   38.3558 2466783.0   0.00002   0.00002
  357.3104  313.0873  -52.2070   28.6117   22.8125 2466961.9   0.33513   0.74215     177.3134  327.0647   76.9379   34.0250   38.3596 2466783.0   0.00005   0.00005
  357.3203  313.2260  -52.1815   28.6345   22.8504 2466961.9   0.33664   0.74144     177.3134  327.2305   76.9018   34.0275   38.3567 2466783.0   0.00006   0.00006
  357.3104  313.5178  -51.9752   28.7318   22.9327 2466961.9   0.33983   0.74146     177.3036  327.6361   76.8315   34.0854   38.3789 2466783.0   0.00003   0.00003
  357.3303  313.0492  -52.2625   28.5942   22.7994 2466961.9   0.33470   0.74186     177.3329  327.0471   76.9638   34.0189   38.3520 2466783.0   0.00002   0.00002
  357.3402  312.6435  -52.4558   28.5153   22.6936 2466961.9   0.33072   0.74250     177.3329  326.7133   77.0873   34.0038   38.3376 2466783.0   0.00002   0.00002
  357.3303  312.9610  -52.2775   28.5810   22.7737 2466961.9   0.33368   0.74229     177.3329  326.9407   76.9899   34.0184   38.3537 2466783.0   0.00002   0.00002
  357.3104  312.1299  -52.6735   28.4284   22.5752 2466961.9   0.32619   0.74340     177.3036  326.3274   77.2162   33.9902   38.3238 2466783.0   0.00005   0.00005
  357.3203  313.4799  -52.0445   28.6848   22.9143 2466961.9   0.33895   0.74120     177.3232  327.3954   76.8283   34.0366   38.3687 2466783.0   0.00006   0.00006
  357.3203  313.0073  -52.2454   28.5929   22.7879 2466961.9   0.33420   0.74226     177.3232  326.9910   76.9673   34.0224   38.3572 2466783.0   0.00006   0.00006
  357.3303  312.7229  -52.3955   28.5344   22.7140 2466961.9   0.33145   0.74259     177.3329  326.7578   77.0609   34.0097   38.3447 2466783.0   0.00006   0.00005
  357.3303  312.0224  -52.7413   28.3960   22.5422 2466961.9   0.32488   0.74359     177.3329  326.1767   77.2613   33.9770   38.3178 2466783.0   0.00003   0.00003
  357.3004  312.1931  -52.6505   28.4383   22.5941 2466961.9   0.32691   0.74327     177.3036  326.3714   77.1943   33.9886   38.3249 2466783.0   0.00002   0.00002
  357.3104  312.8280  -52.3295   28.5601   22.7457 2466961.9   0.33263   0.74263     177.3134  326.8461   77.0142   34.0142   38.3507 2466783.0   0.00008   0.00008
  357.3203  313.4456  -52.0305   28.6837   22.9023 2466961.9   0.33845   0.74164     177.3134  327.3616   76.8322   34.0415   38.3728 2466783.0   0.00007   0.00007
  357.3203  313.4882  -51.9999   28.6941   22.9125 2466961.9   0.33881   0.74163     177.3134  327.3930   76.8190   34.0455   38.3763 2466783.0   0.00001   0.00000
  357.3104  313.2913  -52.1169   28.6502   22.8660 2466961.9   0.33711   0.74162     177.3134  327.2298   76.8759   34.0304   38.3653 2466783.0   0.00004   0.00004
  357.3104  312.7840  -52.3710   28.5500   22.7375 2466961.9   0.33236   0.74232     177.3134  326.8375   77.0295   34.0110   38.3454 2466783.0   0.00005   0.00005
  357.3203  312.5596  -52.4824   28.5054   22.6785 2466961.9   0.33015   0.74268     177.3232  326.6674   77.1038   34.0052   38.3372 2466783.0   0.00005   0.00005
  357.3303  311.5762  -52.9263   28.3168   22.4329 2466961.9   0.32059   0.74446     177.3232  325.7962   77.3805   33.9629   38.3065 2466783.0   0.00002   0.00002
  357.3104  311.1776  -53.0996   28.2510   22.3461 2466961.9   0.31717   0.74509     177.3134  325.4905   77.4847   33.9520   38.2950 2466783.0   0.00003   0.00003
  357.3203  312.5781  -52.4415   28.5068   22.6769 2466961.9   0.32998   0.74319     177.3232  326.5964   77.0903   34.0012   38.3437 2466783.0   0.00006   0.00006
  357.3004  312.1760  -52.6418   28.4351   22.5870 2466961.9   0.32661   0.74356     177.3036  326.3368   77.1955   33.9891   38.3276 2466783.0   0.00006   0.00006
  357.3303  312.1283  -52.6636   28.4198   22.5642 2466961.9   0.32570   0.74372     177.3232  326.2503   77.2235   33.9852   38.3264 2466783.0   0.00002   0.00002
  357.3104  313.4253  -52.0344   28.6801   22.8992 2466961.9   0.33830   0.74158     177.3036  327.3332   76.8284   34.0380   38.3730 2466783.0   0.00005   0.00005
  357.3104  313.2574  -52.1167   28.6449   22.8550 2466961.9   0.33667   0.74190     177.3134  327.1902   76.8841   34.0316   38.3673 2466783.0   0.00003   0.00003
  357.3203  313.1243  -52.1772   28.6129   22.8150 2466961.9   0.33513   0.74225     177.3232  327.0375   76.9269   34.0222   38.3635 2466783.0   0.00004   0.00004
  357.3203  313.0265  -52.2262   28.5955   22.7907 2466961.9   0.33426   0.74239     177.3134  326.9771   76.9523   34.0194   38.3593 2466783.0   0.00001   0.00001
  357.3203  311.3921  -52.9834   28.2893   22.3895 2466961.9   0.31887   0.74499     177.3232  325.6242   77.4310   33.9611   38.3055 2466783.0   0.00005   0.00005
  357.3203  313.5728  -51.9627   28.7064   22.9339 2466961.9   0.33955   0.74143     177.3232  327.4233   76.7955   34.0430   38.3788 2466783.0   0.00002   0.00002
  357.3203  313.6761  -51.9166   28.7331   22.9640 2466961.9   0.34073   0.74125     177.3134  327.5652   76.7640   34.0540   38.3814 2466783.0   0.00008   0.00008
  357.3104  312.1493  -52.5870   28.4480   22.5716 2466961.9   0.32604   0.74433     177.3134  326.3238   77.2193   34.0128   38.3393 2466783.0   0.00006   0.00006
  357.3004  313.2781  -52.1079   28.6624   22.8682 2466961.9   0.33729   0.74181     177.3036  327.3087   76.8829   34.0473   38.3675 2466783.0   0.00004   0.00004
  357.3004  313.1747  -52.0845   28.6525   22.8330 2466961.9   0.33585   0.74288     177.3036  327.1644   76.9116   34.0551   38.3773 2466783.0   0.00003   0.00003
  357.3104  313.0673  -52.1996   28.6216   22.8093 2466961.9   0.33510   0.74227     177.3036  327.1318   76.9486   34.0417   38.3617 2466783.0   0.00001   0.00001
  357.3203  312.7123  -52.3122   28.5492   22.7051 2466961.9   0.33101   0.74376     177.3134  326.7133   77.0496   34.0256   38.3601 2466783.0   0.00008   0.00007
  357.3004  313.2881  -52.0580   28.6720   22.8661 2466961.9   0.33714   0.74237     177.3036  327.2880   76.8792   34.0563   38.3762 2466783.0   0.00007   0.00007
  357.3104  313.2117  -52.0990   28.6550   22.8432 2466961.9   0.33630   0.74250     177.3036  327.2248   76.9042   34.0525   38.3725 2466783.0   0.00008   0.00007
  357.3104  312.0983  -52.5917   28.4411   22.5567 2466961.9   0.32544   0.74466     177.3134  326.2586   77.2337   34.0131   38.3410 2466783.0   0.00004   0.00004
  357.3104  312.5997  -52.3488   28.5348   22.6793 2466961.9   0.33005   0.74397     177.3134  326.6374   77.0849   34.0288   38.3594 2466783.0   0.00004   0.00004
  357.3104  311.6949  -52.8117   28.3571   22.4621 2466961.9   0.32177   0.74486     177.3134  325.9182   77.3448   33.9867   38.3214 2466783.0   0.00006   0.00005
  357.3104  313.5863  -51.8961   28.7317   22.9388 2466961.9   0.33974   0.74210     177.3134  327.4965   76.7937   34.0698   38.3903 2466783.0   0.00003   0.00003
  357.3004  313.1950  -52.1433   28.6324   22.8412 2466961.9   0.33614   0.74209     177.3036  327.1332   76.8928   34.0266   38.3656 2466783.0   0.00005   0.00005
  357.3203  313.0609  -52.2459   28.5949   22.8031 2466961.9   0.33476   0.74188     177.3232  327.0141   76.9476   34.0132   38.3541 2466783.0   0.00004   0.00003
  357.3303  313.0669  -52.2174   28.5974   22.7978 2466961.9   0.33451   0.74231     177.3329  326.9685   76.9521   34.0154   38.3591 2466783.0   0.00004   0.00004
  357.3004  313.5207  -51.8777   28.7098   22.9134 2466961.9   0.33850   0.74280     177.3036  327.2732   76.7860   34.0505   38.3970 2466783.0   0.00004   0.00004
  357.3303  313.6246  -51.8174   28.7211   22.9269 2466961.9   0.33889   0.74302     177.3329  327.2609   76.7705   34.0483   38.4030 2466783.0   0.00004   0.00004
  357.3303  313.5440  -51.9493   28.6961   22.9172 2466961.9   0.33880   0.74194     177.3232  327.3180   76.7974   34.0365   38.3827 2466783.0   0.00001   0.00001
  357.3104  312.4481  -52.5030   28.4850   22.6486 2466961.9   0.32892   0.74332     177.3134  326.5159   77.1224   33.9982   38.3390 2466783.0   0.00005   0.00005
  357.3303  313.2794  -52.1077   28.6398   22.8516 2466961.9   0.33648   0.74204     177.3329  327.1300   76.8871   34.0238   38.3680 2466783.0   0.00003   0.00003
  357.3104  312.7167  -52.3585   28.5387   22.7136 2466961.9   0.33135   0.74313     177.3134  326.7134   77.0428   34.0100   38.3514 2466783.0   0.00007   0.00007
  357.3104  312.8494  -52.2992   28.5656   22.7482 2466961.9   0.33266   0.74273     177.3036  326.8421   76.9989   34.0154   38.3549 2466783.0   0.00004   0.00004
  357.3203  313.1981  -52.1412   28.6284   22.8343 2466961.9   0.33585   0.74217     177.3232  327.0867   76.9063   34.0240   38.3659 2466783.0   0.00002   0.00002
  357.3104  313.3378  -52.1062   28.6529   22.8778 2466961.9   0.33753   0.74145     177.3134  327.2445   76.8570   34.0244   38.3648 2466783.0   0.00001   0.00000
  357.3203  312.7140  -52.4045   28.5296   22.7145 2466961.9   0.33144   0.74260     177.3134  326.7391   77.0454   34.0015   38.3430 2466783.0   0.00005   0.00005
  357.3104  313.0105  -52.2568   28.5914   22.7931 2466961.9   0.33440   0.74209     177.3134  326.9842   76.9580   34.0152   38.3544 2466783.0   0.00000   0.00001
  357.3303  313.6455  -51.5928   28.7525   22.9082 2466961.9   0.33764   0.74558     177.3232  327.0781   76.7442   34.0766   38.4429 2466783.0   0.00005   0.00005
  357.3303  313.6178  -51.7829   28.7247   22.9209 2466961.9   0.33857   0.74342     177.3232  327.2297   76.7638   34.0528   38.4094 2466783.0   0.00004   0.00004
  357.3203  313.5519  -51.8813   28.7085   22.9159 2466961.9   0.33861   0.74265     177.3134  327.2806   76.7845   34.0461   38.3946 2466783.0   0.00001   0.00001
  357.3104  313.2650  -52.0847   28.6483   22.8530 2466961.9   0.33651   0.74229     177.3036  327.1551   76.8721   34.0317   38.3723 2466783.0   0.00002   0.00002
  357.3104  313.2126  -52.1228   28.6354   22.8406 2466961.9   0.33608   0.74223     177.3134  327.1083   76.8947   34.0271   38.3683 2466783.0   0.00003   0.00003
  357.3203  313.4919  -51.9772   28.6859   22.9071 2466961.9   0.33844   0.74197     177.3232  327.2869   76.8109   34.0347   38.3807 2466783.0   0.00001   0.00001
  357.3203  312.6905  -52.4247   28.5212   22.7089 2466961.9   0.33121   0.74244     177.3134  326.7081   77.0500   33.9958   38.3405 2466783.0   0.00004   0.00004
  357.3104  312.0825  -52.6908   28.4138   22.5609 2466961.9   0.32559   0.74370     177.3134  326.2282   77.2291   33.9817   38.3235 2466783.0   0.00007   0.00007
  357.3203  312.2169  -52.6356   28.4323   22.5898 2466961.9   0.32666   0.74342     177.3232  326.3018   77.1936   33.9806   38.3269 2466783.0   0.00001   0.00001
  357.3104  313.5266  -51.9876   28.6959   22.9247 2466961.9   0.33920   0.74146     177.3134  327.3781   76.7997   34.0368   38.3765 2466783.0   0.00000   0.00000
  357.3104  313.3687  -52.0562   28.6677   22.8831 2466961.9   0.33768   0.74176     177.3134  327.2560   76.8504   34.0343   38.3722 2466783.0   0.00006   0.00006
  357.3203  313.5847  -51.9538   28.7057   22.9354 2466961.9   0.33956   0.74151     177.3232  327.3923   76.7886   34.0378   38.3796 2466783.0   0.00003   0.00003
  357.3203  311.9985  -52.7432   28.3891   22.5370 2466961.9   0.32461   0.74367     177.3232  326.1101   77.2551   33.9688   38.3183 2466783.0   0.00000   0.00000
  357.3104  312.8084  -52.3493   28.5486   22.7399 2466961.9   0.33236   0.74251     177.3134  326.8035   77.0132   34.0052   38.3484 2466783.0   0.00001   0.00001
  357.3203  313.6249  -51.9463   28.7079   22.9460 2466961.9   0.33993   0.74127     177.3232  327.4068   76.7722   34.0323   38.3789 2466783.0   0.00002   0.00002
  357.3203  313.6339  -51.9368   28.7115   22.9482 2466961.9   0.34000   0.74130     177.3134  327.4244   76.7636   34.0341   38.3799 2466783.0   0.00002   0.00002
  357.3203  311.8209  -52.8412   28.3587   22.4979 2466961.9   0.32315   0.74374     177.3134  326.0218   77.3048   33.9652   38.3092 2466783.0   0.00003   0.00003
  357.3203  312.9305  -52.2831   28.5691   22.7655 2466961.9   0.33326   0.74240     177.3134  326.8562   76.9753   34.0052   38.3538 2466783.0   0.00004   0.00004
  357.3104  313.3246  -52.1126   28.6471   22.8732 2466961.9   0.33733   0.74152     177.3134  327.2162   76.8574   34.0206   38.3645 2466783.0   0.00002   0.00002
  357.3104  313.4350  -52.0413   28.6705   22.8997 2466961.9   0.33825   0.74157     177.3134  327.2746   76.8219   34.0251   38.3716 2466783.0   0.00003   0.00003
  357.3203  313.1080  -52.2130   28.6094   22.8153 2466961.9   0.33523   0.74187     177.3134  327.0749   76.9306   34.0201   38.3573 2466783.0   0.00006   0.00005
  357.3203  312.8401  -52.3309   28.5555   22.7446 2466961.9   0.33253   0.74246     177.3134  326.8225   77.0073   34.0073   38.3498 2466783.0   0.00005   0.00005
  357.3104  313.6902  -51.9269   28.7215   22.9685 2466961.9   0.34078   0.74091     177.3134  327.4923   76.7451   34.0341   38.3789 2466783.0   0.00006   0.00006
  357.3203  313.6740  -51.9573   28.7190   22.9650 2466961.9   0.34077   0.74079     177.3232  327.5198   76.7651   34.0366   38.3742 2466783.0   0.00006   0.00006
  357.3104  313.2468  -52.1589   28.6325   22.8547 2466961.9   0.33668   0.74149     177.3134  327.1712   76.8838   34.0183   38.3600 2466783.0   0.00002   0.00002
  357.3104  313.1844  -52.1871   28.6212   22.8387 2466961.9   0.33609   0.74164     177.3134  327.1119   76.9040   34.0155   38.3579 2466783.0   0.00002   0.00002
  357.3104  313.6598  -51.9309   28.7183   22.9597 2466961.9   0.34045   0.74108     177.3036  327.4676   76.7493   34.0346   38.3794 2466783.0   0.00004   0.00004
  357.3203  313.0880  -52.2301   28.6021   22.8102 2466961.9   0.33503   0.74184     177.3232  327.0332   76.9414   34.0150   38.3554 2466783.0   0.00005   0.00004
  357.3104  313.2157  -52.1558   28.6290   22.8446 2466961.9   0.33626   0.74177     177.3036  327.1280   76.8864   34.0179   38.3617 2466783.0   0.00000   0.00000
  357.3203  313.1214  -52.2161   28.6090   22.8192 2466961.9   0.33539   0.74187     177.3232  327.0814   76.9313   34.0187   38.3565 2466783.0   0.00006   0.00006
  357.3104  312.6877  -52.4041   28.5269   22.7095 2466961.9   0.33122   0.74267     177.3134  326.6934   77.0511   34.0002   38.3443 2466783.0   0.00004   0.00004
  357.3203  313.5737  -51.9922   28.7002   22.9367 2466961.9   0.33970   0.74113     177.3232  327.4218   76.7949   34.0340   38.3731 2466783.0   0.00005   0.00006
  357.3104  313.6744  -51.8830   28.7271   22.9592 2466961.9   0.34034   0.74166     177.3036  327.4447   76.7429   34.0414   38.3874 2466783.0   0.00005   0.00005
  357.3203  313.7047  -51.8918   28.7294   22.9666 2466961.9   0.34067   0.74137     177.3134  327.4898   76.7434   34.0414   38.3844 2466783.0   0.00006   0.00006
  357.3104  313.3505  -52.0697   28.6583   22.8772 2466961.9   0.33741   0.74180     177.3036  327.2214   76.8438   34.0265   38.3705 2466783.0   0.00001   0.00001
  357.3104  312.7394  -52.3874   28.5362   22.7237 2466961.9   0.33178   0.74254     177.3134  326.7600   77.0359   34.0034   38.3449 2466783.0   0.00000   0.00000
  357.3203  312.7555  -52.3687   28.5394   22.7229 2466961.9   0.33173   0.74266     177.3232  326.7597   77.0382   34.0073   38.3479 2466783.0   0.00005   0.00005
  357.3104  313.3999  -52.0982   28.6632   22.8968 2466961.9   0.33828   0.74113     177.3134  327.3106   76.8405   34.0233   38.3628 2466783.0   0.00007   0.00007
  357.3104  313.4401  -52.0574   28.6761   22.9056 2466961.9   0.33857   0.74129     177.3036  327.3463   76.8225   34.0298   38.3678 2466783.0   0.00006   0.00006
  357.3203  313.1574  -52.1725   28.6183   22.8249 2466961.9   0.33552   0.74206     177.3232  327.0597   76.9186   34.0199   38.3623 2466783.0   0.00002   0.00002
  357.3303  312.9165  -52.3295   28.5637   22.7646 2466961.9   0.33336   0.74210     177.3329  326.9010   76.9998   34.0066   38.3466 2466783.0   0.00008   0.00008
  357.3104  312.7844  -52.3881   28.5402   22.7371 2466961.9   0.33231   0.74227     177.3134  326.8058   77.0216   33.9998   38.3425 2466783.0   0.00007   0.00007
  357.3203  311.9001  -52.7937   28.3746   22.5154 2466961.9   0.32382   0.74381     177.3232  326.0648   77.2882   33.9699   38.3141 2466783.0   0.00008   0.00008
  357.3203  312.5268  -52.4880   28.4937   22.6668 2466961.9   0.32962   0.74296     177.3134  326.5790   77.0995   33.9947   38.3375 2466783.0   0.00004   0.00004
  357.3104  312.9507  -52.2877   28.5803   22.7784 2466961.9   0.33386   0.74217     177.3036  326.9558   76.9703   34.0135   38.3516 2466783.0   0.00004   0.00004
  357.3203  313.4225  -52.0544   28.6699   22.8951 2466961.9   0.33813   0.74151     177.3134  327.2989   76.8320   34.0290   38.3697 2466783.0   0.00001   0.00001
  357.3303  313.1297  -52.1913   28.6092   22.8144 2466961.9   0.33512   0.74206     177.3329  327.0219   76.9335   34.0170   38.3605 2466783.0   0.00006   0.00005
  357.3203  313.2795  -52.0866   28.6451   22.8531 2466961.9   0.33650   0.74222     177.3232  327.1295   76.8791   34.0276   38.3717 2466783.0   0.00001   0.00001
  357.3104  313.3129  -52.0879   28.6548   22.8687 2466961.9   0.33715   0.74190     177.3036  327.2183   76.8596   34.0299   38.3691 2466783.0   0.00005   0.00005
  357.3303  313.2232  -52.1803   28.6243   22.8430 2466961.9   0.33628   0.74156     177.3329  327.1495   76.9076   34.0187   38.3578 2466783.0   0.00003   0.00003
  357.3004  313.1833  -52.1774   28.6282   22.8422 2466961.9   0.33625   0.74170     177.3036  327.1546   76.9003   34.0232   38.3597 2466783.0   0.00002   0.00002
  357.3203  313.1288  -52.2113   28.6052   22.8192 2466961.9   0.33533   0.74189     177.3232  327.0472   76.9233   34.0123   38.3570 2466783.0   0.00004   0.00004
  357.3303  313.4974  -52.0183   28.6877   22.9127 2466961.9   0.33883   0.74148     177.3329  327.3676   76.8284   34.0380   38.3727 2466783.0   0.00008   0.00008
  357.3004  313.5900  -51.9199   28.7143   22.9406 2466961.9   0.33968   0.74172     177.3036  327.4030   76.7694   34.0432   38.3854 2466783.0   0.00005   0.00005
  357.3303  313.2387  -52.1603   28.6285   22.8453 2466961.9   0.33633   0.74169     177.3329  327.1339   76.9023   34.0187   38.3604 2466783.0   0.00003   0.00003
  357.3303  313.2248  -52.1559   28.6263   22.8401 2466961.9   0.33610   0.74179     177.3329  327.1090   76.9049   34.0191   38.3620 2466783.0   0.00004   0.00004
  357.3203  312.7163  -52.3583   28.5365   22.7097 2466961.9   0.33119   0.74313     177.3134  326.7024   77.0432   34.0088   38.3513 2466783.0   0.00002   0.00002
  357.3104  313.0101  -52.2642   28.5900   22.7938 2466961.9   0.33444   0.74207     177.3134  327.0012   76.9576   34.0154   38.3533 2466783.0   0.00006   0.00006
  357.3303  313.3753  -52.0764   28.6581   22.8788 2466961.9   0.33752   0.74168     177.3329  327.2288   76.8600   34.0266   38.3686 2466783.0   0.00003   0.00003
  357.3203  312.0772  -52.6629   28.4139   22.5517 2466961.9   0.32518   0.74413     177.3232  326.1779   77.2351   33.9853   38.3292 2466783.0   0.00005   0.00005
  357.3203  311.8692  -52.7620   28.3771   22.5025 2466961.9   0.32329   0.74434     177.3134  326.0329   77.2906   33.9793   38.3215 2466783.0   0.00001   0.00001
  357.3203  313.5869  -51.8188   28.7181   22.9189 2466961.9   0.33858   0.74327     177.3232  327.2416   76.7739   34.0511   38.4047 2466783.0   0.00006   0.00006
  357.3203  313.2494  -52.1032   28.6359   22.8444 2466961.9   0.33616   0.74231     177.3232  327.0883   76.8850   34.0228   38.3703 2466783.0   0.00005   0.00005
  357.3104  313.3101  -52.0699   28.6566   22.8656 2466961.9   0.33700   0.74215     177.3134  327.1890   76.8659   34.0329   38.3729 2466783.0   0.00004   0.00004
  357.3203  312.0830  -52.6702   28.4102   22.5533 2466961.9   0.32521   0.74392     177.3232  326.1583   77.2303   33.9786   38.3275 2466783.0   0.00004   0.00004
  357.3104  313.5102  -51.9618   28.6929   22.9151 2466961.9   0.33873   0.74193     177.3134  327.3118   76.7982   34.0367   38.3823 2466783.0   0.00002   0.00002
  357.3104  312.7056  -52.3658   28.5339   22.7102 2466961.9   0.33120   0.74307     177.3134  326.6973   77.0430   34.0073   38.3508 2466783.0   0.00001   0.00000
  357.3203  312.2231  -52.5825   28.4417   22.5853 2466961.9   0.32644   0.74401     177.3134  326.2807   77.1849   33.9897   38.3360 2466783.0   0.00001   0.00001
  357.3203  313.3778  -52.0407   28.6655   22.8793 2466961.9   0.33747   0.74204     177.3134  327.2238   76.8439   34.0315   38.3746 2466783.0   0.00003   0.00003
  357.3203  313.4240  -52.0019   28.6760   22.8892 2466961.9   0.33779   0.74218     177.3134  327.2376   76.8279   34.0341   38.3792 2466783.0   0.00004   0.00004
  357.3203  312.1666  -52.6435   28.4291   22.5768 2466961.9   0.32618   0.74361     177.3134  326.2885   77.2054   33.9861   38.3278 2466783.0   0.00004   0.00004
  357.3104  313.6977  -51.8449   28.7674   22.9735 2466961.9   0.34115   0.74177     177.3134  327.6933   76.7733   34.0917   38.3938 2466783.0   0.00000   0.00001
  357.3203  313.5225  -51.9504   28.6964   22.9147 2466961.9   0.33871   0.74198     177.3232  327.3116   76.8042   34.0399   38.3838 2466783.0   0.00005   0.00005
  357.3104  312.8627  -52.3263   28.5567   22.7533 2466961.9   0.33284   0.74238     177.3036  326.8300   76.9889   34.0018   38.3493 2466783.0   0.00001   0.00001
  357.3104  312.5945  -52.4641   28.5041   22.6873 2466961.9   0.33037   0.74265     177.3134  326.6127   77.0763   33.9910   38.3382 2466783.0   0.00002   0.00002
  357.3004  313.4519  -52.0514   28.6776   22.9114 2466961.9   0.33877   0.74124     177.3036  327.3453   76.8151   34.0279   38.3685 2466783.0   0.00005   0.00005
  357.3004  313.3537  -52.0904   28.6591   22.8847 2466961.9   0.33777   0.74146     177.3036  327.2589   76.8446   34.0255   38.3666 2466783.0   0.00001   0.00001
  357.3203  313.5772  -51.9564   28.6995   22.9317 2466961.9   0.33937   0.74156     177.3232  327.3571   76.7854   34.0324   38.3797 2466783.0   0.00002   0.00002
  357.3203  313.5917  -51.9552   28.7005   22.9358 2466961.9   0.33952   0.74142     177.3232  327.3583   76.7804   34.0296   38.3790 2466783.0   0.00003   0.00003
  357.3203  313.2382  -52.1382   28.6280   22.8445 2466961.9   0.33620   0.74196     177.3232  327.0885   76.8884   34.0152   38.3644 2466783.0   0.00005   0.00005
  357.3203  312.4616  -52.4971   28.4780   22.6458 2466961.9   0.32873   0.74332     177.3232  326.4626   77.1170   33.9897   38.3398 2466783.0   0.00004   0.00003
  357.3203  312.5045  -52.4585   28.4895   22.6545 2466961.9   0.32904   0.74354     177.3232  326.4751   77.1052   33.9936   38.3444 2466783.0   0.00004   0.00004
  357.3203  313.0879  -52.2087   28.6007   22.8062 2466961.9   0.33480   0.74225     177.3134  326.9964   76.9290   34.0129   38.3592 2466783.0   0.00008   0.00007
  357.3203  312.8745  -52.3086   28.5561   22.7503 2466961.9   0.33267   0.74255     177.3134  326.7919   76.9895   34.0003   38.3521 2466783.0   0.00001   0.00001
  357.3104  311.7828  -52.8584   28.3490   22.4908 2466961.9   0.32284   0.74381     177.3134  325.9684   77.3096   33.9593   38.3083 2466783.0   0.00005   0.00005
  357.3004  313.1609  -52.1634   28.6242   22.8325 2466961.9   0.33581   0.74211     177.3036  327.0967   76.9025   34.0229   38.3636 2466783.0   0.00006   0.00006
  357.3203  313.6127  -51.9265   28.7159   22.9423 2466961.9   0.33980   0.74155     177.3232  327.4285   76.7819   34.0451   38.3833 2466783.0   0.00005   0.00004
  357.3104  313.9613  -49.8309   29.0153   22.8326 2466961.9   0.32957   0.76469     177.3134  325.5852   76.5187   34.2537   38.7428 2466783.0   0.00004   0.00004
  357.3004  313.7569  -51.1554   28.8256   22.9063 2466961.9   0.33644   0.75002     177.3036  326.7833   76.6658   34.1227   38.5165 2466783.0   0.00003   0.00003
  357.3104  313.3155  -52.0614   28.6512   22.8639 2466961.9   0.33685   0.74229     177.3134  327.1375   76.8561   34.0251   38.3743 2466783.0   0.00007   0.00007
  357.3104  312.0474  -52.6777   28.4098   22.5481 2466961.9   0.32503   0.74407     177.3036  326.1677   77.2301   33.9820   38.3274 2466783.0   0.00003   0.00003
  357.3203  312.9416  -52.2514   28.5746   22.7650 2466961.9   0.33320   0.74278     177.3134  326.8442   76.9702   34.0099   38.3592 2466783.0   0.00001   0.00001
  357.3104  313.3015  -52.0905   28.6505   22.8646 2466961.9   0.33696   0.74191     177.3036  327.1845   76.8606   34.0262   38.3692 2466783.0   0.00001   0.00001
  357.3203  312.0211  -52.7366   28.3910   22.5424 2466961.9   0.32480   0.74364     177.3232  326.1138   77.2470   33.9661   38.3183 2466783.0   0.00004   0.00004
  357.3104  313.2699  -52.1375   28.6376   22.8592 2466961.9   0.33680   0.74153     177.3036  327.1769   76.8689   34.0182   38.3624 2466783.0   0.00006   0.00006
  357.3104  313.5870  -51.9574   28.7034   22.9390 2466961.9   0.33967   0.74146     177.3134  327.3909   76.7761   34.0330   38.3788 2466783.0   0.00008   0.00007
  357.3104  313.5768  -51.9690   28.7026   22.9377 2466961.9   0.33966   0.74138     177.3134  327.4043   76.7818   34.0344   38.3772 2466783.0   0.00007   0.00007
  357.3104  313.4716  -52.0184   28.6797   22.9091 2466961.9   0.33859   0.74156     177.3134  327.3123   76.8115   34.0293   38.3740 2466783.0   0.00002   0.00002
  357.3004  313.6155  -51.9231   28.7271   22.9526 2466961.9   0.34026   0.74144     177.3036  327.5183   76.7722   34.0557   38.3836 2466783.0   0.00004   0.00004
  357.3203  314.0312  -50.3295   28.9728   22.9063 2466961.9   0.33412   0.75817     177.3134  326.2982   76.5488   34.2164   38.6507 2466783.0   0.00003   0.00003
  357.3104  313.5957  -51.8680   28.7155   22.9313 2466961.9   0.33916   0.74244     177.3134  327.3029   76.7682   34.0429   38.3947 2466783.0   0.00000   0.00000
  357.3004  313.6309  -51.8569   28.7247   22.9454 2466961.9   0.33971   0.74221     177.3036  327.3718   76.7506   34.0464   38.3949 2466783.0   0.00004   0.00004
  357.3203  313.1735  -52.1359   28.6186   22.8234 2466961.9   0.33533   0.74240     177.3134  327.0093   76.8983   34.0160   38.3681 2466783.0   0.00004   0.00004
  357.3104  313.0614  -52.2107   28.6009   22.8025 2466961.9   0.33466   0.74226     177.3036  326.9876   76.9315   34.0151   38.3599 2466783.0   0.00001   0.00001
  357.3104  312.4403  -52.5385   28.4746   22.6491 2466961.9   0.32893   0.74293     177.3134  326.4965   77.1212   33.9861   38.3328 2466783.0   0.00002   0.00002
  357.3104  313.3797  -52.0548   28.6630   22.8843 2466961.9   0.33767   0.74180     177.3134  327.2227   76.8405   34.0261   38.3719 2466783.0   0.00002   0.00002
  357.3203  313.1408  -52.1764   28.6081   22.8176 2466961.9   0.33516   0.74215     177.3134  326.9946   76.9088   34.0095   38.3622 2466783.0   0.00003   0.00003
  357.3104  313.1840  -52.1509   28.6280   22.8349 2466961.9   0.33589   0.74201     177.3036  327.1092   76.8975   34.0238   38.3644 2466783.0   0.00005   0.00005
  357.3104  313.4842  -52.0071   28.6861   22.9129 2466961.9   0.33875   0.74154     177.3134  327.3323   76.8112   34.0335   38.3752 2466783.0   0.00002   0.00002
  357.3104  313.6820  -51.9227   28.7156   22.9636 2466961.9   0.34053   0.74111     177.3134  327.4358   76.7417   34.0276   38.3801 2466783.0   0.00000   0.00000
  357.3104  312.6149  -52.4655   28.5041   22.6929 2466961.9   0.33059   0.74253     177.3134  326.6293   77.0677   33.9880   38.3371 2466783.0   0.00001   0.00001
  357.3104  313.0697  -52.2208   28.5951   22.8044 2466961.9   0.33471   0.74208     177.3134  326.9643   76.9302   34.0077   38.3581 2466783.0   0.00006   0.00006
  357.3104  313.5425  -51.9974   28.6929   22.9296 2466961.9   0.33937   0.74120     177.3134  327.3764   76.7918   34.0296   38.3738 2466783.0   0.00004   0.00004
  357.3104  313.6636  -51.9232   28.7217   22.9607 2466961.9   0.34049   0.74114     177.3134  327.4748   76.7562   34.0391   38.3809 2466783.0   0.00006   0.00006
  357.3104  313.1816  -52.1638   28.6188   22.8333 2466961.9   0.33579   0.74203     177.3134  327.0590   76.8977   34.0136   38.3626 2466783.0   0.00006   0.00006
  357.3104  313.1366  -52.1913   28.6072   22.8217 2466961.9   0.33534   0.74203     177.3036  327.0189   76.9029   34.0076   38.3596 2466783.0   0.00005   0.00005
  357.3104  313.2984  -52.1474   28.6385   22.8689 2466961.9   0.33721   0.74134     177.3134  327.2016   76.8664   34.0144   38.3593 2466783.0   0.00007   0.00007
  357.3104  313.5636  -51.9561   28.7118   22.9353 2466961.9   0.33963   0.74151     177.3134  327.4584   76.7940   34.0506   38.3805 2466783.0   0.00004   0.00004
  357.3104  313.7427  -51.6919   28.7531   22.9569 2466961.9   0.33975   0.74348     177.3134  327.2788   76.7105   34.0548   38.4193 2466783.0   0.00005   0.00005
  357.3203  313.6555  -51.8633   28.7248   22.9470 2466961.9   0.33981   0.74206     177.3134  327.3847   76.7543   34.0441   38.3922 2466783.0   0.00001   0.00001
  357.3104  313.3012  -52.0856   28.6425   22.8609 2466961.9   0.33672   0.74197     177.3134  327.1057   76.8580   34.0161   38.3704 2466783.0   0.00006   0.00006
  357.3104  313.5467  -51.9748   28.6929   22.9271 2466961.9   0.33919   0.74144     177.3134  327.3299   76.7858   34.0274   38.3777 2466783.0   0.00006   0.00005
  357.3104  313.1493  -52.1767   28.6133   22.8248 2466961.9   0.33547   0.74209     177.3134  327.0255   76.9082   34.0123   38.3617 2466783.0   0.00003   0.00004
  357.3203  313.4707  -52.0007   28.6813   22.9035 2466961.9   0.33834   0.74178     177.3232  327.2739   76.8204   34.0314   38.3771 2466783.0   0.00003   0.00003
  357.3104  313.4767  -51.9991   28.6797   22.9074 2466961.9   0.33844   0.74168     177.3036  327.2692   76.7996   34.0249   38.3767 2466783.0   0.00005   0.00005
  357.3104  312.9482  -52.2841   28.5722   22.7744 2466961.9   0.33361   0.74221     177.3134  326.8706   76.9690   34.0028   38.3526 2466783.0   0.00004   0.00004
  357.3104  312.8565  -52.3328   28.5531   22.7515 2466961.9   0.33275   0.74232     177.3036  326.8077   76.9892   33.9977   38.3483 2466783.0   0.00002   0.00002
  357.3004  313.1441  -52.1876   28.6112   22.8275 2466961.9   0.33558   0.74192     177.3036  327.0420   76.9003   34.0101   38.3601 2466783.0   0.00000   0.00000
  357.3104  312.3787  -52.5982   28.4598   22.6382 2466961.9   0.32857   0.74264     177.3134  326.4835   77.1416   33.9807   38.3250 2466783.0   0.00003   0.00003
  357.3104  313.5125  -51.9986   28.6874   22.9197 2466961.9   0.33897   0.74149     177.3134  327.3245   76.7992   34.0279   38.3751 2466783.0   0.00004   0.00004
  357.3004  313.5980  -51.9476   28.7169   22.9481 2466961.9   0.34010   0.74139     177.3036  327.4802   76.7739   34.0462   38.3799 2466783.0   0.00006   0.00006
  357.3004  313.5941  -51.9478   28.7038   22.9425 2466961.9   0.33975   0.74147     177.3036  327.3771   76.7621   34.0292   38.3801 2466783.0   0.00005   0.00005
  357.3203  313.6043  -51.9718   28.7036   22.9430 2466961.9   0.33987   0.74109     177.3232  327.4194   76.7814   34.0320   38.3753 2466783.0   0.00003   0.00003
  357.3104  313.3315  -52.0810   28.6515   22.8715 2466961.9   0.33718   0.74179     177.3134  327.1828   76.8533   34.0229   38.3698 2466783.0   0.00005   0.00005
  357.3203  313.1035  -52.2076   28.6039   22.8113 2466961.9   0.33501   0.74211     177.3134  327.0169   76.9259   34.0131   38.3585 2466783.0   0.00006   0.00006
  357.3104  313.4908  -52.0465   28.6806   22.9192 2466961.9   0.33906   0.74099     177.3036  327.3726   76.8037   34.0250   38.3672 2466783.0   0.00001   0.00001
  357.3104  313.4289  -52.0926   28.6667   22.9050 2466961.9   0.33858   0.74092     177.3134  327.3283   76.8311   34.0210   38.3622 2466783.0   0.00001   0.00001
  357.3104  312.4947  -52.5033   28.4855   22.6612 2466961.9   0.32937   0.74300     177.3036  326.5344   77.0976   33.9879   38.3361 2466783.0   0.00007   0.00007
  357.3203  313.2959  -52.1236   28.6396   22.8616 2466961.9   0.33687   0.74159     177.3134  327.1678   76.8670   34.0170   38.3636 2466783.0   0.00004   0.00004
  357.3203  313.4872  -52.0460   28.6777   22.9140 2466961.9   0.33885   0.74106     177.3134  327.3480   76.8115   34.0243   38.3676 2466783.0   0.00003   0.00003
  357.3004  313.4267  -52.0473   28.6741   22.9027 2466961.9   0.33840   0.74148     177.3036  327.3022   76.8214   34.0280   38.3706 2466783.0   0.00004   0.00004
  357.3104  313.4304  -52.0422   28.6733   22.8995 2466961.9   0.33826   0.74150     177.3036  327.2982   76.8206   34.0283   38.3713 2466783.0   0.00003   0.00003
  357.3104  313.4868  -51.9958   28.6891   22.9129 2466961.9   0.33873   0.74171     177.3036  327.3348   76.8047   34.0349   38.3767 2466783.0   0.00006   0.00006
  357.3104  313.6350  -51.7536   28.7342   22.9304 2466961.9   0.33887   0.74362     177.3036  327.2375   76.7423   34.0541   38.4133 2466783.0   0.00006   0.00006
  357.3104  313.0986  -52.1684   28.6089   22.8082 2466961.9   0.33481   0.74260     177.3134  326.9688   76.9231   34.0175   38.3661 2466783.0   0.00006   0.00006
  357.3004  313.0115  -52.2404   28.5909   22.7936 2466961.9   0.33434   0.74224     177.3036  326.9558   76.9444   34.0122   38.3573 2466783.0   0.00002   0.00002
  357.3104  312.8780  -52.2711   28.5677   22.7519 2466961.9   0.33272   0.74294     177.3134  326.7990   76.9906   34.0117   38.3588 2466783.0   0.00000   0.00000
  357.3203  313.6225  -51.8727   28.7462   22.9469 2466961.9   0.34009   0.74209     177.3134  327.5735   76.7918   34.0818   38.3925 2466783.0   0.00001   0.00001
  357.3203  313.4056  -52.0023   28.6683   22.8816 2466961.9   0.33743   0.74225     177.3134  327.1760   76.8278   34.0279   38.3802 2466783.0   0.00005   0.00005
  357.3104  313.3468  -52.0474   28.6610   22.8735 2466961.9   0.33723   0.74212     177.3134  327.1887   76.8508   34.0305   38.3751 2466783.0   0.00000   0.00000
  357.3104  313.3336  -52.0424   28.6573   22.8678 2466961.9   0.33697   0.74226     177.3134  327.1474   76.8514   34.0282   38.3767 2466783.0   0.00005   0.00004
  357.3104  313.3925  -52.0193   28.6650   22.8827 2466961.9   0.33750   0.74216     177.3134  327.1799   76.8300   34.0259   38.3780 2466783.0   0.00000   0.00000
  357.3104  313.2356  -52.1186   28.6336   22.8455 2466961.9   0.33621   0.74207     177.3134  327.0957   76.8821   34.0204   38.3680 2466783.0   0.00005   0.00005
  357.3104  313.5811  -51.9432   28.6985   22.9334 2466961.9   0.33936   0.74170     177.3134  327.3199   76.7710   34.0266   38.3817 2466783.0   0.00006   0.00006
  357.3104  313.3036  -52.0749   28.6450   22.8607 2466961.9   0.33671   0.74214     177.3134  327.1103   76.8573   34.0194   38.3724 2466783.0   0.00002   0.00001
  357.3104  313.0420  -52.1950   28.5954   22.7928 2466961.9   0.33421   0.74265     177.3134  326.9037   76.9374   34.0122   38.3642 2466783.0   0.00000   0.00000
  357.3203  313.6725  -51.8264   28.7887   22.9680 2466961.9   0.34112   0.74208     177.3134  327.8186   76.8054   34.1259   38.3983 2466783.0   0.00004   0.00004
  357.3104  313.1457  -52.1346   28.6172   22.8182 2466961.9   0.33512   0.74257     177.3134  326.9798   76.9056   34.0179   38.3698 2466783.0   0.00005   0.00005
  357.3104  312.9359  -52.2605   28.5730   22.7675 2466961.9   0.33330   0.74273     177.3134  326.8407   76.9699   34.0074   38.3579 2466783.0   0.00007   0.00007
  357.3104  313.6376  -51.9210   28.7164   22.9514 2466961.9   0.34010   0.74148     177.3036  327.4266   76.7548   34.0360   38.3823 2466783.0   0.00006   0.00006
  357.3104  313.6559  -51.8117   28.7286   22.9434 2466961.9   0.33951   0.74271     177.3134  327.3150   76.7450   34.0465   38.4020 2466783.0   0.00001   0.00001
  357.3104  313.7461  -51.8681   28.7360   22.9795 2466961.9   0.34110   0.74132     177.3134  327.4881   76.7255   34.0376   38.3865 2466783.0   0.00006   0.00006
  357.3104  313.5812  -51.9443   28.7027   22.9351 2466961.9   0.33946   0.74159     177.3134  327.3517   76.7757   34.0319   38.3814 2466783.0   0.00001   0.00001
  357.3104  313.6735  -51.8892   28.7231   22.9585 2466961.9   0.34029   0.74156     177.3036  327.4299   76.7401   34.0370   38.3864 2466783.0   0.00000   0.00000
  357.3203  313.4487  -52.0308   28.6700   22.8985 2466961.9   0.33816   0.74158     177.3232  327.2435   76.8235   34.0224   38.3728 2466783.0   0.00004   0.00004
  357.3203  313.6234  -51.9337   28.7110   22.9446 2466961.9   0.33987   0.74150     177.3232  327.4027   76.7738   34.0359   38.3813 2466783.0   0.00005   0.00005
  357.3104  313.2784  -52.1166   28.6373   22.8581 2466961.9   0.33668   0.74185     177.3036  327.1298   76.8613   34.0145   38.3656 2466783.0   0.00005   0.00005
  357.3104  312.7727  -52.3871   28.5350   22.7321 2466961.9   0.33205   0.74233     177.3036  326.7571   77.0147   33.9930   38.3428 2466783.0   0.00004   0.00003
  357.3004  313.0329  -52.1967   28.5939   22.7931 2466961.9   0.33420   0.74266     177.3036  326.9043   76.9301   34.0111   38.3644 2466783.0   0.00001   0.00001
  357.3004  312.7035  -52.3902   28.5301   22.7155 2466961.9   0.33140   0.74265     177.2939  326.7015   77.0297   33.9974   38.3456 2466783.0   0.00006   0.00005
  357.3203  313.6052  -51.9251   28.7032   22.9356 2466961.9   0.33942   0.74178     177.3134  327.3333   76.7649   34.0289   38.3836 2466783.0   0.00006   0.00006
  357.3104  312.0783  -52.7238   28.4030   22.5621 2466961.9   0.32559   0.74330     177.3036  326.2142   77.2187   33.9681   38.3173 2466783.0   0.00003   0.00003
  357.3203  312.5939  -52.4187   28.5034   22.6761 2466961.9   0.32982   0.74328     177.3134  326.5311   77.0696   33.9913   38.3467 2466783.0   0.00004   0.00004
  357.3004  311.7507  -52.8522   28.3479   22.4839 2466961.9   0.32255   0.74407     177.2939  325.9439   77.3044   33.9604   38.3105 2466783.0   0.00007   0.00007
  357.3004  312.3848  -52.5603   28.4643   22.6378 2466961.9   0.32847   0.74299     177.3036  326.4399   77.1279   33.9811   38.3314 2466783.0   0.00001   0.00001
  357.3104  312.8575  -52.3464   28.5510   22.7534 2466961.9   0.33285   0.74219     177.3134  326.8060   76.9960   33.9953   38.3459 2466783.0   0.00003   0.00003
  357.3004  313.4387  -52.0169   28.6760   22.9017 2466961.9   0.33826   0.74172     177.3036  327.2539   76.8128   34.0261   38.3754 2466783.0   0.00002   0.00002
  357.3004  313.6101  -51.9156   28.7132   22.9450 2466961.9   0.33980   0.74170     177.2939  327.3845   76.7528   34.0347   38.3846 2466783.0   0.00004   0.00004
  357.3004  313.1163  -52.1481   28.6138   22.8144 2466961.9   0.33499   0.74263     177.3036  326.9660   76.9078   34.0164   38.3686 2466783.0   0.00002   0.00002
  357.3004  312.9766  -52.2615   28.5824   22.7848 2466961.9   0.33400   0.74222     177.2939  326.9228   76.9477   34.0070   38.3549 2466783.0   0.00002   0.00002
  357.3104  312.8850  -52.3124   28.5592   22.7578 2466961.9   0.33298   0.74242     177.3036  326.8263   76.9797   33.9999   38.3506 2466783.0   0.00004   0.00004
  357.3203  313.1197  -52.1636   28.6041   22.8085 2466961.9   0.33474   0.74250     177.3134  326.9374   76.9108   34.0086   38.3658 2466783.0   0.00002   0.00002
  357.3004  312.9615  -52.2476   28.5809   22.7779 2466961.9   0.33370   0.74260     177.3036  326.8729   76.9564   34.0084   38.3585 2466783.0   0.00005   0.00005
  357.3004  313.2616  -52.1093   28.6388   22.8559 2466961.9   0.33659   0.74200     177.3036  327.1162   76.8658   34.0180   38.3680 2466783.0   0.00003   0.00003
  357.3203  312.3521  -52.5612   28.4506   22.6187 2466961.9   0.32766   0.74344     177.3134  326.3422   77.1381   33.9749   38.3333 2466783.0   0.00008   0.00007
  357.3004  312.3175  -52.5926   28.4514   22.6212 2466961.9   0.32784   0.74310     177.3036  326.3934   77.1471   33.9795   38.3291 2466783.0   0.00000   0.00000
  357.3104  312.4762  -52.4905   28.4777   22.6515 2466961.9   0.32890   0.74336     177.3134  326.4409   77.1007   33.9822   38.3399 2466783.0   0.00008   0.00007
  357.3104  313.5214  -52.0103   28.6832   22.9225 2466961.9   0.33907   0.74127     177.3134  327.3142   76.7935   34.0204   38.3724 2466783.0   0.00002   0.00002
  357.3004  312.5914  -52.4415   28.5076   22.6867 2466961.9   0.33031   0.74287     177.3036  326.5971   77.0676   33.9934   38.3424 2466783.0   0.00006   0.00006
  357.3203  313.4519  -52.0094   28.6708   22.8962 2466961.9   0.33800   0.74185     177.3134  327.2140   76.8123   34.0210   38.3763 2466783.0   0.00001   0.00001
  357.3104  313.6156  -51.9010   28.7523   22.9547 2466961.9   0.34055   0.74172     177.3134  327.6704   76.8034   34.0912   38.3878 2466783.0   0.00003   0.00003
  357.3004  313.6298  -51.8049   28.7244   22.9368 2466961.9   0.33919   0.74296     177.3036  327.2675   76.7407   34.0442   38.4046 2466783.0   0.00001   0.00001
  357.3104  313.3485  -52.0400   28.6538   22.8703 2466961.9   0.33701   0.74224     177.3134  327.1170   76.8412   34.0200   38.3763 2466783.0   0.00000   0.00000
  357.3104  313.6275  -51.8970   28.7131   22.9438 2466961.9   0.33969   0.74182     177.3036  327.3575   76.7510   34.0336   38.3874 2466783.0   0.00001   0.00001
  357.3104  313.4840  -51.9864   28.6814   22.9079 2466961.9   0.33843   0.74183     177.3036  327.2626   76.7957   34.0257   38.3787 2466783.0   0.00002   0.00002
  357.3104  313.4110  -52.0548   28.6624   22.8926 2466961.9   0.33794   0.74150     177.3134  327.2191   76.8268   34.0179   38.3701 2466783.0   0.00006   0.00006
  357.3104  312.5948  -52.4080   28.5050   22.6781 2466961.9   0.32988   0.74347     177.3134  326.5213   77.0660   33.9920   38.3488 2466783.0   0.00005   0.00005
  357.3004  312.3699  -52.5444   28.4638   22.6309 2466961.9   0.32817   0.74328     177.3036  326.4086   77.1302   33.9840   38.3352 2466783.0   0.00004   0.00004
  357.3104  312.0494  -52.6927   28.3978   22.5473 2466961.9   0.32492   0.74397     177.3134  326.0940   77.2255   33.9665   38.3249 2466783.0   0.00007   0.00007
  357.3104  313.5988  -51.9635   28.6956   22.9404 2466961.9   0.33965   0.74122     177.3134  327.3473   76.7640   34.0206   38.3771 2466783.0   0.00005   0.00005
  357.3104  313.1781  -52.1491   28.6192   22.8300 2466961.9   0.33561   0.74214     177.3134  327.0209   76.8973   34.0129   38.3652 2466783.0   0.00004   0.00004
  357.3104  313.4225  -52.0253   28.6710   22.8939 2466961.9   0.33797   0.74177     177.3036  327.2437   76.8185   34.0260   38.3748 2466783.0   0.00005   0.00005
  357.3104  312.3130  -52.5833   28.4519   22.6156 2466961.9   0.32762   0.74328     177.3036  326.3788   77.1507   33.9817   38.3309 2466783.0   0.00000   0.00000
  357.3104  312.4215  -52.5435   28.4637   22.6414 2466961.9   0.32855   0.74300     177.3134  326.4061   77.1187   33.9742   38.3327 2466783.0   0.00001   0.00001
  357.3104  312.3136  -52.6043   28.4457   22.6173 2466961.9   0.32768   0.74304     177.3036  326.3750   77.1474   33.9743   38.3270 2466783.0   0.00000   0.00000
  357.3104  312.9087  -52.3115   28.5596   22.7641 2466961.9   0.33320   0.74219     177.3036  326.8335   76.9702   33.9955   38.3496 2466783.0   0.00004   0.00004
  357.3104  312.8303  -52.3390   28.5489   22.7441 2466961.9   0.33246   0.74240     177.3036  326.7859   76.9965   33.9984   38.3487 2466783.0   0.00006   0.00006
  357.3104  313.0440  -52.2156   28.5930   22.7959 2466961.9   0.33436   0.74232     177.3036  326.9357   76.9312   34.0088   38.3601 2466783.0   0.00006   0.00006
  357.3104  312.9967  -52.2540   28.5825   22.7859 2466961.9   0.33404   0.74229     177.3134  326.9091   76.9537   34.0064   38.3557 2466783.0   0.00003   0.00003
  357.3104  313.0078  -52.2436   28.5822   22.7871 2466961.9   0.33403   0.74231     177.3036  326.8985   76.9402   34.0028   38.3568 2466783.0   0.00001   0.00001
  357.3104  313.7271  -51.9024   28.7228   22.9752 2466961.9   0.34092   0.74097     177.3036  327.4529   76.7201   34.0241   38.3808 2466783.0   0.00001   0.00001
  357.3104  312.2093  -52.6373   28.4267   22.5892 2466961.9   0.32657   0.74347     177.3036  326.2591   77.1757   33.9703   38.3263 2466783.0   0.00007   0.00007
  357.3004  313.6084  -51.9661   28.7007   22.9483 2466961.9   0.33999   0.74108     177.3036  327.3894   76.7565   34.0224   38.3759 2466783.0   0.00001   0.00001
  357.3004  313.5614  -51.9682   28.6942   22.9336 2466961.9   0.33940   0.74138     177.3036  327.3368   76.7700   34.0242   38.3781 2466783.0   0.00006   0.00005
  357.3104  313.0692  -52.2339   28.5945   22.8062 2466961.9   0.33480   0.74189     177.3036  326.9859   76.9259   34.0058   38.3553 2466783.0   0.00005   0.00005
  357.3004  313.2877  -52.1067   28.6371   22.8619 2466961.9   0.33677   0.74180     177.3036  327.1140   76.8520   34.0115   38.3673 2466783.0   0.00005   0.00004
  357.3004  312.9337  -52.3059   28.5647   22.7747 2466961.9   0.33361   0.74209     177.3036  326.8640   76.9613   33.9957   38.3494 2466783.0   0.00003   0.00003
  357.3104  313.6872  -51.9175   28.7193   22.9654 2466961.9   0.34061   0.74112     177.3134  327.4460   76.7427   34.0300   38.3806 2466783.0   0.00001   0.00001
  357.3004  312.8741  -52.3303   28.5536   22.7590 2466961.9   0.33302   0.74228     177.3036  326.8022   76.9793   33.9927   38.3479 2466783.0   0.00007   0.00007
  357.3104  313.7087  -51.8754   28.7262   22.9671 2466961.9   0.34057   0.74153     177.3036  327.4292   76.7260   34.0324   38.3870 2466783.0   0.00007   0.00007
  357.3104  313.4833  -52.0496   28.6743   22.9154 2466961.9   0.33887   0.74106     177.3134  327.3143   76.8079   34.0181   38.3672 2466783.0   0.00001   0.00002
  357.3104  313.0144  -52.2635   28.5829   22.7924 2466961.9   0.33430   0.74203     177.3134  326.9309   76.9488   34.0030   38.3530 2466783.0   0.00002   0.00002
  357.3104  312.0638  -52.6999   28.4034   22.5542 2466961.9   0.32525   0.74368     177.3134  326.1538   77.2272   33.9710   38.3227 2466783.0   0.00001   0.00001
  357.3104  312.2185  -52.6548   28.4292   22.5955 2466961.9   0.32687   0.74306     177.3134  326.3046   77.1846   33.9727   38.3228 2466783.0   0.00004   0.00004
  357.3104  312.7204  -52.4011   28.5264   22.7176 2466961.9   0.33149   0.74252     177.3134  326.6959   77.0364   33.9933   38.3433 2466783.0   0.00001   0.00001
  357.3104  313.3276  -52.1171   28.6441   22.8738 2466961.9   0.33733   0.74150     177.3134  327.2012   76.8539   34.0159   38.3635 2466783.0   0.00006   0.00006
  357.3104  313.5929  -51.9553   28.7041   22.9405 2466961.9   0.33971   0.74140     177.3036  327.3957   76.7674   34.0312   38.3785 2466783.0   0.00004   0.00004
  357.3004  313.0858  -52.1872   28.6006   22.8081 2466961.9   0.33477   0.74244     177.2939  326.9437   76.9073   34.0061   38.3628 2466783.0   0.00007   0.00007
  357.3004  313.4338  -52.0221   28.6696   22.8990 2466961.9   0.33812   0.74175     177.3036  327.2272   76.8085   34.0206   38.3750 2466783.0   0.00000   0.00000
  357.3004  313.7268  -51.9138   28.7257   22.9810 2466961.9   0.34120   0.74084     177.2939  327.4983   76.7158   34.0261   38.3786 2466783.0   0.00007   0.00007
  357.3104  313.3088  -52.0900   28.6438   22.8642 2466961.9   0.33687   0.74188     177.3134  327.1216   76.8572   34.0158   38.3691 2466783.0   0.00003   0.00002
  357.3104  313.0826  -52.2650   28.5922   22.8142 2466961.9   0.33518   0.74148     177.3036  327.0333   76.9238   34.0011   38.3488 2466783.0   0.00002   0.00002
  357.3004  313.6673  -51.9297   28.7154   22.9637 2466961.9   0.34054   0.74102     177.3036  327.4264   76.7404   34.0257   38.3791 2466783.0   0.00003   0.00003
  357.3203  313.4624  -52.0642   28.6683   22.9070 2466961.9   0.33857   0.74114     177.3134  327.3062   76.8157   34.0177   38.3656 2466783.0   0.00006   0.00006
  357.3203  313.7227  -51.9217   28.7231   22.9740 2466961.9   0.34099   0.74088     177.3232  327.4954   76.7417   34.0308   38.3782 2466783.0   0.00005   0.00005
  357.3104  312.7479  -52.3713   28.5321   22.7218 2466961.9   0.33162   0.74277     177.3134  326.7041   77.0247   33.9964   38.3476 2466783.0   0.00006   0.00006
  357.3104  313.3766  -52.1024   28.6526   22.8876 2466961.9   0.33785   0.74124     177.3036  327.2451   76.8332   34.0142   38.3631 2466783.0   0.00002   0.00002
  357.3104  312.7648  -52.4068   28.5298   22.7315 2466961.9   0.33205   0.74217     177.3134  326.7489   77.0225   33.9895   38.3399 2466783.0   0.00004   0.00004
  357.3104  312.6605  -52.4530   28.5095   22.7048 2466961.9   0.33103   0.74236     177.3134  326.6615   77.0523   33.9860   38.3370 2466783.0   0.00002   0.00002
  357.3104  313.2078  -52.1458   28.6242   22.8393 2466961.9   0.33598   0.74200     177.3036  327.0716   76.8827   34.0131   38.3641 2466783.0   0.00002   0.00002
  357.3004  313.5987  -51.9333   28.7251   22.9489 2466961.9   0.34015   0.74147     177.3036  327.5145   76.7794   34.0563   38.3825 2466783.0   0.00000   0.00000
  357.3004  313.2140  -52.1386   28.6290   22.8444 2466961.9   0.33618   0.74192     177.2939  327.0931   76.8745   34.0150   38.3648 2466783.0   0.00004   0.00004
  357.3004  313.4935  -51.9861   28.6856   22.9150 2466961.9   0.33873   0.74178     177.3036  327.2800   76.7937   34.0263   38.3782 2466783.0   0.00007   0.00007
  357.3004  313.5739  -51.9836   28.6997   22.9413 2466961.9   0.33979   0.74102     177.2939  327.4053   76.7672   34.0269   38.3740 2466783.0   0.00006   0.00006
  357.3004  312.6048  -52.4316   28.5096   22.6893 2466961.9   0.33040   0.74301     177.3036  326.5920   77.0626   33.9924   38.3434 2466783.0   0.00006   0.00006
  357.3104  313.4744  -51.9849   28.6773   22.9037 2466961.9   0.33824   0.74201     177.3134  327.2177   76.8020   34.0228   38.3798 2466783.0   0.00005   0.00005
  357.3104  313.8542  -50.6396   28.9001   22.8789 2466961.9   0.33393   0.75567     177.3036  326.3415   76.6021   34.1745   38.6042 2466783.0   0.00005   0.00005
  357.3104  313.4303  -51.9650   28.6768   22.8883 2466961.9   0.33760   0.74249     177.3036  327.1701   76.8097   34.0296   38.3855 2466783.0   0.00004   0.00004
  357.3104  313.1683  -52.1205   28.6179   22.8223 2466961.9   0.33522   0.74259     177.3134  326.9638   76.8941   34.0137   38.3713 2466783.0   0.00006   0.00006
  357.3104  312.5260  -52.4394   28.4942   22.6615 2466961.9   0.32926   0.74352     177.3036  326.4827   77.0823   33.9910   38.3462 2466783.0   0.00001   0.00001
  357.3104  312.7727  -52.3331   28.5412   22.7251 2466961.9   0.33169   0.74304     177.3036  326.6979   77.0111   33.9994   38.3527 2466783.0   0.00007   0.00007
  357.3104  313.1385  -52.1441   28.6108   22.8157 2466961.9   0.33499   0.74254     177.3134  326.9380   76.9040   34.0099   38.3683 2466783.0   0.00002   0.00002
  357.3104  312.2898  -52.5645   28.4429   22.6032 2466961.9   0.32703   0.74374     177.3134  326.2608   77.1532   33.9750   38.3360 2466783.0   0.00001   0.00001
  357.3104  312.6106  -52.4122   28.5092   22.6844 2466961.9   0.33016   0.74321     177.3036  326.5705   77.0583   33.9932   38.3468 2466783.0   0.00001   0.00001
  357.3104  313.3079  -52.0797   28.6428   22.8619 2466961.9   0.33674   0.74202     177.3036  327.1088   76.8476   34.0146   38.3709 2466783.0   0.00003   0.00003
  357.3104  312.2835  -52.5736   28.4433   22.6033 2466961.9   0.32706   0.74366     177.3036  326.2857   77.1514   33.9760   38.3343 2466783.0   0.00001   0.00001
  357.3104  313.0308  -52.2019   28.5905   22.7892 2466961.9   0.33405   0.74267     177.3036  326.8824   76.9317   34.0072   38.3632 2466783.0   0.00001   0.00001
  357.3104  313.3780  -52.0263   28.6597   22.8781 2466961.9   0.33729   0.74212     177.3036  327.1492   76.8256   34.0204   38.3770 2466783.0   0.00006   0.00006
  357.3004  313.6270  -51.8358   28.7177   22.9386 2466961.9   0.33930   0.74260     177.3036  327.2638   76.7415   34.0354   38.3988 2466783.0   0.00002   0.00002
  357.3104  312.7188  -52.3722   28.5292   22.7133 2466961.9   0.33127   0.74286     177.3134  326.6609   77.0346   33.9965   38.3487 2466783.0   0.00005   0.00005
  357.3004  311.7198  -52.8203   28.3426   22.4684 2466961.9   0.32185   0.74463     177.3036  325.8354   77.3109   33.9610   38.3186 2466783.0   0.00005   0.00005
  357.3104  313.6601  -51.9214   28.7142   22.9569 2466961.9   0.34027   0.74131     177.3036  327.4130   76.7433   34.0280   38.3810 2466783.0   0.00005   0.00005
  357.3104  313.7239  -51.8435   28.7325   22.9684 2466961.9   0.34056   0.74180     177.3036  327.4182   76.7199   34.0363   38.3920 2466783.0   0.00006   0.00005
  357.3004  313.1908  -52.1902   28.6131   22.8412 2466961.9   0.33608   0.74153     177.3036  327.0572   76.8839   34.0010   38.3568 2466783.0   0.00000   0.00000
  357.3004  313.0156  -52.2791   28.5783   22.7968 2466961.9   0.33445   0.74176     177.3036  326.9256   76.9370   33.9945   38.3498 2466783.0   0.00001   0.00001
  357.3004  312.4358  -52.4925   28.4740   22.6429 2466961.9   0.32854   0.74347     177.3036  326.3914   77.1050   33.9811   38.3412 2466783.0   0.00002   0.00002
  357.3104  313.1031  -52.1756   28.5991   22.8073 2466961.9   0.33469   0.74251     177.3134  326.9075   76.9123   34.0036   38.3645 2466783.0   0.00005   0.00005
  357.3104  313.3535  -52.0460   28.6519   22.8719 2466961.9   0.33707   0.74216     177.3036  327.1259   76.8314   34.0163   38.3748 2466783.0   0.00002   0.00002
  357.3004  313.5856  -51.9923   28.7010   22.9464 2466961.9   0.34002   0.74085     177.3036  327.4319   76.7718   34.0278   38.3721 2466783.0   0.00004   0.00004
  357.2905  313.6134  -51.7088   28.7329   22.9232 2466961.9   0.33840   0.74423     177.2939  327.1349   76.7288   34.0518   38.4228 2466783.0   0.00001   0.00001
  357.3104  313.5788  -51.7981   28.7103   22.9138 2466961.9   0.33821   0.74356     177.3134  327.1262   76.7563   34.0372   38.4085 2466783.0   0.00004   0.00005
  357.3104  313.6261  -51.8285   28.7120   22.9321 2466961.9   0.33899   0.74276     177.3134  327.2171   76.7434   34.0317   38.4006 2466783.0   0.00002   0.00002
  357.2905  313.3927  -52.0034   28.6664   22.8868 2466961.9   0.33757   0.74228     177.2939  327.1562   76.8095   34.0217   38.3805 2466783.0   0.00002   0.00002
  357.3004  313.5292  -51.9545   28.6915   22.9217 2466961.9   0.33889   0.74186     177.2939  327.2741   76.7722   34.0240   38.3817 2466783.0   0.00003   0.00003
  357.3104  313.1954  -52.1653   28.6120   22.8349 2466961.9   0.33577   0.74188     177.3134  327.0136   76.8850   34.0019   38.3616 2466783.0   0.00001   0.00001
  357.3004  311.9334  -52.7221   28.3811   22.5195 2466961.9   0.32382   0.74438     177.3036  325.9844   77.2505   33.9650   38.3252 2466783.0   0.00005   0.00005
  357.2905  313.2610  -52.1136   28.6365   22.8587 2466961.9   0.33667   0.74187     177.2939  327.1021   76.8553   34.0121   38.3670 2466783.0   0.00001   0.00001
  357.2905  311.6722  -52.8526   28.3341   22.4620 2466961.9   0.32161   0.74461     177.2939  325.8125   77.3177   33.9565   38.3148 2466783.0   0.00005   0.00005
  357.2905  313.4632  -52.0326   28.6755   22.9138 2466961.9   0.33873   0.74125     177.2939  327.2845   76.7955   34.0181   38.3710 2466783.0   0.00007   0.00006
  357.3104  312.6650  -52.3908   28.5112   22.6960 2466961.9   0.33052   0.74309     177.3134  326.5477   77.0408   33.9846   38.3482 2466783.0   0.00004   0.00004
  357.3004  312.6595  -52.4269   28.5120   22.7039 2466961.9   0.33092   0.74264     177.3036  326.6199   77.0415   33.9849   38.3415 2466783.0   0.00001   0.00001
  357.2905  313.4809  -51.9985   28.6819   22.9153 2466961.9   0.33873   0.74164     177.2939  327.2810   76.7877   34.0230   38.3766 2466783.0   0.00002   0.00002
  357.3004  313.5457  -51.9223   28.7097   22.9273 2466961.9   0.33918   0.74211     177.3036  327.3664   76.7838   34.0470   38.3874 2466783.0   0.00003   0.00003
  357.3104  313.6049  -51.9288   28.7272   22.9475 2466961.9   0.34012   0.74154     177.3134  327.5147   76.7880   34.0590   38.3830 2466783.0   0.00003   0.00003
  357.3004  313.5117  -51.8570   28.6995   22.9041 2466961.9   0.33797   0.74322     177.2939  327.1515   76.7688   34.0361   38.4008 2466783.0   0.00000   0.00000
  357.3004  313.6108  -51.8724   28.7120   22.9380 2466961.9   0.33936   0.74225     177.2939  327.2939   76.7428   34.0317   38.3926 2466783.0   0.00002   0.00002
  357.3004  313.3303  -52.0524   28.6481   22.8685 2466961.9   0.33692   0.74220     177.3036  327.0977   76.8356   34.0147   38.3749 2466783.0   0.00001   0.00001
  357.3004  312.0393  -52.6915   28.4000   22.5481 2466961.9   0.32496   0.74394     177.2939  326.1114   77.2162   33.9677   38.3251 2466783.0   0.00003   0.00003
  357.3004  311.9138  -52.7591   28.3739   22.5185 2466961.9   0.32381   0.74397     177.3036  325.9988   77.2572   33.9607   38.3195 2466783.0   0.00005   0.00004
  357.3004  313.0739  -52.2134   28.5944   22.8071 2466961.9   0.33475   0.74209     177.3036  326.9307   76.9175   34.0011   38.3588 2466783.0   0.00005   0.00005
  357.3004  312.2858  -52.5805   28.4421   22.6077 2466961.9   0.32722   0.74351     177.3036  326.2867   77.1476   33.9729   38.3330 2466783.0   0.00002   0.00002
  357.3004  312.9190  -52.2657   28.5634   22.7636 2466961.9   0.33306   0.74267     177.3036  326.7765   76.9582   33.9963   38.3577 2466783.0   0.00004   0.00004
  357.3004  313.1900  -52.1299   28.6195   22.8333 2466961.9   0.33565   0.74226     177.3036  326.9940   76.8794   34.0083   38.3681 2466783.0   0.00005   0.00005
  357.3104  312.0205  -52.6894   28.3923   22.5373 2466961.9   0.32449   0.74421     177.3036  326.0446   77.2239   33.9641   38.3267 2466783.0   0.00005   0.00005
  357.3004  310.9020  -53.2303   28.1869   22.2822 2466961.9   0.31445   0.74541     177.3036  325.1575   77.5348   33.9198   38.2850 2466783.0   0.00002   0.00002
  357.3004  311.9036  -52.7889   28.3660   22.5185 2466961.9   0.32380   0.74368     177.3036  325.9829   77.2586   33.9517   38.3144 2466783.0   0.00004   0.00004
  357.3004  310.4601  -53.4261   28.1160   22.1847 2466961.9   0.31054   0.74606     177.3036  324.8324   77.6602   33.9118   38.2712 2466783.0   0.00007   0.00007
  357.3004  312.1594  -52.6972   28.4130   22.5850 2466961.9   0.32644   0.74300     177.3036  326.2533   77.1892   33.9625   38.3181 2466783.0   0.00001   0.00001
  357.3004  312.8586  -52.3421   28.5498   22.7555 2466961.9   0.33289   0.74213     177.3036  326.8008   76.9835   33.9924   38.3467 2466783.0   0.00006   0.00005
  357.3004  313.0858  -52.2194   28.5947   22.8114 2466961.9   0.33493   0.74194     177.3036  326.9617   76.9134   34.0011   38.3573 2466783.0   0.00005   0.00005
  357.2905  311.9975  -52.7297   28.3865   22.5424 2466961.9   0.32471   0.74379     177.2939  326.0612   77.2227   33.9572   38.3203 2466783.0   0.00006   0.00006
  357.2905  313.4576  -52.0592   28.6666   22.9135 2466961.9   0.33873   0.74104     177.2939  327.2655   76.7937   34.0082   38.3664 2466783.0   0.00001   0.00000
  357.3004  313.6736  -51.9752   28.7108   22.9710 2466961.9   0.34093   0.74038     177.3036  327.4899   76.7413   34.0212   38.3705 2466783.0   0.00006   0.00005
  357.3104  313.7202  -51.8665   28.7265   22.9689 2466961.9   0.34061   0.74151     177.3134  327.4109   76.7263   34.0309   38.3883 2466783.0   0.00000   0.00000
  357.2905  312.6874  -52.4006   28.5178   22.7119 2466961.9   0.33117   0.74274     177.2939  326.6151   77.0223   33.9828   38.3446 2466783.0   0.00004   0.00004
  357.3104  313.2645  -52.1299   28.6289   22.8536 2466961.9   0.33648   0.74178     177.3036  327.0906   76.8608   34.0070   38.3640 2466783.0   0.00001   0.00001
  357.3104  313.3341  -52.1321   28.6395   22.8764 2466961.9   0.33742   0.74121     177.3134  327.1789   76.8499   34.0066   38.3600 2466783.0   0.00001   0.00001
  357.3104  313.7466  -51.9045   28.7337   22.9846 2466961.9   0.34140   0.74078     177.3134  327.5548   76.7293   34.0376   38.3800 2466783.0   0.00002   0.00001
  357.3104  313.8221  -51.5098   28.7824   22.9607 2466961.9   0.33942   0.74516     177.3036  327.1709   76.6648   34.0686   38.4482 2466783.0   0.00003   0.00003
  357.2905  313.6237  -51.9023   28.7088   22.9482 2466961.9   0.33980   0.74168     177.2939  327.3280   76.7367   34.0247   38.3866 2466783.0   0.00005   0.00005
  357.3104  313.6176  -51.9151   28.7050   22.9411 2466961.9   0.33958   0.74167     177.3134  327.3208   76.7569   34.0262   38.3849 2466783.0   0.00005   0.00004
  357.3104  312.7645  -52.3565   28.5326   22.7240 2466961.9   0.33163   0.74273     177.3036  326.6795   77.0096   33.9910   38.3490 2466783.0   0.00003   0.00003
  357.3004  313.9076  -51.2551   28.8268   22.9640 2466961.9   0.33889   0.74769     177.3036  327.0022   76.6219   34.0938   38.4900 2466783.0   0.00005   0.00005
  357.3004  312.3161  -52.5818   28.4470   22.6175 2466961.9   0.32763   0.74333     177.2939  326.3415   77.1345   33.9724   38.3309 2466783.0   0.00007   0.00007
  357.3004  312.4414  -52.5963   28.4622   22.6582 2466961.9   0.32930   0.74220     177.3036  326.5151   77.1090   33.9687   38.3219 2466783.0   0.00006   0.00006
  357.3004  313.5916  -51.8099   28.7159   22.9242 2466961.9   0.33866   0.74320     177.2939  327.1937   76.7432   34.0380   38.4051 2466783.0   0.00003   0.00003
  357.3104  313.2164  -52.1927   28.6152   22.8461 2466961.9   0.33630   0.74134     177.3036  327.0935   76.8787   34.0006   38.3549 2466783.0   0.00000   0.00000
  357.3004  312.9095  -52.3015   28.5604   22.7660 2466961.9   0.33324   0.74231     177.3036  326.8095   76.9663   33.9939   38.3514 2466783.0   0.00000   0.00000
  357.3004  312.0726  -52.7454   28.3957   22.5649 2466961.9   0.32567   0.74305     177.3036  326.1862   77.2145   33.9577   38.3137 2466783.0   0.00003   0.00003
  357.3203  312.2150  -52.6413   28.4220   22.5869 2466961.9   0.32645   0.74337     177.3134  326.2382   77.1778   33.9664   38.3257 2466783.0   0.00001   0.00001
  357.3004  312.9479  -52.3324   28.5650   22.7830 2466961.9   0.33398   0.74152     177.2939  326.9104   76.9550   33.9908   38.3431 2466783.0   0.00006   0.00006
  357.2905  310.9950  -53.2095   28.2088   22.3120 2466961.9   0.31571   0.74497     177.2939  325.3038   77.5114   33.9263   38.2835 2466783.0   0.00007   0.00007
  357.2905  312.3913  -52.5357   28.4642   22.6382 2466961.9   0.32841   0.74331     177.2939  326.4022   77.1108   33.9776   38.3356 2466783.0   0.00007   0.00007
  357.2905  312.4720  -52.5259   28.4786   22.6627 2466961.9   0.32940   0.74267     177.2939  326.5013   77.0923   33.9783   38.3329 2466783.0   0.00006   0.00006
  357.2905  313.2681  -52.1131   28.6375   22.8609 2466961.9   0.33676   0.74185     177.2939  327.1167   76.8529   34.0128   38.3668 2466783.0   0.00002   0.00002
  357.3203  313.4032  -52.0698   28.6533   22.8867 2466961.9   0.33771   0.74158     177.3134  327.1946   76.8258   34.0111   38.3679 2466783.0   0.00007   0.00007
  357.3104  313.4979  -51.9872   28.6833   22.9125 2466961.9   0.33863   0.74178     177.3134  327.2839   76.7983   34.0273   38.3783 2466783.0   0.00004   0.00004
  357.3104  311.8029  -52.7999   28.3516   22.4865 2466961.9   0.32254   0.74437     177.3134  325.8694   77.2940   33.9561   38.3179 2466783.0   0.00000   0.00000
  357.3004  311.7036  -52.8246   28.3368   22.4631 2466961.9   0.32160   0.74472     177.3036  325.7832   77.3123   33.9552   38.3185 2466783.0   0.00003   0.00003
  357.3004  311.9183  -52.7511   28.3715   22.5175 2466961.9   0.32372   0.74409     177.2939  325.9705   77.2449   33.9552   38.3204 2466783.0   0.00000   0.00000
  357.3004  311.9782  -52.7127   28.3855   22.5310 2466961.9   0.32426   0.74418     177.3036  326.0184   77.2352   33.9624   38.3247 2466783.0   0.00004   0.00004
  357.2407  313.5582  -51.9797   28.6641   22.9426 2466961.8   0.33935   0.74115     177.2450  327.0846   76.6872   33.9640   38.3742 2466782.9   0.00004   0.00004
  357.3104  312.0791  -52.6813   28.3969   22.5528 2466961.9   0.32506   0.74381     177.3036  326.0760   77.2040   33.9577   38.3251 2466783.0   0.00004   0.00004
  357.2805  311.5354  -52.9369   28.3052   22.4351 2466961.8   0.32054   0.74443     177.2841  325.7076   77.3468   33.9437   38.3061 2466783.0   0.00002   0.00002
  357.2905  312.3398  -52.5678   28.4485   22.6249 2466961.9   0.32786   0.74327     177.2939  326.3287   77.1208   33.9679   38.3324 2466783.0   0.00002   0.00002
  357.3104  313.4174  -52.1205   28.6495   22.9005 2466961.9   0.33833   0.74069     177.3036  327.2597   76.8165   34.0014   38.3574 2466783.0   0.00001   0.00001
  357.2805  313.6056  -51.9740   28.7007   22.9549 2466961.8   0.34022   0.74083     177.2841  327.3841   76.7411   34.0155   38.3738 2466783.0   0.00005   0.00005
  357.2905  313.6751  -51.9359   28.7101   22.9680 2466961.9   0.34065   0.74094     177.2939  327.3966   76.7235   34.0144   38.3773 2466783.0   0.00006   0.00006
  357.3004  311.8409  -52.8435   28.3502   22.5067 2466961.9   0.32335   0.74343     177.3036  325.9457   77.2767   33.9441   38.3075 2466783.0   0.00006   0.00006
  357.2905  312.7311  -52.3878   28.5233   22.7232 2466961.9   0.33159   0.74253     177.2939  326.6403   77.0079   33.9804   38.3446 2466783.0   0.00000   0.00000
  357.2905  313.0463  -52.2362   28.5858   22.8036 2466961.9   0.33460   0.74206     177.2841  326.9104   76.9083   33.9930   38.3556 2466783.0   0.00004   0.00004
  357.3004  313.4468  -52.0407   28.6639   22.9036 2466961.9   0.33829   0.74147     177.2939  327.2201   76.7944   34.0089   38.3704 2466783.0   0.00005   0.00005
  357.2805  313.3197  -52.0970   28.6414   22.8766 2466961.8   0.33728   0.74164     177.2841  327.1165   76.8233   34.0026   38.3666 2466783.0   0.00004   0.00004
  357.3104  313.2529  -52.1633   28.6192   22.8526 2466961.9   0.33646   0.74149     177.3134  327.0610   76.8689   33.9971   38.3586 2466783.0   0.00003   0.00003
  357.3004  313.1263  -52.2874   28.5880   22.8312 2466961.9   0.33581   0.74089     177.3036  327.0428   76.9028   33.9848   38.3424 2466783.0   0.00007   0.00007
  357.3004  312.6071  -52.4609   28.4954   22.6902 2466961.9   0.33037   0.74262     177.3036  326.5527   77.0513   33.9756   38.3382 2466783.0   0.00002   0.00001
  357.3004  312.7881  -52.3883   28.5302   22.7379 2466961.9   0.33219   0.74208     177.2939  326.7133   76.9947   33.9793   38.3414 2466783.0   0.00005   0.00005
  357.3004  311.7729  -52.8868   28.3366   22.4922 2466961.9   0.32281   0.74350     177.3036  325.9025   77.2970   33.9402   38.3030 2466783.0   0.00005   0.00005
  357.2905  312.1192  -52.7139   28.4047   22.5776 2466961.9   0.32612   0.74305     177.2841  326.2061   77.1845   33.9551   38.3164 2466783.0   0.00004   0.00004
  357.3104  312.7984  -52.4192   28.5249   22.7410 2466961.9   0.33237   0.74180     177.3036  326.7445   76.9995   33.9749   38.3355 2466783.0   0.00006   0.00006
  357.3004  313.4020  -52.0994   28.6514   22.8966 2466961.9   0.33812   0.74105     177.2939  327.2213   76.8119   34.0027   38.3618 2466783.0   0.00003   0.00003
  357.3004  313.4730  -52.0459   28.6687   22.9132 2466961.9   0.33870   0.74120     177.3036  327.2560   76.7965   34.0094   38.3681 2466783.0   0.00006   0.00006
  357.3104  313.4416  -52.0803   28.6547   22.9024 2466961.9   0.33830   0.74098     177.3036  327.2296   76.8039   34.0022   38.3636 2466783.0   0.00006   0.00006
  357.2805  313.5727  -52.0044   28.6906   22.9473 2466961.8   0.33996   0.74072     177.2743  327.3730   76.7435   34.0104   38.3698 2466782.9   0.00004   0.00004
  357.3104  312.9259  -52.3562   28.5491   22.7727 2466961.9   0.33355   0.74163     177.3134  326.8236   76.9676   33.9785   38.3405 2466783.0   0.00007   0.00007
  357.2905  312.6702  -52.5196   28.5000   22.7215 2466961.9   0.33172   0.74140     177.2939  326.7085   77.0326   33.9666   38.3236 2466783.0   0.00006   0.00006
  357.3004  313.3244  -52.1378   28.6362   22.8766 2466961.9   0.33739   0.74116     177.2939  327.1640   76.8359   34.0004   38.3589 2466783.0   0.00002   0.00002
  357.3004  313.2946  -52.1598   28.6285   22.8695 2466961.9   0.33714   0.74110     177.2939  327.1443   76.8443   33.9976   38.3565 2466783.0   0.00001   0.00001
  357.2805  312.3878  -52.5912   28.4557   22.6470 2466961.8   0.32878   0.74246     177.2841  326.4360   77.1046   33.9650   38.3252 2466783.0   0.00006   0.00006
  357.2905  312.4045  -52.6061   28.4562   22.6512 2466961.9   0.32898   0.74222     177.2841  326.4666   77.1046   33.9626   38.3212 2466783.0   0.00001   0.00001
  357.3004  313.5646  -51.9541   28.6905   22.9309 2466961.9   0.33920   0.74154     177.2939  327.2757   76.7559   34.0155   38.3800 2466783.0   0.00005   0.00005
  357.2805  313.3060  -52.1277   28.6383   22.8768 2466961.8   0.33737   0.74132     177.2743  327.1574   76.8250   34.0018   38.3614 2466782.9   0.00002   0.00002
  357.3004  312.1165  -52.7688   28.3966   22.5809 2466961.9   0.32631   0.74238     177.3036  326.2354   77.2030   33.9488   38.3068 2466783.0   0.00001   0.00001
  357.3104  313.4434  -52.0991   28.6556   22.9062 2466961.9   0.33852   0.74074     177.3134  327.2582   76.8146   34.0033   38.3602 2466783.0   0.00003   0.00003
  357.2905  313.4055  -52.0628   28.6622   22.8984 2466961.9   0.33817   0.74139     177.2939  327.2366   76.8114   34.0147   38.3687 2466783.0   0.00001   0.00001
  357.2805  313.4833  -52.0225   28.6842   22.9237 2466961.8   0.33914   0.74123     177.2841  327.3382   76.7845   34.0229   38.3717 2466783.0   0.00002   0.00002
  357.3004  313.4975  -51.9940   28.6768   22.9143 2466961.9   0.33862   0.74163     177.2939  327.2322   76.7779   34.0127   38.3762 2466783.0   0.00003   0.00003
  357.2805  313.0014  -52.2606   28.5799   22.7966 2466961.8   0.33436   0.74195     177.2743  326.9032   76.9161   33.9929   38.3533 2466782.9   0.00004   0.00004
  357.3104  312.8413  -52.3482   28.5375   22.7448 2466961.9   0.33241   0.74239     177.3134  326.7154   76.9880   33.9826   38.3468 2466783.0   0.00006   0.00006
  357.2905  313.5273  -52.0271   28.6801   22.9319 2466961.9   0.33941   0.74097     177.2939  327.3295   76.7718   34.0114   38.3687 2466783.0   0.00006   0.00006
  357.2905  313.4051  -52.0348   28.6606   22.8933 2466961.9   0.33786   0.74183     177.2939  327.1596   76.8050   34.0103   38.3737 2466783.0   0.00006   0.00006
  357.3104  312.9911  -52.2702   28.5679   22.7822 2466961.9   0.33380   0.74219     177.3134  326.8243   76.9438   33.9883   38.3530 2466783.0   0.00003   0.00004
  357.2805  313.2639  -52.1132   28.6340   22.8616 2466961.8   0.33673   0.74182     177.2841  327.0806   76.8420   34.0053   38.3667 2466783.0   0.00001   0.00001
  357.2905  312.3360  -52.5551   28.4524   22.6230 2466961.9   0.32778   0.74336     177.2841  326.3287   77.1183   33.9712   38.3344 2466783.0   0.00004   0.00004
  357.2905  312.2254  -52.5984   28.4307   22.5940 2466961.9   0.32665   0.74368     177.2939  326.2163   77.1539   33.9677   38.3327 2466783.0   0.00002   0.00002
  357.3004  313.5005  -52.0344   28.6730   22.9203 2466961.9   0.33896   0.74115     177.3036  327.2775   76.7869   34.0095   38.3689 2466783.0   0.00007   0.00007
  357.3004  313.2253  -52.1062   28.6240   22.8405 2466961.9   0.33586   0.74232     177.2939  326.9943   76.8582   34.0049   38.3702 2466783.0   0.00002   0.00002
  357.3004  312.3510  -52.5456   28.4508   22.6218 2466961.9   0.32770   0.74344     177.3036  326.2977   77.1242   33.9696   38.3360 2466783.0   0.00005   0.00004
  357.2905  312.1478  -52.6665   28.4151   22.5802 2466961.9   0.32618   0.74334     177.2841  326.2052   77.1752   33.9623   38.3237 2466783.0   0.00005   0.00004
  357.2905  313.5012  -52.1308   28.6623   22.9353 2466961.9   0.33973   0.73976     177.2939  327.3871   76.7843   33.9966   38.3509 2466783.0   0.00005   0.00005
  357.2905  311.7947  -52.8714   28.3399   22.4992 2466961.9   0.32304   0.74342     177.2939  325.9084   77.2798   33.9378   38.3046 2466783.0   0.00003   0.00003
  357.2905  313.7856  -51.8916   28.7265   22.9969 2466961.9   0.34167   0.74055     177.2939  327.4734   76.6842   34.0130   38.3798 2466783.0   0.00007   0.00006
  357.2706  313.0877  -52.3284   28.5869   22.8364 2466961.8   0.33609   0.74041     177.2645  327.0953   76.8916   33.9821   38.3357 2466782.9   0.00002   0.00002
  357.2805  313.7722  -51.9286   28.7352   23.0052 2466961.8   0.34220   0.74010     177.2841  327.5942   76.6971   34.0243   38.3732 2466783.0   0.00001   0.00001
  357.2905  313.7583  -51.9580   28.7145   22.9957 2466961.9   0.34177   0.74000     177.2939  327.5017   76.6963   34.0048   38.3690 2466783.0   0.00001   0.00001
  357.2905  313.8993  -51.8967   28.7445   23.0351 2466961.9   0.34324   0.73964     177.2939  327.6212   76.6560   34.0097   38.3723 2466783.0   0.00004   0.00004
  357.2905  312.6663  -52.4976   28.4998   22.7166 2466961.9   0.33145   0.74164     177.2841  326.6578   77.0239   33.9641   38.3274 2466783.0   0.00001   0.00001
  357.2905  311.9306  -52.8358   28.3618   22.5355 2466961.9   0.32448   0.74284     177.2841  326.0579   77.2363   33.9387   38.3038 2466783.0   0.00004   0.00004
  357.2905  312.6689  -52.5010   28.4983   22.7174 2466961.9   0.33148   0.74161     177.2939  326.6542   77.0280   33.9635   38.3271 2466783.0   0.00000   0.00001
  357.2706  311.9259  -52.8836   28.3641   22.5494 2466961.8   0.32513   0.74224     177.2743  326.1523   77.2382   33.9384   38.2948 2466782.9   0.00006   0.00006
  357.2805  312.2646  -52.7785   28.4176   22.6343 2466961.8   0.32848   0.74111     177.2841  326.4551   77.1495   33.9418   38.2967 2466783.0   0.00005   0.00005
  357.3004  312.0591  -52.8064   28.3792   22.5667 2466961.9   0.32572   0.74236     177.3036  326.1539   77.2144   33.9376   38.3028 2466783.0   0.00001   0.00001
  357.2905  311.6826  -53.0244   28.3115   22.4882 2466961.9   0.32273   0.74230     177.2841  325.9484   77.3157   33.9231   38.2815 2466783.0   0.00001   0.00001
  357.2805  313.8443  -51.9737   28.7332   23.0313 2466961.8   0.34328   0.73901     177.2743  327.6814   76.6666   34.0062   38.3606 2466782.9   0.00004   0.00004
  357.3004  312.7051  -52.4962   28.5039   22.7251 2466961.9   0.33182   0.74149     177.3036  326.7005   77.0273   33.9664   38.3263 2466783.0   0.00006   0.00006
  357.3104  312.7357  -52.5244   28.5032   22.7347 2466961.9   0.33225   0.74093     177.3134  326.7456   77.0292   33.9610   38.3194 2466783.0   0.00004   0.00004
  357.2706  311.5812  -52.9824   28.3048   22.4581 2466961.8   0.32145   0.74347     177.2743  325.7791   77.3290   33.9292   38.2945 2466782.9   0.00000   0.00000
  357.3104  313.1348  -52.2346   28.5919   22.8231 2466961.9   0.33537   0.74143     177.3036  326.9771   76.8962   33.9880   38.3516 2466783.0   0.00005   0.00005
  357.2905  312.7994  -52.3679   28.5325   22.7412 2466961.9   0.33226   0.74224     177.2841  326.7003   76.9791   33.9777   38.3445 2466783.0   0.00003   0.00003
  357.2905  313.2927  -52.1254   28.6304   22.8671 2466961.9   0.33694   0.74157     177.2939  327.0767   76.8382   33.9965   38.3630 2466783.0   0.00005   0.00005
  357.2805  313.4852  -51.8697   28.7798   22.9329 2466961.8   0.33992   0.74271     177.2743  327.7999   76.8463   34.1459   38.3996 2466782.9   0.00002   0.00002
  357.2905  313.0715  -52.2308   28.5860   22.8095 2466961.9   0.33480   0.74196     177.2939  326.8938   76.9039   33.9877   38.3554 2466783.0   0.00005   0.00005
  357.3104  313.2180  -52.2039   28.6061   22.8453 2466961.9   0.33621   0.74124     177.3036  327.0448   76.8705   33.9884   38.3528 2466783.0   0.00001   0.00001
  357.2109  313.4262  -52.1878   28.6270   22.9366 2466961.8   0.33950   0.73932     177.2157  327.1677   76.7167   33.9414   38.3422 2466782.9   0.00001   0.00001
  357.2606  312.2926  -52.7300   28.4262   22.6420 2466961.8   0.32867   0.74128     177.2548  326.4364   77.1137   33.9397   38.3034 2466782.9   0.00008   0.00007
  357.2606  313.1692  -52.3327   28.5924   22.8638 2466961.8   0.33714   0.73970     177.2645  327.1625   76.8612   33.9715   38.3307 2466782.9   0.00000   0.00000
  357.2706  312.5012  -52.7527   28.4551   22.7075 2466961.8   0.33143   0.73951     177.2743  326.7430   77.0804   33.9389   38.2884 2466782.9   0.00001   0.00000
  357.2706  313.4659  -52.2947   28.6380   22.9500 2466961.8   0.34059   0.73789     177.2743  327.4995   76.7868   33.9706   38.3219 2466782.9   0.00001   0.00001
  357.2805  312.3520  -52.8604   28.4218   22.6729 2466961.8   0.33016   0.73940     177.2841  326.6661   77.1341   33.9313   38.2767 2466783.0   0.00006   0.00006
  357.2706  313.2356  -52.4416   28.5944   22.8972 2466961.8   0.33875   0.73779     177.2645  327.3913   76.8598   33.9628   38.3064 2466782.9   0.00001   0.00001
  357.2905  312.0199  -52.9125   28.3696   22.5750 2466961.9   0.32620   0.74117     177.2939  326.2786   77.2301   33.9330   38.2850 2466783.0   0.00006   0.00006
  357.2606  311.8738  -52.9605   28.3493   22.5476 2466961.8   0.32510   0.74157     177.2645  326.1659   77.2483   33.9274   38.2830 2466782.9   0.00003   0.00003
  357.3004  312.1662  -52.8258   28.3951   22.6034 2466961.9   0.32726   0.74129     177.2939  326.3483   77.1858   33.9365   38.2932 2466783.0   0.00000   0.00000
  357.2706  313.1713  -52.3870   28.5922   22.8702 2466961.8   0.33757   0.73901     177.2645  327.2703   76.8733   33.9738   38.3203 2466782.9   0.00002   0.00002
  357.2606  313.7093  -52.0948   28.7061   23.0104 2466961.8   0.34272   0.73840     177.2645  327.6762   76.7069   33.9993   38.3454 2466782.9   0.00001   0.00001
  357.2805  313.9760  -51.8628   28.7658   23.0614 2466961.8   0.34424   0.73926     177.2743  327.7385   76.6223   34.0169   38.3739 2466782.9   0.00006   0.00006
  357.2706  313.5181  -52.2222   28.6617   22.9605 2466961.8   0.34096   0.73838     177.2743  327.5427   76.7760   33.9875   38.3323 2466782.9   0.00003   0.00003
  357.3004  313.4663  -52.1735   28.6513   22.9259 2466961.9   0.33944   0.73953     177.2939  327.3741   76.7991   33.9910   38.3446 2466783.0   0.00005   0.00005
  357.3104  313.5521  -52.1191   28.6670   22.9428 2466961.9   0.34002   0.73962     177.3134  327.4106   76.7844   33.9966   38.3507 2466783.0   0.00005   0.00005
  357.3104  312.9476  -52.4731   28.5413   22.7954 2466961.9   0.33468   0.73989     177.3134  327.0061   76.9720   33.9685   38.3178 2466783.0   0.00003   0.00003
  357.2606  312.9032  -52.5312   28.5386   22.8074 2466961.8   0.33523   0.73917     177.2645  327.0703   76.9526   33.9609   38.3081 2466782.9   0.00003   0.00003
  357.2606  312.8823  -52.4640   28.5443   22.7925 2466961.8   0.33452   0.74022     177.2645  326.9761   76.9548   33.9704   38.3217 2466782.9   0.00000   0.00000
  357.3004  312.8710  -52.4848   28.5341   22.7775 2466961.9   0.33398   0.74029     177.3036  326.9389   76.9896   33.9704   38.3193 2466783.0   0.00002   0.00002


==> new plots/2009SG18ids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          913 meteoroids of shower: 2009SG18ids
# ejected in 1804 1810 1815 1820 1825 1831 1836 1841 1847 1852 1857 1862 1868 1873 1878 1883 1889 1894 1899 1904 1910 1915 1920 1925 1931 1936 1941 1946 1952 1957 1962 1967 1973 1978 1983 1988 1994 1999 2004 2009 2015 2020 2025
# for year 2050
# in the vicinity of the trajectory of planet Earth
# at less than    7.1624662e-05 au
# of the point located at (heliocentric, J2000, ua):   1.0032 -0.0458 -0.0000
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   3.016254e+00  6.787853e-01  5.802236e+01  1.773130e+02  2.040925e+02  3.493427e+02 -3.465230e+00  1.880339e-01  1.914548e+03  2.466799e+06  1.004283e+00 327.033  76.967  34.016
# standard deviations: 
#   3.066637e-02  3.526777e-03  1.730621e-01  9.474187e-02  5.176850e-01  1.907761e-01  5.290004e-02  2.754952e-03  2.966042e+01  4.355735e+03  4.219180e-05   0.587   0.290   0.083
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
     570  2.978722e+00  6.735634e-01  5.861717e+01  1.776533e+02  2.029297e+02  3.497630e+02 -3.378361e+00  1.916577e-01  1.878349e+03  2.453291e+06  1.004303e+00 327.021 21 48  5.09  77.85  34.26
     349  2.998854e+00  6.762990e-01  5.861651e+01  1.776497e+02  2.034663e+02  3.495702e+02 -3.415004e+00  1.897127e-01  1.897606e+03  2.453292e+06  1.004241e+00 327.690 21 50 45.70  77.62  34.28
    5637  2.996484e+00  6.760398e-01  5.861567e+01  1.776510e+02  2.034784e+02  3.495597e+02 -3.421212e+00  1.899504e-01  1.895232e+03  2.453292e+06  1.004279e+00 327.683 21 50 43.80  77.62  34.28
     837  3.002144e+00  6.767524e-01  5.861366e+01  1.776433e+02  2.035617e+02  3.495356e+02 -3.421904e+00  1.893888e-01  1.900851e+03  2.453291e+06  1.004227e+00 327.795 21 51 10.75  77.58  34.28
     920  3.001716e+00  6.766581e-01  5.861636e+01  1.776610e+02  2.035346e+02  3.495461e+02 -3.419359e+00  1.894413e-01  1.900324e+03  2.453291e+06  1.004295e+00 327.753 21 51  0.67  77.60  34.28
    6594  3.002869e+00  6.768996e-01  5.861484e+01  1.776474e+02  2.036544e+02  3.494963e+02 -3.433509e+00  1.893422e-01  1.901319e+03  2.453293e+06  1.004289e+00 327.903 21 51 36.62  77.54  34.29
    7134  2.973447e+00  6.729429e-01  5.861462e+01  1.776496e+02  2.028963e+02  3.497666e+02 -3.383445e+00  1.921671e-01  1.873369e+03  2.453293e+06  1.004317e+00 327.002 21 48  0.38  77.86  34.25
    7106  2.991466e+00  6.754191e-01  5.861820e+01  1.776383e+02  2.033822e+02  3.495917e+02 -3.416945e+00  1.904319e-01  1.890439e+03  2.453294e+06  1.004219e+00 327.591 21 50 21.79  77.66  34.28
    1016  2.994363e+00  6.756818e-01  5.861558e+01  1.776578e+02  2.033497e+02  3.496115e+02 -3.407559e+00  1.901364e-01  1.893377e+03  2.453291e+06  1.004291e+00 327.550 21 50 12.10  77.67  34.27
    1158  2.998238e+00  6.761738e-01  5.861568e+01  1.776599e+02  2.034413e+02  3.495792e+02 -3.413290e+00  1.897812e-01  1.896921e+03  2.453291e+06  1.004347e+00 327.650 21 50 35.95  77.63  34.28
    1843  2.988885e+00  6.749598e-01  5.861544e+01  1.776447e+02  2.032085e+02  3.496621e+02 -3.398021e+00  1.906773e-01  1.888006e+03  2.453291e+06  1.004256e+00 327.359 21 49 26.14  77.73  34.27
    1874  3.001505e+00  6.766323e-01  5.861400e+01  1.776568e+02  2.035338e+02  3.495460e+02 -3.419677e+00  1.894757e-01  1.899980e+03  2.453291e+06  1.004301e+00 327.744 21 50 58.58  77.59  34.29
    2287  2.990631e+00  6.751973e-01  5.861293e+01  1.776597e+02  2.032531e+02  3.496463e+02 -3.400897e+00  1.905168e-01  1.889597e+03  2.453291e+06  1.004245e+00 327.409 21 49 38.16  77.71  34.27
    2416  2.988212e+00  6.748901e-01  5.861578e+01  1.776443e+02  2.032022e+02  3.496637e+02 -3.398213e+00  1.907408e-01  1.887378e+03  2.453291e+06  1.004225e+00 327.353 21 49 24.79  77.73  34.27
    1602  3.022393e+00  6.793672e-01  5.789979e+01  1.773503e+02  2.040192e+02  3.493790e+02 -3.446688e+00  1.873603e-01  1.921432e+03  2.458034e+06  1.004256e+00 326.657 21 46 37.58  76.94  33.94
    2571  3.015230e+00  6.783574e-01  5.789184e+01  1.773182e+02  2.037724e+02  3.494711e+02 -3.426656e+00  1.880891e-01  1.913986e+03  2.458038e+06  1.004265e+00 326.300 21 45 11.93  77.02  33.94
     569  3.015281e+00  6.785163e-01  5.781416e+01  1.773850e+02  2.039549e+02  3.493913e+02 -3.451586e+00  1.881125e-01  1.913748e+03  2.459495e+06  1.004334e+00 326.316 21 45 15.82  76.93  33.90
    4853  3.015098e+00  6.784947e-01  5.789584e+01  1.773133e+02  2.039137e+02  3.494096e+02 -3.445713e+00  1.881305e-01  1.913565e+03  2.460234e+06  1.004217e+00 326.454 21 45 48.98  76.96  33.94
    3531  3.043496e+00  6.818630e-01  5.783312e+01  1.773079e+02  2.042809e+02  3.493101e+02 -3.443059e+00  1.854787e-01  1.940923e+03  2.466073e+06  1.004263e+00 326.723 21 46 53.45  76.75  33.94
    4721  3.033295e+00  6.807355e-01  5.784859e+01  1.773099e+02  2.042431e+02  3.493048e+02 -3.456795e+00  1.864584e-01  1.930726e+03  2.466070e+06  1.004294e+00 326.685 21 46 44.42  76.79  33.94
    4793  3.040117e+00  6.815954e-01  5.782959e+01  1.773064e+02  2.043947e+02  3.492534e+02 -3.464635e+00  1.858443e-01  1.937105e+03  2.466071e+06  1.004329e+00 326.813 21 47 15.02  76.71  33.95
    4683  3.046529e+00  6.823848e-01  5.781507e+01  1.773063e+02  2.044751e+02  3.492329e+02 -3.462959e+00  1.852407e-01  1.943418e+03  2.466074e+06  1.004224e+00 326.876 21 47 30.31  76.66  33.94
    5414  3.106328e+00  6.891764e-01  5.698680e+01  1.769624e+02  2.051322e+02  3.490762e+02 -3.440894e+00  1.795588e-01  2.004914e+03  2.469728e+06  1.004311e+00 325.953 21 43 48.62  75.83  33.55
   53756  2.987613e+00  6.747698e-01  5.861962e+01  1.776464e+02  2.031793e+02  3.496718e+02 -3.396707e+00  1.908352e-01  1.886445e+03  2.453291e+06  1.004326e+00 327.305 21 49 13.15  77.74  34.27
   54219  2.994530e+00  6.757351e-01  5.860925e+01  1.776523e+02  2.033700e+02  3.496033e+02 -3.409767e+00  1.901797e-01  1.892946e+03  2.453292e+06  1.004243e+00 327.491 21 49 57.94  77.66  34.28
   54370  2.988730e+00  6.749368e-01  5.861305e+01  1.776511e+02  2.032258e+02  3.496538e+02 -3.401065e+00  1.907418e-01  1.887368e+03  2.453292e+06  1.004325e+00 327.321 21 49 17.11  77.72  34.27
   54722  2.985081e+00  6.744666e-01  5.860925e+01  1.776492e+02  2.031383e+02  3.496848e+02 -3.395470e+00  1.910786e-01  1.884041e+03  2.453292e+06  1.004284e+00 327.237 21 48 56.81  77.75  34.27
   51145  2.989890e+00  6.750799e-01  5.861500e+01  1.776464e+02  2.032274e+02  3.496558e+02 -3.398915e+00  1.905931e-01  1.888841e+03  2.453291e+06  1.004281e+00 327.372 21 49 29.16  77.72  34.27
   53068  2.994489e+00  6.756917e-01  5.861746e+01  1.776458e+02  2.033464e+02  3.496132e+02 -3.406893e+00  1.901793e-01  1.892950e+03  2.453291e+06  1.004294e+00 327.494 21 49 58.49  77.66  34.28
  100236  3.000571e+00  6.765289e-01  5.862412e+01  1.776630e+02  2.035084e+02  3.495555e+02 -3.417560e+00  1.895501e-01  1.899233e+03  2.453293e+06  1.004233e+00 327.746 21 50 58.97  77.61  34.29
  100365  2.977295e+00  6.733904e-01  5.861829e+01  1.776383e+02  2.029097e+02  3.497688e+02 -3.378144e+00  1.917848e-01  1.877104e+03  2.453293e+06  1.004292e+00 327.023 21 48  5.59  77.85  34.25
  100528  2.987613e+00  6.747957e-01  5.862038e+01  1.776498e+02  2.031903e+02  3.496673e+02 -3.397979e+00  1.907644e-01  1.887145e+03  2.453293e+06  1.004279e+00 327.396 21 49 35.04  77.74  34.27
  100403  2.976520e+00  6.732928e-01  5.862176e+01  1.776495e+02  2.028769e+02  3.497820e+02 -3.374705e+00  1.918651e-01  1.876318e+03  2.453293e+06  1.004235e+00 326.988 21 47 57.05  77.87  34.26
  100588  3.009647e+00  6.777388e-01  5.862102e+01  1.776501e+02  2.037377e+02  3.494746e+02 -3.431965e+00  1.887139e-01  1.907650e+03  2.453293e+06  1.004213e+00 327.999 21 51 59.66  77.50  34.30
  105296  2.982369e+00  6.741572e-01  5.861830e+01  1.776488e+02  2.031125e+02  3.496907e+02 -3.396655e+00  1.913022e-01  1.881839e+03  2.453294e+06  1.004242e+00 327.270 21 49  4.70  77.77  34.26
  105752  3.005687e+00  6.772754e-01  5.862098e+01  1.776527e+02  2.037125e+02  3.494771e+02 -3.436000e+00  1.890813e-01  1.903943e+03  2.453294e+06  1.004245e+00 327.970 21 51 52.75  77.52  34.30
  105767  2.996736e+00  6.760920e-01  5.861893e+01  1.776477e+02  2.034923e+02  3.495544e+02 -3.422460e+00  1.899242e-01  1.895493e+03  2.453294e+06  1.004244e+00 327.723 21 50 53.59  77.61  34.28
  100656  2.995295e+00  6.758108e-01  5.862012e+01  1.776496e+02  2.033898e+02  3.495957e+02 -3.411537e+00  1.900322e-01  1.894416e+03  2.453293e+06  1.004325e+00 327.630 21 50 31.32  77.66  34.28
  100763  2.972509e+00  6.727476e-01  5.862180e+01  1.776573e+02  2.027736e+02  3.498190e+02 -3.367732e+00  1.922564e-01  1.872499e+03  2.453292e+06  1.004248e+00 326.855 21 47 25.30  77.92  34.25
  101013  2.973594e+00  6.728817e-01  5.861904e+01  1.776379e+02  2.028197e+02  3.498005e+02 -3.372631e+00  1.921330e-01  1.873702e+03  2.453292e+06  1.004336e+00 326.926 21 47 42.34  77.89  34.25
  100974  2.983575e+00  6.742466e-01  5.861983e+01  1.776395e+02  2.030736e+02  3.497101e+02 -3.389205e+00  1.911801e-01  1.883041e+03  2.453293e+06  1.004264e+00 327.226 21 48 54.24  77.78  34.26
  101014  2.989765e+00  6.750384e-01  5.862207e+01  1.776562e+02  2.032205e+02  3.496581e+02 -3.398571e+00  1.905969e-01  1.888803e+03  2.453293e+06  1.004347e+00 327.389 21 49 33.46  77.73  34.27
  101410  3.008352e+00  6.775395e-01  5.861999e+01  1.776437e+02  2.037213e+02  3.494782e+02 -3.432844e+00  1.888141e-01  1.906637e+03  2.453293e+06  1.004347e+00 327.988 21 51 57.14  77.52  34.30
  101424  2.994532e+00  6.757177e-01  5.862060e+01  1.776571e+02  2.033608e+02  3.496071e+02 -3.408666e+00  1.901243e-01  1.893498e+03  2.453293e+06  1.004271e+00 327.572 21 50 17.28  77.67  34.28
  106831  3.020671e+00  6.793267e-01  5.790705e+01  1.773114e+02  2.041993e+02  3.492966e+02 -3.474500e+00  1.875875e-01  1.919104e+03  2.458039e+06  1.004350e+00 326.847 21 47 23.35  76.86  33.95
  100371  3.000553e+00  6.765848e-01  5.782581e+01  1.773920e+02  2.035957e+02  3.495169e+02 -3.429881e+00  1.894293e-01  1.900445e+03  2.459495e+06  1.004310e+00 325.979 21 43 54.86  77.11  33.88
  106005  3.022304e+00  6.795749e-01  5.781684e+01  1.773931e+02  2.042398e+02  3.492830e+02 -3.476377e+00  1.875280e-01  1.919713e+03  2.459503e+06  1.004246e+00 326.598 21 46 23.40  76.81  33.93
  107330  3.040352e+00  6.818189e-01  5.781803e+01  1.773923e+02  2.045849e+02  3.491717e+02 -3.489221e+00  1.858009e-01  1.937558e+03  2.459499e+06  1.004293e+00 327.040 21 48  9.58  76.67  33.94
  101281  3.019246e+00  6.790014e-01  5.781519e+01  1.773670e+02  2.040003e+02  3.493802e+02 -3.450144e+00  1.877492e-01  1.917451e+03  2.459500e+06  1.004288e+00 326.362 21 45 26.86  76.90  33.91
  104066  2.975164e+00  6.727957e-01  5.758369e+01  1.771512e+02  2.025424e+02  3.499255e+02 -3.331270e+00  1.918925e-01  1.876050e+03  2.460586e+06  1.004350e+00 324.050 21 36 12.02  77.31  33.73
  104699  3.065566e+00  6.847023e-01  5.760631e+01  1.771555e+02  2.048285e+02  3.491205e+02 -3.474970e+00  1.834750e-01  1.962120e+03  2.460593e+06  1.004293e+00 326.801 21 47 12.24  76.35  33.86
  103879  3.043225e+00  6.819762e-01  5.781545e+01  1.773394e+02  2.044545e+02  3.492339e+02 -3.467011e+00  1.855629e-01  1.940043e+03  2.463880e+06  1.004350e+00 326.831 21 47 19.49  76.69  33.94
  104984  2.987492e+00  6.748117e-01  5.781700e+01  1.773485e+02  2.032096e+02  3.496589e+02 -3.400623e+00  1.907806e-01  1.886984e+03  2.463876e+06  1.004244e+00 325.380 21 41 31.20  77.23  33.87
  104745  3.005089e+00  6.770830e-01  5.780652e+01  1.773438e+02  2.035732e+02  3.495368e+02 -3.418038e+00  1.891237e-01  1.903516e+03  2.463884e+06  1.004227e+00 325.778 21 43  6.82  77.06  33.89
  104752  3.018190e+00  6.788101e-01  5.779447e+01  1.773413e+02  2.039030e+02  3.494207e+02 -3.438701e+00  1.878982e-01  1.915931e+03  2.463886e+06  1.004238e+00 326.131 21 44 31.46  76.91  33.90
  105293  3.022551e+00  6.794324e-01  5.780223e+01  1.773375e+02  2.040754e+02  3.493548e+02 -3.454050e+00  1.874649e-01  1.920359e+03  2.463879e+06  1.004275e+00 326.396 21 45 34.99  76.85  33.91
  102982  3.019705e+00  6.788672e-01  5.783520e+01  1.773031e+02  2.038136e+02  3.494625e+02 -3.424191e+00  1.875808e-01  1.919173e+03  2.466068e+06  1.004298e+00 326.276 21 45  6.14  76.98  33.90
  153229  2.992865e+00  6.754983e-01  5.862020e+01  1.776511e+02  2.033417e+02  3.496116e+02 -3.409426e+00  1.903067e-01  1.891683e+03  2.453293e+06  1.004329e+00 327.517 21 50  4.13  77.68  34.28
  153469  2.995927e+00  6.758922e-01  5.862276e+01  1.776490e+02  2.033966e+02  3.495941e+02 -3.411214e+00  1.900492e-01  1.894246e+03  2.453293e+06  1.004307e+00 327.569 21 50 16.49  77.64  34.29
  153746  2.975692e+00  6.731704e-01  5.861893e+01  1.776528e+02  2.028750e+02  3.497806e+02 -3.376425e+00  1.919708e-01  1.875285e+03  2.453293e+06  1.004323e+00 326.942 21 47 46.20  77.87  34.26
  153909  3.006684e+00  6.773529e-01  5.861343e+01  1.776565e+02  2.036875e+02  3.494900e+02 -3.430882e+00  1.890172e-01  1.904588e+03  2.453293e+06  1.004266e+00 327.894 21 51 34.58  77.52  34.30
  155470  2.959391e+00  6.709861e-01  5.861967e+01  1.776495e+02  2.024757e+02  3.499229e+02 -3.350319e+00  1.935818e-01  1.859679e+03  2.453294e+06  1.004314e+00 326.453 21 45 48.62  78.03  34.24
  152230  2.970475e+00  6.724346e-01  5.862075e+01  1.776522e+02  2.027131e+02  3.498409e+02 -3.363511e+00  1.924728e-01  1.870394e+03  2.453292e+06  1.004341e+00 326.750 21 47  0.02  77.94  34.25
  152485  2.977966e+00  6.734864e-01  5.862155e+01  1.776465e+02  2.029320e+02  3.497605e+02 -3.379991e+00  1.917523e-01  1.877422e+03  2.453293e+06  1.004289e+00 327.024 21 48  5.81  77.85  34.26
  152810  2.987164e+00  6.747511e-01  5.862250e+01  1.776451e+02  2.031800e+02  3.496711e+02 -3.397150e+00  1.908676e-01  1.886124e+03  2.453293e+06  1.004235e+00 327.322 21 49 17.18  77.74  34.27
  200619  2.964748e+00  6.716895e-01  5.862688e+01  1.776543e+02  2.025841e+02  3.498861e+02 -3.355718e+00  1.929732e-01  1.865543e+03  2.453294e+06  1.004303e+00 326.671 21 46 40.97  78.01  34.24
  201078  2.985002e+00  6.744179e-01  5.862793e+01  1.776645e+02  2.031086e+02  3.496973e+02 -3.391739e+00  1.910336e-01  1.884485e+03  2.453294e+06  1.004322e+00 327.288 21 49  9.05  77.79  34.27
  201344  2.976218e+00  6.732486e-01  5.862700e+01  1.776620e+02  2.028810e+02  3.497792e+02 -3.376074e+00  1.918793e-01  1.876179e+03  2.453294e+06  1.004280e+00 327.007 21 48  1.63  77.88  34.26
  201601  2.966608e+00  6.719284e-01  5.862595e+01  1.776535e+02  2.026347e+02  3.498674e+02 -3.359656e+00  1.928171e-01  1.867054e+03  2.453294e+06  1.004350e+00 326.705 21 46 49.10  77.98  34.24
  201692  3.002615e+00  6.767793e-01  5.862639e+01  1.776647e+02  2.035598e+02  3.495369e+02 -3.421185e+00  1.893766e-01  1.900974e+03  2.453295e+06  1.004297e+00 327.797 21 51 11.21  77.59  34.29
  202255  2.976272e+00  6.732309e-01  5.862506e+01  1.776623e+02  2.028743e+02  3.497820e+02 -3.375329e+00  1.918981e-01  1.875995e+03  2.453294e+06  1.004333e+00 326.971 21 47 52.97  77.88  34.26
  202605  2.995093e+00  6.758178e-01  5.862661e+01  1.776502e+02  2.033944e+02  3.495937e+02 -3.412137e+00  1.900868e-01  1.893872e+03  2.453294e+06  1.004250e+00 327.620 21 50 28.90  77.65  34.28
  200536  3.026247e+00  6.797705e-01  5.792442e+01  1.773561e+02  2.040320e+02  3.493811e+02 -3.441731e+00  1.869119e-01  1.926041e+03  2.458033e+06  1.004323e+00 326.818 21 47 16.37  76.96  33.94
  207334  2.993042e+00  6.757635e-01  5.793596e+01  1.773180e+02  2.035904e+02  3.495037e+02 -3.442880e+00  1.901453e-01  1.893289e+03  2.458033e+06  1.004298e+00 326.273 21 45  5.52  77.15  33.93
  207230  3.023272e+00  6.797137e-01  5.791055e+01  1.773450e+02  2.043023e+02  3.492576e+02 -3.483328e+00  1.872564e-01  1.922497e+03  2.458040e+06  1.004325e+00 327.069 21 48 16.51  76.84  33.95
  207791  2.951444e+00  6.701775e-01  5.807125e+01  1.774281e+02  2.025690e+02  3.498657e+02 -3.377884e+00  1.941575e-01  1.854164e+03  2.459856e+06  1.004313e+00 325.381 21 41 31.34  77.70  33.94
  202766  2.993371e+00  6.754044e-01  5.781205e+01  1.773471e+02  2.031595e+02  3.496929e+02 -3.383129e+00  1.901593e-01  1.893149e+03  2.463877e+06  1.004260e+00 325.357 21 41 25.75  77.24  33.87
  205455  3.041273e+00  6.816773e-01  5.782277e+01  1.773038e+02  2.043268e+02  3.492857e+02 -3.453096e+00  1.857225e-01  1.938376e+03  2.466074e+06  1.004249e+00 326.716 21 46 51.94  76.73  33.94
  205908  3.055171e+00  6.833526e-01  5.782772e+01  1.773004e+02  2.045749e+02  3.492074e+02 -3.460981e+00  1.844364e-01  1.951892e+03  2.466073e+06  1.004341e+00 327.014 21 48  3.46  76.62  33.96
  206082  3.047694e+00  6.825836e-01  5.783342e+01  1.772827e+02  2.045762e+02  3.491913e+02 -3.474538e+00  1.850789e-01  1.945116e+03  2.466074e+06  1.004295e+00 327.087 21 48 20.76  76.64  33.95
  202172  3.043777e+00  6.818928e-01  5.784579e+01  1.773190e+02  2.042709e+02  3.493152e+02 -3.441062e+00  1.853496e-01  1.942276e+03  2.466070e+06  1.004233e+00 326.819 21 47 16.49  76.79  33.93
  203014  3.016565e+00  6.783362e-01  5.782197e+01  1.773238e+02  2.036123e+02  3.495434e+02 -3.402819e+00  1.878788e-01  1.916128e+03  2.466069e+06  1.004303e+00 325.989 21 43 57.36  77.05  33.89
  307900  3.021364e+00  6.795144e-01  5.794281e+01  1.773123e+02  2.043153e+02  3.492478e+02 -3.488711e+00  1.873577e-01  1.921458e+03  2.458042e+06  1.004348e+00 327.233 21 48 55.80  76.86  33.95
  308564  2.980241e+00  6.740482e-01  5.785604e+01  1.774033e+02  2.032837e+02  3.496105e+02 -3.424771e+00  1.913915e-01  1.880961e+03  2.459492e+06  1.004350e+00 325.685 21 42 44.33  77.27  33.88
  304984  3.020684e+00  6.791040e-01  5.782916e+01  1.773130e+02  2.039595e+02  3.494009e+02 -3.442198e+00  1.876448e-01  1.918519e+03  2.465711e+06  1.004325e+00 326.303 21 45 12.65  76.90  33.92
  300993  3.007717e+00  6.771611e-01  5.785850e+01  1.772893e+02  2.033635e+02  3.496337e+02 -3.384874e+00  1.884906e-01  1.909909e+03  2.466076e+06  1.004252e+00 325.972 21 43 53.18  77.20  33.86
  302104  3.051137e+00  6.826548e-01  5.784821e+01  1.773043e+02  2.042523e+02  3.493387e+02 -3.425225e+00  1.846138e-01  1.950017e+03  2.466073e+06  1.004218e+00 326.851 21 47 24.29  76.78  33.93
  302392  3.049469e+00  6.823965e-01  5.783810e+01  1.773178e+02  2.041766e+02  3.493677e+02 -3.418428e+00  1.848015e-01  1.948036e+03  2.466073e+06  1.004249e+00 326.710 21 46 50.33  76.80  33.93
  405904  3.015184e+00  6.784907e-01  5.783533e+01  1.773210e+02  2.039203e+02  3.494065e+02 -3.446775e+00  1.880628e-01  1.914254e+03  2.462059e+06  1.004277e+00 326.367 21 45 27.98  76.94  33.91
  405586  3.044663e+00  6.822373e-01  5.784118e+01  1.773103e+02  2.045552e+02  3.491937e+02 -3.477475e+00  1.853859e-01  1.941895e+03  2.465710e+06  1.004316e+00 327.056 21 48 13.51  76.66  33.95
  405620  2.994284e+00  6.756862e-01  5.784584e+01  1.773167e+02  2.033556e+02  3.496090e+02 -3.408357e+00  1.900479e-01  1.894260e+03  2.465703e+06  1.004268e+00 325.719 21 42 52.56  77.18  33.88
  402002  3.030407e+00  6.801630e-01  5.783801e+01  1.773124e+02  2.039881e+02  3.494086e+02 -3.428465e+00  1.866215e-01  1.929038e+03  2.465710e+06  1.004353e+00 326.444 21 45 46.66  76.90  33.92
  402579  2.998800e+00  6.760873e-01  5.784400e+01  1.773171e+02  2.032732e+02  3.496541e+02 -3.389105e+00  1.895629e-01  1.899106e+03  2.465703e+06  1.004312e+00 325.646 21 42 34.94  77.21  33.88
  508590  2.999671e+00  6.766499e-01  5.792397e+01  1.773955e+02  2.037538e+02  3.494463e+02 -3.452845e+00  1.894665e-01  1.900072e+03  2.459502e+06  1.004279e+00 326.477 21 45 54.43  77.11  33.92
  500529  3.028416e+00  6.798350e-01  5.798070e+01  1.772980e+02  2.038653e+02  3.494577e+02 -3.415630e+00  1.864976e-01  1.930320e+03  2.460224e+06  1.004345e+00 326.939 21 47 45.46  77.05  33.94
  500535  2.983454e+00  6.739405e-01  5.787579e+01  1.773243e+02  2.027674e+02  3.498441e+02 -3.347197e+00  1.909033e-01  1.885771e+03  2.465712e+06  1.004287e+00 325.204 21 40 48.89  77.45  33.85
  500393  3.032448e+00  6.801733e-01  5.791083e+01  1.773190e+02  2.037505e+02  3.495163e+02 -3.392670e+00  1.861351e-01  1.934079e+03  2.466077e+06  1.004289e+00 326.582 21 46 19.80  77.06  33.91
  706221  2.966982e+00  6.718795e-01  5.816760e+01  1.774893e+02  2.025091e+02  3.499242e+02 -3.340918e+00  1.927699e-01  1.867511e+03  2.459126e+06  1.004272e+00 325.368 21 41 28.20  77.74  34.02
  706398  2.998271e+00  6.761081e-01  5.816764e+01  1.774609e+02  2.033470e+02  3.496211e+02 -3.399961e+00  1.897745e-01  1.896988e+03  2.459126e+06  1.004284e+00 326.385 21 45 32.40  77.38  34.06
  706475  2.973860e+00  6.728302e-01  5.816695e+01  1.774707e+02  2.027122e+02  3.498488e+02 -3.356822e+00  1.920611e-01  1.874403e+03  2.459126e+06  1.004279e+00 325.663 21 42 39.02  77.65  34.02
  703699  3.010005e+00  6.777284e-01  5.730030e+01  1.770991e+02  2.037139e+02  3.494854e+02 -3.428472e+00  1.886613e-01  1.908181e+03  2.465335e+06  1.004293e+00 324.751 21 39  0.29  76.66  33.65
  705450  3.026760e+00  6.798234e-01  5.790956e+01  1.773374e+02  2.040323e+02  3.493819e+02 -3.440914e+00  1.870490e-01  1.924629e+03  2.465700e+06  1.004331e+00 326.612 21 46 26.81  76.91  33.96
  705325  3.029596e+00  6.802122e-01  5.791655e+01  1.773468e+02  2.041048e+02  3.493568e+02 -3.445138e+00  1.867999e-01  1.927196e+03  2.465702e+06  1.004281e+00 326.699 21 46 47.86  76.89  33.97
  705908  3.030584e+00  6.803955e-01  5.793312e+01  1.773489e+02  2.041954e+02  3.493194e+02 -3.455561e+00  1.866855e-01  1.928377e+03  2.465705e+06  1.004311e+00 326.858 21 47 25.92  76.87  33.98
  705875  3.028135e+00  6.800671e-01  5.793048e+01  1.773425e+02  2.041202e+02  3.493470e+02 -3.449905e+00  1.869108e-01  1.926053e+03  2.465705e+06  1.004293e+00 326.771 21 47  4.99  76.90  33.97
  803278  3.000566e+00  6.764010e-01  5.797208e+01  1.774077e+02  2.034134e+02  3.495963e+02 -3.405215e+00  1.894542e-01  1.900195e+03  2.457665e+06  1.004347e+00 326.067 21 44 16.15  77.25  33.95
  803961  2.989899e+00  6.749928e-01  5.796028e+01  1.774140e+02  2.031383e+02  3.496948e+02 -3.386715e+00  1.905510e-01  1.889258e+03  2.457666e+06  1.004294e+00 325.642 21 42 34.20  77.34  33.94
  804234  2.988765e+00  6.748803e-01  5.796422e+01  1.774096e+02  2.031259e+02  3.496983e+02 -3.386673e+00  1.906785e-01  1.887995e+03  2.457666e+06  1.004222e+00 325.612 21 42 26.78  77.35  33.95
  804908  2.966207e+00  6.718564e-01  5.798022e+01  1.774120e+02  2.026049e+02  3.498798e+02 -3.356164e+00  1.928548e-01  1.866690e+03  2.457665e+06  1.004348e+00 325.027 21 40  6.41  77.58  33.93
  804741  3.039578e+00  6.815910e-01  5.796437e+01  1.774072e+02  2.044294e+02  3.492374e+02 -3.469959e+00  1.859232e-01  1.936283e+03  2.457667e+06  1.004272e+00 327.142 21 48 34.10  76.80  34.02
  803744  3.023004e+00  6.784029e-01  5.795614e+01  1.773330e+02  2.029589e+02  3.498401e+02 -3.303439e+00  1.870478e-01  1.924641e+03  2.458763e+06  1.004347e+00 325.656 21 42 37.44  77.38  33.92
  806074  2.970978e+00  6.723786e-01  5.817033e+01  1.774899e+02  2.025553e+02  3.499122e+02 -3.339963e+00  1.923909e-01  1.871190e+03  2.459126e+06  1.004238e+00 325.417 21 41 40.01  77.72  34.02
  806229  3.002251e+00  6.766083e-01  5.816987e+01  1.774674e+02  2.034142e+02  3.496001e+02 -3.401816e+00  1.893979e-01  1.900760e+03  2.459126e+06  1.004274e+00 326.459 21 45 50.11  77.35  34.07
  805939  3.022892e+00  6.793209e-01  5.816799e+01  1.774660e+02  2.039177e+02  3.494241e+02 -3.432200e+00  1.874742e-01  1.920264e+03  2.459127e+06  1.004262e+00 327.030 21 48  7.27  77.13  34.09
  805999  2.998357e+00  6.760655e-01  5.817367e+01  1.774918e+02  2.032886e+02  3.496468e+02 -3.391786e+00  1.897536e-01  1.897197e+03  2.459127e+06  1.004275e+00 326.337 21 45 20.81  77.41  34.06
  806134  2.981595e+00  6.738251e-01  5.817200e+01  1.774881e+02  2.028432e+02  3.498075e+02 -3.360693e+00  1.913619e-01  1.881252e+03  2.459127e+06  1.004227e+00 325.776 21 43  6.36  77.60  34.04
  806235  3.018619e+00  6.787152e-01  5.817177e+01  1.774884e+02  2.037890e+02  3.494705e+02 -3.423105e+00  1.878659e-01  1.916260e+03  2.459128e+06  1.004336e+00 326.899 21 47 35.74  77.19  34.09
  801504  3.024600e+00  6.793828e-01  5.817613e+01  1.774713e+02  2.037890e+02  3.494835e+02 -3.411821e+00  1.872433e-01  1.922632e+03  2.459128e+06  1.004256e+00 326.959 21 47 50.11  77.19  34.09
  806082  2.969924e+00  6.723225e-01  5.791615e+01  1.773296e+02  2.026597e+02  3.498634e+02 -3.357027e+00  1.923959e-01  1.871142e+03  2.465712e+06  1.004345e+00 325.018 21 40  4.25  77.51  33.88
  904321  3.032350e+00  6.806515e-01  5.800150e+01  1.773924e+02  2.042388e+02  3.493048e+02 -3.457707e+00  1.865621e-01  1.929652e+03  2.451823e+06  1.004231e+00 327.045 21 48 10.90  76.89  34.02
  904536  2.968748e+00  6.722305e-01  5.801557e+01  1.773920e+02  2.026976e+02  3.498442e+02 -3.364452e+00  1.925539e-01  1.869607e+03  2.451821e+06  1.004334e+00 325.284 21 41  8.28  77.57  33.94
  904628  2.969441e+00  6.723637e-01  5.799210e+01  1.773924e+02  2.027319e+02  3.498310e+02 -3.367579e+00  1.925127e-01  1.870006e+03  2.451821e+06  1.004260e+00 325.245 21 40 58.87  77.54  33.93
  904828  2.966498e+00  6.719652e-01  5.801154e+01  1.773947e+02  2.026703e+02  3.498518e+02 -3.364570e+00  1.928138e-01  1.867086e+03  2.451821e+06  1.004300e+00 325.212 21 40 50.83  77.57  33.94
  904891  3.012067e+00  6.778191e-01  5.808618e+01  1.774039e+02  2.035815e+02  3.495472e+02 -3.406918e+00  1.884191e-01  1.910634e+03  2.454021e+06  1.004312e+00 326.502 21 46  0.55  77.21  34.03
  904490  3.021734e+00  6.792284e-01  5.799342e+01  1.774103e+02  2.039598e+02  3.494030e+02 -3.440167e+00  1.875083e-01  1.919915e+03  2.457675e+06  1.004291e+00 326.733 21 46 55.94  77.02  34.00
  904702  3.001331e+00  6.765432e-01  5.798056e+01  1.774114e+02  2.034730e+02  3.495719e+02 -3.411910e+00  1.894756e-01  1.899981e+03  2.457676e+06  1.004339e+00 326.084 21 44 20.28  77.22  33.97
  905209  2.988012e+00  6.747342e-01  5.818578e+01  1.774818e+02  2.030662e+02  3.497229e+02 -3.379923e+00  1.907660e-01  1.887128e+03  2.459128e+06  1.004244e+00 326.079 21 44 19.08  77.51  34.06
  909307  3.024256e+00  6.797440e-01  5.818731e+01  1.774594e+02  2.042142e+02  3.492981e+02 -3.469576e+00  1.872202e-01  1.922869e+03  2.459130e+06  1.004292e+00 327.577 21 50 18.43  77.05  34.09
  909997  2.976863e+00  6.734714e-01  5.818049e+01  1.774612e+02  2.030316e+02  3.497150e+02 -3.395490e+00  1.916086e-01  1.878830e+03  2.459127e+06  1.004245e+00 326.269 21 45  4.68  77.56  34.01
  901553  3.003050e+00  6.766086e-01  5.818194e+01  1.774619e+02  2.033437e+02  3.496321e+02 -3.391113e+00  1.892517e-01  1.902228e+03  2.459126e+06  1.004337e+00 326.471 21 45 52.92  77.39  34.06
  902031  3.029661e+00  6.798614e-01  5.792260e+01  1.773289e+02  2.037242e+02  3.495220e+02 -3.394035e+00  1.866232e-01  1.929020e+03  2.465709e+06  1.004258e+00 326.368 21 45 28.42  77.05  33.94
  955120  3.004122e+00  6.768768e-01  5.817371e+01  1.774754e+02  2.034618e+02  3.495836e+02 -3.404564e+00  1.892450e-01  1.902296e+03  2.459127e+06  1.004213e+00 326.498 21 45 59.57  77.33  34.07
 1003770  3.023296e+00  6.793434e-01  5.799564e+01  1.774049e+02  2.038948e+02  3.494347e+02 -3.428437e+00  1.873743e-01  1.921288e+03  2.451829e+06  1.004260e+00 326.649 21 46 35.74  77.04  34.00
 1004425  3.034674e+00  6.808798e-01  5.800268e+01  1.773939e+02  2.042327e+02  3.493121e+02 -3.452857e+00  1.863477e-01  1.931873e+03  2.451829e+06  1.004271e+00 327.038 21 48  9.02  76.89  34.02
 1004725  3.035824e+00  6.810450e-01  5.800179e+01  1.773922e+02  2.042582e+02  3.493038e+02 -3.453830e+00  1.862632e-01  1.932749e+03  2.451829e+06  1.004214e+00 327.041 21 48  9.74  76.88  34.03
 1005735  3.015742e+00  6.786099e-01  5.803159e+01  1.774070e+02  2.039708e+02  3.493859e+02 -3.452376e+00  1.880356e-01  1.914531e+03  2.451825e+06  1.004245e+00 326.880 21 47 31.30  77.05  34.01
 1005813  3.034890e+00  6.810585e-01  5.802994e+01  1.773884e+02  2.043890e+02  3.492450e+02 -3.473151e+00  1.863291e-01  1.932065e+03  2.451827e+06  1.004260e+00 327.288 21 49  9.05  76.85  34.04
 1002699  3.033296e+00  6.806702e-01  5.801807e+01  1.773989e+02  2.041557e+02  3.493427e+02 -3.444939e+00  1.863816e-01  1.931521e+03  2.451824e+06  1.004235e+00 327.058 21 48 13.97  76.95  34.02
 1003101  3.040133e+00  6.815075e-01  5.803116e+01  1.773986e+02  2.042899e+02  3.492987e+02 -3.450605e+00  1.858204e-01  1.937355e+03  2.451827e+06  1.004292e+00 327.178 21 48 42.65  76.89  34.04
 1005977  2.992454e+00  6.753230e-01  5.810724e+01  1.774234e+02  2.032058e+02  3.496703e+02 -3.391547e+00  1.902268e-01  1.892478e+03  2.454024e+06  1.004335e+00 326.165 21 44 39.70  77.41  34.01
 1006225  3.029402e+00  6.802116e-01  5.810734e+01  1.774151e+02  2.041403e+02  3.493407e+02 -3.450472e+00  1.867270e-01  1.927948e+03  2.454024e+06  1.004325e+00 327.296 21 49 10.94  77.01  34.05
 1006642  3.034720e+00  6.810611e-01  5.800940e+01  1.774148e+02  2.044176e+02  3.492321e+02 -3.477374e+00  1.862071e-01  1.933331e+03  2.457675e+06  1.004282e+00 327.416 21 49 39.84  76.85  34.01
 1005136  3.021716e+00  6.792050e-01  5.819467e+01  1.774851e+02  2.039211e+02  3.494202e+02 -3.434695e+00  1.875604e-01  1.919382e+03  2.459129e+06  1.004241e+00 327.125 21 48 29.95  77.16  34.10
 1005168  3.024196e+00  6.795061e-01  5.820439e+01  1.774860e+02  2.039667e+02  3.494054e+02 -3.436444e+00  1.873138e-01  1.921908e+03  2.459131e+06  1.004268e+00 327.217 21 48 52.10  77.14  34.11
 1007902  2.981413e+00  6.739992e-01  5.818962e+01  1.774653e+02  2.030681e+02  3.497082e+02 -3.392369e+00  1.913272e-01  1.881593e+03  2.459128e+06  1.004274e+00 326.167 21 44 40.06  77.53  34.04
 1008264  3.026208e+00  6.799718e-01  5.819769e+01  1.774619e+02  2.042232e+02  3.492985e+02 -3.467003e+00  1.870698e-01  1.924416e+03  2.459131e+06  1.004260e+00 327.584 21 50 20.14  77.04  34.10
 1008755  2.995185e+00  6.758788e-01  5.819901e+01  1.774574e+02  2.034517e+02  3.495691e+02 -3.419761e+00  1.899331e-01  1.895404e+03  2.459128e+06  1.004258e+00 326.729 21 46 55.01  77.38  34.06
 1009005  3.011373e+00  6.780045e-01  5.818880e+01  1.774684e+02  2.038520e+02  3.494281e+02 -3.444686e+00  1.883903e-01  1.910926e+03  2.459135e+06  1.004305e+00 327.187 21 48 44.95  77.21  34.07
 1009634  2.987096e+00  6.748257e-01  5.817889e+01  1.774750e+02  2.032840e+02  3.496253e+02 -3.411772e+00  1.906718e-01  1.888060e+03  2.459137e+06  1.004282e+00 326.510 21 46  2.47  77.46  34.03
 1003979  3.113019e+00  6.890826e-01  5.717959e+01  1.770623e+02  2.043483e+02  3.494237e+02 -3.329680e+00  1.790167e-01  2.010986e+03  2.465342e+06  1.004335e+00 325.366 21 41 27.96  76.23  33.64
 1105607  2.966925e+00  6.720375e-01  5.802411e+01  1.773791e+02  2.026718e+02  3.498525e+02 -3.363593e+00  1.927159e-01  1.868035e+03  2.451832e+06  1.004230e+00 325.285 21 41  8.30  77.58  33.94
 1107135  3.016254e+00  6.787074e-01  5.805463e+01  1.773997e+02  2.040306e+02  3.493607e+02 -3.459746e+00  1.879700e-01  1.915199e+03  2.451825e+06  1.004292e+00 327.034 21 48  8.14  77.04  34.02
 1102149  3.057558e+00  6.832441e-01  5.803070e+01  1.773783e+02  2.042059e+02  3.493710e+02 -3.408364e+00  1.841635e-01  1.954784e+03  2.451827e+06  1.004343e+00 327.087 21 48 20.93  76.89  34.04
 1103489  3.040362e+00  6.808523e-01  5.788119e+01  1.773250e+02  2.035966e+02  3.495987e+02 -3.358384e+00  1.856581e-01  1.939048e+03  2.454381e+06  1.004341e+00 326.066 21 44 15.94  77.05  33.93
 1105402  3.022862e+00  6.794882e-01  5.814628e+01  1.774493e+02  2.041152e+02  3.493378e+02 -3.459091e+00  1.874243e-01  1.920775e+03  2.455842e+06  1.004325e+00 327.284 21 49  8.14  77.05  34.08
 1105445  3.012208e+00  6.781131e-01  5.813995e+01  1.774400e+02  2.038579e+02  3.494275e+02 -3.443756e+00  1.883466e-01  1.911370e+03  2.455842e+06  1.004266e+00 327.040 21 48  9.65  77.17  34.05
 1105492  3.011785e+00  6.780268e-01  5.813489e+01  1.774364e+02  2.038354e+02  3.494360e+02 -3.441831e+00  1.884482e-01  1.910339e+03  2.455849e+06  1.004326e+00 326.935 21 47 44.45  77.16  34.06
 1102989  3.032160e+00  6.804718e-01  5.811839e+01  1.774571e+02  2.041069e+02  3.493610e+02 -3.440997e+00  1.864790e-01  1.930513e+03  2.455839e+06  1.004329e+00 327.253 21 49  0.65  77.04  34.06
 1103118  3.019398e+00  6.788027e-01  5.813109e+01  1.774449e+02  2.037974e+02  3.494683e+02 -3.422933e+00  1.877016e-01  1.917938e+03  2.455842e+06  1.004349e+00 326.904 21 47 37.08  77.16  34.06
 1105302  3.002993e+00  6.766399e-01  5.821779e+01  1.775005e+02  2.033848e+02  3.496140e+02 -3.396849e+00  1.893210e-01  1.901533e+03  2.459136e+06  1.004340e+00 326.552 21 46 12.50  77.39  34.09
 1105473  3.021741e+00  6.792029e-01  5.818992e+01  1.774732e+02  2.039355e+02  3.494137e+02 -3.436896e+00  1.875711e-01  1.919272e+03  2.459128e+06  1.004299e+00 327.135 21 48 32.47  77.14  34.10
 1105832  2.999790e+00  6.763430e-01  5.819844e+01  1.774955e+02  2.034013e+02  3.496008e+02 -3.404304e+00  1.896086e-01  1.898648e+03  2.459127e+06  1.004229e+00 326.538 21 46  9.14  77.39  34.07
 1105623  3.016824e+00  6.785435e-01  5.820531e+01  1.774923e+02  2.037709e+02  3.494754e+02 -3.423301e+00  1.880292e-01  1.914596e+03  2.459130e+06  1.004216e+00 326.976 21 47 54.14  77.22  34.10
 1105627  2.998646e+00  6.760748e-01  5.821296e+01  1.774999e+02  2.032677e+02  3.496564e+02 -3.388468e+00  1.897417e-01  1.897316e+03  2.459136e+06  1.004283e+00 326.389 21 45 33.34  77.44  34.08
 1105989  3.005101e+00  6.770014e-01  5.819733e+01  1.774925e+02  2.035199e+02  3.495595e+02 -3.411295e+00  1.891303e-01  1.903449e+03  2.459128e+06  1.004326e+00 326.667 21 46 39.98  77.33  34.08
 1106110  3.013312e+00  6.781274e-01  5.819404e+01  1.774758e+02  2.037429e+02  3.494800e+02 -3.426095e+00  1.883623e-01  1.911210e+03  2.459128e+06  1.004249e+00 326.905 21 47 37.10  77.23  34.09
 1106713  3.006573e+00  6.772948e-01  5.819756e+01  1.774752e+02  2.036426e+02  3.495094e+02 -3.424985e+00  1.889707e-01  1.905057e+03  2.459129e+06  1.004274e+00 326.826 21 47 18.31  77.28  34.08
 1107445  3.006486e+00  6.772865e-01  5.819038e+01  1.774930e+02  2.036675e+02  3.494980e+02 -3.428903e+00  1.889217e-01  1.905551e+03  2.459130e+06  1.004344e+00 326.911 21 47 38.66  77.28  34.07
 1107704  3.004061e+00  6.770067e-01  5.820518e+01  1.774646e+02  2.036147e+02  3.495165e+02 -3.425617e+00  1.891410e-01  1.903342e+03  2.459130e+06  1.004240e+00 326.898 21 47 35.54  77.30  34.08
 1107505  3.021193e+00  6.792503e-01  5.820588e+01  1.774741e+02  2.040625e+02  3.493570e+02 -3.455218e+00  1.874956e-01  1.920045e+03  2.459131e+06  1.004349e+00 327.459 21 49 50.23  77.12  34.09
 1108346  3.027159e+00  6.800563e-01  5.819183e+01  1.774842e+02  2.042153e+02  3.493037e+02 -3.464372e+00  1.869252e-01  1.925904e+03  2.459131e+06  1.004289e+00 327.616 21 50 27.77  77.05  34.09
 1108489  3.014782e+00  6.783919e-01  5.821303e+01  1.774602e+02  2.038800e+02  3.494230e+02 -3.442337e+00  1.880987e-01  1.913888e+03  2.459134e+06  1.004328e+00 327.251 21 49  0.22  77.20  34.09
 1101842  2.962925e+00  6.711807e-01  5.819718e+01  1.774920e+02  2.022418e+02  3.500336e+02 -3.310808e+00  1.931347e-01  1.863984e+03  2.459126e+06  1.004277e+00 325.124 21 40 29.76  77.86  34.02
 1101734  3.059282e+00  6.832253e-01  5.848639e+01  1.774791e+02  2.039596e+02  3.494815e+02 -3.372277e+00  1.840837e-01  1.955632e+03  2.459132e+06  1.004226e+00 327.834 21 51 20.14  77.22  34.27
 1102040  3.029880e+00  6.801549e-01  5.819605e+01  1.774659e+02  2.039959e+02  3.494050e+02 -3.429742e+00  1.867436e-01  1.927776e+03  2.459126e+06  1.004226e+00 327.257 21 49  1.58  77.12  34.10
 1102085  2.986433e+00  6.743532e-01  5.819665e+01  1.774782e+02  2.028630e+02  3.498083e+02 -3.355067e+00  1.908706e-01  1.886095e+03  2.459126e+06  1.004299e+00 325.877 21 43 30.48  77.60  34.05
 1101898  3.028433e+00  6.799111e-01  5.821835e+01  1.775024e+02  2.039329e+02  3.494286e+02 -3.424476e+00  1.868754e-01  1.926417e+03  2.459132e+06  1.004316e+00 327.253 21 49  0.67  77.16  34.11
 1207605  2.977992e+00  6.736611e-01  5.808629e+01  1.773870e+02  2.031356e+02  3.496708e+02 -3.408435e+00  1.915440e-01  1.879464e+03  2.451822e+06  1.004346e+00 326.117 21 44 28.06  77.45  33.97
 1206649  3.036168e+00  6.812408e-01  5.818642e+01  1.774221e+02  2.044643e+02  3.492146e+02 -3.481240e+00  1.861136e-01  1.934302e+03  2.455845e+06  1.004344e+00 327.862 21 51 26.88  76.92  34.10
 1200041  3.015306e+00  6.781889e-01  5.821076e+01  1.774791e+02  2.036123e+02  3.495404e+02 -3.405346e+00  1.880394e-01  1.914492e+03  2.459129e+06  1.004340e+00 326.907 21 47 37.78  77.30  34.08
 1200590  3.026134e+00  6.796701e-01  5.820676e+01  1.774598e+02  2.039087e+02  3.494349e+02 -3.424937e+00  1.870146e-01  1.924984e+03  2.459129e+06  1.004229e+00 327.262 21 49  2.88  77.17  34.09
 1206117  3.027458e+00  6.798140e-01  5.821263e+01  1.775016e+02  2.039499e+02  3.494191e+02 -3.428674e+00  1.870147e-01  1.924983e+03  2.459133e+06  1.004345e+00 327.216 21 48 51.74  77.15  34.11
 1206088  3.022411e+00  6.791741e-01  5.821233e+01  1.774930e+02  2.038411e+02  3.494558e+02 -3.423197e+00  1.875007e-01  1.919993e+03  2.459134e+06  1.004330e+00 327.076 21 48 18.34  77.19  34.11
 1200796  3.015286e+00  6.781797e-01  5.821699e+01  1.774934e+02  2.036067e+02  3.495427e+02 -3.404662e+00  1.880582e-01  1.914301e+03  2.459130e+06  1.004345e+00 326.909 21 47 38.09  77.30  34.09
 1206399  3.036275e+00  6.809111e-01  5.820865e+01  1.774893e+02  2.040858e+02  3.493792e+02 -3.430323e+00  1.861555e-01  1.933867e+03  2.459133e+06  1.004260e+00 327.390 21 49 33.62  77.09  34.12
 1206486  3.031137e+00  6.803412e-01  5.821017e+01  1.774871e+02  2.040683e+02  3.493759e+02 -3.437444e+00  1.866706e-01  1.928531e+03  2.459133e+06  1.004281e+00 327.343 21 49 22.37  77.10  34.12
 1206728  3.031091e+00  6.804013e-01  5.820822e+01  1.774987e+02  2.041421e+02  3.493437e+02 -3.447469e+00  1.866690e-01  1.928547e+03  2.459134e+06  1.004300e+00 327.441 21 49 45.94  77.07  34.12
 1206861  3.017897e+00  6.786992e-01  5.821120e+01  1.774894e+02  2.038581e+02  3.494389e+02 -3.433807e+00  1.879023e-01  1.915889e+03  2.459135e+06  1.004350e+00 327.119 21 48 28.66  77.20  34.10
 1207351  3.029620e+00  6.802484e-01  5.820921e+01  1.774859e+02  2.041360e+02  3.493434e+02 -3.449166e+00  1.867290e-01  1.927928e+03  2.459134e+06  1.004269e+00 327.505 21 50  1.32  77.09  34.11
 1207398  3.005509e+00  6.770994e-01  5.821940e+01  1.774699e+02  2.035789e+02  3.495346e+02 -3.418616e+00  1.890069e-01  1.904692e+03  2.459135e+06  1.004334e+00 326.872 21 47 29.28  77.32  34.08
 1201525  2.991886e+00  6.750929e-01  5.821175e+01  1.774699e+02  2.030084e+02  3.497559e+02 -3.365173e+00  1.902893e-01  1.891856e+03  2.459129e+06  1.004283e+00 326.153 21 44 36.79  77.55  34.06
 1201723  3.024049e+00  6.793152e-01  5.821457e+01  1.774968e+02  2.038048e+02  3.494750e+02 -3.415341e+00  1.872849e-01  1.922205e+03  2.459130e+06  1.004329e+00 327.078 21 48 18.72  77.22  34.10
 1202072  3.030048e+00  6.801177e-01  5.824338e+01  1.774695e+02  2.039338e+02  3.494323e+02 -3.421093e+00  1.867252e-01  1.927967e+03  2.459132e+06  1.004212e+00 327.305 21 49 13.08  77.16  34.12
 1202174  3.026270e+00  6.795224e-01  5.821643e+01  1.774794e+02  2.037479e+02  3.495048e+02 -3.403302e+00  1.870628e-01  1.924487e+03  2.459133e+06  1.004256e+00 327.022 21 48  5.28  77.23  34.10
 1201937  3.030732e+00  6.800762e-01  5.821514e+01  1.774948e+02  2.038281e+02  3.494792e+02 -3.405976e+00  1.866945e-01  1.928284e+03  2.459133e+06  1.004253e+00 327.058 21 48 13.94  77.19  34.11
 1202154  3.026956e+00  6.796504e-01  5.821874e+01  1.774873e+02  2.038117e+02  3.494784e+02 -3.410712e+00  1.870518e-01  1.924601e+03  2.459135e+06  1.004275e+00 327.055 21 48 13.08  77.20  34.11
 1202319  3.017260e+00  6.784087e-01  5.822302e+01  1.774942e+02  2.036104e+02  3.495455e+02 -3.401362e+00  1.879233e-01  1.915675e+03  2.459137e+06  1.004305e+00 326.857 21 47 25.68  77.30  34.10
 1202835  3.016659e+00  6.782312e-01  5.805634e+01  1.774290e+02  2.035082e+02  3.495885e+02 -3.388888e+00  1.878976e-01  1.915937e+03  2.461686e+06  1.004353e+00 326.396 21 45 35.02  77.24  34.00
 1203009  3.019412e+00  6.785524e-01  5.807184e+01  1.774086e+02  2.035133e+02  3.495923e+02 -3.384296e+00  1.876656e-01  1.918305e+03  2.461692e+06  1.004292e+00 326.408 21 45 37.94  77.23  34.02
 1207754  3.221858e+00  6.997026e-01  5.797937e+01  1.773186e+02  2.043458e+02  3.496383e+02 -3.151030e+00  1.700915e-01  2.116508e+03  2.465707e+06  1.004279e+00 326.882 21 47 31.66  76.56  34.13
 1306840  3.005063e+00  6.772050e-01  5.809306e+01  1.774072e+02  2.037253e+02  3.494700e+02 -3.439096e+00  1.890056e-01  1.904705e+03  2.451830e+06  1.004290e+00 326.781 21 47  7.32  77.19  34.02
 1307279  3.007695e+00  6.776532e-01  5.818313e+01  1.774318e+02  2.038734e+02  3.494115e+02 -3.453925e+00  1.886348e-01  1.908449e+03  2.455840e+06  1.004226e+00 327.312 21 49 14.76  77.20  34.05
 1301682  3.012139e+00  6.777247e-01  5.823372e+01  1.774753e+02  2.034874e+02  3.495881e+02 -3.394261e+00  1.883748e-01  1.911083e+03  2.459137e+06  1.004352e+00 326.768 21 47  4.32  77.36  34.09
 1302375  3.043184e+00  6.815652e-01  5.809107e+01  1.774063e+02  2.040081e+02  3.494272e+02 -3.407575e+00  1.853539e-01  1.942230e+03  2.461691e+06  1.004269e+00 327.130 21 48 31.30  77.04  34.04
 1607530  3.022269e+00  6.795400e-01  5.831934e+01  1.774762e+02  2.042126e+02  3.492947e+02 -3.472868e+00  1.871449e-01  1.923643e+03  2.455842e+06  1.004261e+00 328.150 21 52 35.95  77.16  34.12
 1603116  3.052921e+00  6.825425e-01  5.820549e+01  1.774761e+02  2.039412e+02  3.494765e+02 -3.381072e+00  1.844950e-01  1.951272e+03  2.461689e+06  1.004221e+00 327.276 21 49  6.36  77.13  34.11
 1708104  3.032164e+00  6.807250e-01  5.821553e+01  1.774835e+02  2.043452e+02  3.492582e+02 -3.472339e+00  1.862760e-01  1.932616e+03  2.457674e+06  1.004262e+00 327.997 21 51 59.30  77.04  34.09
 1706533  3.040258e+00  6.814662e-01  5.765604e+01  1.772387e+02  2.042306e+02  3.493248e+02 -3.442429e+00  1.855558e-01  1.940117e+03  2.467903e+06  1.004282e+00 326.445 21 45 46.85  76.69  33.82
 1806694  3.044436e+00  6.820514e-01  5.821319e+01  1.774936e+02  2.043710e+02  3.492731e+02 -3.453254e+00  1.852260e-01  1.943571e+03  2.461689e+06  1.004259e+00 327.917 21 51 40.18  77.00  34.11
 1907029  3.041125e+00  6.816953e-01  5.822151e+01  1.774629e+02  2.043914e+02  3.492569e+02 -3.462422e+00  1.853417e-01  1.942359e+03  2.461695e+06  1.004340e+00 328.147 21 52 35.38  77.02  34.08
 2305492  2.964774e+00  6.715002e-01  5.862631e+01  1.776347e+02  2.023600e+02  3.499855e+02 -3.323949e+00  1.929482e-01  1.865786e+03  2.457300e+06  1.004260e+00 326.387 21 45 32.90  78.08  34.23
 2301232  2.999055e+00  6.758354e-01  5.863362e+01  1.776129e+02  2.029450e+02  3.497987e+02 -3.343262e+00  1.894023e-01  1.900716e+03  2.457299e+06  1.004229e+00 327.320 21 49 16.73  77.85  34.24
 2301272  2.995907e+00  6.753517e-01  5.863567e+01  1.776307e+02  2.028303e+02  3.498418e+02 -3.333719e+00  1.897338e-01  1.897396e+03  2.457299e+06  1.004332e+00 327.168 21 48 40.25  77.89  34.24
 2303547  3.060027e+00  6.829429e-01  5.812742e+01  1.774368e+02  2.035928e+02  3.496409e+02 -3.322911e+00  1.837487e-01  1.959197e+03  2.465708e+06  1.004267e+00 326.714 21 46 51.38  77.20  34.05
 2406076  3.045865e+00  6.821088e-01  5.840923e+01  1.775409e+02  2.043046e+02  3.493040e+02 -3.442458e+00  1.850871e-01  1.945030e+03  2.451824e+06  1.004350e+00 328.326 21 53 18.17  77.13  34.20
 2406086  3.015430e+00  6.780618e-01  5.838973e+01  1.775218e+02  2.034684e+02  3.496031e+02 -3.385791e+00  1.878911e-01  1.916003e+03  2.451832e+06  1.004353e+00 327.310 21 49 14.50  77.47  34.15
 2505403  2.981451e+00  6.733808e-01  5.838109e+01  1.775062e+02  2.023964e+02  3.500028e+02 -3.299381e+00  1.911851e-01  1.882992e+03  2.451832e+06  1.004283e+00 325.887 21 43 32.88  77.90  34.11
 2505854  3.142025e+00  6.918106e-01  5.840736e+01  1.775097e+02  2.041733e+02  3.495558e+02 -3.258744e+00  1.766434e-01  2.038004e+03  2.451827e+06  1.004353e+00 327.893 21 51 34.32  77.02  34.28
 2503520  2.969156e+00  6.714806e-01  5.841207e+01  1.775714e+02  2.017978e+02  3.502416e+02 -3.237436e+00  1.923877e-01  1.871222e+03  2.461317e+06  1.004272e+00 325.171 21 40 41.09  78.16  34.10
 2509921  2.987895e+00  6.752761e-01  5.809824e+01  1.773329e+02  2.036507e+02  3.494670e+02 -3.460302e+00  1.907247e-01  1.887537e+03  2.466799e+06  1.004239e+00 326.677 21 46 42.38  77.21  34.02
 2509942  2.991591e+00  6.757982e-01  5.810973e+01  1.773386e+02  2.037757e+02  3.494202e+02 -3.470557e+00  1.903360e-01  1.891392e+03  2.466799e+06  1.004248e+00 326.879 21 47 30.98  77.18  34.02
 2509836  3.020595e+00  6.796016e-01  5.810061e+01  1.773316e+02  2.044649e+02  3.491819e+02 -3.509710e+00  1.876304e-01  1.918666e+03  2.466800e+06  1.004276e+00 327.619 21 50 28.63  76.87  34.06
 2509798  3.021397e+00  6.797144e-01  5.810562e+01  1.773286e+02  2.044736e+02  3.491801e+02 -3.509071e+00  1.875436e-01  1.919554e+03  2.466802e+06  1.004219e+00 327.645 21 50 34.75  76.87  34.06
 2609426  3.023365e+00  6.799413e-01  5.808970e+01  1.773266e+02  2.045142e+02  3.491663e+02 -3.511229e+00  1.873932e-01  1.921094e+03  2.466802e+06  1.004293e+00 327.636 21 50 32.66  76.83  34.06
 2609898  3.006830e+00  6.777282e-01  5.809707e+01  1.773368e+02  2.040869e+02  3.493162e+02 -3.484957e+00  1.888726e-01  1.906047e+03  2.466805e+06  1.004341e+00 327.232 21 48 55.70  77.03  34.03
 2609836  3.020105e+00  6.794708e-01  5.809112e+01  1.773293e+02  2.044095e+02  3.492044e+02 -3.503628e+00  1.876760e-01  1.918199e+03  2.466807e+06  1.004350e+00 327.525 21 50  5.93  76.88  34.05
 2609921  2.998556e+00  6.766496e-01  5.808982e+01  1.773306e+02  2.038791e+02  3.493896e+02 -3.471825e+00  1.897084e-01  1.897649e+03  2.466807e+06  1.004276e+00 326.912 21 47 38.98  77.11  34.02
 2703620  3.065172e+00  6.840258e-01  5.777497e+01  1.772913e+02  2.041878e+02  3.493947e+02 -3.392348e+00  1.833533e-01  1.963422e+03  2.465339e+06  1.004330e+00 326.545 21 46 10.70  76.74  33.91
 2705263  3.341105e+00  7.102523e-01  5.781293e+01  1.772832e+02  2.040396e+02  3.499830e+02 -2.938572e+00  1.611353e-01  2.234147e+03  2.465341e+06  1.004251e+00 325.771 21 43  5.06  76.39  34.14
 2705056  3.054421e+00  6.828585e-01  5.778280e+01  1.772660e+02  2.041202e+02  3.494020e+02 -3.402248e+00  1.844406e-01  1.951847e+03  2.465344e+06  1.004263e+00 326.404 21 45 36.96  76.76  33.92
 2708913  3.019051e+00  6.793252e-01  5.807400e+01  1.773298e+02  2.043614e+02  3.492233e+02 -3.498906e+00  1.877902e-01  1.917033e+03  2.466805e+06  1.004305e+00 327.412 21 49 38.81  76.89  34.04
 2709248  3.042266e+00  6.819358e-01  5.806765e+01  1.773305e+02  2.045153e+02  3.492058e+02 -3.476706e+00  1.856425e-01  1.939211e+03  2.466803e+06  1.004344e+00 327.526 21 50  6.24  76.79  34.06
 2709113  3.036422e+00  6.813051e-01  5.806750e+01  1.773312e+02  2.045027e+02  3.491988e+02 -3.485779e+00  1.861798e-01  1.933614e+03  2.466803e+06  1.004343e+00 327.527 21 50  6.41  76.81  34.06
 2709141  3.040878e+00  6.818717e-01  5.805689e+01  1.773318e+02  2.045923e+02  3.491697e+02 -3.489310e+00  1.857659e-01  1.937923e+03  2.466803e+06  1.004322e+00 327.605 21 50 25.22  76.76  34.06
 2709294  3.018506e+00  6.793193e-01  5.809278e+01  1.773201e+02  2.043862e+02  3.492119e+02 -3.502747e+00  1.878084e-01  1.916847e+03  2.466806e+06  1.004217e+00 327.520 21 50  4.70  76.89  34.05
 2709750  3.032248e+00  6.808630e-01  5.806287e+01  1.773279e+02  2.044806e+02  3.492000e+02 -3.490156e+00  1.865501e-01  1.929776e+03  2.466803e+06  1.004271e+00 327.525 21 50  5.98  76.81  34.05
 2805244  3.014960e+00  6.778930e-01  5.865914e+01  1.776633e+02  2.033264e+02  3.496644e+02 -3.367111e+00  1.880976e-01  1.913900e+03  2.455476e+06  1.004303e+00 327.650 21 50 36.07  77.69  34.30
 2802491  3.043574e+00  6.810858e-01  5.868167e+01  1.776494e+02  2.034720e+02  3.496595e+02 -3.335880e+00  1.852419e-01  1.943405e+03  2.455480e+06  1.004306e+00 328.027 21 52  6.46  77.62  34.31
 2802810  2.980094e+00  6.729711e-01  5.868459e+01  1.776541e+02  2.020901e+02  3.501351e+02 -3.258852e+00  1.912163e-01  1.882684e+03  2.455474e+06  1.004229e+00 326.359 21 45 26.18  78.22  34.24
 2808416  3.031762e+00  6.809002e-01  5.807810e+01  1.773132e+02  2.045564e+02  3.491664e+02 -3.500860e+00  1.865984e-01  1.929277e+03  2.466804e+06  1.004227e+00 327.644 21 50 34.51  76.79  34.06
 2808686  3.009382e+00  6.781800e-01  5.805226e+01  1.773291e+02  2.042294e+02  3.492604e+02 -3.498770e+00  1.886882e-01  1.907910e+03  2.466798e+06  1.004227e+00 327.226 21 48 54.26  76.95  34.02
 2808522  3.034077e+00  6.811943e-01  5.805666e+01  1.773278e+02  2.046180e+02  3.491445e+02 -3.504950e+00  1.864000e-01  1.931330e+03  2.466804e+06  1.004266e+00 327.657 21 50 37.78  76.76  34.06
 2808643  2.997265e+00  6.764962e-01  5.807458e+01  1.773254e+02  2.038876e+02  3.493828e+02 -3.475729e+00  1.898330e-01  1.896404e+03  2.466808e+06  1.004339e+00 326.897 21 47 35.35  77.10  34.02
 2808930  3.030660e+00  6.807607e-01  5.805409e+01  1.773339e+02  2.045663e+02  3.491592e+02 -3.504769e+00  1.866728e-01  1.928508e+03  2.466804e+06  1.004326e+00 327.630 21 50 31.13  76.79  34.04
 2808887  3.026550e+00  6.802889e-01  5.805357e+01  1.773271e+02  2.045040e+02  3.491779e+02 -3.503637e+00  1.870856e-01  1.924252e+03  2.466804e+06  1.004240e+00 327.538 21 50  9.10  76.81  34.04
 2809110  2.992311e+00  6.758690e-01  5.806728e+01  1.773298e+02  2.037551e+02  3.494310e+02 -3.466192e+00  1.902996e-01  1.891754e+03  2.466807e+06  1.004212e+00 326.717 21 46 52.06  77.15  34.01
 2809912  3.018916e+00  6.793791e-01  5.808804e+01  1.773168e+02  2.044031e+02  3.492054e+02 -3.504259e+00  1.877310e-01  1.917638e+03  2.466805e+06  1.004220e+00 327.577 21 50 18.43  76.88  34.04
 2909533  3.016916e+00  6.790681e-01  5.816167e+01  1.773107e+02  2.043489e+02  3.492237e+02 -3.501519e+00  1.877712e-01  1.917227e+03  2.464973e+06  1.004354e+00 327.822 21 51 17.18  76.97  34.06
 2900858  2.967197e+00  6.723387e-01  5.806246e+01  1.773292e+02  2.029620e+02  3.497257e+02 -3.403433e+00  1.927235e-01  1.867961e+03  2.466798e+06  1.004224e+00 325.740 21 42 57.70  77.48  33.97
 2907516  3.023002e+00  6.799357e-01  5.805452e+01  1.773239e+02  2.045421e+02  3.491536e+02 -3.515521e+00  1.874364e-01  1.920651e+03  2.466801e+06  1.004275e+00 327.572 21 50 17.21  76.80  34.04
 2907711  3.008645e+00  6.780218e-01  5.805452e+01  1.773175e+02  2.041543e+02  3.492914e+02 -3.490115e+00  1.887479e-01  1.907306e+03  2.466806e+06  1.004243e+00 327.164 21 48 39.38  76.97  34.02
 2907988  3.005265e+00  6.775528e-01  5.804973e+01  1.773270e+02  2.040660e+02  3.493223e+02 -3.484792e+00  1.890694e-01  1.904063e+03  2.466806e+06  1.004297e+00 327.048 21 48 11.47  77.01  34.01
 2908010  2.995731e+00  6.763069e-01  5.806322e+01  1.773114e+02  2.038304e+02  3.494051e+02 -3.470247e+00  1.899909e-01  1.894827e+03  2.466806e+06  1.004238e+00 326.781 21 47  7.32  77.11  34.01
 2907842  3.005817e+00  6.776345e-01  5.805668e+01  1.773168e+02  2.040853e+02  3.493152e+02 -3.486308e+00  1.890320e-01  1.904440e+03  2.466807e+06  1.004287e+00 327.073 21 48 17.57  77.00  34.02
 2908284  3.018936e+00  6.793188e-01  5.806442e+01  1.773074e+02  2.043743e+02  3.492173e+02 -3.500970e+00  1.877916e-01  1.917019e+03  2.466805e+06  1.004326e+00 327.427 21 49 42.43  76.87  34.04
 2908369  3.012242e+00  6.784669e-01  5.806418e+01  1.773194e+02  2.042373e+02  3.492625e+02 -3.495011e+00  1.883599e-01  1.911235e+03  2.466805e+06  1.004318e+00 327.313 21 49 15.12  76.95  34.02
 2908404  3.022514e+00  6.797826e-01  5.805572e+01  1.773229e+02  2.044651e+02  3.491854e+02 -3.506597e+00  1.874644e-01  1.920365e+03  2.466805e+06  1.004353e+00 327.495 21 49 58.85  76.83  34.04
 2908192  3.026510e+00  6.803636e-01  5.804289e+01  1.773293e+02  2.045758e+02  3.491469e+02 -3.513118e+00  1.870813e-01  1.924297e+03  2.466806e+06  1.004214e+00 327.594 21 50 22.44  76.79  34.04
 2908408  3.026531e+00  6.803642e-01  5.806092e+01  1.773128e+02  2.045856e+02  3.491425e+02 -3.514567e+00  1.870952e-01  1.924154e+03  2.466808e+06  1.004249e+00 327.640 21 50 33.72  76.78  34.05
 2908722  3.020705e+00  6.796166e-01  5.805359e+01  1.773283e+02  2.044657e+02  3.491818e+02 -3.509574e+00  1.876110e-01  1.918864e+03  2.466802e+06  1.004269e+00 327.507 21 50  1.66  76.84  34.03
 2908824  3.015838e+00  6.790046e-01  5.806379e+01  1.773118e+02  2.043966e+02  3.492010e+02 -3.509772e+00  1.880670e-01  1.914211e+03  2.466798e+06  1.004335e+00 327.464 21 49 51.48  76.87  34.03
 2908925  3.010063e+00  6.782836e-01  5.806391e+01  1.773123e+02  2.042567e+02  3.492501e+02 -3.501117e+00  1.885889e-01  1.908914e+03  2.466798e+06  1.004216e+00 327.325 21 49 17.93  76.94  34.02
 2908955  3.023318e+00  6.799406e-01  5.807153e+01  1.773082e+02  2.045140e+02  3.491664e+02 -3.511204e+00  1.873573e-01  1.921463e+03  2.466806e+06  1.004279e+00 327.630 21 50 31.32  76.82  34.05
 2908958  3.024575e+00  6.800938e-01  5.806660e+01  1.773112e+02  2.045435e+02  3.491561e+02 -3.512971e+00  1.872527e-01  1.922536e+03  2.466807e+06  1.004311e+00 327.627 21 50 30.58  76.81  34.05
 2909093  3.010568e+00  6.782304e-01  5.805740e+01  1.773214e+02  2.041918e+02  3.492785e+02 -3.492212e+00  1.884932e-01  1.909884e+03  2.466805e+06  1.004354e+00 327.270 21 49  4.90  76.97  34.01
 2909305  3.025932e+00  6.802989e-01  5.805152e+01  1.773316e+02  2.046074e+02  3.491313e+02 -3.518994e+00  1.870807e-01  1.924303e+03  2.466808e+06  1.004320e+00 327.711 21 50 50.59  76.79  34.03
 2909567  3.001172e+00  6.770225e-01  5.805653e+01  1.773204e+02  2.039644e+02  3.493581e+02 -3.478448e+00  1.894113e-01  1.900626e+03  2.466805e+06  1.004258e+00 326.976 21 47 54.17  77.06  34.01
 2904870  3.099230e+00  6.877097e-01  5.772345e+01  1.772948e+02  2.043422e+02  3.493991e+02 -3.352090e+00  1.801311e-01  1.998544e+03  2.467892e+06  1.004237e+00 326.730 21 46 55.22  76.63  33.88
 3008857  3.008517e+00  6.779282e-01  5.810493e+01  1.773181e+02  2.040925e+02  3.493175e+02 -3.482412e+00  1.885958e-01  1.908844e+03  2.464972e+06  1.004305e+00 327.365 21 49 27.53  77.04  34.02
 3000609  2.995958e+00  6.762138e-01  5.805002e+01  1.773041e+02  2.037245e+02  3.494515e+02 -3.455673e+00  1.899533e-01  1.895203e+03  2.466798e+06  1.004287e+00 326.632 21 46 31.66  77.14  34.00
 3007576  3.011881e+00  6.784034e-01  5.804486e+01  1.773162e+02  2.042187e+02  3.492697e+02 -3.493290e+00  1.884377e-01  1.910446e+03  2.466805e+06  1.004338e+00 327.216 21 48 51.74  76.93  34.02
 3008167  3.021501e+00  6.797132e-01  5.805511e+01  1.773160e+02  2.045001e+02  3.491681e+02 -3.513076e+00  1.875705e-01  1.919278e+03  2.466802e+06  1.004339e+00 327.535 21 50  8.30  76.82  34.04
 3009040  2.992110e+00  6.758789e-01  5.805326e+01  1.773124e+02  2.038199e+02  3.494016e+02 -3.475941e+00  1.902662e-01  1.892086e+03  2.466799e+06  1.004305e+00 326.820 21 47 16.82  77.12  33.99
 3108422  3.035499e+00  6.814063e-01  5.816251e+01  1.772783e+02  2.046779e+02  3.491215e+02 -3.510258e+00  1.860632e-01  1.934826e+03  2.464976e+06  1.004261e+00 328.173 21 52 41.57  76.80  34.08
 3108430  3.017960e+00  6.790824e-01  5.808529e+01  1.773026e+02  2.042248e+02  3.492802e+02 -3.482548e+00  1.877423e-01  1.917522e+03  2.464978e+06  1.004282e+00 327.414 21 49 39.41  76.96  34.03
 3109402  3.005214e+00  6.774705e-01  5.808932e+01  1.773000e+02  2.039974e+02  3.493518e+02 -3.475808e+00  1.888339e-01  1.906437e+03  2.464982e+06  1.004329e+00 327.267 21 49  4.20  77.08  34.00
 3107616  3.004386e+00  6.774766e-01  5.804525e+01  1.773013e+02  2.040898e+02  3.493100e+02 -3.489712e+00  1.891487e-01  1.903264e+03  2.466808e+06  1.004309e+00 327.061 21 48 14.57  76.99  34.01
 3108089  3.025037e+00  6.802139e-01  5.803479e+01  1.773158e+02  2.045933e+02  3.491360e+02 -3.518353e+00  1.871699e-01  1.923387e+03  2.466808e+06  1.004244e+00 327.656 21 50 37.39  76.78  34.03
 3206531  3.034731e+00  6.812616e-01  5.808366e+01  1.773038e+02  2.046245e+02  3.491428e+02 -3.504792e+00  1.862850e-01  1.932522e+03  2.464971e+06  1.004293e+00 327.771 21 51  4.99  76.77  34.06
 3200121  2.994656e+00  6.760142e-01  5.804830e+01  1.773104e+02  2.036395e+02  3.494864e+02 -3.446078e+00  1.899855e-01  1.894882e+03  2.466807e+06  1.004213e+00 326.599 21 46 23.76  77.19  33.98
 3200367  3.009644e+00  6.780306e-01  5.805231e+01  1.773365e+02  2.040525e+02  3.493379e+02 -3.474525e+00  1.886092e-01  1.908708e+03  2.466796e+06  1.004244e+00 327.067 21 48 16.15  77.01  34.01
 3200433  2.983614e+00  6.745481e-01  5.803962e+01  1.773280e+02  2.033757e+02  3.495785e+02 -3.430393e+00  1.911130e-01  1.883702e+03  2.466796e+06  1.004223e+00 326.218 21 44 52.25  77.29  33.98
 3200487  2.963295e+00  6.718276e-01  5.804473e+01  1.773084e+02  2.028882e+02  3.497500e+02 -3.400437e+00  1.930292e-01  1.865003e+03  2.466796e+06  1.004244e+00 325.699 21 42 47.83  77.50  33.94
 3200511  2.963655e+00  6.718422e-01  5.804746e+01  1.773209e+02  2.028692e+02  3.497589e+02 -3.397257e+00  1.930416e-01  1.864883e+03  2.466796e+06  1.004268e+00 325.620 21 42 28.73  77.51  33.95
 3200447  2.989991e+00  6.753589e-01  5.804841e+01  1.773270e+02  2.035330e+02  3.495223e+02 -3.440864e+00  1.905003e-01  1.889761e+03  2.466797e+06  1.004344e+00 326.425 21 45 42.10  77.23  33.99
 3200575  3.006060e+00  6.775280e-01  5.804408e+01  1.773047e+02  2.039683e+02  3.493662e+02 -3.470380e+00  1.889334e-01  1.905434e+03  2.466797e+06  1.004347e+00 326.959 21 47 50.21  77.04  34.00
 3200566  3.021354e+00  6.795137e-01  5.804869e+01  1.773357e+02  2.043158e+02  3.492477e+02 -3.488771e+00  1.875157e-01  1.919839e+03  2.466798e+06  1.004348e+00 327.354 21 49 24.91  76.90  34.03
 3200443  2.990099e+00  6.754098e-01  5.804760e+01  1.773021e+02  2.035605e+02  3.495107e+02 -3.444233e+00  1.904783e-01  1.889979e+03  2.466799e+06  1.004305e+00 326.459 21 45 50.18  77.21  33.99
 3206111  2.977788e+00  6.739053e-01  5.804040e+01  1.773130e+02  2.034082e+02  3.495514e+02 -3.446195e+00  1.917350e-01  1.877591e+03  2.466799e+06  1.004317e+00 326.214 21 44 51.34  77.28  33.98
 3206213  2.979507e+00  6.741291e-01  5.804083e+01  1.773168e+02  2.034460e+02  3.495384e+02 -3.448248e+00  1.915821e-01  1.879090e+03  2.466799e+06  1.004323e+00 326.255 21 45  1.20  77.26  33.98
 3206220  2.980952e+00  6.743377e-01  5.803716e+01  1.773292e+02  2.034614e+02  3.495354e+02 -3.447097e+00  1.914251e-01  1.880631e+03  2.466799e+06  1.004218e+00 326.261 21 45  2.71  77.26  33.98
 3206119  3.025392e+00  6.802368e-01  5.803826e+01  1.773226e+02  2.045711e+02  3.491465e+02 -3.514631e+00  1.872306e-01  1.922763e+03  2.466799e+06  1.004223e+00 327.544 21 50 10.46  76.78  34.04
 3200693  2.997995e+00  6.764656e-01  5.804633e+01  1.773151e+02  2.037439e+02  3.494476e+02 -3.454358e+00  1.897483e-01  1.897250e+03  2.466797e+06  1.004253e+00 326.654 21 46 37.01  77.13  34.00
 3200697  2.968326e+00  6.724677e-01  5.804751e+01  1.773281e+02  2.029948e+02  3.497132e+02 -3.406365e+00  1.925498e-01  1.869646e+03  2.466797e+06  1.004308e+00 325.801 21 43 12.19  77.47  33.95
 3200720  2.985933e+00  6.748628e-01  5.804036e+01  1.773158e+02  2.034522e+02  3.495496e+02 -3.436854e+00  1.908558e-01  1.886240e+03  2.466797e+06  1.004264e+00 326.340 21 45 21.65  77.26  33.97
 3200725  2.962886e+00  6.717694e-01  5.804252e+01  1.773016e+02  2.028666e+02  3.497588e+02 -3.398056e+00  1.930871e-01  1.864443e+03  2.466797e+06  1.004221e+00 325.635 21 42 32.50  77.51  33.94
 3200765  2.989135e+00  6.752797e-01  5.804616e+01  1.773332e+02  2.035035e+02  3.495342e+02 -3.437698e+00  1.905881e-01  1.888890e+03  2.466798e+06  1.004214e+00 326.370 21 45 28.75  77.24  33.99
 3206328  2.962830e+00  6.718890e-01  5.804329e+01  1.773093e+02  2.030334e+02  3.496847e+02 -3.421942e+00  1.932048e-01  1.863308e+03  2.466797e+06  1.004312e+00 325.751 21 43  0.34  77.44  33.96
 3206357  2.985417e+00  6.749031e-01  5.803338e+01  1.773245e+02  2.035708e+02  3.494963e+02 -3.454359e+00  1.910170e-01  1.884649e+03  2.466798e+06  1.004313e+00 326.373 21 45 29.47  77.20  33.99
 3206355  3.019685e+00  6.794860e-01  5.804176e+01  1.773195e+02  2.044698e+02  3.491773e+02 -3.512462e+00  1.877193e-01  1.917756e+03  2.466799e+06  1.004347e+00 327.476 21 49 54.31  76.83  34.03
 3206524  2.977828e+00  6.739240e-01  5.804256e+01  1.773035e+02  2.033998e+02  3.495556e+02 -3.444586e+00  1.917346e-01  1.877595e+03  2.466799e+06  1.004249e+00 326.205 21 44 49.32  77.28  33.98
 3206671  2.956465e+00  6.710084e-01  5.803409e+01  1.773104e+02  2.028204e+02  3.497658e+02 -3.403403e+00  1.938048e-01  1.857539e+03  2.466796e+06  1.004215e+00 325.488 21 41 57.00  77.52  33.95
 3206814  2.954877e+00  6.707703e-01  5.803689e+01  1.773042e+02  2.027954e+02  3.497729e+02 -3.403431e+00  1.939373e-01  1.856270e+03  2.466796e+06  1.004324e+00 325.497 21 41 59.35  77.53  33.94
 3206627  2.971997e+00  6.731550e-01  5.804225e+01  1.773239e+02  2.032699e+02  3.496003e+02 -3.437446e+00  1.923006e-01  1.872069e+03  2.466798e+06  1.004247e+00 326.052 21 44 12.38  77.34  33.97
 3206668  3.008952e+00  6.780674e-01  5.804146e+01  1.773223e+02  2.041990e+02  3.492721e+02 -3.496098e+00  1.887732e-01  1.907050e+03  2.466798e+06  1.004339e+00 327.128 21 48 30.77  76.94  34.02
 3206798  2.967294e+00  6.724602e-01  5.803480e+01  1.773154e+02  2.031085e+02  3.496610e+02 -3.424083e+00  1.927556e-01  1.867650e+03  2.466798e+06  1.004305e+00 325.841 21 43 21.79  77.40  33.96
 3206638  2.981799e+00  6.744645e-01  5.804209e+01  1.773265e+02  2.035251e+02  3.495087e+02 -3.454753e+00  1.913516e-01  1.881353e+03  2.466799e+06  1.004302e+00 326.362 21 45 26.90  77.23  33.99
 3206766  3.022530e+00  6.798876e-01  5.804527e+01  1.773135e+02  2.045406e+02  3.491533e+02 -3.516133e+00  1.874971e-01  1.920029e+03  2.466799e+06  1.004263e+00 327.532 21 50  7.61  76.79  34.04
 3206791  2.979719e+00  6.741778e-01  5.803930e+01  1.773095e+02  2.034343e+02  3.495447e+02 -3.445620e+00  1.915467e-01  1.879437e+03  2.466798e+06  1.004212e+00 326.233 21 44 55.90  77.26  33.98
 3206585  3.008583e+00  6.780139e-01  5.803983e+01  1.773121e+02  2.041620e+02  3.492878e+02 -3.491426e+00  1.888149e-01  1.906629e+03  2.466799e+06  1.004270e+00 327.071 21 48 17.04  76.95  34.02
 3206611  3.011272e+00  6.783698e-01  5.804190e+01  1.773069e+02  2.042369e+02  3.492608e+02 -3.496628e+00  1.885552e-01  1.909256e+03  2.466799e+06  1.004294e+00 327.178 21 48 42.72  76.92  34.03
 3206741  3.013740e+00  6.786972e-01  5.804099e+01  1.773085e+02  2.042917e+02  3.492424e+02 -3.499254e+00  1.883223e-01  1.911616e+03  2.466799e+06  1.004270e+00 327.222 21 48 53.38  76.90  34.03
 3206879  2.994736e+00  6.761614e-01  5.802896e+01  1.773266e+02  2.038079e+02  3.494125e+02 -3.469290e+00  1.901007e-01  1.893733e+03  2.466797e+06  1.004284e+00 326.667 21 46 40.13  77.10  33.99
 3207044  2.990378e+00  6.755864e-01  5.803663e+01  1.773075e+02  2.037100e+02  3.494460e+02 -3.464099e+00  1.905102e-01  1.889662e+03  2.466797e+06  1.004296e+00 326.580 21 46 19.30  77.14  33.99
 3207130  3.015835e+00  6.789587e-01  5.802971e+01  1.773213e+02  2.043347e+02  3.492281e+02 -3.501225e+00  1.881019e-01  1.913856e+03  2.466797e+06  1.004288e+00 327.271 21 49  5.14  76.88  34.02
 3206882  2.999371e+00  6.768211e-01  5.804458e+01  1.773094e+02  2.039576e+02  3.493573e+02 -3.480851e+00  1.896623e-01  1.898111e+03  2.466798e+06  1.004254e+00 326.866 21 47 27.91  77.05  34.01
 3206920  3.025130e+00  6.801908e-01  5.803527e+01  1.773127e+02  2.045590e+02  3.491511e+02 -3.513596e+00  1.872503e-01  1.922560e+03  2.466798e+06  1.004241e+00 327.526 21 50  6.22  76.78  34.04
 3206987  3.003575e+00  6.773457e-01  5.804129e+01  1.773013e+02  2.040515e+02  3.493248e+02 -3.486141e+00  1.892437e-01  1.902309e+03  2.466798e+06  1.004326e+00 326.988 21 47 57.14  77.00  34.01
 3207075  2.990034e+00  6.755738e-01  5.804783e+01  1.773101e+02  2.037482e+02  3.494283e+02 -3.470174e+00  1.905421e-01  1.889347e+03  2.466799e+06  1.004332e+00 326.645 21 46 34.82  77.14  34.00
 3207104  3.019580e+00  6.794662e-01  5.804030e+01  1.773090e+02  2.044365e+02  3.491920e+02 -3.507790e+00  1.877533e-01  1.917410e+03  2.466799e+06  1.004272e+00 327.407 21 49 37.73  76.84  34.03
 3207105  3.016309e+00  6.790044e-01  5.804119e+01  1.773199e+02  2.043293e+02  3.492314e+02 -3.499631e+00  1.880664e-01  1.914217e+03  2.466805e+06  1.004289e+00 327.280 21 49  7.25  76.88  34.03
 3207292  3.008659e+00  6.780320e-01  5.803733e+01  1.773101e+02  2.041708e+02  3.492842e+02 -3.492430e+00  1.887577e-01  1.907207e+03  2.466798e+06  1.004266e+00 327.118 21 48 28.27  76.95  34.01
 3207318  3.000870e+00  6.770173e-01  5.804499e+01  1.773100e+02  2.039980e+02  3.493427e+02 -3.483635e+00  1.894881e-01  1.899855e+03  2.466799e+06  1.004273e+00 326.945 21 47 46.82  77.03  34.01
 3207214  3.027286e+00  6.804704e-01  5.804485e+01  1.773065e+02  2.046349e+02  3.491223e+02 -3.520129e+00  1.870280e-01  1.924846e+03  2.466799e+06  1.004321e+00 327.665 21 50 39.55  76.75  34.04
 3207229  3.030903e+00  6.808475e-01  5.804958e+01  1.773029e+02  2.046048e+02  3.491435e+02 -3.509026e+00  1.866513e-01  1.928730e+03  2.466804e+06  1.004254e+00 327.660 21 50 38.45  76.76  34.04
 3207498  3.008014e+00  6.779480e-01  5.804556e+01  1.773089e+02  2.041824e+02  3.492772e+02 -3.495652e+00  1.887852e-01  1.906929e+03  2.466799e+06  1.004345e+00 327.183 21 48 43.99  76.96  34.01
 3201004  2.962123e+00  6.715914e-01  5.803764e+01  1.773104e+02  2.028091e+02  3.497818e+02 -3.392065e+00  1.932281e-01  1.863083e+03  2.466796e+06  1.004339e+00 325.485 21 41 56.45  77.52  33.95
 3201116  3.014754e+00  6.786480e-01  5.804954e+01  1.773319e+02  2.041569e+02  3.493026e+02 -3.479727e+00  1.881709e-01  1.913155e+03  2.466797e+06  1.004353e+00 327.132 21 48 31.56  76.96  34.02
 3200996  2.981392e+00  6.742133e-01  5.804378e+01  1.773350e+02  2.033074e+02  3.496033e+02 -3.425513e+00  1.913239e-01  1.881626e+03  2.466798e+06  1.004300e+00 326.142 21 44 34.15  77.32  33.97
 3201028  2.980703e+00  6.741267e-01  5.803981e+01  1.772978e+02  2.033034e+02  3.496034e+02 -3.426358e+00  1.914026e-01  1.880852e+03  2.466798e+06  1.004321e+00 326.124 21 44 29.76  77.31  33.97
 3201037  2.972137e+00  6.729761e-01  5.804850e+01  1.773102e+02  2.030901e+02  3.496791e+02 -3.412678e+00  1.922375e-01  1.872683e+03  2.466798e+06  1.004323e+00 325.869 21 43 28.56  77.41  33.97
 3201155  2.978469e+00  6.738045e-01  5.804030e+01  1.773034e+02  2.032343e+02  3.496289e+02 -3.421105e+00  1.916346e-01  1.878575e+03  2.466798e+06  1.004351e+00 326.017 21 44  4.06  77.34  33.97
 3201180  3.005602e+00  6.774447e-01  5.804165e+01  1.773329e+02  2.039152e+02  3.493887e+02 -3.463741e+00  1.890313e-01  1.904446e+03  2.466798e+06  1.004292e+00 326.833 21 47 19.99  77.06  34.01
 3200977  3.005249e+00  6.774361e-01  5.805209e+01  1.773139e+02  2.039358e+02  3.493792e+02 -3.467027e+00  1.890242e-01  1.904518e+03  2.466800e+06  1.004262e+00 326.925 21 47 41.93  77.06  34.01
 3201023  3.022734e+00  6.796988e-01  5.806158e+01  1.773044e+02  2.043259e+02  3.492468e+02 -3.487103e+00  1.874206e-01  1.920813e+03  2.466802e+06  1.004263e+00 327.358 21 49 25.90  76.88  34.04
 3201288  2.944184e+00  6.691736e-01  5.803560e+01  1.773191e+02  2.023379e+02  3.499535e+02 -3.358042e+00  1.950037e-01  1.846119e+03  2.466795e+06  1.004224e+00 324.887 21 39 32.76  77.72  33.92
 3201429  2.942848e+00  6.689664e-01  5.803517e+01  1.772982e+02  2.023143e+02  3.499606e+02 -3.357691e+00  1.951259e-01  1.844963e+03  2.466795e+06  1.004326e+00 324.889 21 39 33.46  77.72  33.92
 3201259  3.016802e+00  6.789568e-01  5.804616e+01  1.773008e+02  2.042284e+02  3.492763e+02 -3.485211e+00  1.879660e-01  1.915240e+03  2.466797e+06  1.004295e+00 327.216 21 48 51.74  76.92  34.02
 3201311  3.023531e+00  6.798241e-01  5.803609e+01  1.773105e+02  2.043620e+02  3.492329e+02 -3.490354e+00  1.873833e-01  1.921196e+03  2.466797e+06  1.004249e+00 327.297 21 49 11.38  76.86  34.03
 3201470  3.019909e+00  6.793585e-01  5.804814e+01  1.773188e+02  2.042871e+02  3.492576e+02 -3.487127e+00  1.877080e-01  1.917872e+03  2.466797e+06  1.004262e+00 327.252 21 49  0.53  76.90  34.03
 3201480  3.012648e+00  6.784038e-01  5.804704e+01  1.773064e+02  2.041191e+02  3.493150e+02 -3.478206e+00  1.883648e-01  1.911185e+03  2.466797e+06  1.004293e+00 327.094 21 48 22.56  76.97  34.02
 3201504  3.016941e+00  6.789825e-01  5.804832e+01  1.773105e+02  2.042324e+02  3.492750e+02 -3.485369e+00  1.879568e-01  1.915333e+03  2.466797e+06  1.004274e+00 327.221 21 48 53.16  76.93  34.02
 3201277  3.016385e+00  6.788792e-01  5.804076e+01  1.773206e+02  2.041936e+02  3.492905e+02 -3.481283e+00  1.880067e-01  1.914826e+03  2.466798e+06  1.004291e+00 327.159 21 48 38.09  76.94  34.02
 3201363  2.973751e+00  6.731898e-01  5.804113e+01  1.773143e+02  2.031040e+02  3.496768e+02 -3.411268e+00  1.921047e-01  1.873978e+03  2.466798e+06  1.004258e+00 325.850 21 43 23.98  77.39  33.97
 3201375  2.984692e+00  6.746587e-01  5.804454e+01  1.773029e+02  2.034015e+02  3.495688e+02 -3.432505e+00  1.910259e-01  1.884561e+03  2.466798e+06  1.004323e+00 326.235 21 44 56.50  77.27  33.98
 3201418  2.986904e+00  6.749651e-01  5.804575e+01  1.773229e+02  2.034559e+02  3.495498e+02 -3.435701e+00  1.907978e-01  1.886814e+03  2.466798e+06  1.004288e+00 326.317 21 45 16.13  77.26  33.98
 3201540  2.993367e+00  6.758099e-01  5.804584e+01  1.773133e+02  2.036132e+02  3.494944e+02 -3.445521e+00  1.902046e-01  1.892698e+03  2.466798e+06  1.004330e+00 326.480 21 45 55.30  77.18  33.99
 3201578  2.968676e+00  6.725210e-01  5.804455e+01  1.773034e+02  2.029864e+02  3.497180e+02 -3.404191e+00  1.925872e-01  1.869283e+03  2.466798e+06  1.004240e+00 325.726 21 42 54.19  77.45  33.96
 3201634  3.006102e+00  6.775148e-01  5.803978e+01  1.773231e+02  2.039261e+02  3.493851e+02 -3.464200e+00  1.890011e-01  1.904751e+03  2.466798e+06  1.004276e+00 326.825 21 47 18.05  77.05  34.01
 3201802  2.991442e+00  6.755863e-01  5.804013e+01  1.773174e+02  2.035631e+02  3.495129e+02 -3.441636e+00  1.903922e-01  1.890833e+03  2.466798e+06  1.004223e+00 326.411 21 45 38.62  77.20  33.99
 3305498  2.980285e+00  6.738758e-01  5.806676e+01  1.773031e+02  2.030698e+02  3.497050e+02 -3.394695e+00  1.914828e-01  1.880064e+03  2.464970e+06  1.004275e+00 325.838 21 43 21.10  77.40  33.99
 3305856  3.048380e+00  6.826090e-01  5.807357e+01  1.773051e+02  2.045281e+02  3.492134e+02 -3.466988e+00  1.850831e-01  1.945073e+03  2.464977e+06  1.004295e+00 327.547 21 50 11.30  76.77  34.07
 3306125  3.031603e+00  6.806936e-01  5.807633e+01  1.772881e+02  2.043740e+02  3.492447e+02 -3.477163e+00  1.865752e-01  1.929517e+03  2.464979e+06  1.004261e+00 327.457 21 49 49.66  76.85  34.05
 3306268  3.015805e+00  6.786659e-01  5.807961e+01  1.773187e+02  2.040424e+02  3.493548e+02 -3.462154e+00  1.879615e-01  1.915286e+03  2.464982e+06  1.004305e+00 327.154 21 48 36.84  77.03  34.02
 3300991  2.996070e+00  6.756757e-01  5.809342e+01  1.773160e+02  2.031415e+02  3.497063e+02 -3.375840e+00  1.897398e-01  1.897335e+03  2.464980e+06  1.004281e+00 326.175 21 44 41.98  77.40  33.98
 3301537  3.010727e+00  6.776981e-01  5.807851e+01  1.773042e+02  2.036202e+02  3.495274e+02 -3.414799e+00  1.883974e-01  1.910854e+03  2.464970e+06  1.004352e+00 326.675 21 46 41.93  77.19  34.00
 3301930  2.965435e+00  6.716280e-01  5.808095e+01  1.772873e+02  2.024494e+02  3.499468e+02 -3.335779e+00  1.927621e-01  1.867587e+03  2.464970e+06  1.004346e+00 325.248 21 40 59.42  77.67  33.95
 3302496  3.034043e+00  6.807390e-01  5.807998e+01  1.773111e+02  2.041655e+02  3.493398e+02 -3.445166e+00  1.862848e-01  1.932525e+03  2.464971e+06  1.004297e+00 327.247 21 48 59.23  76.95  34.04
 3300500  3.028381e+00  6.803914e-01  5.803731e+01  1.773151e+02  2.044151e+02  3.492202e+02 -3.488507e+00  1.868443e-01  1.926738e+03  2.466805e+06  1.004257e+00 327.445 21 49 46.68  76.84  34.03
 3300622  3.015659e+00  6.787452e-01  5.804257e+01  1.773301e+02  2.041132e+02  3.493243e+02 -3.471453e+00  1.880317e-01  1.914571e+03  2.466807e+06  1.004223e+00 327.102 21 48 24.58  76.98  34.01
 3303173  2.976420e+00  6.735617e-01  5.802793e+01  1.773147e+02  2.031871e+02  3.496459e+02 -3.417881e+00  1.918681e-01  1.876289e+03  2.466797e+06  1.004264e+00 325.899 21 43 35.83  77.35  33.97
 3305598  2.972121e+00  6.730781e-01  5.802158e+01  1.773108e+02  2.031761e+02  3.496418e+02 -3.424245e+00  1.922843e-01  1.872228e+03  2.466796e+06  1.004253e+00 325.874 21 43 29.74  77.36  33.96
 3305571  3.004835e+00  6.774727e-01  5.802438e+01  1.773053e+02  2.040087e+02  3.493468e+02 -3.477460e+00  1.891682e-01  1.903068e+03  2.466800e+06  1.004228e+00 326.855 21 47 25.30  77.00  34.01
 3305548  3.020596e+00  6.795140e-01  5.803868e+01  1.773168e+02  2.043949e+02  3.492118e+02 -3.500689e+00  1.876721e-01  1.918239e+03  2.466802e+06  1.004335e+00 327.352 21 49 24.43  76.85  34.03
 3305842  3.027795e+00  6.804665e-01  5.802943e+01  1.773293e+02  2.045721e+02  3.491506e+02 -3.510766e+00  1.870048e-01  1.925084e+03  2.466799e+06  1.004309e+00 327.514 21 50  3.41  76.77  34.04
 3305810  3.031270e+00  6.807370e-01  5.802934e+01  1.773150e+02  2.044474e+02  3.492125e+02 -3.487361e+00  1.866466e-01  1.928779e+03  2.466803e+06  1.004238e+00 327.392 21 49 34.20  76.81  34.03
 3305697  3.028101e+00  6.804210e-01  5.802746e+01  1.773109e+02  2.044979e+02  3.491833e+02 -3.500423e+00  1.869885e-01  1.925252e+03  2.466804e+06  1.004325e+00 327.407 21 49 37.75  76.79  34.04
 3305641  3.005636e+00  6.775498e-01  5.802841e+01  1.773088e+02  2.039981e+02  3.493531e+02 -3.474539e+00  1.890867e-01  1.903889e+03  2.466805e+06  1.004227e+00 326.842 21 47 22.20  77.01  34.01
 3305840  2.998505e+00  6.765781e-01  5.803567e+01  1.773265e+02  2.038370e+02  3.494074e+02 -3.466635e+00  1.897519e-01  1.897214e+03  2.466806e+06  1.004354e+00 326.702 21 46 48.36  77.09  34.00
 3305770  3.003710e+00  6.773151e-01  5.803211e+01  1.773087e+02  2.039739e+02  3.493595e+02 -3.474870e+00  1.892683e-01  1.902062e+03  2.466807e+06  1.004234e+00 326.827 21 47 18.36  77.02  34.01
 3305768  3.017102e+00  6.790827e-01  5.803769e+01  1.773246e+02  2.042997e+02  3.492465e+02 -3.493786e+00  1.880089e-01  1.914803e+03  2.466808e+06  1.004220e+00 327.226 21 48 54.19  76.89  34.03
 3305884  3.000691e+00  6.769219e-01  5.803375e+01  1.773067e+02  2.039023e+02  3.493844e+02 -3.470704e+00  1.895549e-01  1.899186e+03  2.466808e+06  1.004222e+00 326.763 21 47  3.12  77.05  34.01
 3305867  3.005461e+00  6.775453e-01  5.803630e+01  1.773117e+02  2.040417e+02  3.493332e+02 -3.481217e+00  1.890811e-01  1.903945e+03  2.466809e+06  1.004312e+00 326.945 21 47 46.73  77.00  34.01
 3305909  2.998209e+00  6.765982e-01  5.804327e+01  1.773154e+02  2.038780e+02  3.493892e+02 -3.472528e+00  1.897821e-01  1.896912e+03  2.466809e+06  1.004314e+00 326.769 21 47  4.51  77.07  34.01
 3306099  3.021109e+00  6.795945e-01  5.802295e+01  1.773133e+02  2.044156e+02  3.492041e+02 -3.502403e+00  1.876280e-01  1.918690e+03  2.466796e+06  1.004319e+00 327.327 21 49 18.60  76.83  34.03
 3306105  2.982331e+00  6.744388e-01  5.802577e+01  1.773217e+02  2.034473e+02  3.495437e+02 -3.443229e+00  1.912917e-01  1.881943e+03  2.466798e+06  1.004333e+00 326.217 21 44 52.13  77.25  33.98
 3306016  3.024070e+00  6.799736e-01  5.802912e+01  1.773295e+02  2.044890e+02  3.491784e+02 -3.506870e+00  1.873385e-01  1.921655e+03  2.466799e+06  1.004350e+00 327.433 21 49 43.80  76.81  34.03
 3306015  3.010128e+00  6.781475e-01  5.802742e+01  1.773057e+02  2.041465e+02  3.492974e+02 -3.486775e+00  1.886694e-01  1.908099e+03  2.466800e+06  1.004327e+00 327.024 21 48  5.71  76.94  34.02
 3306073  2.995087e+00  6.761444e-01  5.803011e+01  1.773283e+02  2.037630e+02  3.494327e+02 -3.462726e+00  1.900806e-01  1.893933e+03  2.466800e+06  1.004321e+00 326.583 21 46 19.87  77.12  34.00
 3305951  3.015870e+00  6.789153e-01  5.803666e+01  1.773294e+02  2.042653e+02  3.492587e+02 -3.491504e+00  1.881138e-01  1.913735e+03  2.466802e+06  1.004225e+00 327.183 21 48 43.99  76.91  34.03
 3305979  3.027398e+00  6.804199e-01  5.803639e+01  1.773304e+02  2.045589e+02  3.491557e+02 -3.509597e+00  1.870350e-01  1.924773e+03  2.466802e+06  1.004282e+00 327.524 21 50  5.71  76.78  34.04
 3306218  3.033924e+00  6.811304e-01  5.809223e+01  1.773258e+02  2.045719e+02  3.491640e+02 -3.499168e+00  1.864060e-01  1.931269e+03  2.466803e+06  1.004273e+00 327.691 21 50 45.84  76.79  34.07
 3305965  3.020821e+00  6.795343e-01  5.803355e+01  1.773273e+02  2.043572e+02  3.492293e+02 -3.494663e+00  1.876190e-01  1.918782e+03  2.466805e+06  1.004233e+00 327.322 21 49 17.28  76.86  34.03
 3305952  3.000621e+00  6.768720e-01  5.803481e+01  1.773297e+02  2.038666e+02  3.493996e+02 -3.466137e+00  1.895639e-01  1.899095e+03  2.466806e+06  1.004246e+00 326.705 21 46 49.20  77.08  34.01
 3306079  3.012743e+00  6.784812e-01  5.803386e+01  1.773278e+02  2.041673e+02  3.492946e+02 -3.484172e+00  1.884240e-01  1.910584e+03  2.466806e+06  1.004230e+00 327.062 21 48 14.98  76.94  34.02
 3306021  2.989281e+00  6.753706e-01  5.803619e+01  1.773306e+02  2.035959e+02  3.494938e+02 -3.450298e+00  1.906397e-01  1.888379e+03  2.466807e+06  1.004254e+00 326.399 21 45 35.74  77.19  33.99
 3306024  3.002474e+00  6.771041e-01  5.803535e+01  1.773286e+02  2.039336e+02  3.493737e+02 -3.472350e+00  1.893858e-01  1.900881e+03  2.466807e+06  1.004350e+00 326.788 21 47  9.00  77.05  34.01
 3306177  2.994009e+00  6.760165e-01  5.803533e+01  1.773084e+02  2.037275e+02  3.494464e+02 -3.459471e+00  1.901927e-01  1.892817e+03  2.466807e+06  1.004248e+00 326.564 21 46 15.29  77.12  34.00
 3306183  2.995435e+00  6.762665e-01  5.804515e+01  1.773053e+02  2.038201e+02  3.494090e+02 -3.469363e+00  1.899988e-01  1.894749e+03  2.466808e+06  1.004232e+00 326.750 21 46 59.95  77.10  34.00
 3306222  3.008892e+00  6.779681e-01  5.803596e+01  1.773286e+02  2.040989e+02  3.493155e+02 -3.482639e+00  1.887804e-01  1.906977e+03  2.466808e+06  1.004325e+00 326.980 21 47 55.22  76.98  34.02
 3306041  2.997218e+00  6.764589e-01  5.803887e+01  1.773138e+02  2.038470e+02  3.494006e+02 -3.470173e+00  1.898265e-01  1.896468e+03  2.466809e+06  1.004318e+00 326.764 21 47  3.31  77.09  34.00
 3306084  3.019099e+00  6.793481e-01  5.804394e+01  1.773134e+02  2.043908e+02  3.492104e+02 -3.502932e+00  1.878220e-01  1.916709e+03  2.466809e+06  1.004339e+00 327.348 21 49 23.42  76.85  34.04
 3306198  3.007218e+00  6.778021e-01  5.803857e+01  1.773021e+02  2.040818e+02  3.493201e+02 -3.482889e+00  1.889060e-01  1.905710e+03  2.466809e+06  1.004227e+00 327.004 21 48  1.01  76.98  34.01
 3300728  3.028595e+00  6.804388e-01  5.805782e+01  1.773134e+02  2.044601e+02  3.492008e+02 -3.494443e+00  1.868338e-01  1.926847e+03  2.466802e+06  1.004318e+00 327.538 21 50  9.22  76.83  34.04
 3300645  3.026892e+00  6.801441e-01  5.804007e+01  1.773338e+02  2.043551e+02  3.492424e+02 -3.483783e+00  1.870004e-01  1.925130e+03  2.466805e+06  1.004350e+00 327.363 21 49 27.14  76.87  34.03
 3300848  3.015564e+00  6.786935e-01  5.803774e+01  1.773119e+02  2.040963e+02  3.493310e+02 -3.469795e+00  1.880805e-01  1.914073e+03  2.466806e+06  1.004300e+00 327.036 21 48  8.59  76.97  34.01
 3300726  2.997402e+00  6.763041e-01  5.805096e+01  1.773298e+02  2.036576e+02  3.494837e+02 -3.443930e+00  1.897678e-01  1.897056e+03  2.466808e+06  1.004296e+00 326.580 21 46 19.32  77.18  33.99
 3306245  3.025866e+00  6.802211e-01  5.802681e+01  1.773083e+02  2.045421e+02  3.491593e+02 -3.510541e+00  1.871656e-01  1.923431e+03  2.466799e+06  1.004340e+00 327.509 21 50  2.09  76.78  34.03
 3306310  3.023722e+00  6.798984e-01  5.804217e+01  1.773155e+02  2.044474e+02  3.491957e+02 -3.501926e+00  1.873950e-01  1.921076e+03  2.466802e+06  1.004341e+00 327.402 21 49 36.41  76.82  34.04
 3306463  3.027231e+00  6.803725e-01  5.804122e+01  1.773222e+02  2.045480e+02  3.491597e+02 -3.508789e+00  1.870516e-01  1.924603e+03  2.466802e+06  1.004340e+00 327.525 21 50  5.95  76.79  34.04
 3306394  3.029498e+00  6.805881e-01  5.802901e+01  1.773259e+02  2.044894e+02  3.491905e+02 -3.496248e+00  1.868178e-01  1.927011e+03  2.466804e+06  1.004242e+00 327.445 21 49 46.68  76.80  34.03
 3306475  3.022852e+00  6.797962e-01  5.803317e+01  1.773141e+02  2.044274e+02  3.492027e+02 -3.500682e+00  1.874110e-01  1.920912e+03  2.466805e+06  1.004309e+00 327.414 21 49 39.38  76.84  34.03
 3306518  3.009509e+00  6.780231e-01  5.803188e+01  1.773195e+02  2.040900e+02  3.493206e+02 -3.480355e+00  1.887101e-01  1.907688e+03  2.466805e+06  1.004335e+00 326.970 21 47 52.75  76.98  34.01
 3306417  3.021789e+00  6.796693e-01  5.803252e+01  1.773217e+02  2.043921e+02  3.492162e+02 -3.497570e+00  1.875629e-01  1.919356e+03  2.466806e+06  1.004242e+00 327.318 21 49 16.30  76.85  34.03
 3306373  2.985101e+00  6.748788e-01  5.804677e+01  1.773053e+02  2.035534e+02  3.495038e+02 -3.452095e+00  1.909977e-01  1.884839e+03  2.466808e+06  1.004230e+00 326.431 21 45 43.39  77.22  33.99
 3306565  2.978333e+00  6.739636e-01  5.804899e+01  1.773079e+02  2.034033e+02  3.495548e+02 -3.444447e+00  1.916227e-01  1.878692e+03  2.466809e+06  1.004308e+00 326.292 21 45 10.15  77.29  33.98
 3306851  3.016466e+00  6.790222e-01  5.804420e+01  1.773246e+02  2.043373e+02  3.492282e+02 -3.500512e+00  1.880159e-01  1.914732e+03  2.466809e+06  1.004310e+00 327.340 21 49 21.53  76.89  34.03
 3301098  2.985445e+00  6.747471e-01  5.803028e+01  1.773088e+02  2.034175e+02  3.495632e+02 -3.433477e+00  1.909417e-01  1.885392e+03  2.466799e+06  1.004353e+00 326.221 21 44 53.11  77.26  33.97
 3301084  3.011876e+00  6.783003e-01  5.803314e+01  1.773123e+02  2.040850e+02  3.493284e+02 -3.474831e+00  1.884118e-01  1.910708e+03  2.466800e+06  1.004253e+00 327.034 21 48  8.28  76.98  34.01
 3300967  3.027598e+00  6.803035e-01  5.805812e+01  1.773057e+02  2.044124e+02  3.492196e+02 -3.489637e+00  1.869441e-01  1.925710e+03  2.466802e+06  1.004263e+00 327.469 21 49 52.66  76.84  34.04
 3301115  3.022740e+00  6.796285e-01  5.803509e+01  1.773061e+02  2.042559e+02  3.492771e+02 -3.477774e+00  1.873829e-01  1.921200e+03  2.466804e+06  1.004272e+00 327.243 21 48 58.42  76.90  34.02
 3301184  3.019551e+00  6.791998e-01  5.803498e+01  1.772990e+02  2.041829e+02  3.493017e+02 -3.474163e+00  1.877028e-01  1.917925e+03  2.466805e+06  1.004320e+00 327.125 21 48 30.12  76.93  34.02
 3301168  2.997452e+00  6.763441e-01  5.805165e+01  1.773217e+02  2.036692e+02  3.494792e+02 -3.445030e+00  1.897844e-01  1.896890e+03  2.466808e+06  1.004224e+00 326.580 21 46 19.27  77.17  34.00
 3301237  3.007256e+00  6.776022e-01  5.804647e+01  1.773040e+02  2.039039e+02  3.493969e+02 -3.459341e+00  1.888618e-01  1.906155e+03  2.466809e+06  1.004326e+00 326.840 21 47 21.58  77.06  34.01
 3301372  3.011078e+00  6.781794e-01  5.802864e+01  1.773043e+02  2.040676e+02  3.493339e+02 -3.474267e+00  1.885194e-01  1.909618e+03  2.466798e+06  1.004308e+00 326.978 21 47 54.60  76.98  34.01
 3301284  3.028031e+00  6.804047e-01  5.804235e+01  1.773312e+02  2.044518e+02  3.492038e+02 -3.493787e+00  1.869224e-01  1.925933e+03  2.466802e+06  1.004212e+00 327.454 21 49 49.03  76.83  34.03
 3301461  2.981381e+00  6.741917e-01  5.804442e+01  1.773001e+02  2.032592e+02  3.496248e+02 -3.418470e+00  1.913269e-01  1.881597e+03  2.466808e+06  1.004223e+00 326.068 21 44 16.44  77.33  33.97
 3301469  2.982367e+00  6.743195e-01  5.804699e+01  1.773150e+02  2.032928e+02  3.496119e+02 -3.421502e+00  1.911919e-01  1.882925e+03  2.466808e+06  1.004262e+00 326.164 21 44 39.26  77.33  33.97
 3301495  2.994003e+00  6.758540e-01  5.804922e+01  1.773216e+02  2.035628e+02  3.495182e+02 -3.437080e+00  1.901349e-01  1.893392e+03  2.466808e+06  1.004261e+00 326.426 21 45 42.29  77.21  33.99
 3301571  3.017537e+00  6.790276e-01  5.802646e+01  1.773105e+02  2.042235e+02  3.492799e+02 -3.483237e+00  1.879355e-01  1.915551e+03  2.466797e+06  1.004306e+00 327.124 21 48 29.66  76.91  34.02
 3301820  2.984183e+00  6.746066e-01  5.802819e+01  1.773308e+02  2.033815e+02  3.495769e+02 -3.430307e+00  1.910830e-01  1.883998e+03  2.466798e+06  1.004253e+00 326.158 21 44 37.82  77.28  33.97
 3301619  3.028127e+00  6.803782e-01  5.803751e+01  1.773330e+02  2.044559e+02  3.492015e+02 -3.494863e+00  1.869152e-01  1.926007e+03  2.466801e+06  1.004339e+00 327.450 21 49 48.10  76.83  34.03
 3301835  3.029210e+00  6.805014e-01  5.803653e+01  1.773230e+02  2.044673e+02  3.491987e+02 -3.494437e+00  1.868624e-01  1.926551e+03  2.466801e+06  1.004349e+00 327.415 21 49 39.50  76.81  34.04
 3301834  3.025956e+00  6.801066e-01  5.804609e+01  1.773221e+02  2.043944e+02  3.492238e+02 -3.490349e+00  1.871111e-01  1.923991e+03  2.466802e+06  1.004276e+00 327.403 21 49 36.65  76.85  34.03
 3301782  3.030986e+00  6.805590e-01  5.803388e+01  1.773079e+02  2.043314e+02  3.492614e+02 -3.473057e+00  1.866907e-01  1.928323e+03  2.466803e+06  1.004345e+00 327.249 21 48 59.78  76.85  34.04
 3301693  3.023606e+00  6.797411e-01  5.803721e+01  1.773041e+02  2.042892e+02  3.492642e+02 -3.480850e+00  1.873280e-01  1.921763e+03  2.466805e+06  1.004311e+00 327.261 21 49  2.54  76.88  34.02
 3301596  3.003826e+00  6.771424e-01  5.803860e+01  1.773349e+02  2.037920e+02  3.494388e+02 -3.450192e+00  1.892063e-01  1.902685e+03  2.466806e+06  1.004265e+00 326.670 21 46 40.90  77.10  34.00
 3301796  2.995665e+00  6.760653e-01  5.804002e+01  1.773362e+02  2.035935e+02  3.495083e+02 -3.438206e+00  1.899770e-01  1.894966e+03  2.466807e+06  1.004260e+00 326.447 21 45 47.40  77.19  33.99
 3301594  2.984908e+00  6.746583e-01  5.804305e+01  1.773302e+02  2.033439e+02  3.495950e+02 -3.423679e+00  1.909637e-01  1.885175e+03  2.466808e+06  1.004230e+00 326.188 21 44 45.10  77.31  33.97
 3301678  2.984911e+00  6.746329e-01  5.804865e+01  1.773372e+02  2.033354e+02  3.495985e+02 -3.422787e+00  1.909736e-01  1.885077e+03  2.466808e+06  1.004284e+00 326.196 21 44 47.06  77.31  33.98
 3301783  2.991482e+00  6.755099e-01  5.804920e+01  1.773038e+02  2.035105e+02  3.495354e+02 -3.434882e+00  1.903641e-01  1.891113e+03  2.466808e+06  1.004317e+00 326.381 21 45 31.44  77.23  33.99
 3302127  2.976870e+00  6.735985e-01  5.802558e+01  1.773292e+02  2.032018e+02  3.496398e+02 -3.419543e+00  1.917837e-01  1.877115e+03  2.466796e+06  1.004347e+00 325.938 21 43 45.19  77.36  33.96
 3302068  3.020067e+00  6.793415e-01  5.803391e+01  1.773241e+02  2.042494e+02  3.492743e+02 -3.481747e+00  1.877173e-01  1.917777e+03  2.466801e+06  1.004253e+00 327.158 21 48 37.87  76.90  34.03
 3301935  3.017808e+00  6.790550e-01  5.803782e+01  1.772993e+02  2.042136e+02  3.492849e+02 -3.481284e+00  1.878957e-01  1.915957e+03  2.466801e+06  1.004281e+00 327.148 21 48 35.62  76.92  34.02
 3302093  3.013888e+00  6.785160e-01  5.803713e+01  1.773087e+02  2.040965e+02  3.493274e+02 -3.472883e+00  1.882951e-01  1.911893e+03  2.466801e+06  1.004292e+00 326.980 21 47 55.10  76.97  34.02
 3302038  3.016960e+00  6.789016e-01  5.803857e+01  1.773107e+02  2.041645e+02  3.493041e+02 -3.476521e+00  1.880073e-01  1.914819e+03  2.466801e+06  1.004326e+00 327.065 21 48 15.53  76.94  34.02
 3302153  3.020783e+00  6.794033e-01  5.804246e+01  1.773170e+02  2.042601e+02  3.492707e+02 -3.482293e+00  1.876132e-01  1.918842e+03  2.466802e+06  1.004332e+00 327.231 21 48 55.32  76.90  34.03
 3301934  3.033583e+00  6.810162e-01  5.812184e+01  1.773061e+02  2.044824e+02  3.492022e+02 -3.487757e+00  1.864548e-01  1.930762e+03  2.466803e+06  1.004242e+00 327.636 21 50 32.66  76.83  34.09
 3301889  3.017188e+00  6.788930e-01  5.803705e+01  1.773343e+02  2.041191e+02  3.493246e+02 -3.469812e+00  1.879467e-01  1.915437e+03  2.466806e+06  1.004292e+00 327.047 21 48 11.30  76.96  34.02
 3301925  3.005316e+00  6.773479e-01  5.803702e+01  1.773355e+02  2.038299e+02  3.494256e+02 -3.452455e+00  1.890639e-01  1.904118e+03  2.466806e+06  1.004242e+00 326.713 21 46 51.19  77.09  34.00
 3302080  3.014567e+00  6.785628e-01  5.803711e+01  1.773297e+02  2.040539e+02  3.493476e+02 -3.465630e+00  1.882156e-01  1.912700e+03  2.466806e+06  1.004245e+00 326.941 21 47 45.77  76.99  34.02
 3301943  2.991772e+00  6.755667e-01  5.804053e+01  1.773061e+02  2.035057e+02  3.495387e+02 -3.433200e+00  1.903676e-01  1.891078e+03  2.466807e+06  1.004226e+00 326.327 21 45 18.58  77.22  33.99
 3302064  3.029694e+00  6.805232e-01  5.803906e+01  1.773206e+02  2.044307e+02  3.492158e+02 -3.488561e+00  1.867891e-01  1.927307e+03  2.466807e+06  1.004330e+00 327.395 21 49 34.90  76.83  34.04
 3302138  3.016043e+00  6.787712e-01  5.803827e+01  1.773240e+02  2.040940e+02  3.493336e+02 -3.468112e+00  1.880849e-01  1.914029e+03  2.466807e+06  1.004213e+00 326.991 21 47 57.84  76.97  34.02
 3302139  3.007718e+00  6.776759e-01  5.803794e+01  1.773306e+02  2.038902e+02  3.494046e+02 -3.456013e+00  1.888566e-01  1.906208e+03  2.466807e+06  1.004212e+00 326.758 21 47  1.87  77.06  34.01
 3302495  2.985943e+00  6.748190e-01  5.802594e+01  1.773314e+02  2.034170e+02  3.495648e+02 -3.432191e+00  1.909336e-01  1.885472e+03  2.466798e+06  1.004299e+00 326.177 21 44 42.41  77.26  33.98
 3302459  2.991513e+00  6.755685e-01  5.803470e+01  1.773020e+02  2.035622e+02  3.495130e+02 -3.441807e+00  1.904008e-01  1.890748e+03  2.466799e+06  1.004299e+00 326.371 21 45 29.14  77.19  33.99
 3302489  3.009310e+00  6.778935e-01  5.803566e+01  1.773103e+02  2.039842e+02  3.493661e+02 -3.466542e+00  1.887298e-01  1.907489e+03  2.466801e+06  1.004352e+00 326.846 21 47 23.06  77.01  34.01
 3302467  3.027246e+00  6.802350e-01  5.804313e+01  1.773171e+02  2.044068e+02  3.492208e+02 -3.489984e+00  1.870516e-01  1.924602e+03  2.466802e+06  1.004342e+00 327.362 21 49 26.78  76.83  34.04
 3302455  3.028520e+00  6.804194e-01  5.804533e+01  1.773180e+02  2.044353e+02  3.492116e+02 -3.491053e+00  1.869411e-01  1.925740e+03  2.466802e+06  1.004278e+00 327.393 21 49 34.32  76.82  34.05
 3302355  3.025682e+00  6.799985e-01  5.803595e+01  1.773111e+02  2.043003e+02  3.492643e+02 -3.478068e+00  1.871672e-01  1.923413e+03  2.466804e+06  1.004234e+00 327.230 21 48 55.15  76.88  34.03
 3302324  3.010272e+00  6.780072e-01  5.803746e+01  1.773103e+02  2.039519e+02  3.493830e+02 -3.459704e+00  1.886046e-01  1.908755e+03  2.466805e+06  1.004226e+00 326.837 21 47 21.00  77.03  34.01
 3302215  3.003378e+00  6.771082e-01  5.804254e+01  1.773229e+02  2.037906e+02  3.494388e+02 -3.450546e+00  1.892567e-01  1.902178e+03  2.466808e+06  1.004216e+00 326.667 21 46 40.18  77.10  34.01
 3302567  2.973668e+00  6.731911e-01  5.802302e+01  1.773261e+02  2.031141e+02  3.496722e+02 -3.412793e+00  1.921402e-01  1.873632e+03  2.466796e+06  1.004255e+00 325.796 21 43 11.09  77.38  33.96
 3302604  2.964053e+00  6.718722e-01  5.802654e+01  1.773113e+02  2.028672e+02  3.497604e+02 -3.396442e+00  1.930825e-01  1.864488e+03  2.466796e+06  1.004306e+00 325.490 21 41 57.72  77.48  33.95
 3302629  3.001235e+00  6.768444e-01  5.802580e+01  1.773209e+02  2.037994e+02  3.494297e+02 -3.456374e+00  1.895075e-01  1.899661e+03  2.466797e+06  1.004337e+00 326.596 21 46 23.14  77.09  34.00
 3302668  2.990903e+00  6.754757e-01  5.803181e+01  1.773054e+02  2.035471e+02  3.495181e+02 -3.441058e+00  1.904773e-01  1.889989e+03  2.466798e+06  1.004334e+00 326.337 21 45 20.83  77.20  33.99
 3302645  2.988967e+00  6.752326e-01  5.802736e+01  1.773276e+02  2.034842e+02  3.495420e+02 -3.435541e+00  1.906663e-01  1.888115e+03  2.466799e+06  1.004245e+00 326.250 21 45  0.07  77.22  33.99
 3302710  3.025819e+00  6.801139e-01  5.803629e+01  1.773073e+02  2.044007e+02  3.492211e+02 -3.491166e+00  1.871915e-01  1.923164e+03  2.466801e+06  1.004226e+00 327.333 21 49 19.97  76.83  34.04
 3302806  3.021317e+00  6.795109e-01  5.803633e+01  1.773136e+02  2.042813e+02  3.492632e+02 -3.483636e+00  1.876099e-01  1.918875e+03  2.466801e+06  1.004240e+00 327.190 21 48 45.65  76.88  34.03
 3302821  3.016508e+00  6.788957e-01  5.802629e+01  1.773238e+02  2.041759e+02  3.492989e+02 -3.478343e+00  1.880697e-01  1.914184e+03  2.466798e+06  1.004229e+00 327.038 21 48  9.00  76.93  34.02
 3302973  3.013766e+00  6.785248e-01  5.802834e+01  1.773177e+02  2.041099e+02  3.493215e+02 -3.474745e+00  1.883238e-01  1.911601e+03  2.466798e+06  1.004264e+00 326.977 21 47 54.50  76.95  34.02
 3355104  2.966503e+00  6.723008e-01  5.802629e+01  1.773183e+02  2.030031e+02  3.497063e+02 -3.410412e+00  1.928783e-01  1.866462e+03  2.466796e+06  1.004221e+00 325.624 21 42 29.81  77.43  33.96
 3355618  3.025528e+00  6.801777e-01  5.803557e+01  1.773216e+02  2.045040e+02  3.491757e+02 -3.505572e+00  1.872487e-01  1.922577e+03  2.466801e+06  1.004246e+00 327.423 21 49 41.59  76.80  34.04
 3356181  3.029453e+00  6.806393e-01  5.805020e+01  1.773176e+02  2.045823e+02  3.491495e+02 -3.509287e+00  1.868758e-01  1.926413e+03  2.466802e+06  1.004353e+00 327.565 21 50 15.65  76.76  34.05
 3403605  3.007707e+00  6.772814e-01  5.806599e+01  1.773121e+02  2.034791e+02  3.495835e+02 -3.400389e+00  1.888318e-01  1.906458e+03  2.464982e+06  1.004215e+00 326.324 21 45 17.71  77.22  34.01
 3404005  3.038472e+00  6.813119e-01  5.806696e+01  1.773029e+02  2.042803e+02  3.492993e+02 -3.452481e+00  1.859216e-01  1.936300e+03  2.464978e+06  1.004323e+00 327.309 21 49 14.09  76.88  34.05
 3404055  3.035887e+00  6.809617e-01  5.807293e+01  1.773017e+02  2.041969e+02  3.493301e+02 -3.446035e+00  1.862223e-01  1.933174e+03  2.464980e+06  1.004308e+00 327.164 21 48 39.46  76.91  34.06
 3403974  3.032496e+00  6.805418e-01  5.806899e+01  1.773066e+02  2.041220e+02  3.493556e+02 -3.442024e+00  1.864785e-01  1.930517e+03  2.464981e+06  1.004267e+00 327.132 21 48 31.63  76.95  34.04
 3404148  3.021749e+00  6.791062e-01  5.804880e+01  1.773157e+02  2.038514e+02  3.494499e+02 -3.425884e+00  1.875341e-01  1.919651e+03  2.464979e+06  1.004351e+00 326.713 21 46 51.19  77.05  34.03
 3404213  3.039068e+00  6.813693e-01  5.807351e+01  1.773027e+02  2.042815e+02  3.492999e+02 -3.451670e+00  1.859059e-01  1.936464e+03  2.464979e+06  1.004345e+00 327.288 21 49  9.12  76.88  34.06
 3404511  3.034193e+00  6.807942e-01  5.807252e+01  1.773065e+02  2.042250e+02  3.493140e+02 -3.453114e+00  1.863661e-01  1.931682e+03  2.464979e+06  1.004354e+00 327.225 21 48 53.95  76.90  34.05
 3404627  3.003433e+00  6.767833e-01  5.806625e+01  1.773093e+02  2.034483e+02  3.495879e+02 -3.404079e+00  1.892705e-01  1.902039e+03  2.464981e+06  1.004231e+00 326.259 21 45  2.06  77.23  34.01
 3404655  3.016864e+00  6.785589e-01  5.806026e+01  1.773092e+02  2.037881e+02  3.494680e+02 -3.425599e+00  1.880141e-01  1.914749e+03  2.464981e+06  1.004232e+00 326.637 21 46 32.98  77.08  34.03
 3404610  2.991269e+00  6.752058e-01  5.804911e+01  1.773097e+02  2.031791e+02  3.496804e+02 -3.389363e+00  1.904065e-01  1.890692e+03  2.464981e+06  1.004218e+00 325.918 21 43 40.37  77.34  33.99
 3404939  3.043604e+00  6.820622e-01  5.807348e+01  1.773137e+02  2.044870e+02  3.492210e+02 -3.470323e+00  1.855304e-01  1.940383e+03  2.464982e+06  1.004304e+00 327.497 21 49 59.16  76.79  34.07
 3403154  3.019140e+00  6.792154e-01  5.802972e+01  1.773051e+02  2.042465e+02  3.492732e+02 -3.483481e+00  1.878199e-01  1.916730e+03  2.466801e+06  1.004327e+00 327.133 21 48 31.97  76.89  34.03
 3403386  3.014481e+00  6.786379e-01  5.802236e+01  1.773230e+02  2.041374e+02  3.493112e+02 -3.476964e+00  1.882262e-01  1.912592e+03  2.466801e+06  1.004235e+00 327.014 21 48  3.38  76.95  34.01
 3403329  3.015102e+00  6.786707e-01  5.802130e+01  1.773284e+02  2.041267e+02  3.493167e+02 -3.474790e+00  1.881896e-01  1.912964e+03  2.466801e+06  1.004308e+00 326.969 21 47 52.44  76.95  34.02
 3403192  3.046244e+00  6.822929e-01  5.802742e+01  1.773036e+02  2.044159e+02  3.492578e+02 -3.455731e+00  1.853044e-01  1.942749e+03  2.466803e+06  1.004236e+00 327.273 21 49  5.57  76.79  34.05
 3403128  3.050318e+00  6.827327e-01  5.801342e+01  1.773298e+02  2.044500e+02  3.492512e+02 -3.453207e+00  1.849384e-01  1.946594e+03  2.466803e+06  1.004306e+00 327.261 21 49  2.62  76.77  34.05
 3403380  3.031940e+00  6.807935e-01  5.801757e+01  1.773264e+02  2.044466e+02  3.492139e+02 -3.486267e+00  1.866354e-01  1.928895e+03  2.466804e+06  1.004282e+00 327.318 21 49 16.32  76.80  34.04
 3403374  3.000118e+00  6.766453e-01  5.802880e+01  1.773119e+02  2.037158e+02  3.494638e+02 -3.447034e+00  1.895974e-01  1.898760e+03  2.466806e+06  1.004329e+00 326.516 21 46  3.82  77.12  34.00
 3403184  3.022959e+00  6.796574e-01  5.802041e+01  1.773291e+02  2.042693e+02  3.492716e+02 -3.479292e+00  1.874509e-01  1.920502e+03  2.466806e+06  1.004295e+00 327.130 21 48 31.20  76.89  34.02
 3403267  3.007675e+00  6.776349e-01  5.802925e+01  1.773109e+02  2.038976e+02  3.494004e+02 -3.457825e+00  1.888970e-01  1.905800e+03  2.466806e+06  1.004346e+00 326.713 21 46 51.22  77.04  34.01
 3403125  3.010908e+00  6.781107e-01  5.803092e+01  1.773065e+02  2.039915e+02  3.493671e+02 -3.463931e+00  1.885881e-01  1.908922e+03  2.466807e+06  1.004237e+00 326.842 21 47 22.10  77.00  34.02
 3403383  3.020791e+00  6.793808e-01  5.802548e+01  1.773190e+02  2.042234e+02  3.492869e+02 -3.477141e+00  1.876562e-01  1.918401e+03  2.466807e+06  1.004294e+00 327.087 21 48 20.81  76.91  34.02
 3403706  3.021775e+00  6.796105e-01  5.802278e+01  1.773130e+02  2.043423e+02  3.492376e+02 -3.491083e+00  1.875530e-01  1.919457e+03  2.466799e+06  1.004268e+00 327.245 21 48 58.68  76.86  34.02
 3403577  3.004581e+00  6.773072e-01  5.802251e+01  1.773171e+02  2.038978e+02  3.493939e+02 -3.463445e+00  1.891663e-01  1.903087e+03  2.466800e+06  1.004323e+00 326.739 21 46 57.38  77.05  34.00
 3403644  3.012929e+00  6.784330e-01  5.802772e+01  1.773100e+02  2.041134e+02  3.493181e+02 -3.476858e+00  1.883838e-01  1.910992e+03  2.466800e+06  1.004279e+00 326.984 21 47 56.21  76.96  34.02
 3403556  3.081079e+00  6.858763e-01  5.801601e+01  1.773267e+02  2.043624e+02  3.493534e+02 -3.386283e+00  1.821848e-01  1.976016e+03  2.466803e+06  1.004218e+00 327.078 21 48 18.74  76.74  34.08
 3403436  3.052959e+00  6.830167e-01  5.801305e+01  1.773266e+02  2.044323e+02  3.492649e+02 -3.445678e+00  1.847128e-01  1.948972e+03  2.466803e+06  1.004231e+00 327.230 21 48 55.13  76.76  34.05
 3403722  3.042547e+00  6.819073e-01  5.802067e+01  1.773167e+02  2.044294e+02  3.492440e+02 -3.464410e+00  1.856534e-01  1.939097e+03  2.466803e+06  1.004263e+00 327.281 21 49  7.34  76.78  34.05
 3403466  3.025149e+00  6.798950e-01  5.802881e+01  1.773075e+02  2.042724e+02  3.492749e+02 -3.475658e+00  1.872560e-01  1.922502e+03  2.466804e+06  1.004294e+00 327.155 21 48 37.22  76.87  34.03
 3403461  3.022772e+00  6.796057e-01  5.802782e+01  1.773100e+02  2.042392e+02  3.492842e+02 -3.475657e+00  1.874718e-01  1.920288e+03  2.466804e+06  1.004302e+00 327.108 21 48 25.99  76.89  34.03
 3403494  3.030567e+00  6.806202e-01  5.801822e+01  1.773244e+02  2.044195e+02  3.492228e+02 -3.485202e+00  1.867608e-01  1.927599e+03  2.466805e+06  1.004284e+00 327.287 21 49  8.86  76.81  34.03
 3403976  3.002142e+00  6.770592e-01  5.801482e+01  1.773175e+02  2.038838e+02  3.493955e+02 -3.465541e+00  1.893984e-01  1.900755e+03  2.466797e+06  1.004229e+00 326.708 21 46 49.94  77.05  34.00
 3403855  2.987282e+00  6.750061e-01  5.802588e+01  1.773107e+02  2.034754e+02  3.495418e+02 -3.437994e+00  1.908263e-01  1.886532e+03  2.466799e+06  1.004346e+00 326.228 21 44 54.77  77.23  33.98
 3403902  2.990465e+00  6.754531e-01  5.801588e+01  1.773210e+02  2.035548e+02  3.495141e+02 -3.442630e+00  1.905166e-01  1.889599e+03  2.466799e+06  1.004279e+00 326.302 21 45 12.43  77.19  33.98
 3403919  3.027702e+00  6.803693e-01  5.802709e+01  1.773118e+02  2.044713e+02  3.491943e+02 -3.497334e+00  1.870230e-01  1.924897e+03  2.466800e+06  1.004272e+00 327.378 21 49 30.74  76.80  34.04
 3403946  3.023195e+00  6.797976e-01  5.803295e+01  1.773091e+02  2.043607e+02  3.492330e+02 -3.490626e+00  1.874470e-01  1.920542e+03  2.466801e+06  1.004215e+00 327.256 21 49  1.44  76.85  34.03
 3403785  3.029738e+00  6.806050e-01  5.802415e+01  1.773186e+02  2.044998e+02  3.491861e+02 -3.497513e+00  1.868376e-01  1.926807e+03  2.466801e+06  1.004302e+00 327.392 21 49 34.15  76.79  34.04
 3404212  2.983191e+00  6.745176e-01  5.800944e+01  1.773194e+02  2.034088e+02  3.495628e+02 -3.435996e+00  1.912182e-01  1.882666e+03  2.466797e+06  1.004270e+00 326.110 21 44 26.42  77.26  33.97
 3404178  3.006424e+00  6.775916e-01  5.802019e+01  1.773149e+02  2.039712e+02  3.493662e+02 -3.469726e+00  1.890069e-01  1.904692e+03  2.466798e+06  1.004281e+00 326.803 21 47 12.84  77.01  34.01
 3404105  3.029589e+00  6.806337e-01  5.801262e+01  1.773202e+02  2.045287e+02  3.491737e+02 -3.501336e+00  1.868480e-01  1.926700e+03  2.466799e+06  1.004251e+00 327.407 21 49 37.63  76.77  34.03
 3404477  3.029359e+00  6.806150e-01  5.801346e+01  1.773165e+02  2.045363e+02  3.491699e+02 -3.502793e+00  1.868758e-01  1.926413e+03  2.466798e+06  1.004256e+00 327.424 21 49 41.86  76.76  34.03
 3404648  2.978246e+00  6.738523e-01  5.801769e+01  1.773155e+02  2.032956e+02  3.496018e+02 -3.429740e+00  1.916819e-01  1.878111e+03  2.466798e+06  1.004307e+00 326.022 21 44  5.23  77.30  33.97
 3404578  3.008801e+00  6.779363e-01  5.800985e+01  1.773163e+02  2.040438e+02  3.493399e+02 -3.474832e+00  1.887935e-01  1.906845e+03  2.466799e+06  1.004228e+00 326.856 21 47 25.49  76.98  34.01
 3404758  3.019855e+00  6.793894e-01  5.801549e+01  1.773153e+02  2.043337e+02  3.492371e+02 -3.493612e+00  1.877426e-01  1.917518e+03  2.466796e+06  1.004289e+00 327.216 21 48 51.89  76.86  34.02
 3404926  3.023042e+00  6.797989e-01  5.801221e+01  1.773137e+02  2.044075e+02  3.492118e+02 -3.497635e+00  1.874611e-01  1.920398e+03  2.466796e+06  1.004303e+00 327.275 21 49  5.90  76.82  34.03
 3404796  3.013268e+00  6.785525e-01  5.803014e+01  1.773175e+02  2.041778e+02  3.492912e+02 -3.484538e+00  1.883629e-01  1.911204e+03  2.466800e+06  1.004217e+00 327.075 21 48 17.98  76.93  34.02
 3404971  3.006310e+00  6.776133e-01  5.802190e+01  1.773159e+02  2.039859e+02  3.493599e+02 -3.471600e+00  1.890239e-01  1.904521e+03  2.466800e+06  1.004220e+00 326.822 21 47 17.40  77.01  34.01
 3404797  3.030033e+00  6.807533e-01  5.801340e+01  1.773136e+02  2.045904e+02  3.491481e+02 -3.508507e+00  1.868038e-01  1.927155e+03  2.466801e+06  1.004215e+00 327.492 21 49 58.15  76.75  34.03
 3405103  3.028820e+00  6.805753e-01  5.802625e+01  1.773193e+02  2.045799e+02  3.491493e+02 -3.510038e+00  1.869022e-01  1.926141e+03  2.466800e+06  1.004334e+00 327.520 21 50  4.75  76.77  34.04
 3405143  3.017517e+00  6.791012e-01  5.801940e+01  1.773132e+02  2.042823e+02  3.492547e+02 -3.490850e+00  1.879526e-01  1.915376e+03  2.466801e+06  1.004249e+00 327.171 21 48 41.09  76.88  34.02
 3405298  3.015639e+00  6.788434e-01  5.801907e+01  1.773089e+02  2.042394e+02  3.492690e+02 -3.488835e+00  1.881301e-01  1.913569e+03  2.466801e+06  1.004292e+00 327.112 21 48 26.86  76.90  34.02
 3405303  3.030937e+00  6.808181e-01  5.801402e+01  1.773069e+02  2.045643e+02  3.491612e+02 -3.503470e+00  1.867173e-01  1.928048e+03  2.466806e+06  1.004233e+00 327.468 21 49 52.22  76.75  34.03
 3405412  3.015677e+00  6.787881e-01  5.802433e+01  1.773194e+02  2.041560e+02  3.493057e+02 -3.477190e+00  1.881127e-01  1.913746e+03  2.466804e+06  1.004225e+00 327.033 21 48  7.97  76.94  34.02
 3405515  3.018514e+00  6.791715e-01  5.801665e+01  1.773060e+02  2.042535e+02  3.492691e+02 -3.485300e+00  1.878625e-01  1.916295e+03  2.466805e+06  1.004276e+00 327.128 21 48 30.72  76.89  34.02
 3405367  3.014668e+00  6.786748e-01  5.802858e+01  1.773240e+02  2.041856e+02  3.492901e+02 -3.483616e+00  1.882207e-01  1.912648e+03  2.466805e+06  1.004328e+00 327.081 21 48 19.54  76.93  34.02
 3405612  3.002943e+00  6.771484e-01  5.802002e+01  1.773086e+02  2.038882e+02  3.493952e+02 -3.464701e+00  1.893367e-01  1.901375e+03  2.466806e+06  1.004236e+00 326.693 21 46 46.42  77.05  34.00
 3405711  3.026475e+00  6.802535e-01  5.802560e+01  1.773184e+02  2.045050e+02  3.491767e+02 -3.504409e+00  1.871287e-01  1.923810e+03  2.466801e+06  1.004328e+00 327.422 21 49 41.23  76.79  34.03
 3405725  3.038409e+00  6.815696e-01  5.801668e+01  1.773069e+02  2.045534e+02  3.491812e+02 -3.488760e+00  1.860245e-01  1.935229e+03  2.466803e+06  1.004330e+00 327.445 21 49 46.73  76.74  34.04
 3405923  3.037005e+00  6.814412e-01  5.802004e+01  1.773170e+02  2.045747e+02  3.491690e+02 -3.494169e+00  1.861472e-01  1.933953e+03  2.466804e+06  1.004332e+00 327.490 21 49 57.55  76.74  34.04
 3405621  3.023529e+00  6.797988e-01  5.801804e+01  1.773082e+02  2.043420e+02  3.492415e+02 -3.487792e+00  1.874072e-01  1.920951e+03  2.466804e+06  1.004266e+00 327.221 21 48 53.14  76.84  34.03
 3405859  3.003986e+00  6.772867e-01  5.802336e+01  1.773131e+02  2.039269e+02  3.493803e+02 -3.468216e+00  1.892352e-01  1.902394e+03  2.466807e+06  1.004274e+00 326.760 21 47  2.40  77.04  34.00
 3405700  3.004345e+00  6.773431e-01  5.802711e+01  1.773240e+02  2.039268e+02  3.493815e+02 -3.467239e+00  1.892121e-01  1.902626e+03  2.466807e+06  1.004220e+00 326.760 21 47  2.33  77.04  34.01
 3402470  3.024086e+00  6.798796e-01  5.802200e+01  1.773101e+02  2.043890e+02  3.492218e+02 -3.493455e+00  1.873151e-01  1.921895e+03  2.466799e+06  1.004343e+00 327.311 21 49 14.54  76.84  34.02
 3402490  3.025735e+00  6.800839e-01  5.802618e+01  1.773065e+02  2.044147e+02  3.492142e+02 -3.493778e+00  1.871768e-01  1.923315e+03  2.466801e+06  1.004334e+00 327.346 21 49 23.11  76.82  34.03
 3402337  3.021375e+00  6.794253e-01  5.802334e+01  1.773187e+02  2.041919e+02  3.493021e+02 -3.471638e+00  1.875798e-01  1.919183e+03  2.466804e+06  1.004255e+00 327.060 21 48 14.33  76.92  34.02
 3402236  3.013087e+00  6.783421e-01  5.802370e+01  1.773312e+02  2.040245e+02  3.493566e+02 -3.464965e+00  1.883302e-01  1.911536e+03  2.466805e+06  1.004347e+00 326.901 21 47 36.24  77.00  34.01
 3402510  3.006264e+00  6.775389e-01  5.801788e+01  1.773145e+02  2.039577e+02  3.493713e+02 -3.468575e+00  1.889951e-01  1.904812e+03  2.466796e+06  1.004349e+00 326.806 21 47 13.39  77.02  34.00
 3402608  2.982524e+00  6.743555e-01  5.801997e+01  1.773183e+02  2.033430e+02  3.495897e+02 -3.428604e+00  1.912669e-01  1.882187e+03  2.466798e+06  1.004350e+00 326.065 21 44 15.55  77.29  33.97
 3402652  2.999479e+00  6.766305e-01  5.802109e+01  1.773172e+02  2.037674e+02  3.494401e+02 -3.455131e+00  1.896543e-01  1.898190e+03  2.466799e+06  1.004313e+00 326.579 21 46 18.96  77.10  33.99
 3402560  3.012145e+00  6.782966e-01  5.802842e+01  1.773071e+02  2.040711e+02  3.493346e+02 -3.472794e+00  1.884495e-01  1.910326e+03  2.466801e+06  1.004313e+00 326.956 21 47 49.39  76.97  34.01
 3402768  3.031007e+00  6.806222e-01  5.802257e+01  1.773181e+02  2.043748e+02  3.492430e+02 -3.478478e+00  1.866644e-01  1.928595e+03  2.466804e+06  1.004287e+00 327.299 21 49 11.74  76.83  34.03
 3402625  3.020034e+00  6.792674e-01  5.802096e+01  1.773282e+02  2.041632e+02  3.493119e+02 -3.470042e+00  1.877034e-01  1.917919e+03  2.466804e+06  1.004212e+00 327.022 21 48  5.26  76.93  34.02
 3402777  3.024348e+00  6.798152e-01  5.802266e+01  1.773200e+02  2.042737e+02  3.492727e+02 -3.477241e+00  1.873312e-01  1.921729e+03  2.466804e+06  1.004280e+00 327.130 21 48 31.08  76.88  34.03
 3402599  3.024536e+00  6.798601e-01  5.802820e+01  1.773068e+02  2.043150e+02  3.492549e+02 -3.482664e+00  1.873016e-01  1.922033e+03  2.466806e+06  1.004328e+00 327.218 21 48 52.39  76.86  34.03
 3402539  3.021152e+00  6.794343e-01  5.802460e+01  1.773324e+02  2.042389e+02  3.492809e+02 -3.478562e+00  1.875804e-01  1.919177e+03  2.466808e+06  1.004295e+00 327.149 21 48 35.88  76.91  34.02
 3402721  3.020676e+00  6.793820e-01  5.803161e+01  1.773020e+02  2.042397e+02  3.492795e+02 -3.479586e+00  1.876378e-01  1.918590e+03  2.466808e+06  1.004301e+00 327.155 21 48 37.10  76.90  34.02
 3402877  3.015632e+00  6.787814e-01  5.801454e+01  1.773250e+02  2.041838e+02  3.492931e+02 -3.481486e+00  1.881270e-01  1.913601e+03  2.466797e+06  1.004314e+00 327.047 21 48 11.33  76.92  34.01
 3403113  3.028584e+00  6.804003e-01  5.803660e+01  1.773286e+02  2.044329e+02  3.492123e+02 -3.491026e+00  1.869184e-01  1.925974e+03  2.466802e+06  1.004351e+00 327.368 21 49 28.22  76.83  34.04
 3402949  3.038173e+00  6.815253e-01  5.802567e+01  1.773039e+02  2.044997e+02  3.492046e+02 -3.481508e+00  1.860361e-01  1.935108e+03  2.466803e+06  1.004226e+00 327.403 21 49 36.72  76.77  34.04
 3402818  3.022123e+00  6.795445e-01  5.802140e+01  1.773286e+02  2.042460e+02  3.492799e+02 -3.477733e+00  1.874968e-01  1.920033e+03  2.466805e+06  1.004297e+00 327.134 21 48 32.14  76.90  34.02
 3403090  3.021152e+00  6.794529e-01  5.802020e+01  1.773295e+02  2.042347e+02  3.492832e+02 -3.477604e+00  1.875999e-01  1.918977e+03  2.466806e+06  1.004224e+00 327.109 21 48 26.16  76.90  34.02
 3402969  3.007257e+00  6.775971e-01  5.802626e+01  1.773160e+02  2.038871e+02  3.494044e+02 -3.456882e+00  1.889378e-01  1.905389e+03  2.466806e+06  1.004292e+00 326.702 21 46 48.58  77.04  34.01
 3403001  3.015627e+00  6.786998e-01  5.802895e+01  1.773140e+02  2.041084e+02  3.493256e+02 -3.471505e+00  1.881099e-01  1.913775e+03  2.466807e+06  1.004338e+00 327.001 21 48  0.29  76.96  34.02
 3403062  3.025573e+00  6.800058e-01  5.802258e+01  1.773290e+02  2.043402e+02  3.492464e+02 -3.483934e+00  1.871949e-01  1.923129e+03  2.466807e+06  1.004296e+00 327.229 21 48 54.91  76.86  34.03
 3403074  2.989843e+00  6.752725e-01  5.802610e+01  1.773207e+02  2.034504e+02  3.495582e+02 -3.429688e+00  1.905924e-01  1.888848e+03  2.466807e+06  1.004319e+00 326.178 21 44 42.70  77.24  33.99
 3403012  2.984087e+00  6.745269e-01  5.802866e+01  1.773161e+02  2.033117e+02  3.496072e+02 -3.420937e+00  1.911418e-01  1.883418e+03  2.466808e+06  1.004262e+00 326.033 21 44  7.90  77.29  33.98
 3453136  3.048911e+00  6.825598e-01  5.801689e+01  1.773233e+02  2.044324e+02  3.492557e+02 -3.453587e+00  1.850841e-01  1.945062e+03  2.466803e+06  1.004330e+00 327.242 21 48 57.98  76.77  34.05
 3453547  3.019432e+00  6.792603e-01  5.801530e+01  1.773214e+02  2.042597e+02  3.492681e+02 -3.484697e+00  1.878137e-01  1.916793e+03  2.466798e+06  1.004325e+00 327.088 21 48 21.19  76.89  34.02
 3453656  3.022287e+00  6.796230e-01  5.803075e+01  1.773101e+02  2.043151e+02  3.492502e+02 -3.486784e+00  1.875424e-01  1.919566e+03  2.466801e+06  1.004317e+00 327.189 21 48 45.36  76.87  34.03
 3453821  2.986283e+00  6.749210e-01  5.801484e+01  1.773194e+02  2.034601e+02  3.495471e+02 -3.437088e+00  1.909458e-01  1.885352e+03  2.466798e+06  1.004226e+00 326.158 21 44 37.99  77.23  33.98
 3454223  3.026408e+00  6.802195e-01  5.801920e+01  1.773148e+02  2.044526e+02  3.491998e+02 -3.497115e+00  1.871790e-01  1.923292e+03  2.466798e+06  1.004251e+00 327.312 21 49 14.83  76.80  34.04
 3454329  3.003916e+00  6.772507e-01  5.802429e+01  1.773140e+02  2.038955e+02  3.493939e+02 -3.464065e+00  1.892711e-01  1.902033e+03  2.466799e+06  1.004268e+00 326.697 21 46 47.35  77.04  34.01
 3454209  2.990764e+00  6.754835e-01  5.802119e+01  1.773157e+02  2.035529e+02  3.495155e+02 -3.441828e+00  1.905319e-01  1.889447e+03  2.466799e+06  1.004281e+00 326.281 21 45  7.37  77.18  33.99
 3455123  3.020798e+00  6.795087e-01  5.802281e+01  1.773160e+02  2.043585e+02  3.492282e+02 -3.495288e+00  1.876984e-01  1.917970e+03  2.466801e+06  1.004308e+00 327.224 21 48 53.71  76.84  34.03
 3455239  3.026059e+00  6.800905e-01  5.802070e+01  1.773159e+02  2.043785e+02  3.492307e+02 -3.488231e+00  1.871996e-01  1.923081e+03  2.466804e+06  1.004311e+00 327.238 21 48 57.02  76.83  34.03
 3455202  2.987477e+00  6.751141e-01  5.802617e+01  1.773170e+02  2.035254e+02  3.495210e+02 -3.443834e+00  1.908254e-01  1.886541e+03  2.466808e+06  1.004227e+00 326.288 21 45  9.24  77.21  33.99
 3455356  3.036083e+00  6.813889e-01  5.811003e+01  1.773137e+02  2.046037e+02  3.491549e+02 -3.499424e+00  1.862820e-01  1.932554e+03  2.466803e+06  1.004279e+00 327.693 21 50 46.39  76.77  34.09
 3455408  3.029791e+00  6.805831e-01  5.802425e+01  1.773212e+02  2.044450e+02  3.492105e+02 -3.489676e+00  1.868512e-01  1.926667e+03  2.466804e+06  1.004220e+00 327.312 21 49 14.78  76.80  34.04
 3503201  3.008462e+00  6.778432e-01  5.801010e+01  1.773080e+02  2.040056e+02  3.493555e+02 -3.470642e+00  1.888067e-01  1.906712e+03  2.466797e+06  1.004288e+00 326.830 21 47 19.20  76.99  34.00
 3503175  3.001277e+00  6.768987e-01  5.801184e+01  1.773093e+02  2.038218e+02  3.494205e+02 -3.458856e+00  1.894749e-01  1.899987e+03  2.466799e+06  1.004251e+00 326.613 21 46 27.05  77.08  33.99
 3503251  3.026713e+00  6.802044e-01  5.802143e+01  1.773027e+02  2.044293e+02  3.492100e+02 -3.493882e+00  1.870832e-01  1.924277e+03  2.466801e+06  1.004328e+00 327.345 21 49 22.87  76.82  34.03
 3503350  3.023702e+00  6.798342e-01  5.802195e+01  1.773024e+02  2.043589e+02  3.492345e+02 -3.489727e+00  1.873707e-01  1.921325e+03  2.466801e+06  1.004265e+00 327.259 21 49  2.14  76.84  34.03
 3503297  3.030033e+00  6.806295e-01  5.801276e+01  1.773215e+02  2.044886e+02  3.491917e+02 -3.495412e+00  1.868088e-01  1.927104e+03  2.466802e+06  1.004289e+00 327.357 21 49 25.70  76.79  34.03
 3503131  3.036774e+00  6.813561e-01  5.800810e+01  1.773194e+02  2.044838e+02  3.492084e+02 -3.482077e+00  1.861418e-01  1.934009e+03  2.466804e+06  1.004243e+00 327.358 21 49 25.99  76.78  34.03
 3503404  3.023202e+00  6.796505e-01  5.800835e+01  1.773202e+02  2.042452e+02  3.492824e+02 -3.475791e+00  1.874100e-01  1.920922e+03  2.466804e+06  1.004324e+00 327.089 21 48 21.24  76.89  34.02
 3503157  3.000161e+00  6.766734e-01  5.801001e+01  1.773244e+02  2.037082e+02  3.494678e+02 -3.445399e+00  1.895950e-01  1.898784e+03  2.466807e+06  1.004235e+00 326.463 21 45 51.02  77.12  33.99
 3503305  3.001624e+00  6.768328e-01  5.801137e+01  1.773203e+02  2.037355e+02  3.494585e+02 -3.446840e+00  1.894714e-01  1.900022e+03  2.466807e+06  1.004314e+00 326.475 21 45 54.02  77.11  33.99
 3503379  3.017936e+00  6.789794e-01  5.801331e+01  1.773181e+02  2.041444e+02  3.493148e+02 -3.472146e+00  1.879089e-01  1.915822e+03  2.466808e+06  1.004350e+00 326.996 21 47 59.14  76.93  34.01
 3503589  3.008020e+00  6.777993e-01  5.800369e+01  1.773162e+02  2.040011e+02  3.493567e+02 -3.470704e+00  1.888642e-01  1.906131e+03  2.466796e+06  1.004262e+00 326.792 21 47 10.06  76.99  34.00
 3503678  2.978896e+00  6.738956e-01  5.800829e+01  1.773128e+02  2.032724e+02  3.496132e+02 -3.425446e+00  1.916108e-01  1.878809e+03  2.466797e+06  1.004327e+00 325.968 21 43 52.42  77.31  33.96
 3503700  3.018943e+00  6.791653e-01  5.802596e+01  1.773036e+02  2.042205e+02  3.492840e+02 -3.480424e+00  1.878300e-01  1.916627e+03  2.466802e+06  1.004338e+00 327.097 21 48 23.21  76.90  34.02
 3503454  3.032171e+00  6.809045e-01  5.803318e+01  1.773200e+02  2.045160e+02  3.491848e+02 -3.494739e+00  1.866141e-01  1.929114e+03  2.466802e+06  1.004225e+00 327.428 21 49 42.84  76.78  34.05
 3503624  3.357859e+00  7.114843e-01  5.796742e+01  1.773134e+02  2.037784e+02  3.501193e+02 -2.885535e+00  1.601000e-01  2.248595e+03  2.466802e+06  1.004232e+00 325.585 21 42 20.45  76.52  34.25
 3503621  3.146433e+00  6.923719e-01  5.800834e+01  1.773027e+02  2.042709e+02  3.495241e+02 -3.263025e+00  1.765202e-01  2.039426e+03  2.466803e+06  1.004244e+00 326.783 21 47  7.99  76.67  34.12
 3503717  3.027735e+00  6.801815e-01  5.801244e+01  1.773121e+02  2.042993e+02  3.492684e+02 -3.474757e+00  1.870103e-01  1.925027e+03  2.466804e+06  1.004344e+00 327.137 21 48 33.00  76.86  34.03
 3503646  2.989207e+00  6.751973e-01  5.802144e+01  1.773057e+02  2.034390e+02  3.495620e+02 -3.429215e+00  1.906486e-01  1.888291e+03  2.466808e+06  1.004303e+00 326.168 21 44 40.25  77.23  33.98
 3503692  3.013622e+00  6.784326e-01  5.801157e+01  1.773175e+02  2.040376e+02  3.493525e+02 -3.465394e+00  1.883379e-01  1.911457e+03  2.466808e+06  1.004284e+00 326.844 21 47 22.61  76.97  34.01
 3503554  3.024048e+00  6.798163e-01  5.802124e+01  1.773057e+02  2.043042e+02  3.492590e+02 -3.481789e+00  1.873491e-01  1.921546e+03  2.466808e+06  1.004269e+00 327.185 21 48 44.28  76.86  34.03
 3503907  2.985162e+00  6.747310e-01  5.800355e+01  1.773184e+02  2.034201e+02  3.495617e+02 -3.434138e+00  1.910168e-01  1.884651e+03  2.466799e+06  1.004314e+00 326.114 21 44 27.31  77.25  33.97
 3503985  3.019424e+00  6.793268e-01  5.801453e+01  1.773083e+02  2.042927e+02  3.492545e+02 -3.488518e+00  1.877739e-01  1.917199e+03  2.466799e+06  1.004216e+00 327.177 21 48 42.46  76.87  34.02
 3503905  3.030310e+00  6.806580e-01  5.801446e+01  1.773127e+02  2.045079e+02  3.491835e+02 -3.497805e+00  1.867785e-01  1.927416e+03  2.466801e+06  1.004351e+00 327.391 21 49 33.82  76.78  34.03
 3503777  3.030386e+00  6.806622e-01  5.801975e+01  1.773124e+02  2.045029e+02  3.491859e+02 -3.496975e+00  1.867632e-01  1.927575e+03  2.466802e+06  1.004347e+00 327.404 21 49 37.03  76.78  34.03
 3503978  3.027156e+00  6.802598e-01  5.801637e+01  1.773149e+02  2.044267e+02  3.492123e+02 -3.492535e+00  1.870651e-01  1.924464e+03  2.466802e+06  1.004295e+00 327.312 21 49 14.95  76.81  34.03
 3504023  3.032730e+00  6.809879e-01  5.805244e+01  1.773053e+02  2.045437e+02  3.491739e+02 -3.497435e+00  1.865613e-01  1.929660e+03  2.466802e+06  1.004235e+00 327.518 21 50  4.39  76.77  34.06
 3503963  3.261959e+00  7.032061e-01  5.801165e+01  1.773167e+02  2.041108e+02  3.498111e+02 -3.061688e+00  1.672483e-01  2.152489e+03  2.466802e+06  1.004303e+00 326.298 21 45 11.57  76.55  34.22
 3504029  3.041804e+00  6.818685e-01  5.801369e+01  1.773097e+02  2.044739e+02  3.492231e+02 -3.471709e+00  1.857265e-01  1.938333e+03  2.466803e+06  1.004275e+00 327.303 21 49 12.70  76.77  34.04
 3503948  3.041664e+00  6.819058e-01  5.801817e+01  1.773052e+02  2.045134e+02  3.492060e+02 -3.476949e+00  1.857408e-01  1.938185e+03  2.466803e+06  1.004233e+00 327.372 21 49 29.23  76.75  34.05
 3504041  3.020675e+00  6.793608e-01  5.800574e+01  1.773175e+02  2.041949e+02  3.492994e+02 -3.473199e+00  1.876775e-01  1.918184e+03  2.466805e+06  1.004231e+00 327.009 21 48  2.23  76.90  34.02
 3504116  3.013579e+00  6.785387e-01  5.801765e+01  1.773065e+02  2.041440e+02  3.493063e+02 -3.479662e+00  1.883458e-01  1.911377e+03  2.466798e+06  1.004261e+00 326.988 21 47 57.02  76.93  34.02
 3504074  2.996878e+00  6.763038e-01  5.801298e+01  1.773114e+02  2.037170e+02  3.494567e+02 -3.453007e+00  1.898943e-01  1.895792e+03  2.466800e+06  1.004297e+00 326.497 21 45 59.16  77.12  33.99
 3504337  3.023362e+00  6.797939e-01  5.801610e+01  1.773105e+02  2.043638e+02  3.492315e+02 -3.491150e+00  1.874306e-01  1.920711e+03  2.466800e+06  1.004292e+00 327.223 21 48 53.45  76.84  34.03
 3504317  3.015766e+00  6.788187e-01  5.800137e+01  1.773163e+02  2.041840e+02  3.492937e+02 -3.480890e+00  1.881381e-01  1.913487e+03  2.466800e+06  1.004244e+00 326.995 21 47 58.70  76.91  34.01
 3504199  3.018066e+00  6.791177e-01  5.802569e+01  1.773072e+02  2.042295e+02  3.492789e+02 -3.482611e+00  1.879193e-01  1.915716e+03  2.466801e+06  1.004221e+00 327.109 21 48 26.21  76.90  34.02
 3504185  3.027513e+00  6.803216e-01  5.802344e+01  1.773116e+02  2.044375e+02  3.492086e+02 -3.493085e+00  1.870349e-01  1.924775e+03  2.466802e+06  1.004255e+00 327.332 21 49 19.75  76.81  34.03
 3504496  3.030390e+00  6.807599e-01  5.799890e+01  1.773135e+02  2.045771e+02  3.491543e+02 -3.506394e+00  1.867755e-01  1.927448e+03  2.466797e+06  1.004272e+00 327.436 21 49 44.59  76.74  34.03
 3504521  3.000202e+00  6.767879e-01  5.800617e+01  1.773125e+02  2.038392e+02  3.494105e+02 -3.463394e+00  1.895786e-01  1.898948e+03  2.466798e+06  1.004283e+00 326.629 21 46 31.03  77.07  33.99
 3504458  3.012781e+00  6.784723e-01  5.800555e+01  1.773129e+02  2.041490e+02  3.493027e+02 -3.481561e+00  1.884154e-01  1.910671e+03  2.466799e+06  1.004215e+00 326.964 21 47 51.43  76.93  34.01
 3504452  3.027751e+00  6.803967e-01  5.801566e+01  1.773119e+02  2.044821e+02  3.491899e+02 -3.498481e+00  1.870044e-01  1.925088e+03  2.466801e+06  1.004236e+00 327.376 21 49 30.34  76.79  34.03
 3504573  3.030480e+00  6.807812e-01  5.802195e+01  1.773113e+02  2.045693e+02  3.491582e+02 -3.504866e+00  1.867693e-01  1.927511e+03  2.466801e+06  1.004212e+00 327.475 21 49 53.95  76.76  34.04
 3504909  3.016418e+00  6.789022e-01  5.800857e+01  1.773125e+02  2.042275e+02  3.492756e+02 -3.486007e+00  1.880763e-01  1.914117e+03  2.466797e+06  1.004333e+00 327.059 21 48 14.16  76.90  34.01
 3504884  3.014422e+00  6.786585e-01  5.800046e+01  1.773085e+02  2.041963e+02  3.492849e+02 -3.485512e+00  1.882612e-01  1.912237e+03  2.466800e+06  1.004329e+00 327.019 21 48  4.54  76.90  34.01
 3504969  3.018778e+00  6.792403e-01  5.801120e+01  1.773122e+02  2.043192e+02  3.492407e+02 -3.494014e+00  1.878253e-01  1.916675e+03  2.466800e+06  1.004349e+00 327.202 21 48 48.38  76.87  34.01
 3504850  3.030411e+00  6.806961e-01  5.804806e+01  1.773150e+02  2.044980e+02  3.491887e+02 -3.495664e+00  1.867747e-01  1.927456e+03  2.466802e+06  1.004236e+00 327.458 21 49 50.02  76.79  34.05
 3504766  3.065050e+00  6.843609e-01  5.800081e+01  1.773111e+02  2.045129e+02  3.492556e+02 -3.434382e+00  1.835966e-01  1.960820e+03  2.466803e+06  1.004224e+00 327.279 21 49  6.91  76.71  34.05
 3504928  3.041360e+00  6.818663e-01  5.801690e+01  1.773153e+02  2.045166e+02  3.492038e+02 -3.478105e+00  1.857579e-01  1.938006e+03  2.466803e+06  1.004266e+00 327.385 21 49 32.33  76.75  34.04
 3504807  3.023379e+00  6.797559e-01  5.800020e+01  1.773099e+02  2.042963e+02  3.492613e+02 -3.481658e+00  1.874201e-01  1.920819e+03  2.466804e+06  1.004211e+00 327.106 21 48 25.37  76.86  34.02
 3504871  3.028402e+00  6.804678e-01  5.800618e+01  1.773108e+02  2.044772e+02  3.491936e+02 -3.496502e+00  1.869586e-01  1.925560e+03  2.466805e+06  1.004216e+00 327.330 21 49 19.18  76.79  34.03
 3505146  3.015469e+00  6.787853e-01  5.800843e+01  1.773096e+02  2.042047e+02  3.492836e+02 -3.484597e+00  1.881666e-01  1.913198e+03  2.466800e+06  1.004311e+00 327.026 21 48  6.12  76.91  34.01
 3505159  3.029151e+00  6.804720e-01  5.801785e+01  1.773185e+02  2.044091e+02  3.492245e+02 -3.486216e+00  1.868823e-01  1.926346e+03  2.466804e+06  1.004244e+00 327.274 21 49  5.74  76.82  34.03
 3505115  3.027798e+00  6.803472e-01  5.800335e+01  1.773072e+02  2.044226e+02  3.492159e+02 -3.490400e+00  1.870139e-01  1.924991e+03  2.466805e+06  1.004224e+00 327.269 21 49  4.61  76.80  34.02
 3505152  3.011832e+00  6.782797e-01  5.800707e+01  1.773090e+02  2.040609e+02  3.493389e+02 -3.471544e+00  1.884839e-01  1.909978e+03  2.466805e+06  1.004230e+00 326.871 21 47 28.94  76.97  34.00
 3505099  3.007563e+00  6.777513e-01  5.800370e+01  1.773063e+02  2.040014e+02  3.493556e+02 -3.471576e+00  1.888917e-01  1.905854e+03  2.466807e+06  1.004259e+00 326.808 21 47 13.85  76.99  34.00
 3505220  3.015677e+00  6.788226e-01  5.800510e+01  1.773048e+02  2.042100e+02  3.492820e+02 -3.484734e+00  1.881373e-01  1.913496e+03  2.466808e+06  1.004280e+00 327.042 21 48 10.08  76.90  34.01
 3505221  2.993943e+00  6.759480e-01  5.801382e+01  1.773123e+02  2.036831e+02  3.494653e+02 -3.453850e+00  1.901539e-01  1.893203e+03  2.466808e+06  1.004305e+00 326.483 21 45 56.04  77.14  33.98
 3505311  3.025878e+00  6.801488e-01  5.801175e+01  1.773099e+02  2.044606e+02  3.491948e+02 -3.499548e+00  1.871973e-01  1.923104e+03  2.466801e+06  1.004320e+00 327.325 21 49 17.88  76.80  34.03
 3505383  3.031820e+00  6.808447e-01  5.803867e+01  1.773045e+02  2.045309e+02  3.491768e+02 -3.498007e+00  1.866351e-01  1.928897e+03  2.466803e+06  1.004340e+00 327.480 21 49 55.25  76.77  34.05
 3505392  3.033000e+00  6.809573e-01  5.800432e+01  1.773045e+02  2.045127e+02  3.491874e+02 -3.493314e+00  1.865196e-01  1.930092e+03  2.466804e+06  1.004325e+00 327.377 21 49 30.50  76.76  34.03
 3505426  3.029598e+00  6.806264e-01  5.801735e+01  1.773200e+02  2.045169e+02  3.491788e+02 -3.499692e+00  1.868294e-01  1.926892e+03  2.466807e+06  1.004240e+00 327.419 21 49 40.66  76.78  34.03
 3505499  3.021654e+00  6.796006e-01  5.801337e+01  1.773129e+02  2.043293e+02  3.492433e+02 -3.489302e+00  1.875886e-01  1.919093e+03  2.466808e+06  1.004219e+00 327.183 21 48 43.87  76.85  34.02
 3505804  3.014257e+00  6.786110e-01  5.801457e+01  1.773165e+02  2.041663e+02  3.492976e+02 -3.481784e+00  1.882720e-01  1.912127e+03  2.466808e+06  1.004330e+00 327.017 21 48  4.06  76.93  34.01
 3502802  3.029633e+00  6.805500e-01  5.801567e+01  1.773076e+02  2.044427e+02  3.492109e+02 -3.489903e+00  1.867872e-01  1.927327e+03  2.466806e+06  1.004263e+00 327.373 21 49 29.42  76.80  34.02
 3502615  3.027657e+00  6.802922e-01  5.801754e+01  1.773091e+02  2.044028e+02  3.492238e+02 -3.488366e+00  1.869579e-01  1.925567e+03  2.466809e+06  1.004288e+00 327.328 21 49 18.79  76.83  34.02
 3503066  2.998385e+00  6.764861e-01  5.800955e+01  1.773076e+02  2.037524e+02  3.494441e+02 -3.455290e+00  1.897591e-01  1.897142e+03  2.466796e+06  1.004346e+00 326.534 21 46  8.26  77.10  33.99
 3503037  3.021057e+00  6.794998e-01  5.801027e+01  1.773164e+02  2.042972e+02  3.492558e+02 -3.486210e+00  1.876180e-01  1.918792e+03  2.466800e+06  1.004236e+00 327.168 21 48 40.27  76.87  34.02
 3502954  3.026924e+00  6.802610e-01  5.801422e+01  1.773163e+02  2.044349e+02  3.492086e+02 -3.493741e+00  1.870562e-01  1.924555e+03  2.466801e+06  1.004240e+00 327.348 21 49 23.52  76.81  34.02
 3503049  3.026052e+00  6.801161e-01  5.801985e+01  1.773016e+02  2.044083e+02  3.492178e+02 -3.492258e+00  1.871584e-01  1.923504e+03  2.466801e+06  1.004320e+00 327.302 21 49 12.53  76.82  34.03
 3503038  3.025857e+00  6.801119e-01  5.801857e+01  1.773080e+02  2.044000e+02  3.492214e+02 -3.491093e+00  1.871798e-01  1.923284e+03  2.466801e+06  1.004243e+00 327.298 21 49 11.57  76.82  34.03
 3503109  3.028167e+00  6.803661e-01  5.802351e+01  1.773059e+02  2.044378e+02  3.492094e+02 -3.492359e+00  1.869795e-01  1.925345e+03  2.466802e+06  1.004334e+00 327.335 21 49 20.35  76.80  34.03
 3502913  3.059106e+00  6.836436e-01  5.800958e+01  1.773058e+02  2.044490e+02  3.492699e+02 -3.437332e+00  1.841410e-01  1.955024e+03  2.466803e+06  1.004334e+00 327.238 21 48 57.00  76.74  34.05
 3503115  3.018946e+00  6.791035e-01  5.801440e+01  1.773103e+02  2.041548e+02  3.493125e+02 -3.471581e+00  1.878415e-01  1.916509e+03  2.466805e+06  1.004333e+00 326.969 21 47 52.51  76.92  34.02
 3502870  3.016228e+00  6.787917e-01  5.801696e+01  1.773032e+02  2.041101e+02  3.493267e+02 -3.470190e+00  1.880685e-01  1.914196e+03  2.466806e+06  1.004259e+00 326.956 21 47 49.39  76.94  34.01
 3553623  3.012151e+00  6.782438e-01  5.801858e+01  1.773095e+02  2.040035e+02  3.493643e+02 -3.463458e+00  1.884834e-01  1.909982e+03  2.466808e+06  1.004275e+00 326.799 21 47 11.76  76.99  34.01
 3553764  3.037230e+00  6.814319e-01  5.809354e+01  1.773175e+02  2.045259e+02  3.491909e+02 -3.487051e+00  1.861635e-01  1.933784e+03  2.466803e+06  1.004286e+00 327.574 21 50 17.64  76.79  34.08
 3554044  3.027175e+00  6.802160e-01  5.800731e+01  1.773162e+02  2.043550e+02  3.492439e+02 -3.482523e+00  1.870920e-01  1.924187e+03  2.466805e+06  1.004220e+00 327.176 21 48 42.24  76.83  34.03
 3554259  3.023567e+00  6.797955e-01  5.802174e+01  1.773109e+02  2.043359e+02  3.492441e+02 -3.486935e+00  1.874254e-01  1.920764e+03  2.466802e+06  1.004271e+00 327.189 21 48 45.29  76.85  34.03
 3554127  3.025628e+00  6.800112e-01  5.801516e+01  1.773109e+02  2.043166e+02  3.492572e+02 -3.480298e+00  1.872284e-01  1.922785e+03  2.466805e+06  1.004227e+00 327.147 21 48 35.38  76.85  34.03
 3554429  3.023552e+00  6.798203e-01  5.800685e+01  1.773132e+02  2.043646e+02  3.492317e+02 -3.490807e+00  1.874411e-01  1.920603e+03  2.466800e+06  1.004275e+00 327.180 21 48 43.18  76.83  34.03
 3554608  3.017850e+00  6.791269e-01  5.801356e+01  1.773119e+02  2.042633e+02  3.492638e+02 -3.487552e+00  1.879580e-01  1.915321e+03  2.466801e+06  1.004223e+00 327.096 21 48 22.97  76.88  34.02
 3554684  3.027756e+00  6.803836e-01  5.799809e+01  1.773115e+02  2.045007e+02  3.491813e+02 -3.501477e+00  1.870442e-01  1.924678e+03  2.466797e+06  1.004335e+00 327.320 21 49 16.78  76.77  34.03
 3554706  3.020445e+00  6.794343e-01  5.800382e+01  1.773115e+02  2.043046e+02  3.492512e+02 -3.488460e+00  1.877219e-01  1.917730e+03  2.466801e+06  1.004258e+00 327.110 21 48 26.47  76.86  34.02
 3554856  3.013103e+00  6.784633e-01  5.800774e+01  1.773105e+02  2.041222e+02  3.493147e+02 -3.477671e+00  1.884143e-01  1.910683e+03  2.466801e+06  1.004270e+00 326.904 21 47 36.89  76.94  34.01
 3554976  3.042484e+00  6.820547e-01  5.817393e+01  1.773158e+02  2.045774e+02  3.491802e+02 -3.483894e+00  1.856768e-01  1.938852e+03  2.466803e+06  1.004235e+00 327.819 21 51 16.46  76.81  34.13
 3554975  3.017179e+00  6.789846e-01  5.800868e+01  1.773112e+02  2.041900e+02  3.492942e+02 -3.478934e+00  1.880339e-01  1.914548e+03  2.466805e+06  1.004219e+00 326.980 21 47 55.15  76.91  34.02
 3555121  3.009367e+00  6.779672e-01  5.800904e+01  1.773125e+02  2.040533e+02  3.493362e+02 -3.475751e+00  1.887591e-01  1.907192e+03  2.466798e+06  1.004350e+00 326.841 21 47 21.77  76.97  34.01
 3555279  3.029732e+00  6.806403e-01  5.801383e+01  1.773061e+02  2.045472e+02  3.491654e+02 -3.504004e+00  1.868526e-01  1.926653e+03  2.466802e+06  1.004334e+00 327.427 21 49 42.38  76.75  34.04
 3555285  3.044426e+00  6.821759e-01  5.800906e+01  1.773129e+02  2.045079e+02  3.492139e+02 -3.471451e+00  1.855063e-01  1.940634e+03  2.466803e+06  1.004284e+00 327.315 21 49 15.60  76.75  34.05
 3555213  3.033270e+00  6.810880e-01  5.800941e+01  1.773102e+02  2.046211e+02  3.491410e+02 -3.507269e+00  1.865244e-01  1.930042e+03  2.466807e+06  1.004339e+00 327.488 21 49 57.14  76.73  34.04
 3555394  3.030223e+00  6.806680e-01  5.800933e+01  1.773104e+02  2.044989e+02  3.491878e+02 -3.496280e+00  1.867980e-01  1.927215e+03  2.466805e+06  1.004263e+00 327.352 21 49 24.41  76.78  34.03
 3555395  3.031799e+00  6.808968e-01  5.800893e+01  1.773083e+02  2.045655e+02  3.491623e+02 -3.502265e+00  1.866676e-01  1.928562e+03  2.466807e+06  1.004277e+00 327.430 21 49 43.18  76.74  34.04
 3603344  3.027335e+00  6.802682e-01  5.800573e+01  1.773197e+02  2.043950e+02  3.492268e+02 -3.487633e+00  1.870404e-01  1.924717e+03  2.466802e+06  1.004232e+00 327.243 21 48 58.44  76.82  34.02
 3603157  3.033102e+00  6.809742e-01  5.801708e+01  1.773191e+02  2.045195e+02  3.491846e+02 -3.494039e+00  1.865147e-01  1.930142e+03  2.466802e+06  1.004327e+00 327.403 21 49 36.65  76.77  34.04
 3603342  3.026921e+00  6.800785e-01  5.800272e+01  1.773066e+02  2.042763e+02  3.492768e+02 -3.473082e+00  1.870486e-01  1.924634e+03  2.466804e+06  1.004324e+00 327.130 21 48 31.15  76.86  34.01
 3603262  3.009788e+00  6.779113e-01  5.800359e+01  1.773075e+02  2.039355e+02  3.493886e+02 -3.458861e+00  1.886422e-01  1.908374e+03  2.466805e+06  1.004311e+00 326.757 21 47  1.70  77.01  33.99
 3603320  3.017592e+00  6.789397e-01  5.800435e+01  1.773049e+02  2.041131e+02  3.493282e+02 -3.468106e+00  1.879671e-01  1.915228e+03  2.466806e+06  1.004264e+00 326.904 21 47 37.03  76.93  34.01
 3603360  3.007645e+00  6.776700e-01  5.801080e+01  1.772955e+02  2.038958e+02  3.494019e+02 -3.456957e+00  1.888695e-01  1.906078e+03  2.466807e+06  1.004223e+00 326.702 21 46 48.36  77.03  34.00
 3603407  3.033713e+00  6.810117e-01  5.799875e+01  1.773168e+02  2.044951e+02  3.491964e+02 -3.489721e+00  1.864667e-01  1.930640e+03  2.466808e+06  1.004337e+00 327.333 21 49 19.99  76.76  34.03
 3603263  2.990479e+00  6.753591e-01  5.800540e+01  1.773081e+02  2.034631e+02  3.495541e+02 -3.430180e+00  1.904687e-01  1.890074e+03  2.466808e+06  1.004304e+00 326.214 21 44 51.41  77.22  33.97
 3603307  3.004457e+00  6.772211e-01  5.800041e+01  1.773158e+02  2.037927e+02  3.494400e+02 -3.448949e+00  1.891956e-01  1.902793e+03  2.466808e+06  1.004235e+00 326.531 21 46  7.46  77.07  33.99
 3603598  2.979342e+00  6.739199e-01  5.800695e+01  1.772984e+02  2.032548e+02  3.496217e+02 -3.422340e+00  1.915772e-01  1.879138e+03  2.466797e+06  1.004353e+00 325.944 21 43 46.54  77.30  33.96
 3603738  2.995896e+00  6.761752e-01  5.800593e+01  1.773008e+02  2.036849e+02  3.494688e+02 -3.450291e+00  1.899867e-01  1.894870e+03  2.466798e+06  1.004268e+00 326.440 21 45 45.58  77.13  33.98
 3603604  3.009715e+00  6.779667e-01  5.800318e+01  1.773088e+02  2.039993e+02  3.493607e+02 -3.467586e+00  1.886645e-01  1.908149e+03  2.466800e+06  1.004307e+00 326.806 21 47 13.44  77.00  34.00
 3603484  3.026709e+00  6.802076e-01  5.800953e+01  1.772997e+02  2.044081e+02  3.492197e+02 -3.490648e+00  1.871159e-01  1.923941e+03  2.466801e+06  1.004253e+00 327.254 21 49  0.94  76.81  34.03
 3603519  3.036555e+00  6.813379e-01  5.800857e+01  1.772968e+02  2.045156e+02  3.491937e+02 -3.487142e+00  1.861927e-01  1.933480e+03  2.466804e+06  1.004324e+00 327.385 21 49 32.28  76.75  34.03
 3603669  3.020810e+00  6.793291e-01  5.800819e+01  1.773001e+02  2.041701e+02  3.493100e+02 -3.470021e+00  1.876681e-01  1.918280e+03  2.466804e+06  1.004300e+00 326.966 21 47 51.84  76.91  34.02
 3603464  3.015604e+00  6.787000e-01  5.801000e+01  1.772972e+02  2.040842e+02  3.493366e+02 -3.467858e+00  1.881188e-01  1.913684e+03  2.466806e+06  1.004257e+00 326.923 21 47 41.47  76.95  34.01
 3603530  3.012910e+00  6.783176e-01  5.800387e+01  1.773078e+02  2.040099e+02  3.493628e+02 -3.463180e+00  1.883682e-01  1.911151e+03  2.466806e+06  1.004320e+00 326.826 21 47 18.31  76.98  34.00
 3603715  3.019237e+00  6.791602e-01  5.799532e+01  1.773171e+02  2.041540e+02  3.493140e+02 -3.470491e+00  1.878097e-01  1.916834e+03  2.466806e+06  1.004252e+00 326.937 21 47 44.98  76.91  34.01
 3603562  3.015497e+00  6.786499e-01  5.800967e+01  1.773004e+02  2.040694e+02  3.493423e+02 -3.466470e+00  1.881486e-01  1.913382e+03  2.466808e+06  1.004332e+00 326.873 21 47 29.50  76.96  34.01
 3604023  3.020603e+00  6.794169e-01  5.800792e+01  1.773011e+02  2.042867e+02  3.492590e+02 -3.486061e+00  1.876860e-01  1.918097e+03  2.466797e+06  1.004310e+00 327.116 21 48 27.89  76.87  34.02
 3603779  2.995063e+00  6.760104e-01  5.799114e+01  1.773177e+02  2.036355e+02  3.494881e+02 -3.445530e+00  1.900818e-01  1.893921e+03  2.466798e+06  1.004349e+00 326.342 21 45 22.13  77.14  33.97
 3604009  2.994273e+00  6.759508e-01  5.800710e+01  1.773032e+02  2.036387e+02  3.494855e+02 -3.447036e+00  1.901406e-01  1.893336e+03  2.466799e+06  1.004277e+00 326.393 21 45 34.42  77.15  33.98
 3604041  2.998942e+00  6.765219e-01  5.799449e+01  1.773127e+02  2.037279e+02  3.494559e+02 -3.450971e+00  1.897212e-01  1.897521e+03  2.466799e+06  1.004350e+00 326.441 21 45 45.82  77.10  33.98
 3603935  3.028233e+00  6.804092e-01  5.800007e+01  1.773095e+02  2.044604e+02  3.492000e+02 -3.495000e+00  1.869510e-01  1.925638e+03  2.466800e+06  1.004291e+00 327.314 21 49 15.41  76.79  34.02
 3604008  3.001729e+00  6.769622e-01  5.801063e+01  1.773007e+02  2.038238e+02  3.494208e+02 -3.458089e+00  1.894497e-01  1.900241e+03  2.466800e+06  1.004212e+00 326.597 21 46 23.30  77.07  33.99
 3603951  3.026588e+00  6.801782e-01  5.799723e+01  1.773154e+02  2.043938e+02  3.492256e+02 -3.489011e+00  1.871319e-01  1.923777e+03  2.466801e+06  1.004261e+00 327.214 21 48 51.36  76.81  34.02
 3603749  3.040189e+00  6.817503e-01  5.811941e+01  1.773130e+02  2.045370e+02  3.491923e+02 -3.483164e+00  1.858515e-01  1.937031e+03  2.466803e+06  1.004304e+00 327.670 21 50 40.90  76.80  34.09
 3603875  3.052960e+00  6.830380e-01  5.800092e+01  1.773053e+02  2.044725e+02  3.492472e+02 -3.451268e+00  1.846908e-01  1.949204e+03  2.466803e+06  1.004287e+00 327.267 21 49  4.20  76.74  34.04
 3603940  3.027078e+00  6.801548e-01  5.799876e+01  1.773106e+02  2.043202e+02  3.492584e+02 -3.478357e+00  1.870840e-01  1.924269e+03  2.466805e+06  1.004272e+00 327.117 21 48 28.08  76.84  34.02
 3603980  3.035432e+00  6.812382e-01  5.800220e+01  1.773075e+02  2.045167e+02  3.491912e+02 -3.489033e+00  1.863151e-01  1.932211e+03  2.466805e+06  1.004267e+00 327.358 21 49 25.80  76.75  34.03
 3603927  3.030673e+00  6.806398e-01  5.800176e+01  1.773083e+02  2.044196e+02  3.492231e+02 -3.484877e+00  1.867408e-01  1.927806e+03  2.466805e+06  1.004258e+00 327.263 21 49  3.02  76.80  34.03
 3603767  3.027896e+00  6.803142e-01  5.800111e+01  1.773095e+02  2.043745e+02  3.492370e+02 -3.483749e+00  1.869718e-01  1.925424e+03  2.466805e+06  1.004213e+00 327.219 21 48 52.58  76.83  34.02
 3603768  3.005142e+00  6.772733e-01  5.799921e+01  1.773122e+02  2.037997e+02  3.494378e+02 -3.449139e+00  1.891388e-01  1.903364e+03  2.466806e+06  1.004325e+00 326.521 21 46  5.11  77.07  33.99
 3604097  2.994962e+00  6.760708e-01  5.800680e+01  1.773024e+02  2.036720e+02  3.494727e+02 -3.450086e+00  1.901001e-01  1.893739e+03  2.466797e+06  1.004237e+00 326.409 21 45 38.06  77.13  33.98
 3604305  2.986881e+00  6.749289e-01  5.799435e+01  1.773103e+02  2.034390e+02  3.495569e+02 -3.433720e+00  1.908742e-01  1.886059e+03  2.466798e+06  1.004342e+00 326.094 21 44 22.56  77.23  33.97
 3604119  3.029826e+00  6.806499e-01  5.799094e+01  1.773139e+02  2.045107e+02  3.491821e+02 -3.498363e+00  1.868156e-01  1.927034e+03  2.466799e+06  1.004224e+00 327.347 21 49 23.35  76.76  34.02
 3604294  3.018857e+00  6.791841e-01  5.800419e+01  1.773088e+02  2.042148e+02  3.492869e+02 -3.479251e+00  1.878445e-01  1.916479e+03  2.466801e+06  1.004234e+00 327.021 21 48  5.02  76.90  34.01
 3604303  3.025952e+00  6.801146e-01  5.800964e+01  1.773072e+02  2.043872e+02  3.492273e+02 -3.489127e+00  1.871872e-01  1.923209e+03  2.466802e+06  1.004227e+00 327.244 21 48 58.49  76.82  34.03
 3604474  2.993159e+00  6.758200e-01  5.800925e+01  1.773061e+02  2.036274e+02  3.494881e+02 -3.447519e+00  1.902623e-01  1.892125e+03  2.466798e+06  1.004271e+00 326.379 21 45 30.91  77.15  33.98
 3604567  2.995472e+00  6.761429e-01  5.799002e+01  1.773086e+02  2.036979e+02  3.494623e+02 -3.452811e+00  1.900358e-01  1.894380e+03  2.466798e+06  1.004263e+00 326.406 21 45 37.46  77.12  33.97
 3604609  2.992776e+00  6.757771e-01  5.799896e+01  1.773079e+02  2.036285e+02  3.494868e+02 -3.448418e+00  1.902824e-01  1.891925e+03  2.466798e+06  1.004278e+00 326.375 21 45 30.00  77.15  33.97
 3604579  3.009416e+00  6.779904e-01  5.799572e+01  1.773083e+02  2.040341e+02  3.493454e+02 -3.472442e+00  1.887115e-01  1.907674e+03  2.466799e+06  1.004237e+00 326.834 21 47 20.04  76.97  34.00
 3604561  3.007997e+00  6.777916e-01  5.800499e+01  1.773077e+02  2.039795e+02  3.493663e+02 -3.467569e+00  1.888490e-01  1.906285e+03  2.466801e+06  1.004214e+00 326.786 21 47  8.62  77.00  34.00
 3604616  3.014150e+00  6.785960e-01  5.800505e+01  1.773079e+02  2.041240e+02  3.493165e+02 -3.475651e+00  1.882885e-01  1.911960e+03  2.466801e+06  1.004214e+00 326.936 21 47 44.57  76.93  34.01
 3604850  3.011036e+00  6.782064e-01  5.800839e+01  1.773110e+02  2.040991e+02  3.493202e+02 -3.478565e+00  1.885803e-01  1.909001e+03  2.466796e+06  1.004305e+00 326.909 21 47 38.18  76.95  34.01
 3604693  3.012310e+00  6.783573e-01  5.799827e+01  1.773079e+02  2.041005e+02  3.493225e+02 -3.476189e+00  1.884575e-01  1.910245e+03  2.466798e+06  1.004268e+00 326.899 21 47 35.64  76.94  34.00
 3604807  3.031868e+00  6.809488e-01  5.798908e+01  1.773054e+02  2.046069e+02  3.491446e+02 -3.507570e+00  1.866335e-01  1.928914e+03  2.466799e+06  1.004265e+00 327.453 21 49 48.70  76.72  34.02
 3604871  2.988649e+00  6.752330e-01  5.799492e+01  1.773060e+02  2.035572e+02  3.495088e+02 -3.446707e+00  1.907012e-01  1.887770e+03  2.466799e+06  1.004350e+00 326.259 21 45  2.18  77.18  33.97
 3604931  3.028744e+00  6.805437e-01  5.799575e+01  1.773038e+02  2.045344e+02  3.491692e+02 -3.503767e+00  1.869173e-01  1.925985e+03  2.466801e+06  1.004268e+00 327.389 21 49 33.46  76.76  34.02
 3604965  3.028500e+00  6.804948e-01  5.799778e+01  1.773044e+02  2.044954e+02  3.491859e+02 -3.498765e+00  1.869512e-01  1.925636e+03  2.466801e+06  1.004220e+00 327.337 21 49 20.83  76.77  34.02
 3604980  3.014166e+00  6.786186e-01  5.800457e+01  1.773075e+02  2.041481e+02  3.493060e+02 -3.478913e+00  1.882635e-01  1.912213e+03  2.466801e+06  1.004222e+00 326.986 21 47 56.62  76.93  34.01
 3604961  3.022099e+00  6.796152e-01  5.799424e+01  1.773049e+02  2.042990e+02  3.492573e+02 -3.484497e+00  1.875325e-01  1.919667e+03  2.466804e+06  1.004230e+00 327.114 21 48 27.36  76.85  34.01
 3605152  3.009606e+00  6.780180e-01  5.799593e+01  1.773043e+02  2.040637e+02  3.493325e+02 -3.476447e+00  1.886930e-01  1.907861e+03  2.466799e+06  1.004304e+00 326.864 21 47 27.36  76.96  34.00
 3605295  3.031250e+00  6.808509e-01  5.800350e+01  1.773106e+02  2.045810e+02  3.491544e+02 -3.505391e+00  1.866935e-01  1.928295e+03  2.466800e+06  1.004285e+00 327.446 21 49 47.04  76.74  34.03
 3605099  3.007544e+00  6.777394e-01  5.799420e+01  1.773011e+02  2.040228e+02  3.493456e+02 -3.475037e+00  1.888935e-01  1.905836e+03  2.466801e+06  1.004353e+00 326.802 21 47 12.53  76.98  33.99
 3605221  3.042976e+00  6.820585e-01  5.799816e+01  1.773071e+02  2.045648e+02  3.491859e+02 -3.481949e+00  1.855763e-01  1.939902e+03  2.466803e+06  1.004347e+00 327.429 21 49 43.01  76.73  34.03
 3605168  3.025972e+00  6.801491e-01  5.800336e+01  1.773093e+02  2.044408e+02  3.492037e+02 -3.496571e+00  1.871490e-01  1.923601e+03  2.466806e+06  1.004290e+00 327.314 21 49 15.43  76.81  34.02
 3605136  3.012200e+00  6.783475e-01  5.800490e+01  1.773101e+02  2.041117e+02  3.493172e+02 -3.478060e+00  1.884499e-01  1.910322e+03  2.466807e+06  1.004295e+00 326.931 21 47 43.42  76.95  34.00
 3605029  2.986215e+00  6.748983e-01  5.800597e+01  1.773098e+02  2.034569e+02  3.495481e+02 -3.436981e+00  1.909300e-01  1.885507e+03  2.466807e+06  1.004264e+00 326.154 21 44 36.91  77.23  33.97
 3605036  2.990187e+00  6.754492e-01  5.800529e+01  1.773091e+02  2.035664e+02  3.495088e+02 -3.444455e+00  1.905242e-01  1.889524e+03  2.466808e+06  1.004231e+00 326.305 21 45 13.10  77.18  33.97
 3605116  3.003806e+00  6.772516e-01  5.800627e+01  1.773104e+02  2.039081e+02  3.493882e+02 -3.465958e+00  1.892449e-01  1.902297e+03  2.466808e+06  1.004266e+00 326.696 21 46 47.02  77.04  33.99
 3605426  3.020542e+00  6.794485e-01  5.800731e+01  1.773151e+02  2.043329e+02  3.492386e+02 -3.492479e+00  1.876702e-01  1.918259e+03  2.466800e+06  1.004332e+00 327.201 21 48 48.29  76.85  34.02
 3605499  3.028890e+00  6.805246e-01  5.801015e+01  1.773077e+02  2.045149e+02  3.491777e+02 -3.501174e+00  1.869168e-01  1.925991e+03  2.466802e+06  1.004317e+00 327.396 21 49 34.97  76.77  34.03
 3605491  3.016892e+00  6.788778e-01  5.799458e+01  1.772976e+02  2.041559e+02  3.493076e+02 -3.475633e+00  1.880309e-01  1.914579e+03  2.466804e+06  1.004351e+00 326.944 21 47 46.49  76.91  34.01
 3605503  3.027269e+00  6.802514e-01  5.799821e+01  1.773042e+02  2.043990e+02  3.492247e+02 -3.488521e+00  1.870589e-01  1.924527e+03  2.466804e+06  1.004275e+00 327.227 21 48 54.53  76.81  34.02
 3605555  3.034260e+00  6.811842e-01  5.799553e+01  1.772971e+02  2.046162e+02  3.491451e+02 -3.504855e+00  1.863893e-01  1.931441e+03  2.466805e+06  1.004352e+00 327.498 21 49 59.59  76.72  34.03
 3605510  3.022019e+00  6.796091e-01  5.800139e+01  1.773085e+02  2.043075e+02  3.492533e+02 -3.485874e+00  1.875493e-01  1.919495e+03  2.466806e+06  1.004248e+00 327.122 21 48 29.18  76.86  34.02
 3605330  3.014018e+00  6.785940e-01  5.800319e+01  1.773083e+02  2.041647e+02  3.492980e+02 -3.481837e+00  1.882482e-01  1.912369e+03  2.466808e+06  1.004298e+00 327.033 21 48  7.99  76.92  34.00
 3605531  3.031890e+00  6.809238e-01  5.799746e+01  1.772989e+02  2.045729e+02  3.491595e+02 -3.502906e+00  1.866224e-01  1.929029e+03  2.466808e+06  1.004245e+00 327.426 21 49 42.34  76.74  34.03
 3605818  3.025083e+00  6.800169e-01  5.800426e+01  1.773165e+02  2.044180e+02  3.492114e+02 -3.495439e+00  1.872303e-01  1.922766e+03  2.466807e+06  1.004336e+00 327.306 21 49 13.49  76.82  34.02
 3605675  3.032643e+00  6.810054e-01  5.800752e+01  1.773209e+02  2.046000e+02  3.491489e+02 -3.505535e+00  1.865449e-01  1.929830e+03  2.466809e+06  1.004324e+00 327.495 21 49 58.90  76.74  34.03
 3605730  3.004978e+00  6.773712e-01  5.800507e+01  1.773151e+02  2.039228e+02  3.493838e+02 -3.466152e+00  1.891494e-01  1.903257e+03  2.466809e+06  1.004333e+00 326.704 21 46 48.98  77.02  34.00
 3602536  3.027909e+00  6.802697e-01  5.800243e+01  1.773084e+02  2.043542e+02  3.492453e+02 -3.481484e+00  1.869379e-01  1.925773e+03  2.466805e+06  1.004294e+00 327.245 21 48 58.82  76.83  34.01
 3603021  3.007219e+00  6.776332e-01  5.800124e+01  1.773127e+02  2.039365e+02  3.493827e+02 -3.463763e+00  1.888859e-01  1.905912e+03  2.466800e+06  1.004315e+00 326.749 21 46 59.74  77.02  33.99
 3603056  3.004283e+00  6.772523e-01  5.800059e+01  1.773139e+02  2.038636e+02  3.494084e+02 -3.459190e+00  1.891666e-01  1.903084e+03  2.466800e+06  1.004291e+00 326.661 21 46 38.76  77.05  33.99
 3602992  3.020000e+00  6.793100e-01  5.800391e+01  1.773067e+02  2.042374e+02  3.492792e+02 -3.480480e+00  1.877263e-01  1.917685e+03  2.466800e+06  1.004293e+00 327.072 21 48 17.18  76.88  34.01
 3602997  3.034831e+00  6.811819e-01  5.805596e+01  1.773036e+02  2.045280e+02  3.491849e+02 -3.491709e+00  1.863505e-01  1.931844e+03  2.466803e+06  1.004278e+00 327.514 21 50  3.48  76.78  34.06
 3603103  3.023977e+00  6.797602e-01  5.800636e+01  1.772970e+02  2.042431e+02  3.492855e+02 -3.473590e+00  1.873345e-01  1.921696e+03  2.466804e+06  1.004235e+00 327.093 21 48 22.34  76.87  34.02
 3602915  3.031916e+00  6.807587e-01  5.800458e+01  1.773003e+02  2.044366e+02  3.492178e+02 -3.485366e+00  1.866175e-01  1.929080e+03  2.466805e+06  1.004352e+00 327.280 21 49  7.20  76.79  34.03
 3603063  3.032757e+00  6.809573e-01  5.800780e+01  1.772966e+02  2.045037e+02  3.491914e+02 -3.491967e+00  1.865121e-01  1.930169e+03  2.466807e+06  1.004217e+00 327.405 21 49 37.27  76.77  34.03
 3602855  3.005549e+00  6.773372e-01  5.800712e+01  1.772994e+02  2.038245e+02  3.494278e+02 -3.451803e+00  1.890718e-01  1.904039e+03  2.466808e+06  1.004337e+00 326.592 21 46 22.08  77.06  33.99
 3654044  3.027182e+00  6.802435e-01  5.799600e+01  1.773115e+02  2.044171e+02  3.492164e+02 -3.491364e+00  1.870913e-01  1.924194e+03  2.466799e+06  1.004325e+00 327.218 21 48 52.25  76.80  34.02
 3653880  3.216303e+00  6.989721e-01  5.799339e+01  1.773071e+02  2.041070e+02  3.497280e+02 -3.130541e+00  1.708366e-01  2.107277e+03  2.466802e+06  1.004229e+00 326.341 21 45 21.96  76.60  34.17
 3654017  3.031179e+00  6.806526e-01  5.800268e+01  1.773065e+02  2.043695e+02  3.492460e+02 -3.477160e+00  1.867233e-01  1.927986e+03  2.466804e+06  1.004234e+00 327.170 21 48 40.82  76.81  34.03
 3653979  3.020886e+00  6.793883e-01  5.799754e+01  1.773119e+02  2.041943e+02  3.493003e+02 -3.472632e+00  1.876718e-01  1.918242e+03  2.466806e+06  1.004214e+00 326.964 21 47 51.31  76.89  34.01
 3654125  2.999572e+00  6.766455e-01  5.800181e+01  1.773061e+02  2.037621e+02  3.494428e+02 -3.454069e+00  1.896879e-01  1.897854e+03  2.466798e+06  1.004282e+00 326.483 21 45 55.85  77.08  33.99
 3654127  3.007142e+00  6.776104e-01  5.800356e+01  1.773061e+02  2.039331e+02  3.493838e+02 -3.463637e+00  1.889575e-01  1.905190e+03  2.466799e+06  1.004350e+00 326.698 21 46 47.50  77.01  34.00
 3654393  3.016067e+00  6.788490e-01  5.799522e+01  1.773087e+02  2.041840e+02  3.492943e+02 -3.480351e+00  1.881379e-01  1.913490e+03  2.466797e+06  1.004250e+00 326.938 21 47 45.12  76.90  34.01
 3654386  2.992619e+00  6.757360e-01  5.799049e+01  1.773106e+02  2.035995e+02  3.494992e+02 -3.444685e+00  1.903422e-01  1.891330e+03  2.466798e+06  1.004266e+00 326.261 21 45  2.59  77.15  33.98
 3654535  3.001977e+00  6.769689e-01  5.800304e+01  1.773077e+02  2.038223e+02  3.494217e+02 -3.457743e+00  1.894475e-01  1.900262e+03  2.466799e+06  1.004270e+00 326.570 21 46 16.92  77.06  33.99
 3654710  3.019842e+00  6.793779e-01  5.799503e+01  1.773073e+02  2.043079e+02  3.492486e+02 -3.489931e+00  1.877747e-01  1.917191e+03  2.466798e+06  1.004242e+00 327.109 21 48 26.11  76.85  34.01
 3654816  2.992349e+00  6.757001e-01  5.799394e+01  1.773062e+02  2.035983e+02  3.494990e+02 -3.445111e+00  1.903618e-01  1.891136e+03  2.466799e+06  1.004282e+00 326.286 21 45  8.57  77.15  33.98
 3654975  3.012223e+00  6.783532e-01  5.799827e+01  1.773064e+02  2.041134e+02  3.493165e+02 -3.478223e+00  1.884981e-01  1.909833e+03  2.466800e+06  1.004291e+00 326.882 21 47 31.78  76.93  34.01
 3654732  3.023055e+00  6.797735e-01  5.799663e+01  1.773071e+02  2.043515e+02  3.492366e+02 -3.489663e+00  1.874848e-01  1.920156e+03  2.466800e+06  1.004216e+00 327.149 21 48 35.81  76.83  34.02
 3655120  3.043067e+00  6.820165e-01  5.799157e+01  1.773017e+02  2.044949e+02  3.492166e+02 -3.472281e+00  1.856237e-01  1.939407e+03  2.466803e+06  1.004294e+00 327.264 21 49  3.31  76.74  34.04
 3655078  3.004144e+00  6.772945e-01  5.800569e+01  1.773099e+02  2.039009e+02  3.493923e+02 -3.464130e+00  1.892368e-01  1.902379e+03  2.466808e+06  1.004225e+00 326.661 21 46 38.62  77.03  34.00
 3655129  2.978315e+00  6.738171e-01  5.799888e+01  1.773050e+02  2.032228e+02  3.496344e+02 -3.419120e+00  1.917207e-01  1.877731e+03  2.466808e+06  1.004228e+00 325.835 21 43 20.50  77.31  33.96
 3655394  3.030142e+00  6.806987e-01  5.799880e+01  1.773057e+02  2.045604e+02  3.491606e+02 -3.504957e+00  1.868055e-01  1.927138e+03  2.466799e+06  1.004329e+00 327.413 21 49 39.12  76.74  34.03
 3655448  3.036122e+00  6.813607e-01  5.799891e+01  1.773070e+02  2.045883e+02  3.491613e+02 -3.497601e+00  1.862709e-01  1.932669e+03  2.466804e+06  1.004332e+00 327.418 21 49 40.37  76.72  34.04
 3703342  3.019795e+00  6.792917e-01  5.799022e+01  1.773010e+02  2.042357e+02  3.492796e+02 -3.480536e+00  1.877110e-01  1.917841e+03  2.466797e+06  1.004276e+00 327.057 21 48 13.73  76.88  34.00
 3703262  3.015178e+00  6.786800e-01  5.799133e+01  1.773016e+02  2.041137e+02  3.493228e+02 -3.472654e+00  1.881365e-01  1.913504e+03  2.466799e+06  1.004266e+00 326.926 21 47 42.14  76.94  33.99
 3703320  2.999387e+00  6.765770e-01  5.799207e+01  1.772990e+02  2.037033e+02  3.494682e+02 -3.446280e+00  1.896810e-01  1.897923e+03  2.466799e+06  1.004258e+00 326.391 21 45 33.94  77.11  33.98
 3703407  3.018497e+00  6.790552e-01  5.798816e+01  1.773108e+02  2.041516e+02  3.493130e+02 -3.471929e+00  1.878784e-01  1.916133e+03  2.466801e+06  1.004323e+00 326.908 21 47 37.80  76.91  34.00
 3703412  3.025875e+00  6.800238e-01  5.799189e+01  1.773083e+02  2.043263e+02  3.492531e+02 -3.481538e+00  1.871959e-01  1.923119e+03  2.466801e+06  1.004299e+00 327.126 21 48 30.22  76.83  34.02
 3703263  3.033295e+00  6.810204e-01  5.801268e+01  1.773016e+02  2.045149e+02  3.491876e+02 -3.492557e+00  1.864502e-01  1.930811e+03  2.466802e+06  1.004233e+00 327.432 21 49 43.66  76.77  34.03
 3703317  3.072669e+00  6.850341e-01  5.799264e+01  1.772941e+02  2.044062e+02  3.493170e+02 -3.407118e+00  1.828879e-01  1.968419e+03  2.466803e+06  1.004268e+00 327.135 21 48 32.38  76.73  34.05
 3703322  3.054250e+00  6.831015e-01  5.798420e+01  1.773109e+02  2.044095e+02  3.492768e+02 -3.440837e+00  1.845855e-01  1.950316e+03  2.466803e+06  1.004320e+00 327.126 21 48 30.29  76.76  34.04
 3703167  3.055281e+00  6.832716e-01  5.798161e+01  1.773142e+02  2.044508e+02  3.492616e+02 -3.444018e+00  1.844465e-01  1.951785e+03  2.466803e+06  1.004251e+00 327.217 21 48 52.10  76.74  34.03
 3703418  3.031589e+00  6.806673e-01  5.799403e+01  1.772947e+02  2.043601e+02  3.492505e+02 -3.475498e+00  1.866599e-01  1.928641e+03  2.466804e+06  1.004295e+00 327.156 21 48 37.49  76.81  34.02
 3703143  3.033474e+00  6.809551e-01  5.799337e+01  1.772955e+02  2.044548e+02  3.492135e+02 -3.484692e+00  1.864809e-01  1.930493e+03  2.466806e+06  1.004312e+00 327.274 21 49  5.78  76.77  34.02
 3703276  3.023104e+00  6.796312e-01  5.798550e+01  1.773134e+02  2.042154e+02  3.492955e+02 -3.471632e+00  1.874052e-01  1.920971e+03  2.466806e+06  1.004262e+00 327.014 21 48  3.26  76.89  34.00
 3703401  2.988535e+00  6.750370e-01  5.799377e+01  1.772989e+02  2.033559e+02  3.495968e+02 -3.419172e+00  1.907067e-01  1.887715e+03  2.466808e+06  1.004326e+00 325.984 21 43 56.26  77.25  33.97
 3703519  3.022349e+00  6.796204e-01  5.799698e+01  1.772911e+02  2.042893e+02  3.492618e+02 -3.482930e+00  1.875070e-01  1.919928e+03  2.466798e+06  1.004267e+00 327.102 21 48 24.50  76.86  34.01
 3703669  2.979068e+00  6.738434e-01  5.799590e+01  1.772943e+02  2.031978e+02  3.496463e+02 -3.414843e+00  1.916263e-01  1.878657e+03  2.466798e+06  1.004330e+00 325.812 21 43 15.00  77.32  33.96
 3703464  3.028251e+00  6.804106e-01  5.799794e+01  1.772912e+02  2.044340e+02  3.492120e+02 -3.491006e+00  1.869416e-01  1.925735e+03  2.466799e+06  1.004212e+00 327.284 21 49  8.28  76.80  34.02
 3703715  3.005359e+00  6.773727e-01  5.798337e+01  1.773112e+02  2.038487e+02  3.494175e+02 -3.454880e+00  1.891121e-01  1.903632e+03  2.466799e+06  1.004236e+00 326.548 21 46 11.45  77.04  33.98
 3703530  3.005682e+00  6.774052e-01  5.799254e+01  1.773018e+02  2.038631e+02  3.494116e+02 -3.456515e+00  1.890481e-01  1.904277e+03  2.466800e+06  1.004286e+00 326.620 21 46 28.78  77.04  33.98
 3703562  3.029731e+00  6.805458e-01  5.799944e+01  1.772942e+02  2.044406e+02  3.492117e+02 -3.489663e+00  1.868242e-01  1.926946e+03  2.466801e+06  1.004303e+00 327.281 21 49  7.44  76.79  34.02
 3703483  3.035815e+00  6.812202e-01  5.803193e+01  1.773045e+02  2.044702e+02  3.492118e+02 -3.482401e+00  1.862783e-01  1.932592e+03  2.466803e+06  1.004308e+00 327.366 21 49 27.94  76.78  34.05
 3703445  3.037380e+00  6.814362e-01  5.806156e+01  1.773096e+02  2.045191e+02  3.491941e+02 -3.485948e+00  1.861029e-01  1.934413e+03  2.466803e+06  1.004301e+00 327.515 21 50  3.53  76.79  34.06
 3703550  3.046825e+00  6.823162e-01  5.799258e+01  1.772980e+02  2.043924e+02  3.492688e+02 -3.451847e+00  1.852678e-01  1.943133e+03  2.466803e+06  1.004283e+00 327.151 21 48 36.36  76.77  34.04
 3703552  3.041492e+00  6.818447e-01  5.799168e+01  1.772977e+02  2.044916e+02  3.492147e+02 -3.474759e+00  1.857478e-01  1.938111e+03  2.466803e+06  1.004301e+00 327.294 21 49 10.54  76.74  34.03
 3703549  3.027784e+00  6.802185e-01  5.798966e+01  1.773033e+02  2.043122e+02  3.492633e+02 -3.476053e+00  1.870078e-01  1.925053e+03  2.466805e+06  1.004284e+00 327.098 21 48 23.45  76.84  34.01
 3703510  2.991103e+00  6.753975e-01  5.799554e+01  1.772963e+02  2.034318e+02  3.495691e+02 -3.424749e+00  1.904438e-01  1.890321e+03  2.466807e+06  1.004305e+00 326.111 21 44 26.74  77.22  33.97
 3703606  2.987473e+00  6.749436e-01  5.799288e+01  1.773008e+02  2.033472e+02  3.495990e+02 -3.419413e+00  1.907849e-01  1.886942e+03  2.466808e+06  1.004230e+00 325.999 21 43 59.71  77.26  33.96
 3703875  3.016237e+00  6.788414e-01  5.799149e+01  1.772999e+02  2.041494e+02  3.493098e+02 -3.475269e+00  1.880740e-01  1.914140e+03  2.466797e+06  1.004226e+00 326.931 21 47 43.37  76.92  34.00
 3703927  2.994804e+00  6.759808e-01  5.798943e+01  1.773025e+02  2.036035e+02  3.495021e+02 -3.441152e+00  1.901057e-01  1.893683e+03  2.466798e+06  1.004260e+00 326.287 21 45  8.81  77.15  33.97
 3703940  3.012327e+00  6.783050e-01  5.798644e+01  1.773050e+02  2.040347e+02  3.493513e+02 -3.467145e+00  1.884598e-01  1.910221e+03  2.466798e+06  1.004238e+00 326.776 21 47  6.36  76.96  34.00
 3703980  3.019972e+00  6.793155e-01  5.799008e+01  1.773018e+02  2.042242e+02  3.492853e+02 -3.478384e+00  1.877475e-01  1.917468e+03  2.466798e+06  1.004226e+00 326.994 21 47 58.56  76.88  34.01
 3703768  2.988031e+00  6.750319e-01  5.798670e+01  1.773063e+02  2.034102e+02  3.495719e+02 -3.427577e+00  1.907658e-01  1.887131e+03  2.466799e+06  1.004330e+00 326.045 21 44 10.70  77.22  33.96
 3704339  2.957747e+00  6.709949e-01  5.798026e+01  1.773053e+02  2.026794e+02  3.498302e+02 -3.381698e+00  1.936920e-01  1.858621e+03  2.466795e+06  1.004295e+00 325.158 21 40 37.80  77.53  33.92
 3704961  2.980870e+00  6.742211e-01  5.798207e+01  1.772990e+02  2.033555e+02  3.495815e+02 -3.432774e+00  1.914367e-01  1.880518e+03  2.466797e+06  1.004239e+00 325.983 21 43 55.90  77.26  33.95
 3705024  2.945982e+00  6.693897e-01  5.799279e+01  1.773052e+02  2.023969e+02  3.499303e+02 -3.363783e+00  1.948640e-01  1.847442e+03  2.466795e+06  1.004349e+00 324.832 21 39 19.78  77.66  33.91
 3705168  2.987602e+00  6.751179e-01  5.799148e+01  1.773033e+02  2.035364e+02  3.495161e+02 -3.445454e+00  1.907659e-01  1.887130e+03  2.466799e+06  1.004290e+00 326.253 21 45  0.79  77.19  33.96
 3705136  3.007136e+00  6.777278e-01  5.799501e+01  1.773038e+02  2.040117e+02  3.493504e+02 -3.473546e+00  1.889261e-01  1.905507e+03  2.466801e+06  1.004220e+00 326.801 21 47 12.19  76.98  33.99
 3705292  3.014880e+00  6.787088e-01  5.799226e+01  1.773044e+02  2.041632e+02  3.493009e+02 -3.479636e+00  1.882021e-01  1.912837e+03  2.466806e+06  1.004226e+00 326.962 21 47 50.81  76.91  34.00
 3705491  2.983806e+00  6.745770e-01  5.798218e+01  1.772918e+02  2.034260e+02  3.495561e+02 -3.437624e+00  1.911671e-01  1.883170e+03  2.466797e+06  1.004345e+00 326.061 21 44 14.69  77.22  33.96
 3705555  3.024320e+00  6.799747e-01  5.798417e+01  1.772912e+02  2.044382e+02  3.492014e+02 -3.499201e+00  1.873090e-01  1.921958e+03  2.466799e+06  1.004275e+00 327.265 21 49  3.72  76.79  34.01
 3705330  3.030938e+00  6.808457e-01  5.799882e+01  1.773019e+02  2.045878e+02  3.491511e+02 -3.506512e+00  1.866740e-01  1.928495e+03  2.466802e+06  1.004219e+00 327.490 21 49 57.58  76.74  34.02
 3705435  3.038062e+00  6.815798e-01  5.799409e+01  1.773114e+02  2.045817e+02  3.491687e+02 -3.492800e+00  1.860613e-01  1.934846e+03  2.466804e+06  1.004270e+00 327.411 21 49 38.62  76.73  34.03
 3705473  3.003745e+00  6.772140e-01  5.798340e+01  1.772911e+02  2.038939e+02  3.493939e+02 -3.464442e+00  1.892593e-01  1.902152e+03  2.466806e+06  1.004319e+00 326.615 21 46 27.62  77.02  33.98
 3705733  3.018327e+00  6.791755e-01  5.798998e+01  1.773077e+02  2.042815e+02  3.492566e+02 -3.489438e+00  1.878924e-01  1.915990e+03  2.466798e+06  1.004286e+00 327.091 21 48 21.74  76.86  34.01
 3705818  3.020496e+00  6.794639e-01  5.799362e+01  1.773103e+02  2.043366e+02  3.492373e+02 -3.492773e+00  1.876570e-01  1.918394e+03  2.466801e+06  1.004280e+00 327.179 21 48 42.94  76.85  34.01
 3705675  3.033951e+00  6.811928e-01  5.801721e+01  1.773143e+02  2.046277e+02  3.491401e+02 -3.506424e+00  1.864244e-01  1.931078e+03  2.466802e+06  1.004258e+00 327.555 21 50 13.15  76.73  34.04
 3705730  3.085506e+00  6.864572e-01  5.798674e+01  1.773085e+02  2.045006e+02  3.493032e+02 -3.396484e+00  1.817932e-01  1.980272e+03  2.466803e+06  1.004243e+00 327.171 21 48 41.02  76.66  34.07
 3705680  3.035729e+00  6.812935e-01  5.798531e+01  1.772945e+02  2.045274e+02  3.491874e+02 -3.489670e+00  1.862816e-01  1.932558e+03  2.466804e+06  1.004225e+00 327.328 21 49 18.72  76.74  34.02
 3705624  3.033688e+00  6.810597e-01  5.799202e+01  1.773112e+02  2.045107e+02  3.491903e+02 -3.491247e+00  1.864732e-01  1.930572e+03  2.466804e+06  1.004228e+00 327.321 21 49 16.99  76.76  34.03
 3705756  3.006003e+00  6.775169e-01  5.799134e+01  1.773081e+02  2.039275e+02  3.493845e+02 -3.464374e+00  1.890515e-01  1.904243e+03  2.466806e+06  1.004240e+00 326.680 21 46 43.08  77.01  33.99
 3706068  3.129438e+00  6.908255e-01  5.798108e+01  1.772994e+02  2.044450e+02  3.494159e+02 -3.313843e+00  1.779308e-01  2.023259e+03  2.466803e+06  1.004324e+00 327.002 21 48  0.53  76.62  34.09
 3705954  2.993337e+00  6.758185e-01  5.798946e+01  1.772985e+02  2.036330e+02  3.494855e+02 -3.448405e+00  1.902461e-01  1.892286e+03  2.466807e+06  1.004352e+00 326.341 21 45 21.96  77.13  33.97
 3706038  2.996376e+00  6.762508e-01  5.799119e+01  1.773046e+02  2.037312e+02  3.494492e+02 -3.456059e+00  1.898921e-01  1.895813e+03  2.466809e+06  1.004333e+00 326.515 21 46  3.62  77.11  33.97
 3702253  3.062657e+00  6.839909e-01  5.798883e+01  1.772960e+02  2.044166e+02  3.492914e+02 -3.426573e+00  1.837600e-01  1.959077e+03  2.466803e+06  1.004309e+00 327.194 21 48 46.49  76.74  34.04
 3702241  3.024305e+00  6.797773e-01  5.799046e+01  1.773069e+02  2.042376e+02  3.492883e+02 -3.472466e+00  1.872541e-01  1.922521e+03  2.466805e+06  1.004274e+00 327.094 21 48 22.44  76.88  34.00
 3702431  3.015841e+00  6.786641e-01  5.799082e+01  1.773019e+02  2.040269e+02  3.493619e+02 -3.459817e+00  1.880784e-01  1.914096e+03  2.466805e+06  1.004276e+00 326.810 21 47 14.28  76.97  33.99
 3702536  2.989275e+00  6.752313e-01  5.799003e+01  1.773027e+02  2.034693e+02  3.495489e+02 -3.433268e+00  1.905735e-01  1.889035e+03  2.466798e+06  1.004309e+00 326.186 21 44 44.69  77.21  33.96
 3702743  2.995351e+00  6.759737e-01  5.798771e+01  1.773176e+02  2.035338e+02  3.495337e+02 -3.430644e+00  1.900132e-01  1.894605e+03  2.466807e+06  1.004261e+00 326.238 21 44 57.17  77.18  33.97
 3702502  3.015689e+00  6.787051e-01  5.799380e+01  1.772955e+02  2.040659e+02  3.493450e+02 -3.464999e+00  1.880520e-01  1.914364e+03  2.466808e+06  1.004215e+00 326.910 21 47 38.50  76.95  33.99
 3703103  2.961311e+00  6.714478e-01  5.799361e+01  1.772913e+02  2.027562e+02  3.498033e+02 -3.386211e+00  1.933123e-01  1.862272e+03  2.466797e+06  1.004350e+00 325.304 21 41 12.91  77.51  33.93
 3702915  2.998444e+00  6.764279e-01  5.799219e+01  1.772946e+02  2.036860e+02  3.494732e+02 -3.446179e+00  1.897510e-01  1.897223e+03  2.466798e+06  1.004349e+00 326.402 21 45 36.53  77.11  33.98
 3703063  3.000344e+00  6.767365e-01  5.799579e+01  1.772906e+02  2.037474e+02  3.494512e+02 -3.450299e+00  1.895426e-01  1.899309e+03  2.466799e+06  1.004217e+00 326.501 21 46  0.31  77.09  33.98
 3702855  3.023852e+00  6.797741e-01  5.799798e+01  1.772931e+02  2.042920e+02  3.492636e+02 -3.480700e+00  1.873578e-01  1.921457e+03  2.466801e+06  1.004298e+00 327.117 21 48 28.01  76.85  34.01
 3703046  3.026953e+00  6.801556e-01  5.798934e+01  1.773181e+02  2.043590e+02  3.492409e+02 -3.484177e+00  1.870565e-01  1.924552e+03  2.466801e+06  1.004346e+00 327.195 21 48 46.70  76.83  34.01
 3703105  3.031720e+00  6.807449e-01  5.800585e+01  1.773148e+02  2.044299e+02  3.492205e+02 -3.484608e+00  1.866362e-01  1.928886e+03  2.466802e+06  1.004310e+00 327.284 21 49  8.14  76.80  34.03
 3703010  2.984645e+00  6.745361e-01  5.798923e+01  1.773088e+02  2.032597e+02  3.496311e+02 -3.412813e+00  1.910670e-01  1.884156e+03  2.466807e+06  1.004272e+00 325.869 21 43 28.66  77.29  33.96
 3753880  2.978855e+00  6.738542e-01  5.798838e+01  1.773019e+02  2.032062e+02  3.496426e+02 -3.415951e+00  1.916648e-01  1.878279e+03  2.466796e+06  1.004249e+00 325.783 21 43  7.97  77.31  33.96
 3755120  2.981536e+00  6.742840e-01  5.797959e+01  1.772963e+02  2.033595e+02  3.495808e+02 -3.432344e+00  1.913994e-01  1.880884e+03  2.466796e+06  1.004284e+00 325.971 21 43 52.92  77.24  33.96
 3755448  2.983376e+00  6.745129e-01  5.798755e+01  1.773013e+02  2.034001e+02  3.495667e+02 -3.434729e+00  1.912326e-01  1.882525e+03  2.466797e+06  1.004321e+00 326.018 21 44  4.42  77.24  33.96
 3805558  3.071167e+00  6.848738e-01  5.788010e+01  1.772407e+02  2.044219e+02  3.493066e+02 -3.412214e+00  1.828018e-01  1.969345e+03  2.463153e+06  1.004332e+00 327.085 21 48 20.30  76.69  33.96
 3803226  2.990791e+00  6.753994e-01  5.797445e+01  1.773059e+02  2.034456e+02  3.495629e+02 -3.426818e+00  1.904742e-01  1.890020e+03  2.466797e+06  1.004234e+00 326.076 21 44 18.24  77.20  33.96
 3803194  2.977425e+00  6.736026e-01  5.798476e+01  1.772849e+02  2.031113e+02  3.496812e+02 -3.405536e+00  1.917508e-01  1.877436e+03  2.466798e+06  1.004262e+00 325.708 21 42 49.82  77.35  33.94
 3805899  2.992410e+00  6.757571e-01  5.797813e+01  1.772949e+02  2.036576e+02  3.494731e+02 -3.453204e+00  1.903471e-01  1.891282e+03  2.466798e+06  1.004301e+00 326.329 21 45 18.89  77.12  33.97
 3805920  3.021988e+00  6.796881e-01  5.798282e+01  1.773075e+02  2.043985e+02  3.492137e+02 -3.498213e+00  1.874960e-01  1.920041e+03  2.466800e+06  1.004269e+00 327.260 21 49  2.33  76.82  34.00
 3805873  3.029149e+00  6.806133e-01  5.798470e+01  1.772805e+02  2.045499e+02  3.491636e+02 -3.504880e+00  1.868672e-01  1.926502e+03  2.466802e+06  1.004233e+00 327.384 21 49 32.18  76.74  34.02
 3805886  3.032681e+00  6.809873e-01  5.797610e+01  1.772898e+02  2.045823e+02  3.491565e+02 -3.503212e+00  1.865379e-01  1.929903e+03  2.466805e+06  1.004339e+00 327.397 21 49 35.18  76.72  34.01
 3806217  2.978899e+00  6.739751e-01  5.797737e+01  1.772989e+02  2.033163e+02  3.495947e+02 -3.430876e+00  1.916046e-01  1.878870e+03  2.466796e+06  1.004212e+00 325.946 21 43 46.97  77.28  33.94
 3806110  3.003051e+00  6.771850e-01  5.797746e+01  1.772905e+02  2.039274e+02  3.493781e+02 -3.470033e+00  1.893286e-01  1.901456e+03  2.466797e+06  1.004276e+00 326.640 21 46 33.67  77.01  33.98
 3806077  3.011848e+00  6.783347e-01  5.797827e+01  1.772877e+02  2.041469e+02  3.493010e+02 -3.483609e+00  1.884993e-01  1.909821e+03  2.466799e+06  1.004323e+00 326.910 21 47 38.50  76.91  33.99
 3806046  3.023134e+00  6.798097e-01  5.797954e+01  1.772981e+02  2.044174e+02  3.492076e+02 -3.498937e+00  1.874472e-01  1.920541e+03  2.466800e+06  1.004330e+00 327.220 21 48 52.82  76.79  34.01
 3806032  3.022985e+00  6.797197e-01  5.797612e+01  1.772820e+02  2.043382e+02  3.492416e+02 -3.488587e+00  1.874436e-01  1.920578e+03  2.466804e+06  1.004319e+00 327.116 21 48 27.96  76.82  34.00
 3806007  3.019332e+00  6.792681e-01  5.797900e+01  1.773087e+02  2.042709e+02  3.492631e+02 -3.486257e+00  1.877658e-01  1.917282e+03  2.466805e+06  1.004301e+00 327.061 21 48 14.64  76.87  34.00
 3806197  3.015482e+00  6.787745e-01  5.797798e+01  1.773032e+02  2.042031e+02  3.492841e+02 -3.484535e+00  1.880712e-01  1.914168e+03  2.466806e+06  1.004344e+00 327.043 21 48 10.27  76.90  33.98
 3805994  3.000692e+00  6.768411e-01  5.797905e+01  1.773046e+02  2.038315e+02  3.494150e+02 -3.461300e+00  1.895346e-01  1.899389e+03  2.466809e+06  1.004260e+00 326.553 21 46 12.65  77.05  33.98
 3806286  3.004302e+00  6.773713e-01  5.797739e+01  1.772954e+02  2.039621e+02  3.493660e+02 -3.472108e+00  1.891853e-01  1.902897e+03  2.466796e+06  1.004223e+00 326.713 21 46 51.19  76.99  33.98
 3806424  2.976802e+00  6.736645e-01  5.797714e+01  1.772988e+02  2.032740e+02  3.496081e+02 -3.429548e+00  1.918006e-01  1.876949e+03  2.466796e+06  1.004330e+00 325.902 21 43 36.60  77.30  33.94
 3806360  2.986216e+00  6.749350e-01  5.797895e+01  1.772868e+02  2.035164e+02  3.495217e+02 -3.445476e+00  1.909005e-01  1.885799e+03  2.466797e+06  1.004325e+00 326.206 21 44 49.46  77.18  33.96
 3806527  3.004095e+00  6.773160e-01  5.797568e+01  1.773080e+02  2.039656e+02  3.493633e+02 -3.473592e+00  1.891789e-01  1.902960e+03  2.466797e+06  1.004335e+00 326.745 21 46 58.68  77.00  33.97
 3806486  3.021924e+00  6.796610e-01  5.798026e+01  1.772959e+02  2.043923e+02  3.492160e+02 -3.497742e+00  1.875249e-01  1.919745e+03  2.466800e+06  1.004313e+00 327.221 21 48 53.11  76.81  34.00
 3806404  3.024613e+00  6.799871e-01  5.798448e+01  1.772990e+02  2.044388e+02  3.492014e+02 -3.499089e+00  1.872893e-01  1.922160e+03  2.466802e+06  1.004336e+00 327.256 21 49  1.44  76.80  34.01
 3806444  3.027200e+00  6.802608e-01  5.797536e+01  1.773084e+02  2.043974e+02  3.492256e+02 -3.488122e+00  1.870092e-01  1.925039e+03  2.466804e+06  1.004218e+00 327.230 21 48 55.10  76.80  34.00
 3806296  3.028918e+00  6.805632e-01  5.797894e+01  1.772790e+02  2.045256e+02  3.491737e+02 -3.502091e+00  1.868709e-01  1.926463e+03  2.466808e+06  1.004238e+00 327.373 21 49 29.52  76.74  34.01
 3806587  3.009640e+00  6.779928e-01  5.797444e+01  1.773094e+02  2.040485e+02  3.493389e+02 -3.474584e+00  1.886460e-01  1.908336e+03  2.466806e+06  1.004348e+00 326.824 21 47 17.66  76.97  33.98
 3806753  3.002681e+00  6.770976e-01  5.797835e+01  1.772943e+02  2.038994e+02  3.493891e+02 -3.467272e+00  1.892633e-01  1.902112e+03  2.466806e+06  1.004338e+00 326.709 21 46 50.04  77.03  33.97
 3801860  3.026356e+00  6.800715e-01  5.798153e+01  1.772962e+02  2.043229e+02  3.492555e+02 -3.480200e+00  1.870715e-01  1.924398e+03  2.466800e+06  1.004300e+00 327.164 21 48 39.36  76.84  34.00
 3801655  3.031864e+00  6.806343e-01  5.797965e+01  1.772972e+02  2.042878e+02  3.492826e+02 -3.465230e+00  1.865161e-01  1.930129e+03  2.466803e+06  1.004270e+00 327.144 21 48 34.63  76.84  34.00
 3802171  2.999474e+00  6.765896e-01  5.798030e+01  1.772846e+02  2.036952e+02  3.494721e+02 -3.444839e+00  1.895931e-01  1.898803e+03  2.466796e+06  1.004224e+00 326.436 21 45 44.64  77.10  33.97
 3802175  2.999567e+00  6.765903e-01  5.798046e+01  1.772860e+02  2.037024e+02  3.494689e+02 -3.445920e+00  1.895648e-01  1.899087e+03  2.466796e+06  1.004274e+00 326.467 21 45 51.98  77.10  33.96
 3801963  3.050647e+00  6.827816e-01  5.797714e+01  1.772970e+02  2.044396e+02  3.492569e+02 -3.450820e+00  1.847954e-01  1.948100e+03  2.466803e+06  1.004229e+00 327.276 21 49  6.17  76.76  34.02
 3802074  3.030024e+00  6.804555e-01  5.798063e+01  1.772785e+02  2.043176e+02  3.492656e+02 -3.472778e+00  1.867223e-01  1.927997e+03  2.466804e+06  1.004307e+00 327.157 21 48 37.78  76.83  34.00
 3802069  2.994586e+00  6.758510e-01  5.798057e+01  1.772993e+02  2.034936e+02  3.495496e+02 -3.426568e+00  1.899976e-01  1.894761e+03  2.466808e+06  1.004264e+00 326.235 21 44 56.50  77.20  33.95
 3802466  3.029843e+00  6.805369e-01  5.798372e+01  1.773098e+02  2.043989e+02  3.492304e+02 -3.483563e+00  1.867319e-01  1.927898e+03  2.466801e+06  1.004240e+00 327.258 21 49  1.97  76.81  34.00
 3802187  3.030779e+00  6.806134e-01  5.799543e+01  1.772933e+02  2.043833e+02  3.492390e+02 -3.479895e+00  1.866819e-01  1.928414e+03  2.466802e+06  1.004265e+00 327.237 21 48 56.78  76.81  34.01
 3802242  3.033802e+00  6.809880e-01  5.800549e+01  1.772831e+02  2.044502e+02  3.492162e+02 -3.483436e+00  1.863999e-01  1.931331e+03  2.466802e+06  1.004304e+00 327.338 21 49 21.17  76.78  34.02
 3802374  3.045273e+00  6.821545e-01  5.797862e+01  1.772960e+02  2.044024e+02  3.492611e+02 -3.456113e+00  1.853000e-01  1.942796e+03  2.466803e+06  1.004308e+00 327.232 21 48 55.73  76.78  34.01
 3802373  3.020231e+00  6.792206e-01  5.798192e+01  1.772789e+02  2.041050e+02  3.493374e+02 -3.462075e+00  1.876506e-01  1.918459e+03  2.466805e+06  1.004248e+00 326.903 21 47 36.77  76.92  33.99
 3802690  3.012275e+00  6.782069e-01  5.797584e+01  1.773138e+02  2.039703e+02  3.493786e+02 -3.459077e+00  1.884128e-01  1.910698e+03  2.466798e+06  1.004332e+00 326.715 21 46 51.70  76.99  33.98
 3802774  3.032921e+00  6.809042e-01  5.798488e+01  1.772941e+02  2.044728e+02  3.492043e+02 -3.488273e+00  1.864728e-01  1.930577e+03  2.466801e+06  1.004342e+00 327.329 21 49 19.08  76.77  34.01
 3802807  3.036723e+00  6.811989e-01  5.798044e+01  1.772903e+02  2.043605e+02  3.492609e+02 -3.466374e+00  1.861235e-01  1.934199e+03  2.466803e+06  1.004340e+00 327.160 21 48 38.30  76.81  34.01
 3802725  3.019767e+00  6.791129e-01  5.797550e+01  1.773112e+02  2.040657e+02  3.493531e+02 -3.457997e+00  1.876956e-01  1.918000e+03  2.466805e+06  1.004309e+00 326.824 21 47 17.83  76.94  33.99
 3802712  3.027653e+00  6.801818e-01  5.798316e+01  1.772821e+02  2.042850e+02  3.492749e+02 -3.472605e+00  1.869809e-01  1.925330e+03  2.466808e+06  1.004273e+00 327.081 21 48 19.34  76.84  34.01
 3802829  2.998265e+00  6.763999e-01  5.798189e+01  1.772869e+02  2.036409e+02  3.494932e+02 -3.439771e+00  1.897615e-01  1.897118e+03  2.466797e+06  1.004242e+00 326.329 21 45 18.89  77.12  33.97
 3802939  2.995696e+00  6.760390e-01  5.798064e+01  1.772931e+02  2.035621e+02  3.495220e+02 -3.433857e+00  1.900136e-01  1.894601e+03  2.466798e+06  1.004259e+00 326.216 21 44 51.91  77.15  33.97
 3802824  3.031944e+00  6.807683e-01  5.798271e+01  1.773007e+02  2.044428e+02  3.492152e+02 -3.486133e+00  1.865694e-01  1.929577e+03  2.466801e+06  1.004350e+00 327.277 21 49  6.60  76.79  34.01
 3802943  3.027041e+00  6.800670e-01  5.797823e+01  1.772975e+02  2.042307e+02  3.492972e+02 -3.466438e+00  1.870581e-01  1.924535e+03  2.466805e+06  1.004262e+00 326.994 21 47 58.63  76.86  34.00
 3803054  3.001494e+00  6.767468e-01  5.797742e+01  1.773011e+02  2.036320e+02  3.495039e+02 -3.432557e+00  1.894418e-01  1.900319e+03  2.466807e+06  1.004231e+00 326.298 21 45 11.45  77.12  33.97
 3803004  2.995949e+00  6.760254e-01  5.798314e+01  1.772868e+02  2.035106e+02  3.495452e+02 -3.426234e+00  1.899432e-01  1.895303e+03  2.466808e+06  1.004235e+00 326.205 21 44 49.25  77.18  33.96
 3900878  3.034702e+00  6.811178e-01  5.797936e+01  1.772940e+02  2.044609e+02  3.492140e+02 -3.482782e+00  1.862091e-01  1.933310e+03  2.466802e+06  1.004230e+00 327.387 21 49 32.90  76.78  34.00
 3906505  2.976726e+00  6.737027e-01  5.796903e+01  1.772908e+02  2.032959e+02  3.495988e+02 -3.432288e+00  1.918151e-01  1.876808e+03  2.466796e+06  1.004251e+00 325.908 21 43 38.02  77.28  33.94
 3906617  3.039388e+00  6.818051e-01  5.796560e+01  1.772952e+02  2.046490e+02  3.491428e+02 -3.498920e+00  1.858900e-01  1.936629e+03  2.466804e+06  1.004212e+00 327.473 21 49 53.62  76.68  34.01
 3906959  3.012753e+00  6.785043e-01  5.798095e+01  1.772675e+02  2.042165e+02  3.492727e+02 -3.491222e+00  1.883112e-01  1.911729e+03  2.466801e+06  1.004310e+00 327.095 21 48 22.87  76.89  33.98
 3907028  3.035216e+00  6.813707e-01  5.799812e+01  1.772815e+02  2.046763e+02  3.491217e+02 -3.510600e+00  1.862681e-01  1.932698e+03  2.466803e+06  1.004272e+00 327.594 21 50 22.61  76.70  34.02
 3907066  3.033562e+00  6.811632e-01  5.796448e+01  1.772944e+02  2.046502e+02  3.491293e+02 -3.510302e+00  1.864099e-01  1.931228e+03  2.466806e+06  1.004291e+00 327.502 21 50  0.41  76.70  34.00
 3907175  3.037564e+00  6.816799e-01  5.796667e+01  1.772892e+02  2.047541e+02  3.490928e+02 -3.516801e+00  1.860340e-01  1.935130e+03  2.466807e+06  1.004324e+00 327.621 21 50 29.09  76.66  34.01
 3907116  3.001637e+00  6.769928e-01  5.796801e+01  1.772864e+02  2.038922e+02  3.493904e+02 -3.467955e+00  1.893865e-01  1.900874e+03  2.466808e+06  1.004290e+00 326.658 21 46 37.87  77.02  33.96
 3906951  2.981719e+00  6.743460e-01  5.796708e+01  1.772882e+02  2.033882e+02  3.495689e+02 -3.435703e+00  1.912971e-01  1.881889e+03  2.466808e+06  1.004239e+00 326.058 21 44 13.90  77.24  33.94
 3907190  3.000212e+00  6.768446e-01  5.796778e+01  1.772928e+02  2.038972e+02  3.493852e+02 -3.471240e+00  1.895287e-01  1.899449e+03  2.466797e+06  1.004284e+00 326.654 21 46 37.01  77.03  33.96
 3907238  2.980495e+00  6.742046e-01  5.797901e+01  1.772721e+02  2.034196e+02  3.495519e+02 -3.442902e+00  1.913806e-01  1.881068e+03  2.466797e+06  1.004349e+00 326.152 21 44 36.55  77.24  33.94
 3907492  2.989124e+00  6.753759e-01  5.797484e+01  1.772822e+02  2.036473e+02  3.494705e+02 -3.458070e+00  1.905054e-01  1.889710e+03  2.466797e+06  1.004335e+00 326.455 21 45 49.22  77.15  33.94
 3907199  2.983502e+00  6.746128e-01  5.796473e+01  1.772990e+02  2.034729e+02  3.495354e+02 -3.444231e+00  1.911093e-01  1.883739e+03  2.466798e+06  1.004270e+00 326.154 21 44 36.94  77.21  33.94
 3907483  2.973698e+00  6.733009e-01  5.797191e+01  1.772863e+02  2.032387e+02  3.496173e+02 -3.430192e+00  1.920134e-01  1.874869e+03  2.466798e+06  1.004288e+00 325.948 21 43 47.62  77.32  33.92
 3907556  3.036874e+00  6.815879e-01  5.797524e+01  1.772767e+02  2.047351e+02  3.490995e+02 -3.515572e+00  1.860453e-01  1.935012e+03  2.466805e+06  1.004324e+00 327.681 21 50 43.54  76.67  34.01
 3901006  3.011382e+00  6.780350e-01  5.797387e+01  1.773030e+02  2.038930e+02  3.494103e+02 -3.450316e+00  1.884018e-01  1.910810e+03  2.466799e+06  1.004335e+00 326.700 21 46 48.12  77.03  33.97
 3901212  3.014361e+00  6.783738e-01  5.797223e+01  1.773092e+02  2.039057e+02  3.494112e+02 -3.446454e+00  1.880696e-01  1.914185e+03  2.466809e+06  1.004319e+00 326.746 21 46 58.94  77.03  33.96
 3901627  2.981065e+00  6.740376e-01  5.797010e+01  1.772696e+02  2.031529e+02  3.496704e+02 -3.404716e+00  1.913192e-01  1.881672e+03  2.466797e+06  1.004282e+00 325.779 21 43  6.98  77.33  33.93
 3901753  3.023345e+00  6.796269e-01  5.797170e+01  1.773071e+02  2.041710e+02  3.493155e+02 -3.465031e+00  1.873318e-01  1.921723e+03  2.466800e+06  1.004221e+00 326.977 21 47 54.50  76.90  33.99
 3901768  3.017586e+00  6.787802e-01  5.796889e+01  1.772883e+02  2.039451e+02  3.494012e+02 -3.445493e+00  1.878704e-01  1.916215e+03  2.466805e+06  1.004254e+00 326.700 21 46 48.07  76.98  33.98
 3902076  3.027973e+00  6.802092e-01  5.797023e+01  1.772895e+02  2.042966e+02  3.492702e+02 -3.473862e+00  1.869319e-01  1.925835e+03  2.466797e+06  1.004328e+00 327.077 21 48 18.41  76.84  34.00
 3902168  3.059499e+00  6.837024e-01  5.821648e+01  1.772792e+02  2.044426e+02  3.492740e+02 -3.435376e+00  1.840369e-01  1.956130e+03  2.466803e+06  1.004259e+00 327.800 21 51 11.98  76.85  34.15
 3902095  3.025399e+00  6.797752e-01  5.796865e+01  1.772899e+02  2.041327e+02  3.493358e+02 -3.456722e+00  1.871494e-01  1.923597e+03  2.466805e+06  1.004328e+00 326.894 21 47 34.51  76.90  33.99
 3901917  3.028459e+00  6.802037e-01  5.796843e+01  1.773074e+02  2.042237e+02  3.493031e+02 -3.463029e+00  1.868333e-01  1.926852e+03  2.466807e+06  1.004286e+00 327.045 21 48 10.75  76.87  33.99
 4005659  3.045013e+00  6.821621e-01  5.787953e+01  1.772120e+02  2.044326e+02  3.492475e+02 -3.460533e+00  1.851630e-01  1.944233e+03  2.464971e+06  1.004291e+00 327.168 21 48 40.25  76.72  33.94
 4000936  3.003159e+00  6.769466e-01  5.795949e+01  1.772580e+02  2.036452e+02  3.495017e+02 -3.431200e+00  1.891140e-01  1.903614e+03  2.466796e+06  1.004212e+00 326.436 21 45 44.74  77.11  33.94
 4000897  3.029112e+00  6.802992e-01  5.796385e+01  1.772651e+02  2.042516e+02  3.492923e+02 -3.465576e+00  1.866626e-01  1.928613e+03  2.466801e+06  1.004290e+00 327.163 21 48 39.00  76.86  33.97
 4008001  2.994738e+00  6.761886e-01  5.797354e+01  1.772705e+02  2.038344e+02  3.494010e+02 -3.472862e+00  1.898922e-01  1.895813e+03  2.466796e+06  1.004280e+00 326.743 21 46 58.32  77.08  33.94
 4008014  3.026113e+00  6.802207e-01  5.796570e+01  1.772742e+02  2.044937e+02  3.491812e+02 -3.503274e+00  1.869148e-01  1.926011e+03  2.466804e+06  1.004275e+00 327.500 21 49 59.88  76.79  33.97
 4100192  3.010497e+00  6.777377e-01  5.797748e+01  1.772836e+02  2.036840e+02  3.494994e+02 -3.423719e+00  1.882473e-01  1.912378e+03  2.466797e+06  1.004339e+00 326.666 21 46 39.86  77.13  33.93
 4100189  3.036515e+00  6.811340e-01  5.797669e+01  1.772657e+02  2.043039e+02  3.492852e+02 -3.459034e+00  1.858177e-01  1.937382e+03  2.466801e+06  1.004302e+00 327.391 21 49 33.91  76.86  33.96
 4100564  3.006932e+00  6.771406e-01  5.797912e+01  1.772927e+02  2.034192e+02  3.496081e+02 -3.393641e+00  1.886426e-01  1.908370e+03  2.466808e+06  1.004215e+00 326.279 21 45  6.86  77.23  33.93
 4100771  2.998531e+00  6.761344e-01  5.797351e+01  1.772626e+02  2.033567e+02  3.496173e+02 -3.400948e+00  1.894821e-01  1.899916e+03  2.466796e+06  1.004318e+00 326.166 21 44 39.82  77.25  33.93
 4106763  2.988250e+00  6.752105e-01  5.797130e+01  1.772955e+02  2.035551e+02  3.495093e+02 -3.446764e+00  1.905757e-01  1.889013e+03  2.466798e+06  1.004279e+00 326.348 21 45 23.59  77.19  33.94
 4107096  3.016873e+00  6.790177e-01  5.798169e+01  1.772693e+02  2.042869e+02  3.492510e+02 -3.492984e+00  1.878248e-01  1.916680e+03  2.466798e+06  1.004307e+00 327.270 21 49  4.87  76.87  33.97
 4107146  3.033185e+00  6.811428e-01  5.798537e+01  1.772629e+02  2.046708e+02  3.491196e+02 -3.513754e+00  1.863334e-01  1.932021e+03  2.466799e+06  1.004293e+00 327.676 21 50 42.29  76.71  34.00
 4107152  3.049115e+00  6.829784e-01  5.797509e+01  1.772767e+02  2.048018e+02  3.490976e+02 -3.501155e+00  1.849150e-01  1.946840e+03  2.466804e+06  1.004223e+00 327.738 21 50 57.24  76.62  34.02
 4107593  3.027322e+00  6.803742e-01  5.798523e+01  1.772708e+02  2.045313e+02  3.491672e+02 -3.506252e+00  1.868470e-01  1.926710e+03  2.466800e+06  1.004314e+00 327.543 21 50 10.25  76.78  33.99
 4205919  3.030755e+00  6.806750e-01  5.797751e+01  1.772957e+02  2.044373e+02  3.492158e+02 -3.486918e+00  1.865662e-01  1.929610e+03  2.466798e+06  1.004230e+00 327.374 21 49 29.78  76.80  33.99
 4205944  3.032987e+00  6.809623e-01  5.797918e+01  1.773116e+02  2.044855e+02  3.491998e+02 -3.489144e+00  1.863758e-01  1.931581e+03  2.466797e+06  1.004221e+00 327.411 21 49 38.54  76.78  34.00
 4201485  3.034489e+00  6.806731e-01  5.798263e+01  1.773143e+02  2.040307e+02  3.493996e+02 -3.426088e+00  1.860691e-01  1.934765e+03  2.466798e+06  1.004244e+00 327.006 21 48  1.46  76.97  33.97
 4201661  3.040334e+00  6.813001e-01  5.797978e+01  1.772649e+02  2.040408e+02  3.494073e+02 -3.416926e+00  1.854520e-01  1.941204e+03  2.466804e+06  1.004253e+00 327.070 21 48 16.87  76.95  33.96
 4201961  3.032867e+00  6.804852e-01  5.798228e+01  1.772627e+02  2.040307e+02  3.493959e+02 -3.429285e+00  1.862490e-01  1.932896e+03  2.466796e+06  1.004291e+00 326.976 21 47 54.26  76.95  33.97
 4202049  3.034847e+00  6.806457e-01  5.798730e+01  1.772999e+02  2.039809e+02  3.494215e+02 -3.419122e+00  1.860423e-01  1.935044e+03  2.466801e+06  1.004298e+00 326.939 21 47 45.34  76.99  33.97


==> new plots/2009WN25ids/BIN-tout/EARTHRAD-Q2000-2100.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit         Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-c
  231.1655  209.3828   64.8628   39.5902   39.1264 2474872.9 0.45559E-03 0.46479E-03      51.1632  313.0410  -50.3559   29.2399   18.4125 2475052.5 0.20198E+00 0.79794E+00
  230.7831  205.8615   65.4896   40.3355   39.0814 2474872.5 0.60944E-03 0.61766E-03      50.7865  316.8019  -49.8017   29.3172   17.8297 2475052.1 0.17210E+00 0.80065E+00
  231.5983  201.2656   66.1812   41.1606   38.9190 2474873.3 0.53017E-03 0.52342E-03      51.5978  326.1479  -48.3233   29.3491   17.1353 2475052.9 0.10814E+00 0.79944E+00
  231.4171  197.7826   67.3154   41.6432   38.9237 2474873.2 0.68906E-03 0.69076E-03      51.4143  332.6964  -46.3775   29.3317   16.6007 2475052.7 0.42622E-01 0.80269E+00
  230.6422  212.4368   64.1616   38.9059   39.2003 2474872.4 0.39446E-03 0.40713E-03      50.6416  306.7114  -50.9873   29.4142   19.3013 2475051.9 0.24035E+00 0.79420E+00
  230.4410  208.3303   64.8771   39.8506   39.1390 2474872.2 0.98104E-03 0.98846E-03      50.4387  311.4239  -50.5203   29.4663   18.5303 2475051.7 0.20884E+00 0.79740E+00
  231.3064  208.6344   64.8591   39.8049   39.1228 2474873.0 0.18946E-03 0.20161E-03      51.3081  313.8717  -50.1925   29.3056   18.3206 2475052.6 0.19808E+00 0.79874E+00
   52.1868  337.9862  -44.9136   29.2306   16.5961 2475053.5 0.27288E-03 0.80166E+00     232.1822  197.1042   67.9459   41.5282   38.8859 2474873.9 0.27288E-03 0.27222E-03
   52.1868  338.9601  -44.5598   29.2275   16.5940 2475053.5 0.64056E-04 0.80164E+00     232.1822  196.7778   68.1509   41.5312   38.8898 2474873.9 0.64056E-04 0.63695E-04
  232.2023  197.2849   67.7882   41.5170   38.8660 2474873.9 0.20335E-03 0.20524E-03      52.2061  337.3847  -45.2109   29.2486   16.6438 2475053.6 0.59000E-02 0.79993E+00
   52.1771  339.3001  -44.6610   29.2536   16.7010 2475053.5 0.72581E-04 0.79868E+00     232.1721  196.6041   68.1849   41.4938   38.8444 2474873.9 0.72581E-04 0.73262E-04
   52.1964  338.7021  -44.8726   29.2524   16.6954 2475053.5 0.29286E-03 0.79846E+00     232.1922  196.8339   68.0478   41.4926   38.8438 2474873.9 0.29286E-03 0.29329E-03
   52.3123  338.9523  -44.3587   29.2376   16.5062 2475053.7 0.63565E-03 0.80451E+00     232.3130  196.7601   68.0704   41.6174   38.9283 2474874.0 0.63565E-03 0.63534E-03
   52.3123  338.9949  -44.3029   29.2321   16.4874 2475053.7 0.25241E-03 0.80464E+00     232.3130  196.7585   68.0888   41.6227   38.9368 2474874.0 0.25241E-03 0.25172E-03
  232.2728  197.2855   67.4850   41.6648   38.8939 2474874.0 0.51607E-03 0.51403E-03      52.2737  336.3897  -45.3605   29.3169   16.5921 2475053.6 0.15960E-01 0.80224E+00
   52.2640  338.4394  -44.7438   29.3275   16.6173 2475053.6 0.61409E-03 0.80020E+00     232.2627  196.4930   67.8743   41.6786   38.8775 2474874.0 0.61409E-03 0.61490E-03
   52.4667  338.1903  -44.6377   29.2663   16.5145 2475053.8 0.34707E-03 0.80314E+00     232.4641  197.0198   67.7862   41.6555   38.9224 2474874.2 0.34707E-03 0.34711E-03
   52.4667  338.9774  -44.3378   29.2475   16.5019 2475053.8 0.35655E-03 0.80427E+00     232.4641  196.8350   67.9726   41.6388   38.9300 2474874.2 0.35655E-03 0.35558E-03
   52.4764  339.2849  -44.1723   29.2329   16.4764 2475053.8 0.19717E-03 0.80486E+00     232.4742  196.7991   68.0505   41.6358   38.9429 2474874.2 0.19717E-03 0.19719E-03
  232.4742  197.3171   67.6696   41.5870   38.8905 2474874.2 0.40774E-03 0.40629E-03      52.4764  337.6518  -44.9897   29.2627   16.5895 2475053.8 0.54226E-02 0.80191E+00
   52.9011  340.2008  -44.2661   29.2959   16.6804 2475054.3 0.17194E-03 0.79931E+00     232.9072  196.7328   67.8817   41.5927   38.8573 2474874.6 0.17194E-03 0.17275E-03
   52.9204  339.4491  -44.5546   29.2978   16.6817 2475054.3 0.21604E-03 0.79912E+00     232.9173  196.9974   67.7124   41.5901   38.8523 2474874.6 0.21604E-03 0.21547E-03
   52.6501  338.2655  -44.5998   29.2466   16.5037 2475054.0 0.50231E-03 0.80321E+00     232.6554  197.2741   67.7138   41.6323   38.9277 2474874.4 0.50231E-03 0.50266E-03
  232.8468  197.3508   67.5340   41.6664   38.9173 2474874.6 0.44875E-04 0.43914E-04      52.8528  338.1532  -44.6768   29.2784   16.5301 2475054.2 0.36207E-02 0.80300E+00
  232.8669  197.3681   67.5694   41.5941   38.8772 2474874.6 0.45863E-03 0.45898E-03      52.8625  338.4329  -44.7900   29.2767   16.6218 2475054.2 0.20574E-02 0.80003E+00
   52.8239  339.3858  -44.4705   29.2744   16.6293 2475054.2 0.35781E-03 0.80000E+00     232.8266  197.0114   67.7889   41.5907   38.8753 2474874.6 0.35781E-03 0.35732E-03
   52.8432  339.5266  -44.4655   29.2792   16.6511 2475054.2 0.13005E-03 0.79966E+00     232.8468  196.9756   67.7979   41.5828   38.8663 2474874.6 0.13005E-03 0.12948E-03
   52.8528  340.0835  -44.3032   29.2835   16.6740 2475054.2 0.23124E-03 0.79953E+00     232.8468  196.7828   67.9068   41.5754   38.8593 2474874.6 0.23124E-03 0.23118E-03
   52.8721  338.9342  -44.5856   29.3156   16.6189 2475054.2 0.53533E-03 0.80110E+00     232.8770  196.9783   67.6193   41.6655   38.8787 2474874.6 0.53533E-03 0.53511E-03
   52.9590  339.3499  -44.2626   29.2744   16.5314 2475054.3 0.35236E-03 0.80329E+00     232.9576  197.0557   67.7135   41.6678   38.9182 2474874.7 0.35236E-03 0.35295E-03
   52.9879  338.7143  -44.4821   29.2787   16.5288 2475054.4 0.49016E-04 0.80289E+00     232.9878  197.2827   67.5612   41.6729   38.9180 2474874.7 0.49016E-04 0.48574E-04
   52.9204  339.1529  -44.3642   29.3165   16.5560 2475054.3 0.76047E-04 0.80234E+00     232.9273  196.8823   67.6399   41.7182   38.9068 2474874.7 0.76047E-04 0.76763E-04
   52.8818  339.4641  -44.1897   29.2511   16.5127 2475054.3 0.64439E-03 0.80415E+00     232.8770  197.0507   67.8165   41.6431   38.9269 2474874.6 0.64439E-03 0.64402E-03
   52.8625  339.2404  -44.2693   29.2410   16.5086 2475054.2 0.32767E-03 0.80391E+00     232.8669  197.1696   67.7901   41.6276   38.9278 2474874.6 0.32767E-03 0.32802E-03
   52.8625  339.2234  -44.3598   29.2478   16.5472 2475054.2 0.80649E-03 0.80334E+00     232.8669  197.1756   67.7733   41.6089   38.9108 2474874.6 0.80649E-03 0.80710E-03
   52.9300  338.7456  -44.4214   29.2425   16.4972 2475054.3 0.59698E-03 0.80440E+00     232.9273  197.3839   67.6507   41.6361   38.9316 2474874.7 0.59698E-03 0.59689E-03
   53.1327  339.6692  -43.7382   29.1837   16.3288 2475054.5 0.37897E-03 0.80869E+00     233.1288  197.4226   67.8110   41.6734   39.0077 2474874.9 0.37897E-03 0.37835E-03
   53.1134  339.7651  -44.4718   29.2802   16.6899 2475054.5 0.77746E-03 0.79941E+00     233.1086  197.1770   67.6810   41.5576   38.8497 2474874.8 0.77746E-03 0.77748E-03
  233.6224  197.8447   67.1855   41.6749   38.9114 2474875.3 0.24179E-03 0.23997E-03      53.6248  338.7791  -44.5004   29.2872   16.5510 2475055.0 0.60045E-02 0.80242E+00
  233.6627  198.0958   67.1061   41.5697   38.8561 2474875.4 0.24082E-03 0.24282E-03      53.6634  338.5759  -44.8583   29.2864   16.6817 2475055.1 0.10335E-01 0.79848E+00
   52.8721  339.2085  -44.2126   29.2316   16.4760 2475054.2 0.62341E-03 0.80506E+00     232.8770  197.2110   67.7931   41.6368   38.9419 2474874.6 0.62341E-03 0.62356E-03
   53.1616  339.2574  -44.2772   29.2491   16.5146 2475054.5 0.62727E-03 0.80391E+00     233.1691  197.4121   67.6011   41.6390   38.9253 2474874.9 0.62727E-03 0.62817E-03
  233.2094  197.7405   67.3346   41.6506   38.9168 2474874.9 0.53509E-04 0.54059E-04      53.2099  338.1849  -44.6799   29.2704   16.5363 2475054.6 0.73831E-02 0.80267E+00
   53.1520  338.9432  -44.4020   29.2608   16.5236 2475054.5 0.53568E-03 0.80356E+00     233.1489  197.4489   67.5335   41.6495   38.9209 2474874.9 0.53568E-03 0.53490E-03
   53.1616  339.1887  -44.2668   29.2533   16.5004 2475054.5 0.26846E-03 0.80339E+00     233.1590  197.3922   67.5880   41.6567   38.9313 2474874.9 0.26846E-03 0.26829E-03
   53.1423  339.7740  -44.3188   29.2562   16.6179 2475054.5 0.32108E-03 0.80026E+00     233.1389  197.2656   67.7025   41.5739   38.8816 2474874.9 0.32108E-03 0.32096E-03
   53.1616  339.0742  -44.6292   29.2654   16.6454 2475054.5 0.72192E-04 0.79983E+00     233.1691  197.5151   67.5276   41.5634   38.8679 2474874.9 0.72192E-04 0.72669E-04
   53.1327  339.6167  -44.3884   29.2573   16.6231 2475054.5 0.44145E-03 0.79997E+00     233.1389  197.3171   67.6694   41.5707   38.8787 2474874.9 0.44145E-03 0.44071E-03
   53.1520  340.0201  -44.2258   29.2549   16.6174 2475054.5 0.32866E-03 0.80032E+00     233.1489  197.1969   67.7500   41.5736   38.8831 2474874.9 0.32866E-03 0.32831E-03
   53.1520  340.1658  -44.2068   29.2574   16.6341 2475054.5 0.25924E-03 0.80049E+00     233.1489  197.1479   67.7760   41.5658   38.8765 2474874.9 0.25924E-03 0.25953E-03
  233.1489  197.6106   67.4571   41.5640   38.8653 2474874.9 0.39784E-03 0.39897E-03      53.1520  338.7019  -44.7682   29.2703   16.6516 2475054.5 0.29107E-02 0.79920E+00
  233.4612  198.1645   67.1221   41.6424   38.9248 2474875.2 0.47414E-03 0.47347E-03      53.4608  337.7919  -44.7820   29.2626   16.5278 2475054.9 0.14095E-01 0.80350E+00
  233.7433  198.0196   67.2468   41.6342   38.9271 2474875.5 0.12598E-03 0.12530E-03      53.7406  339.1698  -44.3116   29.2440   16.5143 2475055.1 0.28620E-02 0.80322E+00
  233.7534  198.2985   67.0804   41.6446   38.9369 2474875.5 0.14354E-03 0.14505E-03      53.7598  338.3572  -44.5404   29.2465   16.4983 2475055.2 0.11263E-01 0.80350E+00
  233.7030  198.5536   66.9998   41.6087   38.9327 2474875.4 0.64592E-03 0.64509E-03      53.7020  337.7225  -44.7839   29.2373   16.5169 2475055.1 0.17347E-01 0.80399E+00
   53.7213  339.6049  -44.1141   29.2216   16.4880 2475055.1 0.39695E-03 0.80341E+00     233.7232  197.9435   67.3756   41.6198   38.9384 2474875.4 0.39695E-03 0.39729E-03
  233.7232  198.1870   67.2053   41.6006   38.9196 2474875.4 0.89120E-03 0.88980E-03      53.7309  338.8624  -44.4633   29.2343   16.5333 2475055.1 0.63055E-02 0.80352E+00
  233.7433  198.4341   67.0373   41.5964   38.9134 2474875.5 0.46939E-03 0.46764E-03      53.7502  338.1348  -44.7390   29.2458   16.5562 2475055.2 0.14229E-01 0.80265E+00
  233.7534  198.0994   67.2228   41.5664   38.8850 2474875.5 0.94781E-03 0.94678E-03      53.7598  339.1825  -44.5238   29.2487   16.6118 2475055.2 0.43425E-02 0.80144E+00
  233.7735  198.1858   67.1683   41.5774   38.8927 2474875.5 0.80634E-03 0.80516E-03      53.7791  338.9536  -44.5634   29.2487   16.5956 2475055.2 0.66787E-02 0.80176E+00
   53.5283  340.1295  -44.2360   29.2450   16.6326 2475054.9 0.34370E-04 0.80001E+00     233.5317  197.5878   67.5521   41.5490   38.8762 2474875.3 0.34370E-04 0.34228E-04
   53.5572  340.1902  -44.3151   29.2550   16.6794 2475055.0 0.49608E-03 0.79927E+00     233.5620  197.5845   67.5287   41.5300   38.8557 2474875.3 0.49608E-03 0.49628E-03
  233.5620  198.1983   67.0331   41.6161   38.8878 2474875.3 0.81527E-03 0.81386E-03      53.5669  337.8517  -44.9403   29.2872   16.6161 2475055.0 0.15850E-01 0.80149E+00
   53.5958  339.7894  -44.2080   29.2232   16.5593 2475055.0 0.21531E-03 0.80174E+00     233.5922  197.8171   67.4791   41.5674   38.9074 2474875.3 0.21531E-03 0.21559E-03
  233.8743  198.4448   67.1079   41.6016   38.9371 2474875.6 0.96740E-03 0.96669E-03      53.8756  338.6921  -44.4430   29.2182   16.4964 2475055.3 0.91978E-02 0.80458E+00
  233.8541  198.2455   67.1962   41.5964   38.9236 2474875.6 0.10371E-02 0.10357E-02      53.8563  339.1445  -44.3518   29.2258   16.5240 2475055.3 0.47131E-02 0.80386E+00
  233.9045  198.5456   67.0357   41.6000   38.9338 2474875.6 0.14260E-03 0.14119E-03      53.9045  338.4432  -44.5434   29.2237   16.5078 2475055.3 0.12148E-01 0.80351E+00
  233.8844  198.3270   67.2536   41.5882   38.9463 2474875.6 0.22609E-03 0.22628E-03      53.8853  339.3167  -44.1917   29.1959   16.4710 2475055.3 0.25429E-02 0.80398E+00
  233.8743  198.5768   67.0849   41.5788   38.9367 2474875.6 0.43223E-03 0.43085E-03      53.8756  338.5028  -44.5172   29.2073   16.4996 2475055.3 0.11159E-01 0.80400E+00
  233.7836  198.7195   66.9376   41.5411   38.8954 2474875.5 0.76048E-03 0.75922E-03      53.7791  337.7106  -44.9823   29.2389   16.6075 2475055.2 0.19576E-01 0.80173E+00
   53.3064  339.7011  -44.0623   29.2084   16.4796 2475054.7 0.35511E-03 0.80457E+00     233.3101  197.5862   67.6594   41.6012   38.9419 2474875.0 0.35511E-03 0.35610E-03
   53.3160  339.8753  -44.1612   29.2237   16.5551 2475054.7 0.48423E-03 0.80270E+00     233.3202  197.5198   67.6627   41.5700   38.9096 2474875.0 0.48423E-03 0.48439E-03
  233.7232  198.1837   67.2104   41.5979   38.9184 2474875.4 0.30819E-03 0.30846E-03      53.7213  338.8823  -44.4630   29.2338   16.5358 2475055.1 0.59669E-02 0.80225E+00
   53.7309  339.8833  -44.1861   29.2110   16.5606 2475055.1 0.19194E-03 0.80206E+00     233.7332  197.9831   67.4302   41.5474   38.9072 2474875.5 0.19194E-03 0.19118E-03
  234.0960  199.4538   66.4355   41.5595   38.9030 2474875.8 0.82263E-03 0.82053E-03      54.0975  336.1822  -45.4379   29.2779   16.6515 2475055.5 0.38700E-01 0.80165E+00
  234.1262  199.2219   66.6090   41.5740   38.9177 2474875.8 0.16611E-03 0.16300E-03      54.1264  337.0381  -45.0924   29.2512   16.5858 2475055.5 0.29688E-01 0.80213E+00
  234.1464  198.8108   66.8777   41.5792   38.9212 2474875.9 0.10556E-02 0.10537E-02      54.1457  338.3995  -44.6261   29.2275   16.5441 2475055.6 0.15764E-01 0.80348E+00
  234.1262  198.7975   66.8714   41.5678   38.9092 2474875.8 0.66646E-03 0.66546E-03      54.1264  338.3727  -44.6936   29.2338   16.5722 2475055.5 0.16195E-01 0.80236E+00
   53.3643  339.6188  -44.1874   29.2141   16.5221 2475054.8 0.19935E-03 0.80283E+00     233.3605  197.6700   67.6001   41.5780   38.9230 2474875.1 0.19935E-03 0.20046E-03
   53.3353  339.5266  -44.4045   29.2300   16.6070 2475054.7 0.77151E-03 0.80152E+00     233.3403  197.6759   67.5638   41.5382   38.8856 2474875.1 0.77151E-03 0.77166E-03
   53.4125  340.3340  -44.2492   29.2434   16.6728 2475054.8 0.31977E-03 0.79938E+00     233.4108  197.4519   67.6637   41.5152   38.8595 2474875.1 0.31977E-03 0.32016E-03
   53.3546  340.4620  -44.1077   29.2329   16.6310 2475054.7 0.39278E-03 0.79988E+00     233.3504  197.3700   67.7456   41.5304   38.8791 2474875.1 0.39278E-03 0.39257E-03
  234.2975  199.4427   66.6008   41.5428   38.9297 2474876.0 0.10195E-02 0.10177E-02      54.3000  337.3081  -44.9624   29.2170   16.5561 2475055.7 0.28537E-01 0.80366E+00
  234.2068  199.6187   66.3162   41.5382   38.8849 2474875.9 0.10726E-02 0.10688E-02      54.2132  335.9952  -45.5859   29.2933   16.7096 2475055.6 0.42613E-01 0.80059E+00
   53.4801  339.5052  -44.0762   29.2023   16.4514 2475054.9 0.12975E-03 0.80499E+00     233.4814  197.8235   67.5269   41.6126   38.9537 2474875.2 0.12975E-03 0.13021E-03
  233.8541  198.3191   67.2974   41.5417   38.9230 2474875.6 0.97884E-04 0.98807E-04      53.8563  339.4574  -44.2660   29.1923   16.5243 2475055.3 0.14485E-02 0.80269E+00
  234.3882  199.3505   66.8544   41.4816   38.9348 2474876.1 0.15920E-04 0.13645E-04      54.3965  338.5628  -44.5463   29.1555   16.5162 2475055.8 0.16588E-01 0.80314E+00
  233.8844  199.3492   66.5108   41.6104   38.9426 2474875.6 0.11081E-03 0.11286E-03      53.8853  335.7816  -45.3667   29.2695   16.5614 2475055.3 0.38916E-01 0.80325E+00
   53.1520  339.5697  -44.1573   29.2180   16.5039 2475054.5 0.35652E-03 0.80397E+00     233.1590  197.4565   67.7100   41.5968   38.9309 2474874.9 0.35652E-03 0.35725E-03
  233.1590  197.9304   67.3756   41.5830   38.9101 2474874.9 0.47423E-03 0.47298E-03      53.1616  338.0583  -44.7765   29.2386   16.5522 2475054.5 0.84563E-02 0.80280E+00
   53.1809  339.2655  -44.3426   29.2331   16.5402 2475054.6 0.16812E-03 0.80242E+00     233.1792  197.5352   67.6110   41.5922   38.9141 2474874.9 0.16812E-03 0.16825E-03
  233.5116  197.9282   67.3937   41.6246   38.9442 2474875.2 0.59315E-04 0.60781E-04      53.5187  339.0571  -44.2717   29.2208   16.4727 2475054.9 0.10977E-02 0.80421E+00
  233.5116  197.9033   67.4173   41.6089   38.9350 2474875.2 0.31598E-03 0.31503E-03      53.5187  339.1910  -44.2731   29.2206   16.4938 2475054.9 0.31598E-03 0.80402E+00
  233.5217  197.9517   67.3739   41.6157   38.9363 2474875.2 0.78332E-04 0.78324E-04      53.5187  339.0155  -44.3254   29.2240   16.4910 2475054.9 0.17508E-02 0.80386E+00
   53.5379  339.5426  -44.1013   29.2129   16.4709 2475054.9 0.33977E-03 0.80398E+00     233.5317  197.8173   67.4892   41.6163   38.9453 2474875.3 0.33977E-03 0.34102E-03
   53.5379  339.4371  -44.2213   29.2215   16.5094 2475054.9 0.28364E-03 0.80301E+00     233.5418  197.8533   67.4468   41.6004   38.9285 2474875.3 0.28364E-03 0.28308E-03
   53.5283  339.7748  -44.1288   29.2242   16.5230 2475054.9 0.30646E-03 0.80326E+00     233.5317  197.7207   67.5180   41.5968   38.9232 2474875.3 0.30646E-03 0.30614E-03
  234.1968  199.6652   66.2652   41.5859   38.9146 2474875.9 0.87653E-04 0.91200E-04      54.2036  335.6372  -45.5477   29.2982   16.6544 2475055.6 0.45031E-01 0.80118E+00
  234.0657  199.1550   66.6331   41.5857   38.9213 2474875.8 0.25983E-03 0.26196E-03      54.0685  337.0001  -45.0841   29.2538   16.5760 2475055.5 0.29307E-01 0.80196E+00
  234.2169  199.1955   66.7669   41.5460   38.9332 2474875.9 0.33216E-05 0.22646E-05      54.2132  337.8631  -44.7629   29.2037   16.5293 2475055.6 0.21708E-01 0.80304E+00
  234.1061  198.8768   66.9312   41.5377   38.9164 2474875.8 0.31668E-03 0.31547E-03      54.1071  338.4467  -44.6462   29.2071   16.5535 2475055.5 0.15014E-01 0.80248E+00
  234.0859  198.5253   67.1889   41.5482   38.9330 2474875.8 0.47199E-03 0.47068E-03      54.0878  339.5446  -44.1917   29.1853   16.5034 2475055.5 0.28992E-02 0.80375E+00
  234.0657  198.6518   67.1140   41.5394   38.9279 2474875.8 0.77672E-04 0.77707E-04      54.0589  339.1308  -44.3605   29.1883   16.5173 2475055.5 0.70058E-02 0.80304E+00
  234.0859  198.5938   67.1516   41.5232   38.9165 2474875.8 0.29779E-03 0.29808E-03      54.0878  339.4124  -44.3221   29.1888   16.5423 2475055.5 0.47652E-02 0.80196E+00
  234.5696  199.8650   66.3241   41.5282   38.9192 2474876.3 0.66583E-04 0.69412E-04      54.5701  336.7775  -45.1881   29.2373   16.6135 2475056.0 0.37375E-01 0.80155E+00
  234.4890  199.3592   66.7444   41.4962   38.9179 2474876.2 0.52893E-03 0.52674E-03      54.4929  338.4953  -44.6422   29.1842   16.5601 2475055.9 0.18882E-01 0.80253E+00
  233.2295  197.7000   67.5047   41.6174   38.9310 2474875.0 0.79550E-03 0.79589E-03      53.2292  338.8546  -44.3992   29.2314   16.5009 2475054.6 0.84909E-03 0.80440E+00
  233.6829  198.4238   66.9472   41.6346   38.9161 2474875.4 0.27560E-03 0.27787E-03      53.6827  337.6170  -44.8849   29.2720   16.5576 2475055.1 0.18678E-01 0.80203E+00
  233.7937  199.0462   66.6325   41.6106   38.9224 2474875.5 0.76865E-03 0.76610E-03      53.7984  336.2774  -45.3009   29.2779   16.5858 2475055.2 0.33613E-01 0.80309E+00
  233.8038  198.2382   67.1459   41.5961   38.9090 2474875.5 0.44580E-03 0.44479E-03      53.8081  338.8713  -44.5113   29.2432   16.5590 2475055.2 0.73442E-02 0.80238E+00
  234.2471  199.0412   66.7579   41.5954   38.9402 2474876.0 0.86437E-04 0.88170E-04      54.2518  338.0246  -44.6602   29.2230   16.5100 2475055.7 0.20215E-01 0.80339E+00
  234.2270  198.7242   66.9709   41.5837   38.9341 2474875.9 0.92506E-03 0.92393E-03      54.2325  339.0132  -44.3590   29.2097   16.5070 2475055.7 0.10002E-01 0.80416E+00
  234.2068  198.8509   66.8874   41.5991   38.9446 2474875.9 0.95395E-03 0.95317E-03      54.2036  338.5112  -44.4754   29.2131   16.4887 2475055.6 0.14527E-01 0.80480E+00
  234.1363  198.7113   66.9731   41.5546   38.9117 2474875.9 0.96845E-03 0.96639E-03      54.1457  338.8349  -44.5309   29.2178   16.5596 2475055.6 0.11571E-01 0.80286E+00
  234.3278  199.2649   66.6256   41.5797   38.9321 2474876.0 0.10237E-02 0.10224E-02      54.3290  337.6222  -44.8362   29.2304   16.5422 2475055.8 0.25528E-01 0.80386E+00
  234.3076  199.2677   66.6895   41.5778   38.9479 2474876.0 0.83140E-03 0.83057E-03      54.3000  337.7365  -44.7269   29.2098   16.5004 2475055.7 0.23493E-01 0.80469E+00
  234.3177  199.2097   66.6800   41.5801   38.9372 2474876.0 0.74797E-04 0.77487E-04      54.3193  337.8116  -44.7505   29.2217   16.5247 2475055.7 0.23267E-01 0.80312E+00
  234.2774  198.9290   66.9813   41.5464   38.9440 2474876.0 0.69446E-03 0.69248E-03      54.2807  338.9989  -44.3322   29.1777   16.4850 2475055.7 0.10426E-01 0.80451E+00
  233.3202  197.7550   67.2684   41.6603   38.9085 2474875.0 0.25787E-03 0.25789E-03      53.3160  338.2789  -44.6840   29.2847   16.5567 2475054.7 0.78302E-02 0.80190E+00
   53.2871  339.2182  -44.3261   29.2523   16.5303 2475054.7 0.44151E-03 0.80237E+00     233.2900  197.5393   67.5141   41.6330   38.9186 2474875.0 0.44151E-03 0.44136E-03
  233.2799  197.6726   67.4722   41.6353   38.9309 2474875.0 0.33816E-03 0.33847E-03      53.2774  338.8984  -44.3792   29.2419   16.5015 2475054.7 0.48717E-03 0.80324E+00
  233.2799  197.7195   67.4481   41.6443   38.9386 2474875.0 0.27031E-03 0.27075E-03      53.2774  338.7519  -44.3909   29.2397   16.4838 2475054.7 0.16750E-02 0.80378E+00
  233.8743  198.6605   66.7393   41.6636   38.9219 2474875.6 0.34527E-03 0.34813E-03      53.8756  337.2106  -44.9837   29.2919   16.5601 2475055.3 0.24853E-01 0.80211E+00
  233.8138  198.1623   67.1976   41.6165   38.9248 2474875.5 0.27780E-03 0.27794E-03      53.8081  339.0926  -44.3564   29.2367   16.5210 2475055.2 0.45375E-02 0.80264E+00
   53.7888  339.8981  -44.0542   29.2208   16.5074 2475055.2 0.83743E-04 0.80319E+00     233.7937  197.9301   67.3921   41.6057   38.9305 2474875.5 0.83743E-04 0.83713E-04
  232.9676  197.6220   67.3926   41.6607   38.9202 2474874.7 0.28864E-03 0.28906E-03      52.9686  337.7712  -44.7961   29.2753   16.5277 2475054.3 0.88342E-02 0.80276E+00
  232.9777  197.4578   67.5122   41.6356   38.9067 2474874.7 0.43639E-03 0.43577E-03      52.9783  338.3995  -44.6548   29.2703   16.5553 2475054.4 0.28450E-02 0.80268E+00
  233.0180  197.4478   67.4048   41.6604   38.8945 2474874.7 0.23500E-03 0.23426E-03      53.0169  338.1685  -44.7797   29.2996   16.5849 2475054.4 0.59598E-02 0.80170E+00
  232.7863  197.8324   67.1748   41.6506   38.8917 2474874.5 0.21215E-03 0.21113E-03      52.7853  336.3548  -45.3924   29.3170   16.6138 2475054.2 0.22252E-01 0.80143E+00
  232.7863  197.4843   67.3856   41.6431   38.8834 2474874.5 0.25637E-03 0.25707E-03      52.7853  337.4252  -45.0817   29.3070   16.6135 2475054.2 0.11418E-01 0.80060E+00
   52.7756  338.7179  -44.6068   29.2946   16.5892 2475054.1 0.59790E-03 0.80079E+00     232.7763  197.0451   67.6646   41.6512   38.8912 2474874.5 0.59790E-03 0.59913E-03
  232.7561  197.5722   67.3632   41.6555   38.9011 2474874.5 0.50196E-04 0.50411E-04      52.7563  337.1378  -45.0924   29.2982   16.5757 2475054.1 0.13542E-01 0.80189E+00
  232.7964  197.1310   67.5745   41.6470   38.8782 2474874.5 0.66678E-03 0.66551E-03      52.8046  338.4340  -44.7648   29.3071   16.6189 2475054.2 0.13888E-02 0.80125E+00
  232.8065  197.2752   67.4754   41.6558   38.8818 2474874.5 0.62734E-04 0.62027E-04      52.8046  337.9750  -44.9007   29.3113   16.6124 2475054.2 0.59127E-02 0.80085E+00
  232.7763  197.1700   67.5615   41.6391   38.8754 2474874.5 0.57971E-03 0.57974E-03      52.7756  338.3033  -44.8243   29.3060   16.6254 2475054.1 0.24166E-02 0.80100E+00
  232.7863  197.4003   67.4172   41.6574   38.8882 2474874.5 0.97810E-04 0.96062E-04      52.7853  337.5844  -45.0020   29.3087   16.6006 2475054.2 0.95846E-02 0.80127E+00
  232.4742  197.4388   67.7949   41.5331   38.9040 2474874.2 0.20497E-03 0.20506E-03      52.4764  337.9863  -44.8350   29.2143   16.5570 2475053.8 0.16838E-02 0.80214E+00
   52.4667  339.4442  -44.3427   29.2124   16.5714 2475053.8 0.37325E-04 0.80219E+00     232.4742  196.9500   68.0976   41.5286   38.9020 2474874.2 0.37325E-04 0.38355E-04
  232.5648  197.5118   67.4194   41.6061   38.8708 2474874.3 0.60495E-03 0.60283E-03      52.5729  336.9174  -45.3168   29.3031   16.6452 2475053.9 0.14712E-01 0.80076E+00
  232.5849  197.3008   67.5941   41.6154   38.8884 2474874.3 0.10360E-03 0.10328E-03      52.5826  337.7208  -44.9676   29.2816   16.5955 2475053.9 0.59161E-02 0.80142E+00
  232.2124  197.8548   67.5470   41.5161   38.8966 2474873.9 0.11976E-03 0.12167E-03      52.2158  336.0029  -45.5261   29.2309   16.5919 2475053.6 0.19367E-01 0.80175E+00
   52.2544  338.3590  -44.8077   29.2202   16.6038 2475053.6 0.32012E-03 0.80085E+00     232.2526  197.1041   67.9917   41.5077   38.8832 2474874.0 0.32012E-03 0.32116E-03
   52.2447  338.5065  -44.6654   29.2042   16.5603 2475053.6 0.35416E-03 0.80272E+00     232.2426  197.0929   68.0515   41.5155   38.9027 2474874.0 0.35416E-03 0.35399E-03
   52.2544  338.3310  -44.7199   29.2072   16.5574 2475053.6 0.12624E-03 0.80230E+00     232.2526  197.1423   68.0074   41.5216   38.9035 2474874.0 0.12624E-03 0.12728E-03
   52.2544  338.3622  -44.8121   29.2208   16.6064 2475053.6 0.34324E-03 0.80076E+00     232.2627  197.1108   67.9854   41.5070   38.8821 2474874.0 0.34324E-03 0.34244E-03
   52.2351  338.6859  -44.6571   29.2120   16.5873 2475053.6 0.23107E-03 0.80190E+00     232.2325  197.0035   68.0813   41.5088   38.8914 2474874.0 0.23107E-03 0.23145E-03
   52.2254  338.4434  -44.7910   29.2211   16.6101 2475053.6 0.18915E-03 0.80121E+00     232.2325  197.0545   68.0199   41.5050   38.8806 2474874.0 0.18915E-03 0.18950E-03
  230.2599  213.5797   63.9950   38.5924   39.2211 2474872.0 0.25505E-04 0.40029E-04      50.2551  304.3702  -51.2059   29.4397   19.6123 2475051.5 0.25168E+00 0.79299E+00
  231.1151  206.7510   65.2709   40.1683   39.0841 2474872.9 0.86052E-04 0.97557E-04      51.1149  316.3278  -49.8964   29.2960   17.9632 2475052.4 0.17897E+00 0.80004E+00
  231.0749  207.9253   65.1066   39.8898   39.0911 2474872.8 0.98665E-03 0.99504E-03      51.0763  314.7887  -50.1880   29.2667   18.1849 2475052.4 0.19002E+00 0.79766E+00
  230.8535  202.0967   66.2634   40.9393   38.9484 2474872.6 0.84370E-03 0.85020E-03      50.8541  323.4273  -48.9125   29.3045   17.2586 2475052.2 0.12308E+00 0.79878E+00
  230.8032  202.1638   66.1626   40.9566   38.9541 2474872.5 0.85938E-03 0.86635E-03      50.8058  322.7832  -49.0259   29.3486   17.3157 2475052.1 0.12828E+00 0.79859E+00
  231.4674  210.8037   64.0511   39.4493   39.1884 2474873.2 0.37619E-03 0.35926E-03      51.4723  309.5093  -50.5672   29.5433   19.0378 2475052.8 0.23126E+00 0.79629E+00
  232.1721  197.7869   67.4593   41.5129   38.8609 2474873.9 0.92653E-05 0.11367E-04      52.1771  335.7222  -45.7771   29.2716   16.6806 2475053.5 0.22927E-01 0.79963E+00
  232.1721  197.2868   67.7947   41.5087   38.8620 2474873.9 0.67397E-03 0.67524E-03      52.1771  337.3361  -45.2475   29.2481   16.6528 2475053.5 0.62425E-02 0.79923E+00
   52.1771  338.0428  -44.9859   29.2399   16.6392 2475053.5 0.17147E-03 0.80040E+00     232.1822  197.0725   67.9418   41.5107   38.8672 2474873.9 0.17147E-03 0.17197E-03
  232.1922  197.6468   67.5818   41.5257   38.8782 2474873.9 0.13407E-03 0.13309E-03      52.1868  336.2809  -45.5156   29.2522   16.6287 2475053.5 0.16727E-01 0.80092E+00
   51.9937  338.2078  -44.6045   29.1915   16.4850 2475053.3 0.15899E-03 0.80430E+00     231.9909  196.9559   68.1684   41.5481   38.9346 2474873.7 0.15899E-03 0.16018E-03
   51.9840  337.6453  -44.7903   29.1974   16.4812 2475053.3 0.24348E-03 0.80476E+00     231.9808  197.1088   68.0522   41.5570   38.9351 2474873.7 0.24348E-03 0.24340E-03
   52.0806  338.4460  -44.5432   29.2130   16.5010 2475053.4 0.29362E-03 0.80433E+00     232.0714  196.8447   68.1397   41.5743   38.9284 2474873.8 0.29362E-03 0.29257E-03
   52.0806  338.5306  -44.5602   29.2169   16.5230 2475053.4 0.61102E-03 0.80407E+00     232.0815  196.8211   68.1454   41.5646   38.9192 2474873.8 0.61102E-03 0.61079E-03
   52.1578  339.4208  -44.2863   29.2754   16.5658 2475053.5 0.64157E-03 0.80202E+00     232.1620  196.3003   68.2095   41.6364   38.9059 2474873.9 0.48589E-03 0.48472E-03
   52.1578  339.4377  -44.1916   29.2726   16.5272 2475053.5 0.10475E-02 0.80374E+00     232.1519  196.2647   68.2265   41.6619   38.9232 2474873.9 0.17329E-03 0.17293E-03
  232.2627  196.9588   67.7919   41.6454   38.9067 2474874.0 0.10598E-03 0.10742E-03      52.2640  337.7019  -44.8747   29.2793   16.5492 2475053.6 0.19261E-02 0.80251E+00
   52.4185  340.0058  -44.1127   29.2929   16.5906 2475053.8 0.35224E-02 0.80198E+00     232.4137  196.2649   68.1568   41.6523   38.8987 2474874.1 0.99799E-04 0.99463E-04
   52.4957  338.8127  -44.5189   29.2954   16.5672 2475053.9 0.29357E-04 0.80214E+00     232.4943  196.7158   67.8546   41.6681   38.9007 2474874.2 0.29357E-04 0.29021E-04
   52.5247  338.4414  -44.5433   29.2774   16.5144 2475053.9 0.23020E-03 0.80325E+00     232.5245  196.9260   67.7876   41.6766   38.9229 2474874.3 0.23020E-03 0.22976E-03
   52.5343  339.5344  -44.1743   29.2955   16.5348 2475053.9 0.46662E-03 0.80360E+00     232.5346  196.4715   67.9850   41.6985   38.9188 2474874.3 0.46662E-03 0.46697E-03
  232.5144  197.4908   67.3889   41.6004   38.8554 2474874.2 0.55085E-03 0.55036E-03      52.5150  336.7206  -45.4515   29.3183   16.6828 2475053.9 0.16563E-01 0.79977E+00
   52.5247  339.1437  -44.5171   29.2901   16.6180 2475053.9 0.63357E-03 0.80142E+00     232.5245  196.7090   67.9042   41.6220   38.8796 2474874.3 0.63357E-03 0.63405E-03
   52.5729  339.2520  -44.4993   29.2933   16.6281 2475053.9 0.57766E-03 0.79993E+00     232.5749  196.7112   67.8914   41.6205   38.8756 2474874.3 0.57766E-03 0.57695E-03
   52.5729  339.3555  -44.4808   29.2919   16.6365 2475053.9 0.39655E-03 0.80069E+00     232.5749  196.6899   67.9144   41.6123   38.8724 2474874.3 0.39655E-03 0.39684E-03
  232.5245  197.2314   67.6264   41.6119   38.8831 2474874.3 0.63194E-03 0.63013E-03      52.5247  337.7233  -44.9909   29.2850   16.6068 2475053.9 0.54043E-02 0.80165E+00
  232.5245  197.2185   67.6511   41.6127   38.8881 2474874.3 0.25062E-03 0.25039E-03      52.5247  337.8183  -44.9363   29.2795   16.5949 2475053.9 0.42627E-02 0.80158E+00
  232.5245  197.2108   67.7125   41.6335   38.9180 2474874.3 0.15576E-03 0.15452E-03      52.5247  337.9554  -44.7467   29.2591   16.5254 2475053.9 0.19772E-02 0.80333E+00
  232.5044  197.9147   67.2766   41.6379   38.9240 2474874.2 0.40684E-03 0.40412E-03      52.5054  335.7203  -45.4523   29.2814   16.5436 2475053.9 0.24540E-01 0.80372E+00
  232.5346  197.4038   67.6023   41.6187   38.9098 2474874.3 0.40611E-03 0.40568E-03      52.5343  337.4632  -44.9547   29.2625   16.5470 2475053.9 0.74509E-02 0.80306E+00
  232.4943  197.5007   67.4964   41.6221   38.9007 2474874.2 0.51599E-03 0.51411E-03      52.4957  336.9023  -45.1802   29.2798   16.5738 2475053.9 0.13058E-01 0.80258E+00
  232.4943  197.5242   67.5112   41.6369   38.9191 2474874.2 0.33037E-03 0.32886E-03      52.4957  336.8857  -45.0972   29.2689   16.5311 2475053.9 0.12668E-01 0.80352E+00
  232.5144  197.1946   67.7308   41.6296   38.9173 2474874.2 0.13668E-04 0.13171E-04      52.5150  338.0120  -44.7318   29.2571   16.5267 2475053.9 0.13066E-02 0.80316E+00
  232.5144  197.2222   67.7157   41.6244   38.9141 2474874.2 0.32634E-04 0.33117E-04      52.5150  337.9454  -44.7710   29.2579   16.5343 2475053.9 0.20947E-02 0.80291E+00
  232.5144  197.4792   67.7808   41.7152   39.0385 2474874.2 0.59403E-03 0.59439E-03      52.5150  337.6304  -44.2710   29.1816   16.2446 2475053.9 0.19560E-02 0.80996E+00
   52.5054  338.5618  -44.5307   29.2536   16.5214 2475053.9 0.12226E-03 0.80318E+00     232.5144  197.0115   67.8475   41.6317   38.9201 2474874.2 0.12226E-03 0.12146E-03
   52.5054  338.3838  -44.6284   29.2529   16.5365 2475053.9 0.21889E-03 0.80267E+00     232.5044  197.0835   67.8163   41.6175   38.9131 2474874.2 0.21889E-03 0.22036E-03
  232.5245  197.2427   67.7092   41.6241   38.9155 2474874.3 0.60938E-03 0.60968E-03      52.5247  337.9353  -44.7681   29.2563   16.5311 2475053.9 0.23555E-02 0.80363E+00
   52.5247  338.3857  -44.6395   29.2571   16.5428 2475053.9 0.41303E-03 0.80313E+00     232.5245  197.0880   67.7971   41.6198   38.9105 2474874.3 0.41303E-03 0.41322E-03
  232.5044  197.3096   67.6678   41.6176   38.9108 2474874.2 0.23251E-03 0.23205E-03      52.5054  337.6844  -44.8761   29.2589   16.5427 2475053.9 0.48004E-02 0.80297E+00
  232.4943  197.1648   67.7383   41.6100   38.9003 2474874.2 0.13807E-03 0.13653E-03      52.4957  338.0463  -44.8042   29.2634   16.5657 2475053.9 0.12171E-02 0.80224E+00
  232.5648  197.4188   67.6186   41.6163   38.9148 2474874.3 0.64482E-03 0.64352E-03      52.5633  337.5785  -44.8951   29.2550   16.5352 2475053.9 0.64610E-02 0.80359E+00
  232.6957  197.6106   67.5711   41.6177   38.9345 2474874.4 0.44304E-03 0.44175E-03      52.6984  337.5897  -44.8030   29.2351   16.4913 2475054.1 0.73133E-02 0.80452E+00
  232.7461  197.7780   67.4390   41.6404   38.9440 2474874.5 0.22295E-03 0.22192E-03      52.7467  337.0932  -44.9175   29.2436   16.4756 2475054.1 0.12642E-01 0.80482E+00
  232.7561  198.2481   67.1817   41.6088   38.9331 2474874.5 0.46173E-03 0.46289E-03      52.7563  335.8368  -45.3865   29.2559   16.5287 2475054.1 0.25939E-01 0.80325E+00
   52.7563  338.6256  -44.4745   29.2227   16.4972 2475054.1 0.37422E-03 0.80423E+00     232.7561  197.3723   67.7539   41.6003   38.9311 2474874.5 0.37422E-03 0.37364E-03
  232.8065  197.8076   67.4319   41.6384   38.9454 2474874.5 0.18684E-03 0.18515E-03      52.8046  337.2108  -44.8738   29.2401   16.4722 2475054.2 0.12040E-01 0.80484E+00
  232.5144  197.4952   67.4984   41.5906   38.8775 2474874.2 0.37113E-03 0.37166E-03      52.5150  337.0515  -45.2476   29.2845   16.6263 2475053.9 0.12470E-01 0.80026E+00
  232.4943  197.4752   67.5785   41.6187   38.9154 2474874.2 0.54292E-03 0.54434E-03      52.4957  337.1829  -45.0221   29.2589   16.5360 2475053.9 0.97512E-02 0.80245E+00
   52.5054  338.8817  -44.5471   29.2510   16.5785 2475053.9 0.11187E-03 0.80192E+00     232.5044  196.9634   67.9129   41.5850   38.8959 2474874.2 0.11187E-03 0.11223E-03
   52.4667  339.0058  -44.5893   29.2747   16.6236 2475053.8 0.49789E-03 0.80113E+00     232.4641  196.7902   67.9305   41.5902   38.8766 2474874.2 0.49789E-03 0.49711E-03
  232.4339  197.0962   67.7088   41.5908   38.8676 2474874.2 0.41024E-03 0.40963E-03      52.4378  337.9175  -45.0017   29.2875   16.6405 2475053.8 0.28511E-02 0.80053E+00
   52.4667  338.3511  -44.9094   29.2897   16.6656 2475053.8 0.31335E-03 0.79974E+00     232.4641  196.9807   67.7725   41.5782   38.8566 2474874.2 0.31335E-03 0.31252E-03
  232.4339  197.4074   67.6559   41.6501   38.9473 2474874.2 0.64757E-03 0.64787E-03      52.4281  337.2447  -44.8442   29.2425   16.4597 2475053.8 0.74130E-02 0.80436E+00
  232.4439  197.3133   67.5735   41.6065   38.8788 2474874.2 0.44803E-03 0.44804E-03      52.4378  337.2478  -45.1698   29.2900   16.6193 2475053.8 0.94783E-02 0.80033E+00
  232.4641  197.4312   67.4496   41.5960   38.8583 2474874.2 0.55048E-03 0.55218E-03      52.4667  336.8272  -45.4045   29.3108   16.6729 2475053.8 0.14807E-01 0.79890E+00
  232.4641  197.2188   67.7552   41.6061   38.9107 2474874.2 0.27628E-03 0.27745E-03      52.4667  337.9528  -44.7893   29.2506   16.5415 2475053.8 0.16128E-02 0.80249E+00
  232.4540  197.6670   67.4415   41.6130   38.9075 2474874.2 0.23467E-05 0.11936E-05      52.4571  336.4396  -45.3038   29.2726   16.5646 2475053.8 0.17196E-01 0.80245E+00
  232.4641  197.6600   67.4950   41.6137   38.9206 2474874.2 0.65282E-03 0.65407E-03      52.4667  336.6316  -45.1814   29.2563   16.5306 2475053.8 0.14950E-01 0.80263E+00
  232.4641  197.4533   67.6189   41.6071   38.9140 2474874.2 0.56649E-03 0.56808E-03      52.4667  337.2641  -45.0051   29.2527   16.5378 2475053.8 0.86464E-02 0.80237E+00
  232.4641  197.4980   67.5734   41.6122   38.9132 2474874.2 0.47539E-03 0.47546E-03      52.4571  337.0618  -45.0743   29.2585   16.5419 2475053.8 0.10627E-01 0.80239E+00
  232.4238  197.2053   67.7911   41.5974   38.9117 2474874.2 0.12625E-03 0.12740E-03      52.4281  337.9754  -44.7798   29.2443   16.5389 2475053.8 0.91862E-03 0.80272E+00
   52.4185  338.4273  -44.6655   29.2470   16.5583 2475053.8 0.51259E-03 0.80285E+00     232.4137  197.0383   67.8824   41.5901   38.9035 2474874.1 0.51259E-03 0.51151E-03
  232.4641  197.1446   67.7776   41.5954   38.8969 2474874.2 0.60103E-05 0.64243E-05      52.4571  338.1270  -44.7970   29.2581   16.5732 2475053.8 0.46296E-04 0.80192E+00
  232.7561  197.7721   67.4798   41.6210   38.9396 2474874.5 0.50893E-03 0.50786E-03      52.7563  337.2905  -44.8794   29.2348   16.4837 2475054.1 0.10891E-01 0.80484E+00
  232.7964  197.7178   67.4438   41.6352   38.9314 2474874.5 0.77244E-03 0.77054E-03      52.8046  337.3480  -44.8931   29.2516   16.5030 2475054.2 0.11084E-01 0.80458E+00
   52.8046  338.8454  -44.3689   29.2302   16.4868 2475054.2 0.48760E-03 0.80462E+00     232.8065  197.2898   67.7613   41.6229   38.9360 2474874.5 0.48760E-03 0.48713E-03


==> new plots/2009WN25ids/BIN-tout/ElemEarth2000-2100.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of          214 meteoroids of shower: 2009WN25ids
# ejected in 1604 1610 1617 1623 1629 1635 1641 1646 1652 1658 1664 1669 1675 1680 1686 1692 1697 1703 1708 1714 1720 1725 1731 1737 1742 1748 1754 1760 1766 1772 1778 1784 1791 1797 1803 1809 1816 1822 1828 1835 1841 1847 1853 1860 1866 1872 1878 1884 1890 1896 1902 1907 1913 1919 1925 1930 1936 1941 1947 1953 1958 1964 1970 1975 1981 1986 1992 1998 2004 2009 2015 2021 2027 2033 2040 2046 2052 2058 2065 2071 2077 2083 2090 2096
# for year 2100
# in the vicinity of the trajectory of planet Earth
# at less than    0.00071679502 au
# of the point located at (heliocentric, J2000, ua):   0.6056  0.7823 -0.0002
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   3.232055e+00  6.938678e-01  7.287318e+01  2.328242e+02  1.798443e+02  6.632111e-01  2.257785e-02  1.694166e-01  2.124971e+03  2.474879e+06  9.893401e-01 197.501  67.534  41.600
# standard deviations: 
#   5.123124e-02  5.151009e-03  9.855221e-01  8.160199e-01  2.808066e+00  1.757694e+02  3.277777e-01  3.719990e-03  5.146020e+01  1.196088e+04  4.165198e-04   9.967   7.664   0.939
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
   27146  3.435222e+00  7.149805e-01  6.817063e+01  2.311606e+02  1.673687e+02  5.167006e+00  1.477703e+00  1.545990e-01  2.328605e+03  2.452224e+06  9.890859e-01 209.383 13 57 31.87  64.86  39.59
   25196  3.380046e+00  7.094791e-01  6.983849e+01  2.307827e+02  1.693693e+02  4.396365e+00  1.280296e+00  1.584414e-01  2.272133e+03  2.478514e+06  9.890298e-01 205.862 13 43 26.76  65.49  40.34
   40781  3.264555e+00  6.975637e-01  7.188091e+01  2.315967e+02  1.734412e+02  2.771904e+00  8.390787e-01  1.667347e-01  2.159119e+03  2.459162e+06  9.899846e-01 201.266 13 25  3.74  66.18  41.16
   49631  3.212552e+00  6.923327e-01  7.293979e+01  2.314123e+02  1.774203e+02  1.102223e+00  3.391652e-01  1.710532e-01  2.104609e+03  2.467936e+06  9.888089e-01 197.783 13 11  7.82  67.32  41.64
   64044  3.553760e+00  7.257336e-01  6.657908e+01  2.306436e+02  1.647849e+02  6.099202e+00  1.681161e+00  1.468062e-01  2.452212e+03  2.477415e+06  9.892759e-01 212.437 14  9 44.83  64.16  38.91
   65433  3.428390e+00  7.147069e-01  6.869073e+01  2.304398e+02  1.669626e+02  5.341569e+00  1.529441e+00  1.551452e-01  2.320406e+03  2.485088e+06  9.887368e-01 208.330 13 53 19.27  64.88  39.85
   84608  3.469977e+00  7.176314e-01  6.863014e+01  2.313104e+02  1.676877e+02  5.009944e+00  1.419231e+00  1.521408e-01  2.366229e+03  2.465369e+06  9.893261e-01 208.634 13 54 32.26  64.86  39.80
  108281  3.211460e+00  6.918536e-01  7.276580e+01  2.321833e+02  1.800661e+02  3.599727e+02 -8.416806e-03  1.709773e-01  2.105543e+03  2.457346e+06  9.896002e-01 197.285 13  9  8.38  67.79  41.52
  108533  3.211705e+00  6.919510e-01  7.276936e+01  2.321844e+02  1.806881e+02  3.597073e+02 -9.016746e-02  1.709704e-01  2.105627e+03  2.457348e+06  9.893915e-01 197.286 13  9  8.52  67.48  41.66
  108809  3.208249e+00  6.916978e-01  7.277017e+01  2.322071e+02  1.796420e+02  1.537549e-01  4.740309e-02  1.711537e-01  2.103373e+03  2.457348e+06  9.891184e-01 197.317 13  9 16.10  67.67  41.59
  109684  3.210751e+00  6.919058e-01  7.276047e+01  2.321764e+02  1.808399e+02  3.596424e+02 -1.101576e-01  1.708495e-01  2.107118e+03  2.457345e+06  9.892567e-01 197.351 13  9 24.19  67.53  41.67
  109951  3.209708e+00  6.918659e-01  7.275679e+01  2.321937e+02  1.804430e+02  3.598118e+02 -5.798650e-02  1.709311e-01  2.106111e+03  2.457345e+06  9.890323e-01 197.368 13  9 28.34  67.57  41.59
  125628  3.209997e+00  6.916174e-01  7.289288e+01  2.323152e+02  1.806658e+02  3.597171e+02 -8.722434e-02  1.712904e-01  2.101694e+03  2.461725e+06  9.899341e-01 197.845 13 11 22.73  67.19  41.67
  125620  3.231807e+00  6.938184e-01  7.289137e+01  2.323169e+02  1.807049e+02  3.597017e+02 -9.132982e-02  1.694861e-01  2.124067e+03  2.461727e+06  9.895504e-01 198.096 13 12 22.99  67.11  41.57
  123209  3.215492e+00  6.921887e-01  7.303800e+01  2.322761e+02  1.790357e+02  4.129024e-01  1.270985e-01  1.706730e-01  2.109297e+03  2.463923e+06  9.898224e-01 197.740 13 10 57.72  67.33  41.65
  122345  3.216416e+00  6.926114e-01  7.310001e+01  2.322652e+02  1.803044e+02  3.598719e+02 -3.937655e-02  1.705058e-01  2.111365e+03  2.463920e+06  9.886951e-01 197.611 13 10 26.54  67.46  41.56
  144213  3.207787e+00  6.917132e-01  7.297915e+01  2.324623e+02  1.800740e+02  3.599704e+02 -9.119172e-03  1.714334e-01  2.099940e+03  2.466114e+06  9.889185e-01 198.165 13 12 39.48  67.12  41.64
  144790  3.209195e+00  6.916359e-01  7.293437e+01  2.324688e+02  1.805810e+02  3.597539e+02 -7.586888e-02  1.713583e-01  2.100861e+03  2.466109e+06  9.896209e-01 198.020 13 12  4.70  67.25  41.63
  145947  3.235314e+00  6.941803e-01  7.290906e+01  2.324752e+02  1.807856e+02  3.596682e+02 -1.014616e-01  1.692163e-01  2.127455e+03  2.466110e+06  9.894602e-01 198.298 13 13 11.64  67.08  41.64
  147585  3.205092e+00  6.912217e-01  7.288005e+01  2.324774e+02  1.796708e+02  1.426332e-01  4.404214e-02  1.715338e-01  2.098712e+03  2.466115e+06  9.896699e-01 198.554 13 14 12.86  67.00  41.61
  167759  3.213527e+00  6.921496e-01  7.294699e+01  2.329053e+02  1.809497e+02  3.595984e+02 -1.236287e-01  1.706586e-01  2.109474e+03  2.477063e+06  9.893401e-01 198.187 13 12 44.88  67.21  41.60
  168261  3.212372e+00  6.920128e-01  7.294663e+01  2.329196e+02  1.804440e+02  3.598141e+02 -5.726113e-02  1.707348e-01  2.108533e+03  2.477064e+06  9.893811e-01 198.434 13 13 44.18  67.04  41.60
  185887  3.210050e+00  6.919921e-01  7.291993e+01  2.326547e+02  1.800024e+02  1.526127e-03  4.700591e-04  1.712577e-01  2.102095e+03  2.470496e+06  9.887209e-01 198.099 13 12 23.86  67.22  41.57
  183496  3.211767e+00  6.920006e-01  7.300605e+01  2.328481e+02  1.797786e+02  9.761786e-02  3.006628e-02  1.710705e-01  2.104395e+03  2.474870e+06  9.892257e-01 198.186 13 12 44.59  67.17  41.58
  187463  3.208767e+00  6.918700e-01  7.291411e+01  2.328656e+02  1.798766e+02  5.580683e-02  1.719576e-02  1.711404e-01  2.103536e+03  2.474872e+06  9.887183e-01 198.198 13 12 47.59  67.03  41.62
  188083  3.208778e+00  6.918413e-01  7.291344e+01  2.328242e+02  1.805057e+02  3.597873e+02 -6.553210e-02  1.711335e-01  2.103621e+03  2.474871e+06  9.888282e-01 198.445 13 13 46.75  67.11  41.60
  188056  3.208941e+00  6.917886e-01  7.291067e+01  2.328443e+02  1.805678e+02  3.597608e+02 -7.373144e-02  1.710831e-01  2.104241e+03  2.474873e+06  9.890515e-01 198.245 13 12 58.92  67.20  41.60
  188828  3.207839e+00  6.915799e-01  7.290717e+01  2.328487e+02  1.809075e+02  3.596156e+02 -1.185497e-01  1.711517e-01  2.103397e+03  2.474874e+06  9.894119e-01 198.546 13 14 10.94  67.04  41.60
  182523  3.208557e+00  6.915412e-01  7.306564e+01  2.328769e+02  1.801992e+02  3.599180e+02 -2.527773e-02  1.711800e-01  2.103049e+03  2.474880e+06  9.897098e-01 198.327 13 13 18.48  67.25  41.59
  183991  3.217936e+00  6.925057e-01  7.301059e+01  2.329547e+02  1.804638e+02  3.598058e+02 -5.970211e-02  1.705554e-01  2.110751e+03  2.477072e+06  9.895097e-01 198.577 13 14 18.43  67.08  41.58
  184016  3.216604e+00  6.925011e-01  7.301932e+01  2.329837e+02  1.800415e+02  3.599858e+02 -4.360878e-03  1.706602e-01  2.109455e+03  2.477072e+06  9.891020e-01 198.720 13 14 52.68  66.94  41.54
  182044  3.266981e+00  6.972027e-01  7.313515e+01  2.329234e+02  1.803534e+02  3.598544e+02 -4.408806e-02  1.664501e-01  2.162810e+03  2.479259e+06  9.892403e-01 198.184 13 12 44.09  67.21  41.60
  205546  3.213804e+00  6.920171e-01  7.294573e+01  2.328791e+02  1.805999e+02  3.597472e+02 -7.786620e-02  1.709491e-01  2.105889e+03  2.474875e+06  9.898184e-01 199.454 13 17 48.91  66.44  41.56
  205975  3.216077e+00  6.923297e-01  7.291088e+01  2.328652e+02  1.804711e+02  3.598022e+02 -6.083744e-02  1.707561e-01  2.108270e+03  2.474878e+06  9.895047e-01 199.222 13 16 53.26  66.61  41.57
  206710  3.214622e+00  6.920407e-01  7.289706e+01  2.328640e+02  1.804321e+02  3.598188e+02 -5.580009e-02  1.708119e-01  2.107581e+03  2.474878e+06  9.899838e-01 198.811 13 15 14.59  66.88  41.58
  224588  3.212688e+00  6.919216e-01  7.292079e+01  2.329263e+02  1.801184e+02  3.599526e+02 -1.460916e-02  1.710623e-01  2.104497e+03  2.474881e+06  9.897607e-01 198.798 13 15 11.40  66.87  41.57
  225338  3.287397e+00  6.990112e-01  7.288473e+01  2.331323e+02  1.806792e+02  3.597176e+02 -8.500158e-02  1.652384e-01  2.178671e+03  2.477068e+06  9.894975e-01 199.443 13 17 46.25  66.60  41.54
  228467  3.211676e+00  6.917852e-01  7.288044e+01  2.331087e+02  1.805044e+02  3.597884e+02 -6.520705e-02  1.707869e-01  2.107890e+03  2.479255e+06  9.899012e-01 199.619 13 18 28.49  66.32  41.54
  223465  3.220760e+00  6.928538e-01  7.302745e+01  2.336272e+02  1.796355e+02  1.600022e-01  4.914422e-02  1.702715e-01  2.114271e+03  2.485833e+06  9.892530e-01 198.319 13 13 16.58  67.30  41.54
  227763  3.217260e+00  6.926773e-01  7.288686e+01  2.336670e+02  1.793763e+02  2.705423e-01  8.314448e-02  1.703152e-01  2.113728e+03  2.485840e+06  9.887618e-01 199.351 13 17 24.12  66.85  41.48
  244839  3.217833e+00  6.924063e-01  7.290860e+01  2.328763e+02  1.804670e+02  3.598040e+02 -6.028134e-02  1.706741e-01  2.109284e+03  2.474878e+06  9.897981e-01 199.349 13 17 23.81  66.51  41.61
  243725  3.227097e+00  6.933050e-01  7.293607e+01  2.331641e+02  1.802740e+02  3.598871e+02 -3.462796e-02  1.698164e-01  2.119936e+03  2.479260e+06  9.897389e-01 197.930 13 11 43.30  67.38  41.58
  243538  3.214946e+00  6.923632e-01  7.296965e+01  2.332078e+02  1.795515e+02  1.948850e-01  5.995405e-02  1.707897e-01  2.107855e+03  2.479265e+06  9.890487e-01 197.928 13 11 42.77  67.39  41.62
  243751  3.216776e+00  6.923472e-01  7.296433e+01  2.331508e+02  1.800759e+02  3.599713e+02 -8.808482e-03  1.706636e-01  2.109413e+03  2.479258e+06  9.896503e-01 197.952 13 11 48.41  67.37  41.62
  243906  3.217471e+00  6.926651e-01  7.296424e+01  2.331570e+02  1.802413e+02  3.599009e+02 -3.045406e-02  1.706379e-01  2.109730e+03  2.479258e+06  9.888447e-01 199.665 13 18 39.65  66.27  41.59
  247735  3.214033e+00  6.923557e-01  7.286617e+01  2.331383e+02  1.805405e+02  3.597732e+02 -6.976050e-02  1.707099e-01  2.108841e+03  2.479255e+06  9.887961e-01 199.155 13 16 37.20  66.63  41.59
  247744  3.213058e+00  6.921364e-01  7.286210e+01  2.331649e+02  1.800587e+02  3.599787e+02 -6.565416e-03  1.707375e-01  2.108500e+03  2.479256e+06  9.891837e-01 199.196 13 16 46.92  66.77  41.55
  247613  3.217352e+00  6.927086e-01  7.286317e+01  2.331350e+02  1.804424e+02  3.598152e+02 -5.678057e-02  1.704152e-01  2.112488e+03  2.479261e+06  9.886764e-01 198.877 13 15 30.43  66.93  41.54
  247850  3.220996e+00  6.930274e-01  7.286401e+01  2.331479e+02  1.806933e+02  3.597085e+02 -8.948607e-02  1.701291e-01  2.116040e+03  2.479260e+06  9.887864e-01 198.525 13 14  6.07  67.19  41.55
  248146  3.220122e+00  6.927639e-01  7.285775e+01  2.331487e+02  1.807764e+02  3.596729e+02 -1.004799e-01  1.701832e-01  2.115367e+03  2.479261e+06  9.893741e-01 198.652 13 14 36.43  67.11  41.54
  248363  3.214623e+00  6.924322e-01  7.286626e+01  2.331510e+02  1.798239e+02  7.875002e-02  2.422099e-02  1.705867e-01  2.110363e+03  2.479263e+06  9.887167e-01 198.594 13 14 22.51  67.15  41.52
  244166  3.218178e+00  6.925353e-01  7.293581e+01  2.334586e+02  1.791462e+02  3.682136e-01  1.132144e-01  1.705546e-01  2.110761e+03  2.483638e+06  9.895220e-01 199.865 13 19 27.60  66.32  41.53
  244151  3.225395e+00  6.933369e-01  7.291703e+01  2.337435e+02  1.798247e+02  7.935035e-02  2.433385e-02  1.699466e-01  2.118312e+03  2.485832e+06  9.891119e-01 199.359 13 17 26.21  66.74  41.50
  244600  3.224169e+00  6.933132e-01  7.292101e+01  2.337552e+02  1.793167e+02  2.955748e-01  9.064981e-02  1.700876e-01  2.116556e+03  2.485838e+06  9.888400e-01 197.700 13 10 48.00  67.50  41.62
  245182  3.227269e+00  6.933717e-01  7.284898e+01  2.337004e+02  1.789496e+02  4.517681e-01  1.385281e-01  1.698231e-01  2.119853e+03  2.485828e+06  9.896416e-01 198.424 13 13 41.71  66.95  41.63
  245487  3.231604e+00  6.940862e-01  7.287066e+01  2.337229e+02  1.801292e+02  3.599498e+02 -1.535404e-02  1.694689e-01  2.124283e+03  2.485835e+06  9.885932e-01 199.046 13 16 11.09  66.63  41.61
  246031  3.225764e+00  6.931358e-01  7.285606e+01  2.337262e+02  1.796203e+02  1.663998e-01  5.106232e-02  1.698949e-01  2.118956e+03  2.485832e+06  9.898810e-01 198.238 13 12 57.17  67.15  41.60
  246329  3.224136e+00  6.931245e-01  7.285341e+01  2.337457e+02  1.791389e+02  3.713740e-01  1.139674e-01  1.699978e-01  2.117675e+03  2.485839e+06  9.894552e-01 199.041 13 16  9.89  66.76  41.60
  246821  3.221810e+00  6.927420e-01  7.283693e+01  2.337552e+02  1.797419e+02  1.147273e-01  3.525094e-02  1.700756e-01  2.116705e+03  2.485838e+06  9.899313e-01 198.724 13 14 53.81  66.97  41.58
  246567  3.221795e+00  6.927877e-01  7.284740e+01  2.337754e+02  1.795976e+02  1.762013e-01  5.413138e-02  1.701082e-01  2.116300e+03  2.485840e+06  9.897855e-01 198.851 13 15 24.22  66.89  41.60
  267921  3.222383e+00  6.930896e-01  7.281863e+01  2.335309e+02  1.804908e+02  3.597953e+02 -6.281685e-02  1.699788e-01  2.117911e+03  2.483644e+06  9.889973e-01 198.711 13 14 50.71  66.97  41.55
  267876  3.219027e+00  6.926065e-01  7.280931e+01  2.335609e+02  1.804763e+02  3.598013e+02 -6.107557e-02  1.701788e-01  2.115422e+03  2.483646e+06  9.895213e-01 199.265 13 17  3.58  66.63  41.58
  262733  3.219007e+00  6.925191e-01  7.293547e+01  2.335625e+02  1.790436e+02  4.119566e-01  1.266712e-01  1.703258e-01  2.113596e+03  2.483645e+06  9.898407e-01 199.268 13 17  4.25  66.69  41.58
  286299  3.221319e+00  6.930454e-01  7.280852e+01  2.335923e+02  1.802768e+02  3.598864e+02 -3.485660e-02  1.702002e-01  2.115155e+03  2.483640e+06  9.888031e-01 199.210 13 16 50.33  66.68  41.58
  284110  3.232108e+00  6.937276e-01  7.282907e+01  2.338733e+02  1.794444e+02  2.410108e-01  7.381544e-02  1.694392e-01  2.124655e+03  2.485833e+06  9.899255e-01 198.929 13 15 42.96  66.98  41.55
  284289  3.231679e+00  6.936598e-01  7.284057e+01  2.338579e+02  1.797196e+02  1.239882e-01  3.798264e-02  1.694177e-01  2.124926e+03  2.485834e+06  9.899984e-01 197.755 13 11  1.20  67.27  41.66
  284151  3.230824e+00  6.938678e-01  7.282963e+01  2.339057e+02  1.792634e+02  3.179145e-01  9.732499e-02  1.695184e-01  2.123663e+03  2.485838e+06  9.890937e-01 197.673 13 10 41.42  67.47  41.64
  285080  3.232684e+00  6.941464e-01  7.278878e+01  2.338823e+02  1.798443e+02  7.092667e-02  2.169319e-02  1.694126e-01  2.124990e+03  2.485838e+06  9.887298e-01 197.720 13 10 52.68  67.45  41.64
  285487  3.232055e+00  6.938912e-01  7.278070e+01  2.338757e+02  1.793233e+02  2.924436e-01  8.952044e-02  1.694334e-01  2.124728e+03  2.485838e+06  9.893898e-01 198.661 13 14 38.52  66.74  41.66
  287037  3.229083e+00  6.935196e-01  7.276133e+01  2.337824e+02  1.788180e+02  5.076391e-01  1.555860e-01  1.695085e-01  2.123787e+03  2.485828e+06  9.897385e-01 198.162 13 12 38.95  67.20  41.62
  325417  3.224985e+00  6.932009e-01  7.283021e+01  2.333055e+02  1.804766e+02  3.598008e+02 -6.110087e-02  1.700586e-01  2.116917e+03  2.479261e+06  9.894359e-01 197.622 13 10 29.28  67.39  41.66
  325924  3.222675e+00  6.929429e-01  7.281370e+01  2.333196e+02  1.805283e+02  3.597787e+02 -6.793992e-02  1.701129e-01  2.116242e+03  2.479261e+06  9.895619e-01 197.458 13  9 49.87  67.51  41.64
  323566  3.227602e+00  6.936815e-01  7.285213e+01  2.337205e+02  1.796378e+02  1.583564e-01  4.850763e-02  1.697173e-01  2.121174e+03  2.483645e+06  9.886827e-01 197.448 13  9 47.47  67.40  41.66
  326472  3.227221e+00  6.934898e-01  7.276524e+01  2.337356e+02  1.802421e+02  3.599013e+02 -3.024829e-02  1.697079e-01  2.121292e+03  2.483641e+06  9.891794e-01 197.832 13 11 19.78  67.17  41.65
  323304  3.237482e+00  6.943939e-01  7.277879e+01  2.340933e+02  1.776651e+02  9.967091e-01  3.046353e-01  1.688370e-01  2.132234e+03  2.488031e+06  9.897344e-01 197.484 13  9 56.23  67.39  41.64
  323447  3.237146e+00  6.945247e-01  7.279097e+01  2.341307e+02  1.782061e+02  7.666637e-01  2.342127e-01  1.689179e-01  2.131213e+03  2.488029e+06  9.890694e-01 197.572 13 10 17.33  67.36  41.66
  322435  3.273355e+00  6.975893e-01  7.280201e+01  2.341493e+02  1.790508e+02  4.055809e-01  1.226543e-01  1.659852e-01  2.168868e+03  2.488025e+06  9.899546e-01 197.131 13  8 31.44  67.57  41.65
  322959  3.249862e+00  6.955224e-01  7.279613e+01  2.341246e+02  1.790227e+02  4.191249e-01  1.276167e-01  1.678391e-01  2.144911e+03  2.488026e+06  9.895707e-01 197.275 13  9  6.05  67.48  41.66
  346224  3.222585e+00  6.931466e-01  7.280885e+01  2.333648e+02  1.803533e+02  3.598533e+02 -4.500857e-02  1.701677e-01  2.115560e+03  2.479257e+06  9.888685e-01 197.170 13  8 40.80  67.56  41.64
  347004  3.220792e+00  6.926714e-01  7.278127e+01  2.333387e+02  1.802520e+02  3.598963e+02 -3.185546e-02  1.701704e-01  2.115526e+03  2.479255e+06  9.898451e-01 197.400 13  9 36.07  67.42  41.66
  347781  3.219546e+00  6.927049e-01  7.277405e+01  2.334097e+02  1.806721e+02  3.597173e+02 -8.685613e-02  1.701522e-01  2.115753e+03  2.479258e+06  9.893778e-01 197.439 13  9 45.31  67.79  41.53
  347906  3.221120e+00  6.930767e-01  7.277738e+01  2.333506e+02  1.808254e+02  3.596522e+02 -1.067317e-01  1.700957e-01  2.116455e+03  2.479254e+06  9.886781e-01 197.512 13 10  2.83  67.42  41.61
  343914  3.242081e+00  6.947328e-01  7.270539e+01  2.342964e+02  1.782749e+02  7.371867e-01  2.250530e-01  1.685708e-01  2.135601e+03  2.488028e+06  9.898873e-01 197.301 13  9 12.19  67.59  41.62
  342845  3.237959e+00  6.943913e-01  7.275889e+01  2.342110e+02  1.774327e+02  1.095377e+00  3.348031e-01  1.687201e-01  2.133711e+03  2.488019e+06  9.899593e-01 197.855 13 11 25.15  67.55  41.52
  365233  3.236837e+00  6.944025e-01  7.283413e+01  2.334781e+02  1.802534e+02  3.598965e+02 -3.161046e-02  1.691132e-01  2.128752e+03  2.481453e+06  9.891730e-01 213.580 14 14 19.13  63.99  38.59
  365911  3.236659e+00  6.944803e-01  7.272626e+01  2.338557e+02  1.799102e+02  4.244558e-02  1.296796e-02  1.689833e-01  2.130388e+03  2.483644e+06  9.888637e-01 206.751 13 47  0.24  65.27  40.17
  365425  3.249282e+00  6.956870e-01  7.257173e+01  2.343922e+02  1.789952e+02  4.306370e-01  1.310513e-01  1.679818e-01  2.143089e+03  2.488021e+06  9.888626e-01 207.925 13 51 42.07  65.11  39.89
  384296  3.241221e+00  6.950221e-01  7.282729e+01  2.338815e+02  1.776459e+02  1.002946e+00  3.059119e-01  1.686894e-01  2.134100e+03  2.483648e+06  9.888459e-01 202.097 13 28 23.21  66.26  40.94
  405753  3.223855e+00  6.930829e-01  7.283856e+01  2.331556e+02  1.804822e+02  3.597978e+02 -6.206641e-02  1.701088e-01  2.116293e+03  2.474881e+06  9.894701e-01 202.164 13 28 39.31  66.16  40.96
  405865  3.221457e+00  6.928191e-01  7.283587e+01  2.331606e+02  1.794875e+02  2.213956e-01  6.800890e-02  1.702211e-01  2.114897e+03  2.474881e+06  9.895867e-01 210.804 14  3 12.89  64.05  39.45
  405943  3.221653e+00  6.930343e-01  7.285338e+01  2.331785e+02  1.802424e+02  3.598998e+02 -3.074104e-02  1.702116e-01  2.115015e+03  2.474882e+06  9.889404e-01 197.787 13 11  8.86  67.46  41.51
  404832  3.232588e+00  6.940608e-01  7.287238e+01  2.335158e+02  1.799311e+02  3.297608e-02  1.008868e-02  1.694218e-01  2.124874e+03  2.479256e+06  9.889758e-01 197.287 13  9  8.83  67.79  41.51
  405186  3.232272e+00  6.939146e-01  7.285348e+01  2.335139e+02  1.799988e+02  4.233379e-03  1.295776e-03  1.694141e-01  2.124971e+03  2.479255e+06  9.893515e-01 197.647 13 10 35.23  67.58  41.53
  405176  3.232296e+00  6.939909e-01  7.286506e+01  2.335190e+02  1.798917e+02  4.974542e-02  1.522256e-02  1.694140e-01  2.124972e+03  2.479256e+06  9.891128e-01 196.959 13  7 50.11  67.79  41.65
  405142  3.250763e+00  6.958597e-01  7.285425e+01  2.335361e+02  1.802247e+02  3.599085e+02 -2.781652e-02  1.679186e-01  2.143896e+03  2.479260e+06  9.886909e-01 197.491 13  9 57.79  67.39  41.60
  405223  3.238419e+00  6.946825e-01  7.284584e+01  2.335374e+02  1.801301e+02  3.599485e+02 -1.572285e-02  1.688649e-01  2.131881e+03  2.479260e+06  9.887467e-01 197.231 13  8 55.54  67.63  41.61
  405645  3.232087e+00  6.939034e-01  7.284744e+01  2.335325e+02  1.803428e+02  3.598580e+02 -4.346044e-02  1.693776e-01  2.125428e+03  2.479258e+06  9.893379e-01 197.219 13  8 52.44  67.65  41.61
  403656  3.251946e+00  6.960769e-01  7.281366e+01  2.341993e+02  1.772843e+02  1.154045e+00  3.507952e-01  1.676784e-01  2.146967e+03  2.483636e+06  9.888007e-01 197.211 13  8 50.59  67.71  41.63
  404121  3.248280e+00  6.956970e-01  7.281072e+01  2.340658e+02  1.782305e+02  7.539427e-01  2.294422e-01  1.680086e-01  2.142748e+03  2.483639e+06  9.886570e-01 197.915 13 11 39.53  67.28  41.64
  404788  3.252377e+00  6.959823e-01  7.271016e+01  2.342139e+02  1.786872e+02  5.601427e-01  1.702995e-01  1.677242e-01  2.146381e+03  2.483639e+06  9.888882e-01 197.404 13  9 36.91  67.60  41.62
  405514  3.248492e+00  6.954979e-01  7.272147e+01  2.341056e+02  1.790923e+02  3.889750e-01  1.184458e-01  1.679781e-01  2.143136e+03  2.483639e+06  9.892247e-01 197.501 13 10  0.17  67.50  41.62
  406121  3.264068e+00  6.968871e-01  7.272280e+01  2.340892e+02  1.798249e+02  7.832393e-02  2.374101e-02  1.667796e-01  2.158537e+03  2.483643e+06  9.893833e-01 197.524 13 10  5.81  67.51  41.64
  405936  3.252077e+00  6.958918e-01  7.271047e+01  2.340615e+02  1.795748e+02  1.843826e-01  5.607248e-02  1.677306e-01  2.146299e+03  2.483644e+06  9.889950e-01 197.195 13  8 46.70  67.73  41.63
  406259  3.252046e+00  6.960040e-01  7.269439e+01  2.340836e+02  1.797108e+02  1.267429e-01  3.852942e-02  1.676777e-01  2.146976e+03  2.483645e+06  9.886147e-01 197.222 13  8 53.33  67.72  41.62
  404220  3.273515e+00  6.980539e-01  7.268501e+01  2.345708e+02  1.777474e+02  9.549650e-01  2.883789e-01  1.659380e-01  2.169485e+03  2.488028e+06  9.887426e-01 197.479 13  9 55.01  67.78  41.72
  405414  3.265362e+00  6.970406e-01  7.262721e+01  2.344922e+02  1.788602e+02  4.865515e-01  1.474095e-01  1.666022e-01  2.160836e+03  2.488022e+06  9.893544e-01 197.243 13  8 58.25  67.71  41.62
  424708  3.228495e+00  6.933885e-01  7.287927e+01  2.332257e+02  1.799792e+02  1.195645e-02  3.665986e-03  1.697256e-01  2.121070e+03  2.474879e+06  9.898938e-01 197.310 13  9 14.30  67.67  41.62
  423661  3.238116e+00  6.946858e-01  7.292958e+01  2.336862e+02  1.788716e+02  4.826752e-01  1.473716e-01  1.688332e-01  2.132282e+03  2.479256e+06  9.887227e-01 197.165 13  8 39.55  67.74  41.61
  424364  3.241986e+00  6.947898e-01  7.286179e+01  2.337946e+02  1.779703e+02  8.651044e-01  2.640615e-01  1.685538e-01  2.135816e+03  2.479252e+06  9.897439e-01 197.419 13  9 40.51  67.62  41.62
  424257  3.239092e+00  6.945422e-01  7.286186e+01  2.338045e+02  1.795555e+02  1.924170e-01  5.877551e-02  1.687301e-01  2.133584e+03  2.479256e+06  9.894185e-01 197.611 13 10 26.54  67.57  41.62
  424608  3.272089e+00  6.978391e-01  7.280491e+01  2.342476e+02  1.787793e+02  5.191675e-01  1.568771e-01  1.661491e-01  2.166729e+03  2.481454e+06  9.887911e-01 197.778 13 11  6.72  67.44  41.64
  424875  3.270567e+00  6.973664e-01  7.279334e+01  2.342278e+02  1.793973e+02  2.586663e-01  7.828173e-02  1.662616e-01  2.165262e+03  2.481450e+06  9.898068e-01 198.248 13 12 59.54  67.18  41.61
  424753  3.268390e+00  6.971622e-01  7.280830e+01  2.342048e+02  1.791231e+02  3.746136e-01  1.134490e-01  1.664833e-01  2.162379e+03  2.481456e+06  9.898407e-01 197.808 13 11 13.82  67.43  41.64
  425414  3.262635e+00  6.966139e-01  7.276577e+01  2.341410e+02  1.793032e+02  2.988519e-01  9.066845e-02  1.668111e-01  2.158129e+03  2.481447e+06  9.898688e-01 197.495 13  9 58.85  67.50  41.59
  424341  3.281005e+00  6.983436e-01  7.278113e+01  2.343252e+02  1.784618e+02  6.525880e-01  1.968672e-01  1.654128e-01  2.176373e+03  2.483644e+06  9.898850e-01 197.475 13  9 54.05  67.58  41.62
  424555  3.280480e+00  6.983457e-01  7.275386e+01  2.343033e+02  1.785821e+02  6.018910e-01  1.815707e-01  1.655196e-01  2.174968e+03  2.483640e+06  9.896973e-01 197.096 13  8 23.09  67.71  41.59
  424535  3.275230e+00  6.981393e-01  7.277539e+01  2.343219e+02  1.785958e+02  5.963629e-01  1.800260e-01  1.658818e-01  2.170220e+03  2.483648e+06  9.887869e-01 197.407 13  9 37.78  67.66  41.65
  425213  3.282591e+00  6.985493e-01  7.269824e+01  2.342819e+02  1.793704e+02  2.695518e-01  8.125728e-02  1.653327e-01  2.177428e+03  2.483645e+06  9.895646e-01 197.313 13  9 15.19  67.57  41.61
  443488  3.229383e+00  6.938095e-01  7.300214e+01  2.333160e+02  1.795258e+02  2.047687e-01  6.269853e-02  1.695352e-01  2.123453e+03  2.474872e+06  9.888207e-01 197.431 13  9 43.49  67.45  41.60
  444803  3.231860e+00  6.940951e-01  7.293220e+01  2.332876e+02  1.801517e+02  3.599387e+02 -1.875110e-02  1.693702e-01  2.125522e+03  2.474871e+06  9.886432e-01 197.219 13  8 52.51  67.76  41.61
  445095  3.232813e+00  6.941523e-01  7.291733e+01  2.332789e+02  1.799763e+02  1.324371e-02  4.050559e-03  1.693461e-01  2.125824e+03  2.474870e+06  9.887484e-01 197.667 13 10 40.08  67.44  41.61
  445334  3.233595e+00  6.942055e-01  7.292400e+01  2.332791e+02  1.798976e+02  4.666860e-02  1.427100e-02  1.693156e-01  2.126206e+03  2.474871e+06  9.888162e-01 197.660 13 10 38.40  67.50  41.61
  443979  3.261626e+00  6.969392e-01  7.297870e+01  2.338788e+02  1.785020e+02  6.366090e-01  1.929403e-01  1.669225e-01  2.156690e+03  2.477064e+06  9.886114e-01 197.453 13  9 48.79  67.62  41.61
  445505  3.262239e+00  6.969295e-01  7.288186e+01  2.338109e+02  1.797248e+02  1.198243e-01  3.631526e-02  1.668874e-01  2.157143e+03  2.477066e+06  9.886934e-01 197.498 13  9 59.52  67.57  41.61
  445489  3.262940e+00  6.969335e-01  7.285316e+01  2.337924e+02  1.802544e+02  3.598960e+02 -3.152584e-02  1.668583e-01  2.157519e+03  2.477066e+06  9.888914e-01 197.205 13  8 49.27  67.79  41.60
  464013  3.225064e+00  6.933864e-01  7.298678e+01  2.329650e+02  1.794645e+02  2.304491e-01  7.065924e-02  1.699550e-01  2.118208e+03  2.470489e+06  9.888664e-01 197.145 13  8 34.70  67.78  41.60
  464063  3.224775e+00  6.931299e-01  7.295629e+01  2.329778e+02  1.798277e+02  7.598679e-02  2.331809e-02  1.699309e-01  2.118507e+03  2.470487e+06  9.895888e-01 197.772 13 11  5.30  67.48  41.62
  463095  3.222827e+00  6.930117e-01  7.302650e+01  2.330178e+02  1.796386e+02  1.564488e-01  4.802808e-02  1.700373e-01  2.117182e+03  2.470497e+06  9.893786e-01 197.718 13 10 52.27  67.44  41.64
  483353  3.220341e+00  6.927982e-01  7.300515e+01  2.327833e+02  1.786568e+02  5.742887e-01  1.764292e-01  1.702386e-01  2.114679e+03  2.466104e+06  9.894067e-01 197.104 13  8 25.01  67.95  41.53
  483212  3.219659e+00  6.928531e-01  7.300623e+01  2.327844e+02  1.793101e+02  2.959079e-01  9.088811e-02  1.702524e-01  2.114508e+03  2.466106e+06  9.889381e-01 196.778 13  7  6.67  68.15  41.53
  483216  3.222989e+00  6.932672e-01  7.301633e+01  2.327801e+02  1.801460e+02  3.599399e+02 -1.844375e-02  1.700014e-01  2.117630e+03  2.466111e+06  9.885978e-01 196.604 13  6 24.98  68.18  41.49
  483478  3.220708e+00  6.928907e-01  7.300475e+01  2.327515e+02  1.791810e+02  3.509086e-01  1.077688e-01  1.702453e-01  2.114595e+03  2.466104e+06  9.891515e-01 196.834 13  7 20.14  68.05  41.49
  482586  3.221339e+00  6.927185e-01  7.302612e+01  2.328000e+02  1.799239e+02  3.444904e-02  1.058555e-02  1.701023e-01  2.116374e+03  2.466112e+06  9.898581e-01 196.760 13  7  2.42  68.07  41.62
  482800  3.220487e+00  6.928276e-01  7.303757e+01  2.328061e+02  1.796415e+02  1.547309e-01  4.752919e-02  1.701803e-01  2.115404e+03  2.466113e+06  9.892526e-01 196.758 13  7  2.04  68.09  41.62
  482933  3.222243e+00  6.928303e-01  7.301330e+01  2.327736e+02  1.798561e+02  6.332651e-02  1.945200e-02  1.700133e-01  2.117481e+03  2.466111e+06  9.897768e-01 196.493 13  5 58.32  67.87  41.68
  482884  3.221352e+00  6.929022e-01  7.302997e+01  2.327898e+02  1.794202e+02  2.489531e-01  7.645351e-02  1.701364e-01  2.115949e+03  2.466113e+06  9.892912e-01 197.020 13  8  4.75  67.79  41.66
  506259  3.248319e+00  6.955170e-01  7.274567e+01  2.324718e+02  1.798967e+02  4.469039e-02  1.360747e-02  1.679664e-01  2.143286e+03  2.459529e+06  9.890584e-01 196.835 13  7 20.40  67.97  41.64
  506292  3.249842e+00  6.955974e-01  7.274395e+01  2.324707e+02  1.808189e+02  3.596539e+02 -1.053539e-01  1.678362e-01  2.144948e+03  2.459529e+06  9.893016e-01 196.799 13  7 11.78  68.05  41.64
  501988  3.220081e+00  6.926172e-01  7.294718e+01  2.325688e+02  1.791127e+02  3.795740e-01  1.166765e-01  1.701797e-01  2.115410e+03  2.461730e+06  9.898467e-01 196.733 13  6 55.87  67.88  41.59
  502786  3.221029e+00  6.928515e-01  7.294279e+01  2.325827e+02  1.796409e+02  1.544074e-01  4.742613e-02  1.701690e-01  2.115543e+03  2.461723e+06  9.893425e-01 196.997 13  7 59.38  67.71  41.59
  527108  3.234980e+00  6.942438e-01  7.271610e+01  2.322139e+02  1.788296e+02  4.974817e-01  1.521124e-01  1.690437e-01  2.129627e+03  2.452954e+06  9.891997e-01 197.274 13  9  5.78  67.71  41.63
  527113  3.234964e+00  6.942818e-01  7.272706e+01  2.322560e+02  1.802480e+02  3.598949e+02 -3.212702e-02  1.689829e-01  2.130393e+03  2.452961e+06  9.889912e-01 197.011 13  8  2.74  67.79  41.59
  527331  3.240025e+00  6.945518e-01  7.271433e+01  2.322428e+02  1.803778e+02  3.598398e+02 -4.891514e-02  1.686583e-01  2.134493e+03  2.452961e+06  9.896686e-01 196.976 13  7 54.14  67.80  41.58
  527225  3.236246e+00  6.943432e-01  7.272560e+01  2.322562e+02  1.802634e+02  3.598884e+02 -3.411811e-02  1.689675e-01  2.130588e+03  2.452961e+06  9.891851e-01 196.783 13  7  7.87  67.91  41.58
  527284  3.234717e+00  6.942657e-01  7.272704e+01  2.322577e+02  1.802484e+02  3.598947e+02 -3.218069e-02  1.689981e-01  2.130201e+03  2.452961e+06  9.889677e-01 196.978 13  7 54.79  67.62  41.67
  527464  3.236995e+00  6.943047e-01  7.271814e+01  2.322306e+02  1.804793e+02  3.597967e+02 -6.215674e-02  1.688588e-01  2.131958e+03  2.452961e+06  9.895482e-01 197.056 13  8 13.37  67.71  41.67
  527312  3.232101e+00  6.938523e-01  7.272560e+01  2.322300e+02  1.803173e+02  3.598653e+02 -4.122108e-02  1.692183e-01  2.127430e+03  2.452961e+06  9.895063e-01 197.283 13  9  7.85  67.56  41.67
  642309  3.554360e+00  7.261190e-01  6.587758e+01  2.302549e+02  1.639409e+02  6.435977e+00  1.772513e+00  1.468565e-01  2.451372e+03  2.478876e+06  9.897372e-01 196.882 13  7 31.75  67.64  41.72
  665485  3.378930e+00  7.094340e-01  6.947409e+01  2.311197e+02  1.689119e+02  4.586646e+00  1.336198e+00  1.585358e-01  2.270781e+03  2.476325e+06  9.894789e-01 197.051 13  8 12.17  67.82  41.64
  680862  3.408756e+00  7.125443e-01  6.886682e+01  2.310789e+02  1.681912e+02  4.856012e+00  1.400029e+00  1.563590e-01  2.302393e+03  2.480349e+06  9.885844e-01 197.170 13  8 40.70  67.79  41.63
  829284  3.296680e+00  7.011250e-01  7.136000e+01  2.308559e+02  1.725107e+02  3.147359e+00  9.417764e-01  1.642809e-01  2.191368e+03  2.485100e+06  9.887816e-01 197.176 13  8 42.14  67.77  41.61
  829284  3.302363e+00  7.017322e-01  7.138407e+01  2.308071e+02  1.721939e+02  3.276866e+00  9.786370e-01  1.638571e-01  2.197037e+03  2.487290e+06  9.887773e-01 197.384 13  9 32.14  67.65  41.64
  905438  3.499801e+00  7.209630e-01  6.774037e+01  2.314686e+02  1.654622e+02  5.880666e+00  1.648363e+00  1.503497e-01  2.394418e+03  2.454050e+06  9.898527e-01 197.423 13  9 41.42  67.81  41.67
  940141  3.212842e+00  6.921104e-01  7.276302e+01  2.321737e+02  1.786164e+02  5.904795e-01  1.818097e-01  1.707463e-01  2.108392e+03  2.452954e+06  9.893189e-01 197.177 13  8 42.48  67.68  41.56
  940192  3.211581e+00  6.921621e-01  7.275858e+01  2.321738e+02  1.796236e+02  1.608216e-01  4.950714e-02  1.708471e-01  2.107147e+03  2.452963e+06  9.886550e-01 197.211 13  8 50.64  67.79  41.64
  940274  3.211756e+00  6.919132e-01  7.275747e+01  2.321781e+02  1.800772e+02  3.599673e+02 -1.006259e-02  1.708681e-01  2.106888e+03  2.452964e+06  9.894999e-01 197.412 13  9 38.90  67.60  41.64
  940338  3.211514e+00  6.919223e-01  7.276596e+01  2.321904e+02  1.789885e+02  4.319596e-01  1.330800e-01  1.709362e-01  2.106048e+03  2.452965e+06  9.894589e-01 197.449 13  9 47.74  67.53  41.65
  965274  3.237023e+00  6.944107e-01  7.273653e+01  2.319957e+02  1.804151e+02  3.598241e+02 -5.374500e-02  1.690434e-01  2.129630e+03  2.455156e+06  9.892101e-01 197.392 13  9 34.13  67.59  41.66
  965334  3.238167e+00  6.943902e-01  7.275284e+01  2.319793e+02  1.800719e+02  3.599698e+02 -9.210597e-03  1.689572e-01  2.130717e+03  2.455147e+06  9.896160e-01 197.266 13  9  3.74  67.70  41.57
  984514  3.240203e+00  6.945778e-01  7.280171e+01  2.320761e+02  1.804980e+02  3.597895e+02 -6.428034e-02  1.687583e-01  2.133229e+03  2.459536e+06  9.896449e-01 197.515 13 10  3.62  67.53  41.56
  984599  3.237025e+00  6.941811e-01  7.279537e+01  2.320827e+02  1.805371e+02  3.597727e+02 -6.949355e-02  1.689863e-01  2.130350e+03  2.459539e+06  9.899609e-01 197.317 13  9 16.10  67.67  41.57
 1004257  3.240895e+00  6.949048e-01  7.297065e+01  2.321587e+02  1.810367e+02  3.595618e+02 -1.337014e-01  1.685893e-01  2.135366e+03  2.463918e+06  9.888472e-01 197.197 13  8 47.26  67.75  41.57
 1004364  3.248525e+00  6.954199e-01  7.299841e+01  2.321558e+02  1.810747e+02  3.595461e+02 -1.382521e-01  1.680451e-01  2.142281e+03  2.463918e+06  9.895071e-01 197.148 13  8 35.50  67.78  41.57
 1023661  3.236681e+00  6.943777e-01  7.298193e+01  2.322665e+02  1.798815e+02  5.235451e-02  1.600071e-02  1.689455e-01  2.130865e+03  2.466112e+06  9.892028e-01 197.944 13 11 46.44  67.38  41.62
 1045961  3.253946e+00  6.959741e-01  7.301484e+01  2.324181e+02  1.812217e+02  3.594858e+02 -1.563314e-01  1.674877e-01  2.149412e+03  2.474874e+06  9.893751e-01 197.588 13 10 21.07  67.55  41.55
 1064173  3.262471e+00  6.967705e-01  7.304091e+01  2.324954e+02  1.804140e+02  3.598286e+02 -5.195729e-02  1.667985e-01  2.158292e+03  2.479261e+06  9.892876e-01 197.584 13 10 20.28  67.53  41.53
 1064297  3.262714e+00  6.968719e-01  7.302356e+01  2.325211e+02  1.801947e+02  3.599213e+02 -2.385072e-02  1.668693e-01  2.157377e+03  2.479263e+06  9.890224e-01 197.817 13 11 16.10  67.48  41.57
 1064535  3.268139e+00  6.971764e-01  7.307994e+01  2.325345e+02  1.808753e+02  3.596343e+02 -1.107335e-01  1.664219e-01  2.163176e+03  2.481447e+06  9.897161e-01 197.586 13 10 20.69  67.66  41.60
 1147029  3.221144e+00  6.927354e-01  7.295818e+01  2.325105e+02  1.790024e+02  4.256979e-01  1.308046e-01  1.700236e-01  2.117353e+03  2.455511e+06  9.898052e-01 197.520 13 10  4.75  67.66  41.57
 1147234  3.226293e+00  6.931877e-01  7.297572e+01  2.325227e+02  1.805676e+02  3.597590e+02 -7.393659e-02  1.696989e-01  2.121404e+03  2.455517e+06  9.898863e-01 197.983 13 11 55.94  67.43  41.55
 1146756  3.239077e+00  6.947765e-01  7.297858e+01  2.325718e+02  1.805964e+02  3.597481e+02 -7.689283e-02  1.685977e-01  2.135260e+03  2.459900e+06  9.886641e-01 197.670 13 10 40.80  67.60  41.58
 1147042  3.238411e+00  6.944145e-01  7.296625e+01  2.325742e+02  1.806571e+02  3.597221e+02 -8.490920e-02  1.686539e-01  2.134549e+03  2.459902e+06  9.896379e-01 197.676 13 10 42.22  67.56  41.54
 1163203  3.229537e+00  6.934930e-01  7.294414e+01  2.325295e+02  1.796741e+02  1.392842e-01  4.269167e-02  1.694430e-01  2.124608e+03  2.455516e+06  9.898826e-01 197.452 13  9 48.46  67.66  41.52
 1163388  3.232021e+00  6.938452e-01  7.293857e+01  2.325224e+02  1.797411e+02  1.107277e-01  3.389986e-02  1.692517e-01  2.127010e+03  2.455518e+06  9.895028e-01 197.370 13  9 28.80  67.75  41.53
 1163615  3.233004e+00  6.939670e-01  7.293760e+01  2.325275e+02  1.798783e+02  5.236693e-02  1.602601e-02  1.692984e-01  2.126423e+03  2.455519e+06  9.894069e-01 197.823 13 11 17.64  67.53  41.61
 1163911  3.231642e+00  6.938011e-01  7.292938e+01  2.325085e+02  1.785161e+02  6.316168e-01  1.934092e-01  1.694424e-01  2.124615e+03  2.455511e+06  9.896613e-01 197.457 13  9 49.56  67.71  41.60
 1163947  3.230114e+00  6.936197e-01  7.291663e+01  2.325327e+02  1.795485e+02  1.927014e-01  5.904016e-02  1.695077e-01  2.123797e+03  2.455511e+06  9.896559e-01 197.535 13 10  8.45  67.61  41.59
 1163796  3.229691e+00  6.935513e-01  7.293620e+01  2.324976e+02  1.792108e+02  3.363633e-01  1.030794e-01  1.695056e-01  2.123823e+03  2.455512e+06  9.897733e-01 339.191 22 36 45.84 -44.27  29.22
 1163903  3.230959e+00  6.937282e-01  7.293946e+01  2.324959e+02  1.792331e+02  3.267865e-01  1.000867e-01  1.694770e-01  2.124182e+03  2.455513e+06  9.895880e-01 197.817 13 11 16.15  67.49  41.62
 1165142  3.230797e+00  6.938009e-01  7.293047e+01  2.325142e+02  1.799185e+02  3.533803e-02  1.082048e-02  1.694775e-01  2.124176e+03  2.455513e+06  9.892678e-01 197.853 13 11 24.79  67.45  41.60
 1165223  3.230770e+00  6.938128e-01  7.292415e+01  2.325139e+02  1.798710e+02  5.552604e-02  1.700137e-02  1.694650e-01  2.124333e+03  2.455514e+06  9.892215e-01 197.721 13 10 52.97  67.52  41.60
 1165072  3.336242e+00  7.036608e-01  7.292594e+01  2.325131e+02  1.798849e+02  4.864603e-02  1.441573e-02  1.615400e-01  2.228550e+03  2.455517e+06  9.886602e-01 197.539 13 10  9.43  67.51  41.63
 1165569  3.234162e+00  6.941624e-01  7.293276e+01  2.325097e+02  1.802756e+02  3.598835e+02 -3.561017e-02  1.692071e-01  2.127570e+03  2.455517e+06  9.891331e-01 197.930 13 11 43.22  67.39  41.61
 1165521  3.235172e+00  6.942867e-01  7.291248e+01  2.325094e+02  1.801511e+02  3.599364e+02 -1.942430e-02  1.690916e-01  2.129023e+03  2.455518e+06  9.890364e-01 197.045 13  8 10.82  67.66  41.65
 1165645  3.230718e+00  6.936097e-01  7.292129e+01  2.325206e+02  1.798599e+02  6.027159e-02  1.846664e-02  1.694853e-01  2.124078e+03  2.455512e+06  9.898621e-01 196.950 13  7 48.00  68.10  41.53
 1166062  3.232922e+00  6.938793e-01  7.292127e+01  2.325222e+02  1.801343e+02  3.599435e+02 -1.728178e-02  1.692765e-01  2.126697e+03  2.455519e+06  9.896656e-01 197.104 13  8 24.98  67.99  41.51
 1166012  3.231920e+00  6.938403e-01  7.291384e+01  2.325032e+02  1.797081e+02  1.247728e-01  3.820048e-02  1.693593e-01  2.125658e+03  2.455520e+06  9.894889e-01 197.093 13  8 22.30  68.05  41.52
 1166097  3.230669e+00  6.937491e-01  7.291513e+01  2.324988e+02  1.799244e+02  3.284709e-02  1.005945e-02  1.694166e-01  2.124939e+03  2.455522e+06  9.893956e-01 197.142 13  8 34.15  68.01  41.52
 1164733  3.246446e+00  6.950889e-01  7.290411e+01  2.325672e+02  1.796098e+02  1.667198e-01  5.083490e-02  1.681778e-01  2.140592e+03  2.459904e+06  9.898872e-01 197.111 13  8 26.59  67.99  41.51
 1164706  3.264034e+00  6.968033e-01  7.287548e+01  2.326977e+02  1.795573e+02  1.894942e-01  5.745426e-02  1.668182e-01  2.158037e+03  2.468670e+06  9.896568e-01 197.004 13  8  0.84  68.08  41.51
 1164551  3.270909e+00  6.975186e-01  7.290712e+01  2.327455e+02  1.792355e+02  3.256590e-01  9.850701e-02  1.662974e-01  2.164796e+03  2.473054e+06  9.894262e-01 197.054 13  8 13.08  68.02  41.51
 1164875  3.272005e+00  6.978651e-01  7.285118e+01  2.327526e+02  1.784353e+02  6.632111e-01  2.003896e-01  1.661520e-01  2.166690e+03  2.475234e+06  9.887399e-01 197.072 13  8 17.40  67.94  41.51
 1165527  3.272517e+00  6.976109e-01  7.284682e+01  2.327573e+02  1.801567e+02  3.599370e+02 -1.904252e-02  1.661146e-01  2.167178e+03  2.475240e+06  9.895749e-01 196.956 13  7 49.42  68.17  41.55
 1164972  3.274250e+00  6.978414e-01  7.290050e+01  2.328090e+02  1.792718e+02  3.106774e-01  9.387490e-02  1.660319e-01  2.168258e+03  2.477427e+06  9.893763e-01 197.109 13  8 26.11  68.05  41.56
 1183229  3.239672e+00  6.947691e-01  7.290474e+01  2.325113e+02  1.792480e+02  3.198620e-01  9.763291e-02  1.685612e-01  2.135723e+03  2.457713e+06  9.888831e-01 196.845 13  7 22.73  68.14  41.57
 1183661  3.242196e+00  6.950544e-01  7.290758e+01  2.324958e+02  1.794105e+02  2.507519e-01  7.646622e-02  1.685146e-01  2.136313e+03  2.457713e+06  9.887148e-01 196.821 13  7 17.06  68.15  41.56
 1185866  3.240587e+00  6.946981e-01  7.287125e+01  2.325024e+02  1.804337e+02  3.598166e+02 -5.597221e-02  1.685731e-01  2.135572e+03  2.457707e+06  9.893689e-01 196.300 13  5 12.07  68.21  41.64
 1207321  3.225038e+00  6.931055e-01  7.291284e+01  2.324677e+02  1.805116e+02  3.597824e+02 -6.678729e-02  1.697898e-01  2.120269e+03  2.453322e+06  9.897628e-01 196.265 13  5  3.53  68.23  41.66
 1207543  3.225566e+00  6.931763e-01  7.292438e+01  2.324339e+02  1.798275e+02  7.358570e-02  2.257785e-02  1.697058e-01  2.121318e+03  2.453329e+06  9.896820e-01 196.265 13  5  3.58  68.16  41.65
 1207763  3.225089e+00  6.931626e-01  7.291557e+01  2.324660e+02  1.800630e+02  3.599733e+02 -8.184407e-03  1.696954e-01  2.121448e+03  2.453329e+06  9.895782e-01 196.716 13  6 51.79  67.85  41.67
 1202179  3.308249e+00  7.011675e-01  7.292653e+01  2.324309e+02  1.795536e+02  1.872889e-01  5.596824e-02  1.633336e-01  2.204078e+03  2.453325e+06  9.886245e-01 196.926 13  7 42.24  67.79  41.68
 1202458  3.224353e+00  6.933332e-01  7.293806e+01  2.324393e+02  1.794275e+02  2.438108e-01  7.476919e-02  1.698428e-01  2.119607e+03  2.453320e+06  9.888221e-01 196.471 13  5 53.16  67.98  41.70
 1202311  3.223363e+00  6.932817e-01  7.294529e+01  2.324657e+02  1.791081e+02  3.797795e-01  1.164872e-01  1.698342e-01  2.119714e+03  2.453321e+06  9.887135e-01 196.709 13  6 50.16  67.90  41.62
 1223620  3.232757e+00  6.940730e-01  7.289093e+01  2.324667e+02  1.799015e+02  4.203658e-02  1.286013e-02  1.692823e-01  2.126626e+03  2.453320e+06  9.889882e-01 196.711 13  6 50.69  67.89  41.62
 1223447  3.234976e+00  6.942165e-01  7.290500e+01  2.324528e+02  1.789607e+02  4.416699e-01  1.350584e-01  1.690879e-01  2.129070e+03  2.453330e+06  9.892691e-01 196.690 13  6 45.58  67.91  41.61
 1223881  3.233696e+00  6.942938e-01  7.288709e+01  2.324636e+02  1.790960e+02  3.841738e-01  1.174463e-01  1.692411e-01  2.127143e+03  2.453320e+06  9.886116e-01 197.012 13  8  2.76  67.85  41.63
 1223909  3.233091e+00  6.941995e-01  7.288560e+01  2.324667e+02  1.794770e+02  2.224032e-01  6.801139e-02  1.692641e-01  2.126853e+03  2.453320e+06  9.886976e-01 197.083 13  8 20.04  67.82  41.62
 1223755  3.236060e+00  6.944541e-01  7.289689e+01  2.324594e+02  1.793572e+02  2.731238e-01  8.345255e-02  1.690150e-01  2.129988e+03  2.453327e+06  9.887902e-01 197.088 13  8 21.12  67.80  41.62
 1225911  3.232774e+00  6.940253e-01  7.287138e+01  2.324265e+02  1.799424e+02  2.467151e-02  7.548859e-03  1.692880e-01  2.126553e+03  2.453319e+06  9.891472e-01 197.372 13  9 29.35  67.75  41.60
 1226147  3.232653e+00  6.938164e-01  7.287006e+01  2.324175e+02  1.802193e+02  3.599069e+02 -2.848865e-02  1.692726e-01  2.126747e+03  2.453320e+06  9.897883e-01 196.963 13  7 51.22  67.91  41.59
 1226130  3.235447e+00  6.942394e-01  7.288993e+01  2.324600e+02  1.799945e+02  2.507617e-03  7.667306e-04  1.690027e-01  2.130143e+03  2.453327e+06  9.892721e-01 196.790 13  7  9.65  67.93  41.59
 1244946  3.297933e+00  6.999082e-01  7.287318e+01  2.327563e+02  1.793430e+02  2.788758e-01  8.368910e-02  1.641231e-01  2.193475e+03  2.473409e+06  9.897098e-01 196.981 13  7 55.37  67.77  41.58
 1244729  3.293614e+00  6.994379e-01  7.291569e+01  2.328004e+02  1.793326e+02  2.841702e-01  8.541161e-02  1.644336e-01  2.189333e+03  2.477795e+06  9.899638e-01 197.038 13  8  9.19  67.88  41.59
 1244946  3.294259e+00  6.995765e-01  7.288750e+01  2.328077e+02  1.802718e+02  3.598892e+02 -3.327260e-02  1.643978e-01  2.189810e+03  2.477796e+06  9.896772e-01 197.290 13  9  9.55  67.76  41.62


==> new plots/C1964N1Ikeyaids/BIN-tout/EARTHRAD-Q2000-2050.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit     Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-crit 
  100.1182   27.4524    5.0163   68.4462   41.6296 2461589.1   0.00261   0.00592     280.1129  157.6038   13.3202   62.5679   42.0052 2461771.9   0.17623   0.54712
  102.7019   29.0672    6.4882   68.6774   41.6481 2461591.8   0.00000   0.00014     282.6981  159.3048   12.0091   62.3647   42.0349 2461409.2   0.15421   0.56798
  100.5473   27.5294    5.6582   68.5542   41.6568 2461589.5   0.00304   0.00755     280.5512  157.6980   12.8697   62.5833   42.0868 2461772.3   0.16025   0.55550
   99.0218   26.2535    5.9783   68.5227   41.6921 2461587.9   0.00147   0.00418     279.0224  156.4625   12.9199   62.9262   42.2175 2461770.8   0.13443   0.52946
  102.9307   28.7930    6.6577   68.7947   41.6431 2461592.0   0.00093   0.00271     282.9325  159.0973   11.8542   62.1371   41.9904 2461409.4   0.14808   0.58517
  101.1288   28.1513    4.7936   68.5120   41.6225 2461590.2   0.00212   0.00444     281.1321  158.2089   13.2838   62.2756   41.9514 2461772.9   0.19286   0.56815
  104.7993   30.9221    5.3791   68.7756   41.7011 2461594.0   0.00334   0.00685     284.7977  160.4538   12.4027   61.8908   42.1838 2461411.3   0.20914   0.60487
  103.3788   28.8858    7.5546   68.8392   41.6234 2461592.5   0.00299   0.00993     283.3810  159.4511   11.2060   62.1354   41.9182 2461409.9   0.12252   0.57770
  101.4911   28.3194    6.2301   68.7267   41.8022 2461590.5   0.00002   0.00010     281.4888  157.9023   12.5617   62.8088   42.5715 2461773.3   0.15196   0.55657
  104.3036   30.2687    6.2532   68.8194   41.6967 2461593.5   0.00239   0.00573     284.3085  160.0992   11.9570   62.0777   42.1774 2461410.8   0.17598   0.59438
  100.4901   27.3383    6.5011   68.6014   41.6888 2461589.5   0.00196   0.00569     280.4900  157.5691   12.3785   62.7895   42.1995 2461772.3   0.13320   0.54458


==> new plots/C1964N1Ikeyaids/BIN-tout/EARTHRAD-Q2000-2100.dat <==
# Radiant computed with the Neslusan code ; method: Q
# Sol Long     RA        DEC       Vgeo    Vhelio     JJshw    Distmin    D-crit         Sol Long     RA        DEC       Vgeo    Vhelio     JJshw     Distmin   D-c
  100.1137   27.4504    5.0153   68.4457   41.6297 2465972.2 0.26369E-02 0.59280E-02     280.1157  157.6051   13.3200   62.5667   42.0051 2466155.0 0.17621E+00 0.54712E+00
  102.6974   29.0653    6.4872   68.6769   41.6482 2465974.9 0.31298E-04 0.13636E-03     282.7009  159.3061   12.0089   62.3634   42.0348 2465792.3 0.15419E+00 0.56798E+00
  100.5523   27.5311    5.6587   68.5552   41.6569 2465972.6 0.30620E-02 0.75531E-02     280.5539  157.6993   12.8695   62.5821   42.0867 2466155.4 0.16023E+00 0.55550E+00
   99.0173   26.2516    5.9773   68.5222   41.6922 2465971.0 0.15014E-02 0.41817E-02     279.0150  156.4600   12.9210   62.9280   42.2174 2466153.9 0.13442E+00 0.52946E+00
  102.9263   28.7911    6.6567   68.7942   41.6432 2465975.1 0.90742E-03 0.27072E-02     282.9251  159.0948   11.8553   62.1390   41.9903 2465792.5 0.14807E+00 0.58517E+00
  101.1244   28.1493    4.7926   68.5115   41.6226 2465973.2 0.21425E-02 0.44450E-02     281.1247  158.2064   13.2849   62.2775   41.9513 2466156.0 0.19284E+00 0.56815E+00
  104.7949   30.9202    5.3781   68.7752   41.7012 2465977.1 0.33146E-02 0.68499E-02     284.8004  160.4552   12.4025   61.8896   42.1837 2465794.3 0.20912E+00 0.60487E+00
  101.4866   28.3175    6.2291   68.7262   41.8023 2465973.6 0.49782E-04 0.91107E-04     281.4916  157.9036   12.5615   62.8075   42.5714 2466156.3 0.15194E+00 0.55657E+00
  104.3087   30.2705    6.2536   68.8203   41.6968 2465976.6 0.23610E-02 0.57212E-02     284.3112  160.1005   11.9568   62.0764   42.1773 2465793.9 0.17596E+00 0.59438E+00
  100.4856   27.3363    6.5001   68.6009   41.6890 2465972.6 0.19845E-02 0.56918E-02     280.4826  157.5666   12.3796   62.7913   42.1993 2466155.4 0.13319E+00 0.54458E+00


==> new plots/C1964N1Ikeyaids/BIN-tout/ElemEarth2000-2050.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           11 meteoroids of shower:  C1964N1Ikeyaids
# ejected in 1170 153 1572 1964 280 309 522 668 742 m1287 m1288 m1289 m1310 m1695 m1696 m1708 m177 m197 m2067 m2070 m2458 m2914 m483 m512 m542 m63 m88 m880 m881 m882 m885 m89 m924
# for year 2050
# in the vicinity of the trajectory of planet Earth
# at less than      0.014324932 au
# of the point located at (heliocentric, J2000, ua):   0.1464 -1.0060  0.0001
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   9.573843e+01  9.917377e-01  1.705012e+02  2.814894e+02  3.034122e+02  3.952279e+00  3.576263e-02  1.051752e-03  3.422861e+05  2.461552e+06  1.016824e+00  28.319   6.230  68.677
# standard deviations: 
#   8.759156e+01  3.694166e-03  1.537192e+00  1.847271e+00  1.919022e+00  6.828977e-01  1.566356e-02  4.643240e-04  3.014968e+09  5.108147e+03  7.614997e-03   1.346   0.797   0.140
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
  601621  8.490644e+01  9.907694e-01  1.689049e+02  2.801166e+02  3.018654e+02  4.337376e+00  4.414001e-02  1.259192e-03  2.858976e+05  2.465941e+06  1.024667e+00  27.452  1 49 48.58   5.02  68.45
  607030  9.573843e+01  9.917377e-01  1.705012e+02  2.826971e+02  3.036753e+02  3.952279e+00  3.576263e-02  1.051752e-03  3.422861e+05  2.467401e+06  1.016824e+00  29.067  1 56 16.13   6.49  68.68
 1056126  9.222913e+01  9.914545e-01  1.700027e+02  2.805497e+02  3.022477e+02  4.139297e+00  3.894152e-02  1.112716e-03  3.235326e+05  2.459363e+06  1.026671e+00  27.529  1 50  7.06   5.66  68.55
 1059092  1.301703e+02  9.940649e-01  1.713675e+02  2.790195e+02  3.006749e+02  3.561645e+00  2.341858e-02  6.636254e-04  5.424747e+05  2.465939e+06  1.022505e+00  26.253  1 45  0.84   5.98  68.52
 1354662  8.232961e+01  9.903011e-01  1.710216e+02  2.829281e+02  3.050328e+02  4.162703e+00  4.399935e-02  1.319294e-03  2.728732e+05  2.467767e+06  1.013592e+00  28.793  1 55 10.32   6.66  68.79
 2007655  7.953656e+01  9.900190e-01  1.681141e+02  2.811283e+02  3.034122e+02  4.367920e+00  4.778368e-02  1.388890e-03  2.591997e+05  2.461551e+06  1.022560e+00  28.151  1 52 36.31   4.79  68.51
 2057604  1.463275e+02  9.944959e-01  1.674841e+02  2.847958e+02  3.066354e+02  3.025115e+00  1.804800e-02  5.567988e-04  6.465531e+05  2.457177e+06  1.008182e+00  30.922  2  3 41.30   5.38  68.78
 2109596  7.736214e+01  9.897671e-01  1.725292e+02  2.833795e+02  3.050732e+02  4.269592e+00  4.760031e-02  1.447941e-03  2.486288e+05  2.453527e+06  1.004139e+00  28.886  1 55 32.59   7.55  68.84
 2153449  3.661254e+02  1.002137e+00  1.705039e+02  2.814894e+02  3.026492e+02  2.761560e+00  5.526760e-03  1.406836e-04  1.000000e+10  2.461552e+06  1.016769e+00  28.319  1 53 16.66   6.23  68.73
 2704088  2.249676e+02  9.964398e-01  1.693927e+02  2.843070e+02  3.058797e+02  2.472308e+00  9.566322e-03  2.918774e-04  1.233394e+06  2.458645e+06  1.009587e+00  30.269  2  1  4.49   6.25  68.82
 3209778  1.481152e+02  9.947258e-01  1.715945e+02  2.804864e+02  3.016209e+02  3.293783e+00  1.917644e-02  5.465886e-04  6.586306e+05  2.469588e+06  1.024578e+00  27.338  1 49 21.19   6.50  68.60


==> new plots/C1964N1Ikeyaids/BIN-tout/ElemEarth2000-2100.dat <==
#######################################################
# J. Vaubaillon, IMCCE                                #
#######################################################
# Orbital elements of           10 meteoroids of shower:  C1964N1Ikeyaids
# ejected in 1170 153 1572 1964 280 309 522 668 742 m1287 m1288 m1289 m1310 m1695 m1696 m1708 m177 m197 m2067 m2070 m2458 m2914 m483 m512 m542 m63 m88 m880 m881 m882 m885 m89 m924
# for year 2100
# in the vicinity of the trajectory of planet Earth
# at less than      0.010751925 au
# of the point located at (heliocentric, J2000, ua):   0.1464 -1.0060  0.0002
#
# Format of data: i8,11e14.6,f8.3,2i3,f6.2,f7.2
# Order of orbital elements:
# Id, a (au), e, i (deg), OMEGA=Longitude of node (deg), omega=argument of perihelion (deg), E=excentric anomaly (deg), M=Mean anomaly (deg), n (deg/day), P=Period (day), T0=Julian day of passage at perihelion, r=distance to the Sun (au), R.A. of radiant (decimal deg.), R.A. of radiant (hour,min,sec), DEC. of Radiant (deg)
#  
# Median value: 
#	a (au)  	 e	    i (deg)	OMEGA (deg)  omega (deg)       E (deg)      M (deg)    n (deg/day)     P (day)     T0 (JD)	  r (au)     RA (deg) DEC (deg) Vmin (km/s)
#   1.301703e+02  9.940649e-01  1.705012e+02  2.814894e+02  3.034122e+02  3.952279e+00  3.576263e-02  1.051752e-03  5.424747e+05  2.465939e+06  1.022505e+00  28.317   6.229  68.677
# standard deviations: 
#   8.978886e+01  3.697027e-03  1.386096e+00  1.877218e+00  1.948998e+00  6.883843e-01  1.537145e-02  4.487452e-04  3.162117e+09  4.354556e+03  6.582324e-03   1.411   0.655   0.133
#
#######################################################
#  Id         a              e             i            OMEGA       omega           E             M            n               P           T0              r         RA       H  M   S   DEC VMIN
  601621  8.490644e+01  9.907694e-01  1.689049e+02  2.801166e+02  3.018654e+02  4.337376e+00  4.414001e-02  1.259192e-03  2.858976e+05  2.465941e+06  1.024667e+00  27.450  1 49 48.10   5.02  68.45
  607030  9.573843e+01  9.917377e-01  1.705012e+02  2.826971e+02  3.036753e+02  3.952279e+00  3.576263e-02  1.051752e-03  3.422861e+05  2.467401e+06  1.016824e+00  29.065  1 56 15.67   6.49  68.68
 1056126  9.222913e+01  9.914545e-01  1.700027e+02  2.805497e+02  3.022477e+02  4.139297e+00  3.894152e-02  1.112716e-03  3.235326e+05  2.459363e+06  1.026671e+00  27.531  1 50  7.46   5.66  68.56
 1059092  1.301703e+02  9.940649e-01  1.713675e+02  2.790195e+02  3.006749e+02  3.561645e+00  2.341858e-02  6.636254e-04  5.424747e+05  2.465939e+06  1.022505e+00  26.252  1 45  0.38   5.98  68.52
 1354662  8.232961e+01  9.903011e-01  1.710216e+02  2.829281e+02  3.050328e+02  4.162703e+00  4.399935e-02  1.319294e-03  2.728732e+05  2.467767e+06  1.013592e+00  28.791  1 55  9.86   6.66  68.79
 2007655  7.953656e+01  9.900190e-01  1.681141e+02  2.811283e+02  3.034122e+02  4.367920e+00  4.778368e-02  1.388890e-03  2.591997e+05  2.461551e+06  1.022560e+00  28.149  1 52 35.83   4.79  68.51
 2057604  1.463275e+02  9.944959e-01  1.674841e+02  2.847958e+02  3.066354e+02  3.025115e+00  1.804800e-02  5.567988e-04  6.465531e+05  2.457177e+06  1.008182e+00  30.920  2  3 40.85   5.38  68.78
 2153449  3.661254e+02  1.002137e+00  1.705039e+02  2.814894e+02  3.026492e+02  2.761560e+00  5.526760e-03  1.406836e-04  1.000000e+10  2.461552e+06  1.016769e+00  28.317  1 53 16.20   6.23  68.73
 2704088  2.249676e+02  9.964398e-01  1.693927e+02  2.843070e+02  3.058797e+02  2.472308e+00  9.566322e-03  2.918774e-04  1.233394e+06  2.458645e+06  1.009587e+00  30.270  2  1  4.92   6.25  68.82
 3209778  1.481152e+02  9.947258e-01  1.715945e+02  2.804864e+02  3.016209e+02  3.293783e+00  1.917644e-02  5.465886e-04  6.586306e+05  2.469588e+06  1.024578e+00  27.336  1 49 20.71   6.50  68.60


==> post_review_changes_1.txt <==
- Affiliations: Replaced Faculty of electrical engineering Osijek with Dept. of Earth Sciences at UWO, added Dept. of Physics and Astronomy at UWO for Denis Vida

TABLES
------

- Table 1
    - caption, "resulting D_SH is of 0.16" to "resulting D_SH is 0.16", removed "of"
    - added units of measurement in the header
    - added the references in the proper format
    - added "0" for D_SH of the comet with itself

- Table 2
    - caption "Batters's" to "Batters'", removed "s"
    - added units of measurement in the header
    - added the references in the proper format
    - last entry, first column, changed to "2001 W2 Batters \\meteoroids, this work"

- Table 3
    - added units of measurement in the header
    - added "0" for D_SH of the comet with itself
    - added the references in the proper format

- Table 4
    - added units of measurement in the header
    - added the references in the proper format
    - added the ... elipsis in omitted data
    - "meteoroids from \\ 1964 N1 Ikeya, this work" to "1964 N1 Ikeya \\meteoroids, this work"

- Table 5
    - added units of measurement in the header

- Table 6
    - added "0" for D_SH of the asteroid with itself
    - added units of measurement in the header
    - added the references in the proper format

- Table 7
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

- Table 8
    - added units of measurement in the header
    - added "0" for D_SH of the asteroid with itself
    - added the references in the proper format
    - caption: "Kappa" to "kappa"

- Table 9
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - caption: "Kappa" to "kappa"  
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

- Table 10
    - added units of measurement in the header

- Table 11
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

- Table 12
    - added in caption: "$\theta$ is the angular distance between the modelled and the observed mean radiant positions."
    - caption: "Psi" to "psi"
    - added units of measurement in the header
    - added angular distance between the calculated and observed positions

FIGURES
-------
- replaced all figures with newly genereted ones

- Figure 1
    - caption "over 50 years" to "over the years 2000 to 2050"
    - added "Batters" to the caption

- Figure 2
    - added "Batters" to the caption
    - added to caption: "The range of solar longitudes for modelled radiants is from 113.0\degr to 113.9\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 4
    - "Arietidsis" to "Arietids"
    - added to caption: "The range of solar longitudes for modelled radiants is from 99.0\degr to 104.8\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 5
    - caption "Alpha" to "alpha"
    - changed the caption to: "Radiant positions of observed \textbf{alpha Cepheids} and predicted meteors from  255P/Levy. The range of solar longitudes for modelled radiants is from 250\degr to 280\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 9
    - added to caption: "The range of solar longitudes for modelled radiants is from 231.1\degr to 262.8\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 11
    - added to caption: "The range of solar longitudes for modelled radiants is from 177.0\degr to 177.7\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 13
    - added to caption: "The range of solar longitudes for modelled radiants is from 230.3\degr to 234.6\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 15
    - added to caption: "The range of solar longitudes for modelled radiants is from 355.1\degr to 17.7\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."

- Figure 17
    - added to caption: "The range of solar longitudes for modelled radiants is from 54.1\degr to 54.5\degr. Pluses represent the modelled radiants in the given solar longitude range, while the circles represent the observed radiants during the whole activity of the shower."




SECTIONS
--------

- Section 2
    - added a sentace "Mean orbital elements where computed by a simple averaging procedure."
    - "has also be investigated" to "has also been investigated"
    - added spaces in asteroid names
    - paragraph 2: the beginning of the paragraph: "Next, the literature was scoured for similar", a comma was added after "Next"
    - paragraph 2: "video data bases, to determine the validity", removed the space from "data bases"
    - replaced the last paragraph completely with: "The dynamical analysis for each object was performed as follows. First, the nominal orbit of the body was retrieved from the JPL HORIZONS ephemeris\footnote{\label{horizonsJPL}\url{http://horizons.jpl.nasa.gov}} for the current time period as well as for each perihelion passage for the past few centuries (typically two to five hundred years). Assuming the object presented cometary-like activity in the past, the meteoroid stream ejection and evolution was simulated and propagated following \citet{vaubaillon2005new}. In details, the method considers the ejection of meteoroids when the comet is within 3 AU from the Sun. The ejection velocity is computed following \citet{crifo1997dependence}. The ejection velocities typically ranges from 0 to \textasciitilde100 m/s. Then the evolution of the meteoroids in the Solar System is propagated using numerical simulations. The gravitation of all the planets as well as non-gravitational forces (radiation pressure, solar wind and Poynting-Robertson effect) are taken into account. More details can be found in \citet{vaubaillon2005new}. When the parent body possessed a long orbital period, the stream was propagated starting from a more distant period in the past of a few thousand years. The intersection of the stream and the Earth was accumulated over 50 to 100 years, following the method by \citet{jenniskens2008minor}. Such a method provides a general view of the location of the meteoroid stream and statistically meaningful results. For each meteoroid that is considered as intersecting the Earth, the radiant was computed following the \citet{neslusan1998computer} method (the software was kindly provided by those authors). Finally, the size distribution of particles intercepting the Earth was not considered in this paper, nor was the size of modeled particles compared to the size of observed particles. The size distribution comparison will be a topic a of future paper."

- Section 3
    - added spaces between values and units for km/s
    - added ", 35 orbits" to indicate the numer of orbits used
    - "3000BC" to "3000 BC"
    - "performed by following" to "performed following"

- Section 4
    - "July Xi Arietids" to "July xi Arietids"
    - "5000BC" to "5000 BC"
    - "before present" to "before the present", added "the"

- Section 5
    - title "Alpha Cepheids" to "alpha Cepheids"
    - throughout the section: "Alpha Cepheids" to "alpha Cepheids"
    - "December Phi Cassiopeiids" to "December phi Cassiopeiids"
    - added spaces between values and units for km/s

- Section 6
    - added spaces between values and units for km/s
    - added spaces for "D_SH = 0.10"
    - addes spaces in "800AD" and "2100AD"

- Section 7
    - title: "Kappa" to "kappa"
    - corrected the reference for KCE to Segon et al. 2015
    - throughout the section: "Kappa Cepheids" to "kappa Cepheids"
    - added spaces between values and units for km/s
    - spaces in "1804AD" and "2020AD"

- Section 8
    - corrected the reference to Segon et al. 2015
    - added spaces between values and units for km/s
    - spaces in "3000BC up to 1500AD"
    - added the sentence "The asteroid 2009 WN25 has a Tisserand parameter for Jupiter of T$_{j}$ = 1.96."\
    - changed "of the University of Wastern Ontario" to "at the University..."
    - "private communication" to "private correspondence"
    - added "A recently published paper \citep{micheli2016evidence} suggests that asteroid 2009 WN25 may be a parent body of the NID shower as well, so additional analysis with more observations will be needed to reveal the true nature of this shower complex."

- Section 9
    - title: "Psi" to "psi", uppercased first letter of "asteroid"
    - corrected the reference to Segon et al. 2015
    - throughout the section: "Psi Draconids" to "psi Draconids"
    - added spaces between values and units for km/s
    - "3000BC to 2100AD", added spaces
    - added: "The plots of  modeled and observed radiant positions are shown in Figure 15, while locations of the nodes of the modeled particles released by 2008 GV are shown in Figure 14."
    - added: "On the other hand"
    - deleted: "as shown in Figures 14 and 15.", added on its spot: "but no significant activity has been detected in CMN observations. However, "; removed "also" in the next sentence
    - after "Peter Brown" slight changes to: "at the University of Western Ontario (private correspondence),"

- Section 10
    - title: uppercased first letter of "asteroid"
    - corrected the reference to Segon et al. 2015
    - throughout the section: "May Iota Draconids" to "May iota Draconids"
    - added spaces between values and units for km/s
    - "Phi Bootids" to "phi Bootids"
    - "the resulting D_SH from MID is of 0.18", "of" deleted
    - "1800AD through 2100AD", added spaces
    - added the sentence "The asteroid 2006 GY2 has a Tisserand parameter for Jupiter of T_j = 3.70."
    - "Given the distance from the observed radiant (about 23° in R.A.)" to "Given the angular distance of 15.6\degr from the observed radiant"
    - "2002 KK3, having a D_SH=0.18" to "2002 KK3, having a D_SH = 0.18", added spaces around the equal sign
    - "three more distant bodies at D_SH=0.20" to "three more distant bodies at D_SH = 0.20", added spaces around the equal sign

- Section 11
    - title: added a space to "gammaAquilids" and and uppercased first letters of other words
    - "Gamma Aquilids" to "gamma Aquilids"
    - space in "3000BC"
    - "Zeta1 Cancrids" to "zeta1 Cancrids"
    - added spaces in asteroid names

- Section 12 (discussion)
    - "D_H=0.057, D_D=0.039" to "D_H = 0.057, D_D = 0.039", added spaces
    - "to defer to" to "to refer to"

- Section 12 (conclusion)
    - "JXA July Xi Arietids" to "JXA July xi Arietids"
    - "Alpha Cepheids" to "alpha Cepheids"
    - "Kappa Cepheids" to "kappa Cepheids"
    - "Psi Draconids" to "psi Draconids"
    - "May Iota Draconids" to "May iota Draconids"
    - "Jupiter family" to "Jupiter-family"


REFERENCES
----------
- added "Micheli et at. 2016" to references
